How to Choose How to Choose Your Chatbot: A Massively Multi-System MultiReference Data Set for Dialog Metric Evaluation

We release MMSMR, a Massively Multi-System MultiReference dataset to enable future work on metrics and evaluation for dialog. Automatic metrics for dialogue evaluation should be robust proxies for human judgments; however, the verification of robustness is currently far from satisfactory. To quantify the robustness correlation and understand what is necessary in a test set, we create and release an 8-reference dialog dataset by extending single-reference evaluation sets and introduce this new language learning conversation dataset. We then train 1750 systems and evaluate them on our novel test set and the DailyDialog dataset. We release the novel test set, and model hyper parameters, inference outputs, and metric scores for each system on a variety of datasets.

==> related_code/a_dailydialog.csv <==
,system,bleu,meteor,bartscore,rogue1,rogue2,rogueL,rogueLsum,prism,bertscore,USL-H,vup,nup,nll,nce,ppl,norm_nll,norm_nce,norm_ppl,distinct_1,distinct_2,DialogRPT-human-vs-machine,DialogRPT-updown,DialogRPT-human-vs-rand
0,blender_topk_70_temp_1.3500000000000008.json,0.024635988568611378,0.24437393940068483,-4.790749887578212,0.21225832460689092,0.05681959790571266,0.18081559615065113,0.18073204100730783,-4.14415344753322,0.85644439763945,0.8062515975865013,0.8791174903127137,0.8125861424659419,106.01393229316541,-3.073227304090144,39.546578614255694,0.8945816284818415,0.37439052816560014,0.5437224339707172,0.06204370994624287,0.2553649117661436,0.9913922369587912,0.39373131466349615,0.7009373947361398
1,pythia_topk_40_temp_1.1500000000000006.json,0.0007739757482961038,0.08953711305516825,-4.977827858712623,0.0958583365523897,0.0068147439464353796,0.08680909508686291,0.08726677091487653,-4.775587144732829,0.7490240653739131,0.4086406110795132,0.9940438347859403,0.12040152755252967,266.0998095819816,-7.905927367444248,3635.4228993193833,0.9997297055765187,0.0005150417600390928,0.9993056557387432,0.018349577765320698,0.0593339674723963,0.999517988327349,0.5569673919580457,0.4657742982208991
2,fastchat_topp_0.9_temp_1.0500000000000005.json,0.00038363961962338934,0.05786608604307755,-4.867458383973346,0.07335720832159354,0.0034353133277515643,0.06694300206582052,0.06768195613458292,-4.774691508290322,0.7960788433647297,0.43364293903803636,0.9370105249882643,0.18585326125883658,657.0874017635225,-10.23503590125226,100638.92664556182,0.9994100828135479,0.0006959216606549442,0.9990888907616353,0.021818100528686556,0.11072563975485633,0.9978009853147257,0.5417368287436155,0.2506655481804262
3,blender_bs_4_temp_2.5499999999999994.json,0.006758951858281164,0.1972587429230943,-4.745253634629688,0.17726541684074804,0.0275102863612334,0.14536367063003225,0.14540633817758414,-4.757391316070048,0.847999577980367,0.6521046014915345,0.592273263329463,0.6837310160349955,148.41079773769727,-4.403052657486827,147.92088643125592,0.9927685835179255,0.07003714716977101,0.8953025752715724,0.07864716958278736,0.4317986894919208,0.9968399645445608,0.3749457761689534,0.6062226538748902
4,pythia_bs_1_temp_1.3000000000000007.json,0.0008183638989143961,0.09013702711821905,-4.977082552329723,0.09646791493662549,0.006226388344755744,0.08666028970599442,0.08775133735617135,-4.8324613361047355,0.7501736153304046,0.4084635405079108,0.9939675003377185,0.12009947339613619,270.08493531944305,-7.957584129019065,3786.0162199103033,0.9999462570196791,0.00010071253269404852,0.9998354379520716,0.022417923511073617,0.07644954004643739,0.999539289683192,0.557212743799835,0.46525860413734854
5,vicuna_bs_2_temp_1.2000000000000006.json,0.0007788187437305189,0.08421143157445088,-4.980637882088342,0.0898423371695689,0.007779457065735421,0.08296201626277233,0.08211078135426825,-4.62551454875165,0.7466429676960059,0.40827211234495686,0.9925315744050739,0.12067530589474942,260.62319626917,-7.816188893969823,3766.0787668330026,0.9995148528550335,0.0010887740514793696,0.9983631596378421,0.008852038048392347,0.0275819297558428,0.9994677209093592,0.5595453538243778,0.46382966445733376
6,fastchat_topk_40_temp_2.2000000000000006.json,0.00028355772860262066,0.041630388443740715,-4.928351269489934,0.04444898141181872,0.001169102009594598,0.04046329540969974,0.042119894262570914,-4.908075230234808,0.8220194284746131,0.3382792627843972,0.6585633044971891,0.18052742134377076,994.4010064744521,-11.192854772742004,148622.82227461523,1.0,5.4643969873305235e-05,0.9999123519614782,0.4596945309961195,0.9109779913545301,0.9989865098579701,0.5946043415066927,0.2166605747676384
7,fastchat_topp_0.7_temp_1.750000000000001.json,0.0005164394162646311,0.05542197260844701,-4.925889454220452,0.06279100939220994,0.0032255515389959647,0.05666287101510042,0.058144916944732186,-4.648724860182855,0.8204579419127558,0.4064358262788113,0.8555112475715195,0.18525462719325622,899.6661623968685,-10.799891382345484,143001.25100807726,0.9999824929539773,0.00020120811584069362,0.9996690337032582,0.08227695117365848,0.35988069926765887,0.9986454757720851,0.5971836084361777,0.2415926347833848
8,pythia_topk_70_temp_1.1500000000000006.json,0.0009881240779118327,0.0893236940354186,-4.978075899214702,0.09603679607865939,0.006575431332005559,0.08665657571615945,0.08756271290649756,-4.792053705294691,0.7494703797717477,0.407834099173651,0.9930825030758332,0.11972168235750613,266.65921955414797,-7.927481860343914,3630.0285574694367,0.9996222288331325,0.0004487833213011679,0.9994753980198215,0.01854061579071071,0.06350930518778204,0.9995084826688031,0.557405417450104,0.46481516146548757
9,fastchat_topp_0.7_temp_1.650000000000001.json,0.0004193665798931492,0.05708597786021452,-4.912727141097321,0.06629829065936081,0.0035091269176998874,0.059776159966179535,0.06131362237445735,-4.67972980995914,0.8154266686927671,0.4184454612756485,0.8882947986153376,0.18704001053918853,836.7989468250693,-10.654897972275414,131032.62037837355,0.9999345386869865,0.00032143467345231784,0.9994961082525604,0.05862375985754261,0.26822481914301616,0.9984120996132803,0.5843541355599104,0.24692097497970633
10,fastchat_topk_60_temp_0.6000000000000001.json,0.0,0.05586339002499083,-4.849334493341361,0.0722086461593403,0.004203577336436887,0.0677600554373913,0.0675709274484825,-4.804429011422732,0.7824589872307169,0.4359870451220993,0.9459099971173803,0.18527689492711674,494.46582848167736,-9.801154145137195,76789.70819200965,0.9976625945275315,0.0010397690410298612,0.9984620637573932,0.011473264554612131,0.05852760869801932,0.9968941975418113,0.5162380499019114,0.2565215548720122
11,blender_bs_2_temp_2.100000000000001.json,0.008811630524035947,0.1975107052500657,-4.748791347802216,0.18607637487182882,0.030435137550391348,0.15506893886271936,0.15503320708967466,-4.7199852010616565,0.85115592464672,0.6733267862045678,0.6032141115878381,0.7137287909199008,118.29067931990649,-4.066269018624691,115.10086109015451,0.9825814952305711,0.12284580827044984,0.8228985943464232,0.09190400247935485,0.45275045734074076,0.9964602574042821,0.3807030897355398,0.5956215997437863
12,koala_bs_1_temp_2.5500000000000003.json,0.024132154321685594,0.20002597521092677,-4.575307018183813,0.1978644247441603,0.04901097930973847,0.1702559615325,0.17213204786487207,-5.224261836729701,0.8174301657372484,0.902623584454828,0.7698912681107567,0.987681884108559,289.38508070179313,-7.361152122132183,5817.590298857915,0.9602084241227146,0.031125266658812708,0.9623095829075549,0.2542912116660197,0.684514755095832,0.9975035482901494,0.5410436283299583,0.7747038018925825
13,fastchat_topk_70_temp_1.1000000000000005.json,0.0,0.052028085030455515,-4.904547366119634,0.061633150824021155,0.002776938947389113,0.05568009168218188,0.05715478949692197,-4.7628495219907,0.8123440227982552,0.41049834967737714,0.8744652767784599,0.18200147245757217,826.195444577997,-10.779099545578388,132890.00471140962,0.9998943851555165,0.0002745207204189579,0.9996507104088389,0.08816794875093262,0.35710865094791405,0.9982492752616413,0.5810013183235061,0.23854926452358483
14,fastchat_bs_2_temp_1.0000000000000004.json,0.0,0.05816109651809077,-4.8115237009277685,0.07785485946441079,0.004575003426123539,0.07440729016464381,0.07412003281270857,-4.899652018426788,0.7621970181030052,0.44254668633227207,0.9618206548147453,0.18753108227439294,263.768002784195,-9.059726462470708,40944.055688321176,0.9962876873634494,0.0017366533583091377,0.9975717400425211,0.0057975362676926335,0.030923966073707124,0.9954122408693905,0.4772083272610291,0.27095235640719223
15,pythia_topk_40_temp_0.7000000000000002.json,0.0008729239694537032,0.08759346988234422,-4.979288894557104,0.09336557228983053,0.00786684905982626,0.08543781255239993,0.08536776719362194,-4.671739435903397,0.7477027678082888,0.4082551632065987,0.9904349238282893,0.12163665580574647,259.5128492470035,-7.798094354012302,3382.628894001191,0.9995627409181862,0.000807655690118286,0.9987452519533103,0.011185986885394687,0.036231714452896434,0.99946596446483,0.5584599907965971,0.4660751079508478
16,fastchat_topp_0.7_temp_2.100000000000001.json,0.00035459256770052963,0.05104025269909917,-4.937504843010039,0.0547176178408903,0.0023887380461128115,0.049231513351883124,0.05164400915770778,-4.688491470523687,0.8275806229351537,0.363288244260186,0.726472896983458,0.18440625112782627,971.3784780703982,-11.01508006297055,156366.7194455631,1.0,0.0,1.0,0.19575009352787132,0.6751102604643422,0.9988557840357548,0.6079778695031337,0.23563004972064971
17,koala_topp_0.7_temp_0.6500000000000001.json,0.02911204796781165,0.20565505000723372,-4.537801993105461,0.22922540154013898,0.0606601590121196,0.20031844547232713,0.2018004900264774,-4.5931137982744845,0.8253329484505186,0.8723714048047639,0.7732002558937078,0.9899310306632112,186.12772927356497,-6.122988294607324,7107.832694341098,0.8608630209223002,0.10818126196733836,0.8679665191008391,0.17658033564325495,0.5559637881370878,0.9975066954308696,0.5537526539374884,0.8056230197317856
18,vicuna_bs_3_temp_0.7000000000000002.json,0.0010073821986288916,0.08188873268680648,-4.977973149509034,0.08797833824539991,0.007922738229938725,0.08140359114925759,0.08086435010714885,-4.585871071914537,0.7465642110264974,0.407802192438122,0.988461000046791,0.1219470971831038,255.14197755591812,-7.749671095943122,3327.063462802508,0.9996322390589969,0.0012891470506734414,0.9978204579087694,0.00425197641546057,0.015507711446302605,0.9994491176806855,0.5592132101692149,0.4637713272835802
19,blender_bs_3_temp_2.2000000000000006.json,0.008938737623538692,0.20105270757528831,-4.7634040336934325,0.18769345153355754,0.031812569528181144,0.15519006597284363,0.15522315460864203,-4.674020716839799,0.8512297616779627,0.6704036309590805,0.6197981452784403,0.7021538062316666,120.80625500911601,-3.9637583297656813,95.86674241246567,0.9799132205431116,0.13371366006644606,0.809312003919728,0.0832546689618154,0.4224576898565092,0.996338971019985,0.377978965717448,0.5951213899077753
20,fastchat_topk_50_temp_1.4500000000000008.json,0.0004166004930678494,0.048915506231210035,-4.920017838371967,0.05374580688258371,0.0018882252466195615,0.04828230705342169,0.05015983484512599,-4.788147577369249,0.8239754748892714,0.36777997226194564,0.7491828002988868,0.17992489857655966,943.4459664452257,-11.045122598331888,149568.08756986467,0.9999959010936176,0.00014944822364317795,0.9998268047596931,0.2262057380310331,0.6908692308950805,0.9985593824517479,0.5986430050600707,0.23058114654801853
21,blender_bs_2_temp_1.3000000000000007.json,0.022101127199399846,0.22588728733687677,-4.771176763670381,0.21638262409860953,0.05198782681430869,0.18695441477727687,0.18697705827879763,-4.310184704373074,0.859615905428145,0.7458244405037759,0.7287661639763771,0.8113330048858232,73.73542402246255,-2.8323714523095487,40.19102395251773,0.8521418412891384,0.4579111818240531,0.4381244973796577,0.07638914972093058,0.32394901132290455,0.9916731698764626,0.3874035463068712,0.6426364152123352
22,blender_topk_50_temp_0.7500000000000002.json,0.0432685319517911,0.24814399881346402,-4.746245767879203,0.25596625919473526,0.07790220021150371,0.22889923665031459,0.2288757835244991,-4.0746478465791975,0.8674648090268455,0.6428236393736312,0.6870565081196516,0.8403285787714041,34.04594525124534,-1.8831207452667273,14.199605736037146,0.4592216427239709,0.7911584251232939,0.15017574307538292,0.06404091532215543,0.2186740833238733,0.9556415479831627,0.39735027499917,0.6827989148359097
23,vicuna_topp_0.7_temp_1.1000000000000005.json,0.0002805272155785328,0.060539078301941794,-4.991915651245004,0.05838783160741745,0.0023201345555977785,0.05267265574063472,0.05661310189188139,-6.789655383404355,0.7588279941492335,0.45717838578740666,0.9932868853351654,0.1931249457116457,994.2013880716036,-10.393714406022442,34532.067720105566,1.0,0.0,1.0,0.2874388081417378,0.6453161938534279,0.9997981163620595,0.5787401996177098,0.18541766869975806
24,fastchat_bs_2_temp_1.650000000000001.json,0.0,0.07243198742617667,-4.82023392975861,0.0946032287960446,0.005642239982262225,0.0862473533776781,0.08669196157759268,-5.083031754748403,0.7708258857093861,0.4257800245705343,0.9300903215791345,0.17759139844790192,323.1399220693388,-9.249142345313501,36729.69425509405,0.9991851542004578,0.0007540656984183769,0.998948640035373,0.02581862842487402,0.12977671788757045,0.9975944312637567,0.4879209188705736,0.28019775021130366
25,blender_bs_1_temp_1.0000000000000004.json,0.011979668950291605,0.19877646326889212,-4.751573923504317,0.1928376258370702,0.034135726263614004,0.16269073080112062,0.16271679382088428,-4.6945988833727395,0.8528825008727676,0.6613366234552576,0.5751380356497213,0.7150207843182383,104.49555139102776,-3.878915238450528,100.95171659245047,0.9673768312666337,0.16071889003855702,0.7741336268491332,0.0976262916590721,0.4476255647285624,0.9953824897819041,0.3859033538918467,0.5764761477732847
26,pythia_bs_1_temp_0.6500000000000001.json,0.0008445970664424186,0.08659227004408154,-4.979915517409407,0.0924618414555136,0.007982999339581083,0.0850580293738666,0.08481057447518127,-4.665108993180781,0.7476266307540747,0.40774337924702764,0.9911113235162168,0.12058941484232039,260.4619986102162,-7.805523059166801,3549.7921345602676,0.9995304713789156,0.0011013851604496816,0.9983281017296085,0.01099881363146503,0.03417062895255532,0.9994872466569839,0.558304990253215,0.465749249780324
27,mpt_topp_0.7_temp_0.6000000000000001.json,0.0007400204913719592,0.08662693503336409,-4.987455479858183,0.09553048657264444,0.006919394553455223,0.08725259939377036,0.08740760922030183,-4.760234753455889,0.7458216612169226,0.41324280916360845,0.9952339456751749,0.12799286949760053,260.2391804868029,-7.900243026316226,3867.0041177174403,0.9954707012332328,0.0012210982079956531,0.9985704048528676,0.0050946107898795345,0.017765433134185507,0.9995031572237213,0.5597058114250265,0.45027725626293086
28,koala_topp_0.7_temp_0.7500000000000002.json,0.0294987105128163,0.20634960268190064,-4.544497510092195,0.22845899972076678,0.06055106041338151,0.2000020320262708,0.2016261655731394,-4.60609811339251,0.8257705176354162,0.8720653817524696,0.7676946192663087,0.9894886317566169,188.0235556648915,-6.140586160097729,6911.432490673438,0.8660822566863323,0.10424103141454556,0.8715074827864103,0.1807907023490822,0.5630969651533002,0.9971707746077009,0.5539550397268742,0.8022641461678002
29,pythia_topp_0.9_temp_0.6000000000000001.json,0.0014427411889626845,0.08518475112711044,-4.980314249454691,0.09123461256138578,0.008000619420455943,0.0840866955186772,0.08343763416591304,-4.62809427810352,0.7471980292736954,0.4084169226429072,0.9912156917626215,0.12145332952713728,259.57211901187964,-7.772120663493986,3385.717261402275,0.9997338926469295,0.0010844666472408643,0.9983321955241194,0.009169995521314471,0.028561829524933857,0.9994971998190667,0.5587048469956976,0.46585041505209646
30,blender_topp_0.9_temp_1.2500000000000007.json,0.009464758903096686,0.17482182138385155,-5.011599183011834,0.17648513238334956,0.029604130258989544,0.15316376468085593,0.1531349296604358,-4.491960176940488,0.8445149292931712,0.3045222148494031,0.7142254377460053,0.11212125389794422,87.87553874838817,-3.1538610108505623,58.437280050912236,0.876437115351874,0.3759415751935978,0.5300546632178111,0.03242862664973218,0.10696290504734601,0.9913797079915048,0.4639015596967953,0.4602796906595906
31,blender_bs_3_temp_1.600000000000001.json,0.01883148532077903,0.22452987197760563,-4.776911086746068,0.21049562012223247,0.04828085699213902,0.18033468836284816,0.180315116973984,-4.377372277242848,0.8576536707336896,0.7326146556408266,0.7132520671363193,0.7784274721477267,84.70629089036996,-3.0544960673023995,44.43854415985295,0.9026894330524402,0.3804913794795537,0.5166348500404065,0.07514325494833027,0.34026008356157345,0.9938089626313406,0.38099194907027817,0.6370084054242922
32,vicuna_topp_0.8_temp_1.1500000000000006.json,0.0002770271751324889,0.059882245367472636,-4.9927109022876275,0.05835066952002929,0.0023189067910772965,0.05256269662446835,0.056544777439390015,-6.8111126493629435,0.7584108731778509,0.4592528458615139,0.9937288827287691,0.19600345456868826,1009.6865228038868,-10.396638525823032,34715.30799911528,1.0,0.0,1.0,0.292351181326715,0.6569843919475065,0.9998125525716505,0.5777991021311778,0.18295667447938752
33,fastchat_topk_40_temp_1.1500000000000006.json,0.00042872642404965394,0.051969295604186845,-4.901957158165091,0.0608189832826825,0.0025088140687578742,0.054790674443313654,0.05624800356974391,-4.750859498517803,0.8136361833849717,0.4096428501479427,0.8673358229971243,0.18426070608953357,834.808069624153,-10.822784162782298,133985.32246927117,0.9997854856546583,0.0,1.0,0.08511945214072873,0.3597655354276542,0.9983331376172668,0.583611761504447,0.23605136975790417
34,fastchat_topp_0.9_temp_1.4000000000000008.json,0.0,0.05344793254769978,-4.916087696248063,0.06101150185670236,0.0025180691569671766,0.0546241800702605,0.05638831257698591,-4.696722977416098,0.8174255393821337,0.4116548197581237,0.8696907700013926,0.18608940171188562,887.1931251621903,-10.829755907268598,140628.24874741482,0.9999058529299062,0.00029157818441191176,0.9996352685170639,0.08903681853815389,0.3767312210855066,0.9984162859375469,0.592130345910876,0.2389140679235349
35,koala_topk_50_temp_0.6000000000000001.json,0.027808841677738477,0.20883010861063178,-4.546799773844484,0.21323582458694978,0.05489838818826456,0.18423028277112297,0.1870060499581507,-4.854468083894571,0.8204821283810216,0.8619952857358347,0.6877336150073342,0.9876828886071104,173.74891745029058,-5.704388900710869,2688.239415480628,0.9192663270178184,0.06131453716503917,0.9150041604685153,0.17408162906430794,0.5431706450829018,0.9960844205067844,0.48045789674145534,0.8030412642816438
36,fastchat_topk_40_temp_0.7500000000000002.json,0.00041564057921800526,0.05629695956102155,-4.860690988418964,0.07209884222771232,0.0038982260258820854,0.06679530210631132,0.06684145657358453,-4.78559904130347,0.7908956177245262,0.43490435149903645,0.9436460574840858,0.18460466405395792,591.1881374989981,-10.114716391837078,91907.56567251151,0.998784384595832,0.0008555481644428152,0.9987261032600672,0.018387705581019143,0.09407454788625923,0.9972079621755051,0.5341324115321261,0.2536262798825699
37,fastchat_topk_60_temp_0.7500000000000002.json,0.0,0.055995736607597775,-4.862009695694072,0.07099708310911076,0.004343828240177673,0.0657230994157208,0.0658934423578,-4.793366401237974,0.7908633231409226,0.4346880334439376,0.9386615993934251,0.18674410458904442,587.6334177586915,-10.114968772566069,90791.34730181289,0.9986941753385478,0.0006102874110757011,0.9990587323570794,0.01910814280936094,0.09552843163492082,0.9973072215737858,0.5346073638968368,0.251585843352717
38,blender_topk_50_temp_0.8000000000000003.json,0.042038974694695995,0.2472423307357967,-4.7492161043319925,0.255234408411795,0.07599722748861878,0.22821177263192471,0.22810216506541733,-4.0807122894493695,0.8674786707856181,0.650273257177021,0.7067710507082787,0.8433471954041839,34.066003321079705,-1.8911011116342646,17.65883472622021,0.4591056375672018,0.7878074733520459,0.1528130554152438,0.06530310237302468,0.22351334433505946,0.9551162629004828,0.3968497256209482,0.681593824807314
39,pythia_topk_70_temp_0.8000000000000003.json,0.0008396528264514603,0.08844683782157506,-4.979827666671764,0.09432022052097355,0.0076613203570091125,0.08604779735149476,0.08600009821423077,-4.697224677139644,0.7479109852887049,0.40838054560069076,0.9937790215616876,0.12016376932985004,261.1548523967536,-7.8323000993862255,3449.105492040405,0.9996516942577827,0.0003282780630035694,0.9994489349143009,0.012889118270223284,0.04148610280932457,0.9994968586045839,0.5578834611159758,0.4659092288167224
40,fastchat_bs_2_temp_2.2000000000000006.json,0.000762255177556609,0.07259335175905388,-4.8598760228482485,0.08554639685707006,0.004666884074078273,0.07581803342544736,0.07931609604710829,-5.1321609277753515,0.8048776341828818,0.36977163175706684,0.783899736214986,0.16579808777033073,560.8006607286336,-9.838843402531527,74768.94481316341,1.0,1.5057620806700543e-05,0.9999685810965142,0.11715675392036166,0.4714588882392429,0.9987950588899833,0.539919030701725,0.27543220889857534
41,pythia_bs_3_temp_0.8000000000000003.json,0.0007947388308204701,0.08211305878033985,-4.978204436684221,0.08794958750879768,0.007688190893093952,0.08134924574778846,0.08083020685318033,-4.579107298978358,0.7464846567336458,0.40738966415930306,0.9871692155434075,0.12208059165996478,254.41750772683102,-7.733895867483974,3431.6315809165294,0.9992369575219069,0.001437000327231286,0.9976440137192216,0.004012155276806727,0.015087578679365379,0.9994611515401025,0.5592248759787939,0.4648683351032762
42,fastchat_topp_0.9_temp_0.8500000000000003.json,0.0,0.059009931286701504,-4.848220701953424,0.07700375415479664,0.00419579546161086,0.07133869572610749,0.071404421380016,-4.817200416627199,0.7829733898183359,0.4381563198941714,0.9484106868922129,0.1872506817006361,517.8384724276087,-9.833210404166465,79523.39649799779,0.99810668928483,0.001217934563858806,0.9982035955225236,0.012598925657112396,0.06411329398290899,0.9969306250310086,0.5169222801525798,0.2580503594895786
43,pythia_bs_1_temp_1.2500000000000007.json,0.0006349653690403724,0.08951157896948514,-4.980382875200549,0.09594794609634805,0.006254241211459222,0.08681624049717476,0.0874973964347095,-4.811519555698871,0.7498613751341399,0.40840941472834824,0.9937372328695795,0.12014477364973032,268.75078887530987,-7.942906620517732,3746.5657810444795,0.9998889641590354,0.00025803509594051437,0.9996206498882084,0.021851781635656185,0.07305002839877467,0.9995185615400886,0.556641492484143,0.4661600222983135
44,fastchat_topp_0.7_temp_1.8000000000000012.json,0.00062543019394167,0.05332679523040075,-4.933432257423061,0.059468165732352085,0.003104918172572531,0.05377054470693067,0.055496863243891054,-4.630674095040613,0.823744334293756,0.3993025187687025,0.8337194688438746,0.18533596126898985,933.0346386334941,-10.875762398179358,150133.9809519927,1.0,7.902474344791359e-05,0.9998451734365779,0.09509219542086791,0.4157752366900283,0.9984363833458911,0.6030063421462692,0.24079740114378098
45,blender_topk_60_temp_0.9500000000000004.json,0.040772860293131714,0.24895884339819577,-4.74830206034799,0.2531034797527867,0.07418157531267552,0.22642644771223713,0.22638275616585957,-4.0887188959899925,0.8667103131553185,0.6849772707048711,0.7987231793959626,0.8415246114527128,35.03422485882456,-1.9318228923963998,15.671404851752056,0.4791097631978877,0.7798929848356744,0.1592900328292276,0.06900641992778882,0.235299383441315,0.9662773902454408,0.3857358611611655,0.6785076958268348
46,koala_bs_1_temp_2.4500000000000006.json,0.023969973663317202,0.20090709546777505,-4.57629106639047,0.19762670532762938,0.04881923823337393,0.1703633495578478,0.1718676311518489,-5.215539917111043,0.8175170473511212,0.902530434027078,0.7650642676403034,0.9873268508305358,290.0463823118309,-7.3641088904171506,5653.9208301413355,0.9654481340818996,0.026765398465159154,0.9674264947394061,0.2541289964139603,0.6833937208845735,0.9974591787296516,0.540275877944086,0.7714740096454271
47,blender_bs_4_temp_1.0500000000000005.json,0.03246972027032234,0.24660399939981845,-4.771590229205632,0.23681795535905087,0.06733973650585012,0.20811319571645742,0.208045549611818,-4.098500176052665,0.8638953515170944,0.7459507556591147,0.81742984203998,0.8373369397457605,55.997600449401766,-2.257119532192102,19.23548659407377,0.6832141451897409,0.6697281156006994,0.24737691405614293,0.06346072600825453,0.2412414907515643,0.9791891561001014,0.3878962946132666,0.6886957925686104
48,fastchat_topk_60_temp_1.4500000000000008.json,0.0,0.04830152821796954,-4.9321541119400045,0.05293419486730573,0.001952491597381619,0.04786631723363569,0.0497729407296344,-4.8173308529910415,0.8235410199320988,0.36540841785629297,0.7436881214100993,0.1790915489417323,930.2475082237684,-10.991365885372751,145535.16394453275,1.0,2.8923375486651707e-05,0.9999450078202934,0.23899168520904088,0.7086825180276749,0.9988786703931826,0.5965580140757277,0.23270987869486992
49,fastchat_topp_1.0_temp_1.1000000000000005.json,0.0,0.05331257052493586,-4.894923298401365,0.06286941857645167,0.0028177976583357717,0.056870775081961894,0.05805088563910698,-4.753877345320025,0.81141313945858,0.4139152127433438,0.8842401172585089,0.1823416498155977,816.8826952388636,-10.760461874995595,129599.30066162715,0.9997406166943955,8.43483739030797e-05,0.9998396786386341,0.0761790679596804,0.3239931412320689,0.9982716874658885,0.5796331795988168,0.24088567195353802
50,blender_bs_1_temp_2.4999999999999996.json,0.001639038497493553,0.15496295743735455,-4.701138204212358,0.13965967032703686,0.010200397018499513,0.11448433019860912,0.11449302975558598,-5.494310063565874,0.8327934264075508,0.4500386487970725,0.41391413250206993,0.4678313674271832,224.88966734072267,-6.564575449082384,1384.778584108167,0.9999984791340725,0.0006690851447449835,0.9988649975839146,0.14715013667195356,0.645804347063569,0.9981542055348614,0.3335939358610339,0.4715987998933349
51,fastchat_bs_2_temp_0.8000000000000003.json,0.0,0.039952104072362035,-4.978425794043951,0.04731234429042675,0.0032990953954859913,0.04465313138243705,0.04458416441482452,-4.469427188850652,0.8210976116823513,0.44215418832543757,0.9523742851385041,0.1911789798332366,863.74645466508,-11.179421361912638,154927.18989544798,0.9985388993587662,0.0007138075724284383,0.9990401343560116,0.00917418062115357,0.051259306193568825,0.9973252383024827,0.5983728011743958,0.22077748440510042
52,koala_bs_2_temp_1.1500000000000006.json,0.0002744941253919865,0.0609522287258296,-4.9955022589035485,0.05749728806041024,0.0023009003717138895,0.05189580963537152,0.055726322405922075,-6.837743058331996,0.7600633145263004,0.45345535427617895,0.9937850054343933,0.18732283952660983,967.1153217675734,-10.367099062835523,33789.587680364464,1.0,0.0,1.0,0.28920984547313877,0.6601005851604528,0.9997966921205691,0.5678652251354841,0.18359013458804396
53,fastchat_topp_0.7_temp_1.3500000000000008.json,0.0004849981260351232,0.061271378538376504,-4.862560914142903,0.07783634232080608,0.003787975238371222,0.07115906009411872,0.07160211166898957,-4.792144861348659,0.7916143683191577,0.4333768532578615,0.9342798218707116,0.1868601011241961,620.1432633715825,-10.060692463140299,93926.33012807055,0.9990996928754106,0.000483998448678916,0.9992632386525069,0.02260538482458526,0.1046897928038974,0.9972989681256985,0.5349175133761737,0.2551523889806011
54,fastchat_topp_0.8_temp_1.2500000000000007.json,0.0005979465130801991,0.05866898784948215,-4.868998313339245,0.07360380512712741,0.004001198034988914,0.06740179285677705,0.06841258941939013,-4.787529156611298,0.7969295438566972,0.4347855761181665,0.9352237450161109,0.18844681139098368,657.7152219591995,-10.218117389711301,99702.19275734984,0.9992699192587793,6.724486167126747e-05,0.999876732236,0.024989611060570325,0.12535086333645212,0.9978162862117284,0.5436554960906506,0.25196748012227754
55,fastchat_bs_3_temp_1.4500000000000008.json,0.0010575975164610913,0.06908168105901755,-4.797677172433021,0.09303251955128744,0.005689187987414322,0.0862667076307444,0.08613442628147276,-5.054186104525445,0.7579139290029288,0.4378373611771615,0.9523086623303167,0.18507330014112333,215.8125741065404,-8.903821666190119,21184.266626332123,0.9972953681702156,0.001671114021949162,0.9974969232675633,0.010006345068852571,0.05397411863203684,0.9964560702266254,0.46471667071080347,0.2810612533269146
56,fastchat_topp_0.7_temp_2.4.json,0.0,0.04914367186767274,-4.945511028108681,0.05219001034669562,0.0020244152441210982,0.04675669719170882,0.0493015420529898,-4.749604296790386,0.8280797228526645,0.34057550975549844,0.6593147968181517,0.18358451762016087,995.375952078082,-11.166391784775492,157520.5400245205,1.0,0.0,1.0,0.2955369094648862,0.8166293701162919,0.9987998952320846,0.6091652489247945,0.23248589145688434
57,blender_topk_70_temp_1.0500000000000005.json,0.0333318455533519,0.25371966318041894,-4.779175240243577,0.23475203693059193,0.06827521458020841,0.2051928939864528,0.20520399872167677,-4.058285712364519,0.8620782182902894,0.7725281885124274,0.8816363585000072,0.8294203220582491,68.72225783882025,-2.451268027368856,24.07555365096882,0.7262934089260957,0.5963228475803818,0.3236690523258063,0.061883109681712324,0.22778663969186477,0.9852118166379122,0.3932796863601363,0.7085688900003255
58,fastchat_topp_1.0_temp_1.3000000000000007.json,0.0003977178832468682,0.05071264609096195,-4.91481662886079,0.056775695283822175,0.002651208400589104,0.050954524200247805,0.052675977527965684,-4.762058696619481,0.8203733616925842,0.3874256921452167,0.8081441960660675,0.1802061305125598,899.4807042847244,-10.926579392405138,143741.64044043605,1.0,1.9886402209324622e-05,0.999960884916073,0.15001171105385708,0.5423672179948664,0.998672206200195,0.5936500870951559,0.23705782933296768
59,fastchat_topk_40_temp_0.9000000000000004.json,0.0004769958513136291,0.05525268610257751,-4.879177594467865,0.06854555762637168,0.003345112778953274,0.06311442527514634,0.06357058909118826,-4.770631153894815,0.8007822342725465,0.4299743944419338,0.9265950608648547,0.18545736953145386,696.4209308299081,-10.432964568086916,107975.36648458935,0.9995986282288623,0.0006145354433746109,0.9990466387333345,0.03255943665899742,0.15995108298242516,0.99774861089023,0.5548585170653347,0.246855631310186
60,koala_bs_3_temp_0.7500000000000002.json,0.0002873144386511121,0.0622328701457796,-4.989635474604032,0.057418700291269595,0.0022390391172206706,0.051621130581364555,0.05567663142296075,-6.910445912655454,0.7573891261476438,0.4578709718169413,0.9932893679658288,0.19415743341525216,984.3138813325711,-10.310252741310515,31447.606700176384,1.0,0.0,1.0,0.37608425300931536,0.7064418434645695,0.9997929168649526,0.5598094657616198,0.18480130332906922
61,fastchat_topp_0.9_temp_0.8000000000000003.json,0.0,0.05916699853205343,-4.8434296900865235,0.07757592553711962,0.004465785913504413,0.07206357098726984,0.07197357992467926,-4.831271161134589,0.7800951980518658,0.43752127214200376,0.9450596083100664,0.18788371496584794,479.54147242931094,-9.71390252076677,74807.23301484129,0.9977770062022027,0.0010487246503062902,0.9985359232358856,0.011956903031821599,0.06019240070941044,0.996708082009759,0.5107464928390011,0.25979163154948626
62,fastchat_topk_50_temp_1.700000000000001.json,0.00035367097897582575,0.046633692729344776,-4.924378623948253,0.04950667730807752,0.001798583247818051,0.04455914644138241,0.04675470140281593,-4.850378109616413,0.8237143427221995,0.34774769692031693,0.6923963586922854,0.1779953709729294,969.0275953598436,-11.076919260467697,149408.5665329396,1.0,0.0,1.0,0.3342503438789546,0.8328217237308146,0.9987459240354133,0.5966629752684771,0.22679328738016738
63,fastchat_topp_0.8_temp_0.7500000000000002.json,0.0,0.05857050576917451,-4.834483022081392,0.07777116318811664,0.004700651101360707,0.07300416402571551,0.07286906821540601,-4.846689343876938,0.7723975253388153,0.4393963230283667,0.9537875485457906,0.18660755318775013,392.2202781783464,-9.469452271485377,61912.69251597299,0.9969847696380564,0.0009450982076176442,0.9986072827937779,0.008168971223158416,0.04092913609852257,0.996287677103228,0.4948804035871248,0.26484670900858565
64,blender_topk_40_temp_1.8000000000000012.json,0.015465657437712122,0.2298819423883341,-4.804964051791398,0.19288962941253215,0.04434033192363224,0.16000397409633216,0.15995277142529954,-4.271962474680088,0.8525828159085367,0.8097005853757165,0.8604834796990108,0.799071741507106,144.68104467480754,-3.7084477784580994,68.07542507664716,0.9614788294510624,0.19256206211230312,0.7502602730758997,0.06222664811793789,0.3026712378427087,0.995542881390196,0.3709765815593369,0.6497383263568232
65,koala_topp_0.9_temp_2.400000000000001.json,0.0230427509769308,0.20060173399455378,-4.56642520477227,0.19905037071526563,0.04816335150736814,0.17066348935007036,0.17267915563581868,-5.11388507897493,0.8230984637662989,0.9073397587917045,0.7907645508916419,0.9863168288246129,245.58494318086034,-6.8337126202327205,4710.7130103244235,0.9565548659298785,0.03681807207337878,0.9543837147138715,0.23808098314164172,0.6686688851913477,0.9974287336708796,0.5144417559667228,0.7805372356079869
66,blender_topp_0.9_temp_0.6500000000000001.json,0.007730466088132601,0.16426083393484334,-5.034197365777783,0.19512775117327938,0.029531609766332616,0.17891902635763615,0.178954002001862,-4.715019119740948,0.854400248157872,0.1513544432714503,0.3263723777117628,0.07576237470723589,47.20195241733159,-2.747444726449428,31.46451854668947,0.7462428379247357,0.48408859889169004,0.36344471371955966,0.007138208736679411,0.015676171346229423,0.9937091209237583,0.46063315712954594,0.33151204900771863
67,fastchat_bs_1_temp_1.1500000000000006.json,0.0,0.05185732137145549,-4.909855116262634,0.061017199172052526,0.0026377343344240367,0.05527579919776229,0.056636553540891414,-4.7456713994461985,0.8151468829072194,0.4090423696862701,0.8698183225555113,0.18210621875532795,844.6740709444126,-10.847562520079528,135438.49852294705,0.9999505310711982,8.753508236064492e-05,0.9998522567319558,0.08970657708256785,0.3779943567891282,0.9984884690813919,0.5858179893620997,0.23535993229459629
68,pythia_topk_70_temp_1.0000000000000004.json,0.0008855295037623747,0.08902717447590146,-4.978416895477284,0.09535890531213168,0.007029245151126783,0.08653745834221768,0.08671418388429371,-4.7455475540826155,0.748660985793841,0.407681026447164,0.993765753149948,0.11904636941978777,264.41866741229086,-7.883464238563377,3499.2843918425874,0.9998449783738954,0.00021739719930831473,0.9996738342282416,0.016338702753993177,0.05418618198765,0.9995038078252215,0.5570099157864333,0.4656913364959676
69,pythia_bs_3_temp_0.7500000000000002.json,0.0008678254523594842,0.08160991646711806,-4.977414087301192,0.08786461975458502,0.007565068677407588,0.08125254405413529,0.08060255388399885,-4.579092021865732,0.7465586655659916,0.4076179948876288,0.9880192537979366,0.12203195369798961,253.74449295016137,-7.733066101600554,3280.579354085063,0.999105922608975,0.0017447810144632675,0.9972364197536776,0.0036390234982170613,0.014693396226415094,0.9994707220032236,0.5594538552957402,0.46465940681301354
70,blender_topp_0.7_temp_0.7500000000000002.json,0.009736904175091902,0.1664384557272489,-5.033015650245486,0.199223848738285,0.03214152560344763,0.18401916914994632,0.18399275885099903,-4.664485932740684,0.8557828138773095,0.15930327839038225,0.3430370290627452,0.0798586531372498,46.748034668065024,-2.7208567716644647,30.773272341501844,0.7428874172206523,0.5050463459733409,0.3482843272499214,0.007785004789996471,0.017030024344062755,0.9934086644629608,0.4582435588255657,0.3337377667724147
71,pythia_bs_1_temp_1.2000000000000006.json,0.001072430349136615,0.08949270528535182,-4.978750991184563,0.09571204648512502,0.006609423281654052,0.08663373914378007,0.08723038586916225,-4.795170092476582,0.7494446439010807,0.40812829925815436,0.9937009912775471,0.11976653600567333,267.49687924260456,-7.930704460625625,3805.087162180381,0.9998053644030853,3.844487751290411e-05,0.9999296800981955,0.020191511785166656,0.06515258254293352,0.9995106141981103,0.5570246729568664,0.4640284911321942
72,fastchat_topk_70_temp_1.9500000000000013.json,0.0,0.04284973184342321,-4.917560776723245,0.04560469858759311,0.0010735865980401101,0.04175312850229136,0.04360668199807452,-5.0136610230635466,0.8195115589511854,0.3425333443481126,0.6814208482206031,0.17561860363479656,962.3143750663985,-11.050108767135843,139068.76332022346,1.0,0.0001101888496095294,0.9998269615456407,0.4742895929261984,0.9127922798350464,0.9989400928558158,0.5807732730993355,0.21531977476615172
73,pythia_topp_0.9_temp_0.7000000000000002.json,0.0006773373607515347,0.08610614499752807,-4.979196194512908,0.09169860616703687,0.007955614784254057,0.08433115033549873,0.0838626852462164,-4.648326044938685,0.7473001328968506,0.40754460273140275,0.9909565177112666,0.12036575095422147,259.9748185416507,-7.787892617121374,3448.182528343405,0.999513906650032,0.0005904131391172288,0.999030394407311,0.010034398479225128,0.03159197012138189,0.9994898965344584,0.5586616425026064,0.46627522077651845
74,fastchat_bs_4_temp_0.6000000000000001.json,0.0,0.03408330745735694,-5.158943021615818,0.045977945893320035,0.0025686308801481273,0.04369944639918861,0.043548898495561664,-4.685748745673488,0.824888795791111,0.4350309310675701,0.9457987145177049,0.1837204647601965,675.7199714529419,-11.660855622133353,167798.32590702106,0.9988398149223252,0.0001878339806102376,0.9996727790279932,0.05524770831187558,0.12046405932304748,0.9974798792370703,0.6118979805367459,0.1997366039359801
75,fastchat_topp_0.7_temp_0.7000000000000002.json,0.0004914423856951065,0.056010641560814,-4.832152151000252,0.07393011322194808,0.0049238552688232054,0.0702336975067276,0.07003847902915816,-4.820183109954132,0.771363636939745,0.4398048651885427,0.9514242991507184,0.18861492580289604,376.2290942092098,-9.40967756549085,62067.345987051165,0.9961360183346445,0.0013771137073856222,0.9980215382534636,0.006954667270599781,0.03399105127378265,0.995856210237883,0.49539426114155916,0.2634536317799749
76,fastchat_topp_0.9_temp_1.1000000000000005.json,0.00047510944072783116,0.056803183599202,-4.875188052618893,0.0709132828898193,0.0033886529608060916,0.06472308389356421,0.06550194026575337,-4.7670224230438025,0.7988933380527383,0.4323777535831766,0.9356976114895312,0.1845836632889314,683.0454058191034,-10.324349969493886,104313.33694801801,0.9996192236605931,0.0006486919592023153,0.9989504834496861,0.026671538180489587,0.1298921379446836,0.9976787969271047,0.5499126519311429,0.24728531469874226
77,pythia_topp_1.0_temp_1.0500000000000005.json,0.001055046215975841,0.08883064110595788,-4.9788798639611604,0.0949556751409475,0.006894698360040255,0.08637060083652867,0.08668886748592225,-4.7537491691572376,0.7487712490629371,0.407307966618063,0.9941597157972087,0.11836859810725511,264.60321772550174,-7.890274119863891,3571.745858140219,0.9997201409993762,0.00018542938851943305,0.9996658914167299,0.016623313282393106,0.05415564332824086,0.9994314072526527,0.557313774773735,0.46525483397754513
78,blender_topk_50_temp_1.600000000000001.json,0.019276509504779063,0.23251168229456012,-4.796967308245356,0.1992211596493927,0.048125364132736805,0.16711644552823673,0.16705901007601592,-4.225768355764338,0.8539117027107261,0.8111848205500694,0.8666710366114283,0.8052792714501394,130.46534945495853,-3.5133303874245234,63.294248959530165,0.9466797822349354,0.24442699664342393,0.6888701789806669,0.0660819306970359,0.29535039647137706,0.9941877069487858,0.3884875813935737,0.6827787689494814
79,blender_topk_60_temp_1.3500000000000008.json,0.02352102874096781,0.2433285949637938,-4.782604674203459,0.2109619951739955,0.05565119010279374,0.17896078977568158,0.1789786859292472,-4.117688580436593,0.856041041299568,0.8275277996179967,0.8946645711470917,0.8329920819716476,111.03427359132043,-3.1530221559852523,44.80310666958194,0.9037688690659191,0.3518436051859313,0.5698579385952649,0.06375812013794209,0.2581661959410342,0.9897180338976048,0.3805848729539696,0.6932382895726951
80,pythia_topp_1.0_temp_1.3500000000000008.json,0.0009420240025533804,0.09011576332944975,-4.978039864404265,0.09651968795162738,0.006308088327028697,0.08706398237129576,0.08817490886376815,-4.850933283585116,0.7505473419625964,0.40707053596228865,0.9946100159641537,0.11776756538294611,270.1652198366483,-7.972457905500141,3821.7651626627576,0.9997536348011591,0.00023331498039869556,0.9997354883659723,0.025121144875684977,0.08095015649086747,0.9995617896141568,0.5579591683534911,0.4615819332549122
81,blender_topk_40_temp_0.6500000000000001.json,0.041477612167533,0.24625555163082483,-4.7525030231263585,0.2539602393962184,0.07775470544207755,0.22761868895092224,0.22754341238607745,-4.108117082246333,0.8672817341474822,0.642848259533693,0.6827654057049237,0.8479156288282971,33.90199487478743,-1.857037398172285,12.245222951793433,0.4567207926621537,0.8013169553020043,0.13962614487314434,0.06077678459020521,0.2105875180635838,0.9747134508874588,0.3866210446579697,0.6489917099572887
82,blender_topk_70_temp_1.650000000000001.json,0.01835414952188265,0.23367002778144638,-4.793816234732947,0.197367579138933,0.04754575241683282,0.16530554669558903,0.16536710190154852,-4.278775338426188,0.8528761618922656,0.8046526309626147,0.8553428850126971,0.7968186602024014,134.32878948227116,-3.589340245406973,62.09270472558382,0.9553933588960275,0.22273964092177598,0.7125676322229587,0.06662178580256978,0.30783072418249335,0.9956959654126615,0.3901742959168438,0.6889092657336862
83,blender_topp_1.0_temp_1.1000000000000005.json,0.010159347980835155,0.17260929923542662,-5.019211020844627,0.18109577874187227,0.029437151148053682,0.1577162161639683,0.15768696311405142,-4.501332252598658,0.8465299288225457,0.29601366605131785,0.6913256008494078,0.11428750026407161,78.35408840673048,-3.040973941854997,62.75800398488902,0.8366355450352837,0.4121779610434791,0.4904796028538104,0.02891919439918458,0.09102444602840157,0.9891794513656761,0.46504626184790354,0.45767571430281806
84,fastchat_topp_0.9_temp_1.550000000000001.json,0.0,0.0521138452636982,-4.929267819239053,0.057524033318246584,0.0026025745093205847,0.05137523337954816,0.05358507290047369,-4.711387672834651,0.8226076634064626,0.3865808516522205,0.8002841929655632,0.18281651936355825,937.4541868279733,-10.962370626653728,150143.99507555598,1.0,0.0,1.0,0.1479451668803449,0.5575429256370741,0.9985679122478389,0.601479229704651,0.23666406510534588
85,fastchat_topk_50_temp_1.9500000000000013.json,0.0,0.04427833167373688,-4.920046268690942,0.04669965275227145,0.0015343339034673753,0.042336696918754746,0.04421629044703036,-4.902251471539279,0.8234525842641864,0.33857308626501303,0.663708878191621,0.17843157680862282,990.1538705192118,-11.126528920738249,147162.99689616237,1.0,1.5705218459987303e-05,0.9999683070054969,0.42631409222831346,0.8914177431843189,0.9989695948114735,0.5923656684973827,0.22098939488717917
86,koala_topp_0.7_temp_0.7000000000000002.json,0.029898174394108402,0.2064787119959789,-4.5401042095277715,0.2296676352448832,0.061441632468982876,0.20092239635106549,0.20257176086439743,-4.603724893812609,0.8255862203656035,0.8713455425635566,0.7692886412057384,0.9895548559725285,186.5816550364738,-6.129262672124223,7069.263062091569,0.8628188474662419,0.11004210815313274,0.8662160253714057,0.178272954778417,0.558892751282632,0.9974848255957269,0.5537696759296631,0.8039773995818111
87,blender_topp_0.8_temp_1.0000000000000004.json,0.011795515447870901,0.1646576500174094,-5.018604857525415,0.19168902647327032,0.030026646112321566,0.17001850131252633,0.17010357073282917,-4.601450781758532,0.8516374906906389,0.2892889281139154,0.6751979232485936,0.12226339750044488,50.5333996588239,-2.8417632768081442,84.42595362994422,0.7320774771563047,0.4752050779365292,0.4298455314559637,0.01791687759943619,0.042668850994117206,0.9695230061770072,0.47044491528005555,0.4442102272616035
88,pythia_bs_2_temp_1.2000000000000006.json,0.0011480442777262979,0.08529604025703474,-4.9804348797048235,0.09125743788783128,0.008220240978552503,0.08417957602154422,0.08340422294917563,-4.623129744947134,0.7467510396454384,0.408446654584423,0.9913119057284898,0.12155424753557725,259.0624610587782,-7.7733749393699645,3448.854462516034,0.9995161884721503,0.0007961718373009659,0.9988775873058575,0.008171243196286293,0.02657283261542195,0.9995249882473083,0.5589700036613099,0.4662612635951464
89,blender_topp_1.0_temp_0.7500000000000002.json,0.00934110492412923,0.16239213950138862,-5.021034817313582,0.19463808376447972,0.029532954914862415,0.17641722727835557,0.17633441942807415,-4.681501162618133,0.8546308404879329,0.19126254724030983,0.41641501963044253,0.09633754528308074,46.409257702415985,-2.723529714455616,36.933971753240826,0.7200125714550591,0.5094334966245024,0.37386589124947445,0.009585180845798782,0.02155700304550923,0.9804112636062762,0.462211867581047,0.38414968383209697
90,fastchat_topk_70_temp_2.35.json,0.0,0.03699104845614222,-4.913967294296808,0.03955255033544612,0.0008400947390580353,0.036563896029583376,0.03787350894016822,-5.130029489803031,0.8140258077167262,0.34801083161669966,0.6978776725591244,0.1756883577196838,953.6730046412308,-11.042092997080365,131102.90347015622,1.0,0.0,1.0,0.5764941683191539,0.9435742921885505,0.9989928294890712,0.5710899934062088,0.20570693885446706
91,pythia_bs_2_temp_1.0000000000000004.json,0.0010180334827008277,0.08365774941626067,-4.979942629669823,0.08924196691857583,0.007775616966422918,0.08258230363958877,0.08160438696127917,-4.601779530699246,0.7465935929150539,0.4084659181796665,0.9905269149554955,0.12204879232004695,256.9321972327261,-7.77579981920998,3451.9421356058438,0.9992182754145392,0.0009488545129723797,0.998647597113278,0.006125149490935051,0.02079531648004203,0.9994449942596588,0.5592299102764101,0.46538639431580964
92,blender_bs_1_temp_2.3000000000000003.json,0.001923187736455863,0.15565405443971103,-4.704305805473724,0.1418748706592185,0.010973485882073166,0.11663587814037263,0.11666266568203841,-5.437386017666372,0.8342439934478669,0.4684524769755203,0.4223967822826981,0.4911438653725803,214.4247290478786,-6.389607623344214,1201.963187541538,0.9999815569641438,0.0009610579451353786,0.9982952865497325,0.14564208354822072,0.6399952315670263,0.9982015210107101,0.34148744684077514,0.4798110322110265
93,pythia_topp_0.8_temp_0.9500000000000004.json,0.0006543995348437846,0.08625448093294226,-4.978169559158982,0.09246185062832021,0.007640794137620187,0.08501354328683455,0.08429824811624956,-4.6712037890176745,0.7471387346615069,0.4084861955320547,0.9936428940878717,0.12036759721580548,260.8520116089939,-7.812367958333142,3402.740948230688,0.999696338294122,0.0008270095374582224,0.9987773932091952,0.011613981968954063,0.03503227761075765,0.9994804851644471,0.5583731687210434,0.46408299952676346
94,fastchat_topk_70_temp_1.600000000000001.json,0.0,0.04728617165392811,-4.921876268004805,0.04965762748832755,0.0018581492927466758,0.04485246003468779,0.046931315212581357,-4.8803652583314685,0.8228802758260721,0.35333590351003136,0.7083798511638032,0.1784635113820538,954.9868354564801,-11.025692859635033,146227.97156720134,1.0,9.094054535487333e-07,0.9999979867842823,0.3341937108501999,0.8223881122574739,0.9988009400201481,0.5937149399598557,0.22883007012280698
95,koala_bs_4_temp_0.7000000000000002.json,0.00028941421063118225,0.06183268082483502,-4.9917844570001435,0.057561772101412924,0.0022350691983736353,0.05184650828494446,0.05580055765591309,-6.910219597887215,0.7573658984917208,0.4585627865777778,0.9938828087491964,0.19490296036127308,978.9845094148283,-10.298959342983876,31134.287192788874,0.9999740371256918,0.0,1.0,0.37995146684554226,0.70563651472466,0.9997719150357147,0.5564329323477667,0.18843352225742466
96,fastchat_topp_0.7_temp_1.600000000000001.json,0.0005632694995139382,0.057789849026302166,-4.90093028067835,0.0692522858189071,0.0035326450951450577,0.06271765933979379,0.06430525121862855,-4.698230841074924,0.811680461258492,0.42396163587133096,0.9033972067133891,0.1878477371545548,800.8240268222651,-10.543504560004667,123865.12930420156,0.9998848755871811,0.0005123527629943544,0.999279690785236,0.04791705239770413,0.22695388757993942,0.9979544279704462,0.5739127455704821,0.24752127088900677
97,blender_bs_1_temp_1.0500000000000005.json,0.010862029735133128,0.19672643131275214,-4.747414411423114,0.19048907831598078,0.03238240280761487,0.16135582528737408,0.16135888127223327,-4.745434256901727,0.8518348344797904,0.6526771203304379,0.552825760185189,0.7110710159760959,108.06956507370822,-4.0060409001304595,139.28012890084122,0.972965205073248,0.138871294548734,0.8024391093332323,0.09979945076061968,0.4624212602755799,0.9960292865641039,0.38303611482595834,0.5721631912455496
98,blender_bs_3_temp_1.5000000000000009.json,0.020535209048583636,0.22874290294345503,-4.776569086260187,0.21426863833717072,0.05098310417481239,0.18360518722472557,0.18362629601108155,-4.319974542796081,0.85855231331081,0.7441537194915856,0.7405008485056966,0.7921793765394863,80.22223680570802,-2.9093671921053925,38.95496300921593,0.8769330188261111,0.42873367806929097,0.4681583735344006,0.0730890156634562,0.32296289654966304,0.9929171694865456,0.3841900983665039,0.6487069525448106
99,fastchat_topp_1.0_temp_0.9000000000000004.json,0.00039183137957163506,0.0542299313258012,-4.8833886459602445,0.0674293326692629,0.003157875501885252,0.061853826014101394,0.06219725995448185,-4.763690365245151,0.8000088580195911,0.42800291394299306,0.924558805738405,0.18354809828519197,701.8953408351996,-10.442542943478008,109015.73784240423,0.9995400654177585,0.0005874141582813325,0.9991256094929707,0.03317469204927212,0.16116372107155516,0.997889437457928,0.5557854650636102,0.24421201400163112
100,blender_topk_50_temp_0.6500000000000001.json,0.04084965261984785,0.24326349243300188,-4.7551146847204215,0.2520856218660985,0.07586047008992326,0.22575013247309644,0.2257563951984924,-4.089189557222655,0.867125403881073,0.629774809956331,0.649629716964837,0.83478980018383,34.31854804146298,-1.8826429815395116,13.47347611930658,0.46608912601095287,0.7920792856221663,0.14739193820854884,0.061779907115225345,0.2115469220616603,0.9536890133143435,0.39732450663778124,0.6685288220897684
101,blender_topp_1.0_temp_1.1500000000000006.json,0.010231016676238713,0.172565381994644,-5.013899812571019,0.17659326556711175,0.030149382793323746,0.1532355893294754,0.15319386981122995,-4.503960125559515,0.8451526168811215,0.29989852405910605,0.6971998056597287,0.11445596245669357,86.34379342977927,-3.151179536895569,69.11999477051407,0.8650978380778027,0.3781867708217766,0.5282599961815981,0.030760783872057666,0.10014483757500517,0.9916863147763518,0.4653765636775366,0.45778519432536274
102,koala_topp_0.9_temp_2.5000000000000004.json,0.023047543952574967,0.20095832397866895,-4.57300801001246,0.19793986851835227,0.04777889678529159,0.16909091297098083,0.1712640408784889,-5.13026833560771,0.8230474671553434,0.9068743726185361,0.7881696937484544,0.9870144976419051,246.9886104146122,-6.839421412632513,4756.956306543878,0.9563916238617997,0.03930938904998562,0.9520056724654946,0.23848115524821253,0.6710571952367582,0.9971125550004336,0.5145635338494615,0.7791593030165442
103,koala_bs_3_temp_0.9000000000000004.json,0.00028289504832848593,0.061288735857881464,-5.00286753814369,0.05837898033734553,0.0023508707792452435,0.05269028166080613,0.05659874780070991,-6.8449778918342705,0.7580025428657362,0.4565542650542993,0.9944873991198333,0.1916021243951538,980.0569919852809,-10.352912171408846,33210.65220337226,1.0,0.0,1.0,0.34243741027078073,0.6935917341172576,0.9997839386898262,0.5673755882600825,0.18837514500037314
104,fastchat_bs_1_temp_1.700000000000001.json,0.0,0.04758741493767153,-4.921672061890452,0.05049512929960204,0.0018014914061511454,0.04577337326790057,0.047917338538358306,-4.8499815739226975,0.824693380300652,0.34571283149443444,0.6842700406336722,0.17896077326167817,963.0367089911805,-11.066275953139481,147812.3747677301,1.0,0.0,1.0,0.3313824840457942,0.8274547873296659,0.9990110053860469,0.5952601719592374,0.22794478282666467
105,fastchat_bs_2_temp_2.050000000000001.json,0.0,0.07193445538830744,-4.855320652090124,0.08885685094314444,0.004442528816639063,0.07929890251628843,0.08218684091549347,-5.104254737699775,0.7974430312919334,0.3876233314209021,0.8362245174313278,0.16667050846054124,510.3220624884728,-9.715799481506474,67474.7799542556,1.0,0.00032972919471560796,0.9995074085660165,0.08101621898083032,0.3640960276411288,0.9986286826851813,0.532165857457531,0.2749623618641204
106,koala_bs_2_temp_0.6000000000000001.json,0.00030703711391196614,0.0619496613579675,-4.993682747000403,0.05670360503101608,0.002200635526958329,0.0510187893613248,0.05496485455124733,-6.932627984465761,0.757354353160462,0.45718538906248096,0.993397066574485,0.19308180443333525,983.1864413225533,-10.288097650520841,30623.73295870801,0.9999931450260958,0.0,1.0,0.38447495739721466,0.7106769942661704,0.9997682672668281,0.5545379481435884,0.17865100647927365
107,blender_topk_70_temp_1.9000000000000012.json,0.01230867904375783,0.22227236879107717,-4.789199169028761,0.18510042672630636,0.038411378373538474,0.1520829906668414,0.15208833697478533,-4.418540075518611,0.8495582725510046,0.7662205626135481,0.8046075641320299,0.7550159150990735,160.8464478812814,-4.062951870214703,97.49967812651667,0.9780151434670208,0.12421586938422806,0.8330423729341697,0.06836526069978587,0.3449009846443561,0.9970806722648066,0.38661156419211395,0.6573199852242969
108,vicuna_bs_4_temp_0.8000000000000003.json,0.0008034577033224408,0.08118874337384406,-4.97839587902103,0.08706319532442028,0.007538412694008596,0.08079077776660318,0.07996680809881024,-4.572052986048803,0.7464500772935346,0.4072400287377683,0.9873662169537925,0.12176392601455945,254.42126015451782,-7.739617849605787,3359.6326817668114,0.9992976547321667,0.001214864945960424,0.9979468576956233,0.003431925118314706,0.014276364423977889,0.9994450412270577,0.5594639856534117,0.46405298344442725
109,blender_topp_0.9_temp_1.4500000000000008.json,0.009636593799207867,0.17898162303014786,-5.002026258873303,0.17452098154080783,0.03003073739099667,0.15079333484365232,0.15077270164806486,-4.518309723198945,0.8429954338498215,0.30657767440137257,0.7156996655049215,0.11203097896318913,97.91886583890815,-3.28524547641427,78.93225463358212,0.9114948446557001,0.326481439118346,0.5862276238715098,0.043900884909721,0.15618008853468968,0.9936542238598657,0.46685667960111393,0.4577658749089598
110,koala_topk_40_temp_0.7500000000000002.json,0.031483390013186154,0.20659872789131975,-4.580572530600721,0.2268872538703559,0.05930323089683995,0.19876923716234024,0.20008215278155664,-4.655662510833683,0.8496234329853992,0.8329193982943858,0.7876319461496001,0.9893622193043328,135.7503602159908,-4.682463848920121,3576.306506097494,0.7316061826394379,0.2469073328733393,0.7057210072519077,0.1696057676945199,0.5790008993190869,0.9851910451084419,0.485565353587314,0.8014704636919405
111,pythia_topp_1.0_temp_0.6500000000000001.json,0.000660153193128846,0.08655624585765388,-4.97920417078171,0.09177582631224285,0.007875153896221936,0.08432527892760783,0.08398637942590795,-4.662322085016913,0.7475221132047098,0.40788339424532294,0.9921382860031766,0.12030101456742966,260.68081072277903,-7.807231654800995,3566.7342978468478,0.9994528916179964,0.001048093187782341,0.9985137374686542,0.011093265772388988,0.03476982664084556,0.9995016833883364,0.5585781810678078,0.4658421767360147
112,blender_topk_50_temp_0.8500000000000003.json,0.04180774686820962,0.24737816618444775,-4.748063077205012,0.25475384461752504,0.07551141519747444,0.22734941388801094,0.22743808240500424,-4.0762315647892144,0.8675323386928094,0.6590813171962567,0.7285725849979049,0.8447574453315816,34.314433616812394,-1.9081034477138383,17.980540801157012,0.4648454772119355,0.7826775689913448,0.1570126637314804,0.06676517150395779,0.22666742415634586,0.9560768518181488,0.39676792017607027,0.6824072670663168
113,blender_bs_4_temp_1.2000000000000006.json,0.027879037688746867,0.24431983473746025,-4.776069145669569,0.22518253250941472,0.06190049199113046,0.19534984343580974,0.1954413050742546,-4.129547973379537,0.8610944274713448,0.7705173594187874,0.8203129871596805,0.8273324224499669,72.98186310043022,-2.5620495815898914,24.332705229204908,0.795312989941717,0.5563108615753543,0.3508078548049719,0.061805284624933496,0.25052333594070103,0.9850742589499946,0.3864244976940424,0.6878744893401788
114,fastchat_bs_1_temp_0.8000000000000003.json,0.0004993703220887097,0.05573317251532771,-4.862012472563045,0.07080250066023341,0.0038410237591574537,0.06527153623859691,0.06530611343282793,-4.789837213298333,0.7932488357896975,0.4352586176832862,0.9385324476846835,0.187557182348382,627.2096000584366,-10.217681699445581,97148.22208419096,0.9990925757686621,0.0009673954613098539,0.99863149346825,0.022378594196344866,0.11255019242913485,0.9974505610542941,0.539565846916476,0.25188870557489906
115,blender_bs_3_temp_0.9500000000000004.json,0.03530103818773402,0.24153075467484855,-4.757082871159743,0.2456746486854996,0.07065072477141476,0.2178791975500392,0.21799207080307753,-4.170533895262625,0.8661085393025543,0.6742785053314859,0.7059593440211089,0.8292851167779781,39.992831187558686,-2.066022099426462,16.277350306926856,0.5733347992942001,0.7438960930375383,0.17947088165550204,0.06683683948009271,0.24745311960129412,0.9846722587342001,0.3877199219335257,0.650853536896496
116,blender_bs_2_temp_1.9000000000000012.json,0.011481600410400444,0.20381236514678394,-4.754779886527302,0.19358326253141162,0.035095087307719694,0.16229845244439148,0.16233177733151982,-4.6213143171471724,0.8531841217410316,0.6988876770843226,0.6341424936020796,0.7415695116050358,105.92560704017973,-3.7547092025270934,86.48242962029647,0.9687129719579393,0.18157683929436325,0.7454500082273393,0.08862961278064706,0.42696306467884765,0.9955022421662726,0.38176865574049845,0.601289454023273
117,blender_topk_40_temp_1.1500000000000006.json,0.02764645307337782,0.2510319731486061,-4.7761407014524195,0.21892935677806433,0.06231879141263767,0.18818935305850676,0.18821529142320692,-4.047561504579086,0.8584594802439036,0.8338394786231142,0.9093689250788202,0.8543984818059455,100.94173553523996,-2.920946906811341,37.36948717236624,0.8610389367764332,0.42462400188387694,0.49476263298952905,0.05680516906865392,0.22065994647746306,0.9887711368930922,0.37888176599821455,0.6930417210559024
118,fastchat_topp_0.8_temp_1.0000000000000004.json,0.0,0.06122381902499108,-4.8439464597037,0.08018170738668351,0.004535488261505909,0.07393671461016896,0.07414220794517382,-4.8329684780684,0.7803410840052172,0.4347799725137311,0.9435458992595445,0.1846093487129013,496.8152449772332,-9.715038490798882,74187.1559712026,0.998348004678986,0.0009574716534473402,0.9986019946406571,0.013194879779984226,0.06540656669777131,0.9968071655721268,0.5113372890151573,0.259220143042654
119,fastchat_topk_60_temp_0.9500000000000004.json,0.00047020665758751523,0.05495350563960122,-4.881675070683397,0.06726008725789302,0.0033284817438940916,0.06137668066358869,0.061912861815872584,-4.772887087009781,0.8029850279630468,0.42487131279889234,0.9153452965724069,0.18341177219076504,722.5385555093584,-10.482879327531093,112885.66791441158,0.9995017677137459,0.0006151200758714663,0.999121651598973,0.04331163624357342,0.203012912482066,0.9978298393749695,0.5599179620381987,0.2441056530206887
120,fastchat_bs_2_temp_2.3000000000000003.json,0.000661482107628494,0.06917275833520291,-4.860488341328652,0.08118422280579478,0.004097097240240537,0.0724128888484592,0.07598711798827659,-5.113921770073186,0.8105221144081223,0.3558708300012935,0.7463613705730563,0.16353966822714383,613.8175249137983,-9.99249306487485,83531.53152407227,1.0,0.0003714788897349272,0.9995121472862268,0.14323949870898672,0.546547089253846,0.9989481465664392,0.5502492924118608,0.27247442714590164
121,fastchat_topk_40_temp_0.7000000000000002.json,0.0005920759060341909,0.05571114770940164,-4.858138330400167,0.07123690218438711,0.004151103735488352,0.06629750317363728,0.0663279855944588,-4.792168853792309,0.7876460222356043,0.4347941508122546,0.9416338985440537,0.18541731601252803,558.6398698701713,-9.996279657206447,86769.15827115721,0.9985887353001281,0.0011603069902690955,0.9984411498200805,0.015471211929202044,0.07888393669274149,0.9967386783075792,0.5279892405323706,0.25413857585458965
122,pythia_topp_0.8_temp_0.6000000000000001.json,0.0008379445450667173,0.08422730812594822,-4.979566899675998,0.08960962012813864,0.008064186659891361,0.0829871595207901,0.08255766645661365,-4.618464600544655,0.7470303061719464,0.408332812334567,0.991091391806618,0.12150620293234564,258.9111987188151,-7.777174828916142,3443.7015360171963,0.9994194139568897,0.0010980448138737191,0.9983041177492418,0.007265854111802594,0.024251803573014902,0.9994581037618286,0.559246951067483,0.46431948128025097
123,pythia_bs_3_temp_0.6500000000000001.json,0.0008714923464063846,0.08176043036578776,-5.0105696206276775,0.08553347359355429,0.00761773622441729,0.07855957149567835,0.07876231219677131,-5.059940112273842,0.7559893379844614,0.40476984339867567,0.9886727812755007,0.11721577086449306,325.8686471760047,-8.404685813713865,6315.797435233113,0.9999041793517089,0.0003650838089319702,0.9994837765947319,0.08919076471939091,0.11884604180321899,0.999561431075416,0.5791633569522144,0.35551519869859205
124,blender_topk_70_temp_0.8500000000000003.json,0.04228956010979234,0.2493775650140467,-4.751520123184612,0.2550098867836783,0.07693470467978963,0.22833608435574465,0.22821408683599737,-4.105459415771134,0.8673422148744148,0.6575946563852065,0.7302179779784445,0.8369183397108744,34.84955067218441,-1.941984645470982,13.581420451704394,0.4796459445901805,0.7732904614542321,0.16113540041770003,0.06603255125766223,0.22540964952207557,0.9754094794698651,0.39099718707914877,0.671719480737152
125,fastchat_topp_0.7_temp_1.1000000000000005.json,0.0006910619939698644,0.06320688072415291,-4.836894850313486,0.08264452960436183,0.004783420761909657,0.07618766991911664,0.07617477398719763,-4.867334558843505,0.7761126957059967,0.43740247549103617,0.945556403827264,0.18758764354260266,446.75005061287703,-9.594090907071747,68111.99986836627,0.997777359655632,0.001029702771139019,0.9984765627869066,0.01174830940159196,0.05727978811733423,0.996565784290654,0.5017433678626306,0.2642000728725519
126,blender_bs_2_temp_2.35.json,0.006651734012687986,0.1875828181720998,-4.741119703270208,0.17638639945488194,0.025297821724340412,0.14708181666094858,0.14704566735376612,-4.832560875260158,0.8486519337142611,0.6400317458387692,0.5564767653256387,0.6836963087666076,132.3466817156642,-4.417810395409568,181.6875195456805,0.992117684802077,0.06930955750848868,0.8958991029319924,0.09434605749435722,0.47460007247877406,0.9968078412535636,0.3759221969100506,0.5811093571892154
127,fastchat_bs_4_temp_1.550000000000001.json,0.0011504749657133368,0.07030077683366029,-4.794849801240406,0.09469486234199798,0.006375768532302968,0.08777852718647494,0.08760439561496605,-5.089293595945092,0.7566375660436443,0.43665072254664805,0.9485678739795911,0.18501519738058822,202.092780632516,-8.863548782473755,18678.35726863598,0.9978675560185721,0.0016052149975518285,0.9976271807137249,0.010519675373388802,0.06016424876089867,0.9967782415604379,0.46184892329423294,0.282713663909938
128,fastchat_topk_40_temp_1.750000000000001.json,0.0002888665556357997,0.04642120993040439,-4.926993967871284,0.049285209519312353,0.0018823214982154868,0.04412596802997063,0.04642795961547132,-4.81309493490072,0.8252727424090269,0.3477678228798417,0.6862843042358779,0.18103582460000314,989.0771964659078,-11.132248387013176,153302.59281561256,1.0,0.00013819853859023236,0.9998148533699754,0.3195677722642988,0.8206477881299978,0.9986300760189221,0.6006991150294284,0.2261911886777364
129,fastchat_topk_40_temp_1.550000000000001.json,0.0,0.04829710930931278,-4.933504415018269,0.052171584331601684,0.0019824668555698307,0.0471773990176091,0.049221276030895864,-4.783544658871715,0.824491429275858,0.3607147331776162,0.7306703107396182,0.17849780691573466,950.5073038001852,-11.07435617877806,151847.5248362337,1.0,4.5170469421092834e-07,0.9999989971133606,0.24629621187947304,0.7271757715291768,0.9987758604107695,0.6015918586259426,0.23025638132474596
130,pythia_topk_70_temp_0.9500000000000004.json,0.0010471717310153539,0.08872889975710956,-4.979970155236275,0.09487001665775632,0.007443510824140063,0.08627167760025284,0.08645926875157936,-4.728928477580187,0.748247353807755,0.4088933901293986,0.9937744106244837,0.12088157995648886,263.22106216412914,-7.874323876143495,3808.7320149227503,0.9998267725343409,0.0005400169055306187,0.9991681808654893,0.014664507549371715,0.048325541901109464,0.9995196517214223,0.557526773811271,0.4652898410447108
131,fastchat_topk_60_temp_0.6500000000000001.json,0.0,0.05658819838986836,-4.850364196689617,0.07284751811185726,0.004597314790238546,0.0682416548843008,0.06821276360858822,-4.8058806334122,0.7849319890008836,0.4361120393699228,0.9452873517582271,0.18568190004616472,524.0415249516951,-9.891330404812075,81338.68542584965,0.9983415842956919,0.0008353547617971959,0.9989371000331702,0.013861345232193026,0.06937475021093299,0.9971112438850658,0.5214325504968887,0.2540850373193309
132,pythia_topk_60_temp_0.6000000000000001.json,0.0013923749194336306,0.08623639324907999,-4.979722761930981,0.09179017004500138,0.007946655542234522,0.08432445770513952,0.08420952465402375,-4.652554817900106,0.7474122699538042,0.408577809922438,0.990091584016153,0.12222197083108616,259.5777400988557,-7.797967514854112,3349.3522016238403,0.9998383377289368,0.0007408315075855968,0.9987537578004685,0.010407757852200787,0.03381112630630715,0.9994896395446993,0.558749249033652,0.46683892498182505
133,fastchat_bs_2_temp_1.9000000000000012.json,0.0012781985882988158,0.07365385179174579,-4.835188907614802,0.09138415197424088,0.005266051947027801,0.08220001971369736,0.08431258669565275,-5.106677750345508,0.7869348310133116,0.40677041195369845,0.8783891283452875,0.17449245604649993,436.6093171820158,-9.516413094746612,55014.54909261787,0.9998753123743553,0.00014067266105515666,0.9997359053122742,0.05421469398606179,0.2613966038424865,0.9983833749764751,0.515768757029174,0.2805099836832537
134,pythia_topp_0.8_temp_0.8000000000000003.json,0.0008275928646533946,0.08579960204097707,-4.978119891510519,0.09179626460634391,0.008055584669507523,0.08453406892886164,0.08397668734502922,-4.646934706379469,0.7473631642515652,0.4080867299930476,0.9915555654818325,0.1208250108097427,260.65908705001635,-7.786990492283945,3625.2477965276917,0.9996820891252138,0.0005111070510547862,0.999159042945386,0.009646185865532531,0.03063281687511667,0.999498894271228,0.558141305985189,0.46710580570094057
135,fastchat_topp_1.0_temp_2.100000000000001.json,0.0,0.04146823456276753,-4.9218565006638135,0.04462276022597414,0.0013137417452065946,0.04044946312213746,0.04214730073743565,-4.949255148664073,0.8211158680721278,0.3356339914044728,0.6577793513848034,0.17696538126490888,983.6579366525751,-11.126644527302654,143478.6249846471,1.0,0.0,1.0,0.4731762702242407,0.9122221017243249,0.9989967026324937,0.5900577863816514,0.21902069159286325
136,fastchat_bs_3_temp_1.0500000000000005.json,0.0,0.05810394678519154,-4.800758748061579,0.0786076593385189,0.004483809157442062,0.0751433639200973,0.07481419795810079,-4.934436255852617,0.7581180484694614,0.4437386407597958,0.9631792698818165,0.18872886122695243,207.2648687719885,-8.872768309633043,32434.74186157236,0.9958792494846882,0.0015412686666378787,0.9978792858398755,0.005064980621315697,0.028717734540271107,0.995003981129971,0.4694171045141333,0.2768731296866668
137,blender_topp_0.7_temp_1.1500000000000006.json,0.011175125030483917,0.17044816790485595,-5.030747405605429,0.1798905162488561,0.03082276066861625,0.1564855302998113,0.15649406281015021,-4.510382724445015,0.8470735763053159,0.3141788329203394,0.7422417520972552,0.11678220419744213,80.06938684364816,-3.115549195303458,89.99954123702116,0.8404744713885054,0.39289767399745584,0.5174019955803381,0.025161806948331974,0.07413104135910774,0.987840163664656,0.46810661343863175,0.4481797241337061
138,fastchat_topp_1.0_temp_0.7000000000000002.json,0.0005374211261798751,0.0564983058636025,-4.858953666934627,0.07268865835142835,0.004109781205613791,0.0678298126240797,0.06787845604354588,-4.804455433896458,0.7869075634624555,0.4357940988258663,0.9441944986748566,0.1857297829010414,550.0903548383159,-9.99870088093801,84877.60749801036,0.9982158484749099,0.000837919653950018,0.9987955444039921,0.015208486503518538,0.07792472024415056,0.997053445535173,0.5259592721476399,0.2522924282182511
139,pythia_topp_0.8_temp_0.8500000000000003.json,0.0008676162703280765,0.08631382974811115,-4.978600076574954,0.09173835040834857,0.00801828250416492,0.0846003813556055,0.08416429705083393,-4.654781246149929,0.7472323710911352,0.40901472839976594,0.992127332907641,0.12194038260967688,260.3838474020288,-7.794518843898457,3455.1193295865655,0.9996729373575398,0.0004763587215018743,0.9991739673223018,0.01056562199455464,0.03299911983719316,0.9995019531126192,0.5582710665349436,0.4639969739680716
140,blender_topk_60_temp_1.0500000000000005.json,0.031387409563637614,0.25311870240664175,-4.768604252387933,0.23302260766073263,0.06721374939664615,0.20297490665026335,0.20295342226679924,-4.045672309752388,0.8612105588796231,0.7958390791062201,0.9093429203785809,0.8486225386223675,72.51826652291768,-2.481294669172106,28.237251907966627,0.7320545416067016,0.5883912848947143,0.3352003538528295,0.06283253465502096,0.23141736005342017,0.975532121882423,0.3860654998161672,0.7020301664252147
141,blender_topp_0.7_temp_1.2000000000000006.json,0.010327194441719431,0.17026411874931352,-5.024737835850136,0.17809529255802106,0.029787012445753186,0.1548578219047568,0.15490725142077286,-4.513823717673384,0.846367201288659,0.3125516692671534,0.7368716037107611,0.11594633557492927,82.00686037553756,-3.144784355673594,83.58806349231034,0.8498916231161335,0.3892558677397171,0.5228608198563515,0.02636085271880306,0.08004394330093532,0.9895629680878552,0.46591519189208125,0.43961940477071926
142,fastchat_topk_40_temp_1.0500000000000005.json,0.0,0.05322036119740519,-4.8933489687011225,0.06440613887399443,0.0027944608213403706,0.058239787147075076,0.059394256851787425,-4.762606920332866,0.8092163107427008,0.41878103199936323,0.8980139634214983,0.18280966671871401,786.5490282044145,-10.677121922027455,124228.53128763565,0.9997823578607334,0.0003435869791386393,0.999553423919019,0.061648353015841414,0.2714788301932925,0.9981115267741928,0.572520956739739,0.23900640826922417
143,blender_topk_70_temp_0.6000000000000001.json,0.04070292718269081,0.24200795761265256,-4.758271795281317,0.25004511007551466,0.07560801877677181,0.22478075254724733,0.22463274130787553,-4.123438046275685,0.8669012343494404,0.6345027495856298,0.6651091819796048,0.8322323092734325,34.831413435009196,-1.8974069975178312,13.65248774493603,0.47646103063782963,0.7907373686800715,0.1460669522781681,0.061046814722135335,0.20814175171021643,0.9785551805903123,0.3886508539307984,0.6471280544217497
144,fastchat_topk_50_temp_2.2500000000000004.json,0.0,0.04041788178528486,-4.917133279016534,0.04308980021362061,0.0009804659516829644,0.039174421179651225,0.040836844255373345,-4.965474659858896,0.8191425411478348,0.33981974815963695,0.6684877740075913,0.17793848169721402,995.2928883726854,-11.14745180972006,143727.0413002858,1.0,0.0,1.0,0.5099108928896163,0.9279315103740263,0.9989796569863837,0.5873874514233819,0.2115735379358766
145,fastchat_topk_40_temp_0.6500000000000001.json,0.0005315131635787741,0.05626562580086643,-4.850397862595691,0.07345530145041268,0.0042472277580348355,0.06862622016642977,0.06860414123172098,-4.806883901693701,0.7845891911215881,0.4358709009902112,0.9464214443382393,0.1847603416760198,519.1216377738397,-9.88022223980405,81387.68161497216,0.9980559846478024,0.0006133866248784972,0.9990697299394604,0.013081859478167715,0.067865088940791,0.9969215515127698,0.5204840112930766,0.25932088810715614
146,fastchat_topk_50_temp_1.3500000000000008.json,0.0003328932373307555,0.04954129422626163,-4.919736106954626,0.055739599380543195,0.0022103466148679553,0.04987111245414054,0.051834371103714735,-4.777984938847912,0.8208968113455645,0.3831545415622294,0.7950901758319708,0.18026087095175775,910.5779100842458,-10.977027136926994,146106.55921217302,1.0,6.53115372547667e-05,0.9998810370268572,0.17517671459006448,0.5969565149601634,0.9987129673052259,0.5957911227042137,0.23338336404872428
147,pythia_topp_1.0_temp_0.6000000000000001.json,0.0010232542966645223,0.08599405507795627,-4.979336856911374,0.0915898693804304,0.00801427291729431,0.08450010161542235,0.08397654270528737,-4.6507403692435085,0.7474103631004028,0.40799105139753433,0.9911858638082982,0.12086132032989672,258.48676346450867,-7.793380658570188,3500.023736686554,0.9996943830408427,0.00032894495561120715,0.9994328055764715,0.009538214173786263,0.030577199698257482,0.9994683368888736,0.558742874427436,0.46709024081423256
148,pythia_bs_4_temp_0.6500000000000001.json,0.0008620550806897113,0.08154403018149767,-5.009911940253453,0.0853314173640125,0.007678252369922726,0.07849282994722084,0.07877877159880287,-5.049233606448867,0.7557065840644723,0.4041549123680978,0.9889767310499842,0.11613102688757912,323.87826191459766,-8.393525907563475,6295.200932761433,0.9998855764681959,9.466275015668878e-05,0.9998569400435322,0.08771541221813671,0.11637061053016119,0.9995519005049583,0.5797224239089722,0.3553449070164022
149,fastchat_topp_0.8_temp_0.6500000000000001.json,0.0004834574842281452,0.05701447253015331,-4.833207940949177,0.07520013946416855,0.004767656105579457,0.07131831375164768,0.0712142392540979,-4.826037123578239,0.7718074306624579,0.4413589847348171,0.9558286352578813,0.1886190554027695,386.99376025291303,-9.428594912544085,62881.34752085674,0.9966283213759832,0.0012625316120472535,0.9982089169097906,0.007040850215875125,0.034831973237366316,0.9963048900093452,0.4955884177226695,0.26255304871074503
150,vicuna_bs_2_temp_0.7000000000000002.json,0.0009828545591527246,0.08290723433600597,-4.978795200497885,0.08863056271194754,0.00811041293251128,0.08185598433019034,0.08120544246758182,-4.593550627521662,0.7466328941838324,0.4076570802408653,0.9888319349518739,0.12157407905458223,256.85673571335474,-7.753332287378079,3446.9006001785115,0.9995180185369719,0.0009724951107931435,0.9984044980847814,0.005082239461291717,0.017996197986340914,0.9994613686637284,0.5589432109887946,0.4642326982603968
151,pythia_topp_1.0_temp_1.2500000000000007.json,0.0007858627704940787,0.08956161948610726,-4.977482981816244,0.09625820112867499,0.006411181310591544,0.08701519522461795,0.0877345070145017,-4.814507003813894,0.7498127695537816,0.4085241460361461,0.9948563207210925,0.11978088223777565,267.2665953814258,-7.934207985524912,3620.6289723444825,0.9998026472964036,0.0001824761080771057,0.9997598978531872,0.020801414260459634,0.07043531117033712,0.9995447063039248,0.5573436666313194,0.4640100447823037
152,fastchat_topp_0.7_temp_1.4500000000000008.json,0.0007378483919151639,0.06046141636850924,-4.871836780334439,0.07566053828222498,0.003997405732382971,0.06877003859359257,0.07000787964228589,-4.771582480283448,0.7985008070925222,0.4295553267354153,0.9225828426924885,0.18678577428607898,677.3754169636961,-10.191183618680244,101827.75268365002,0.9996505770450581,0.0006933627739235214,0.999022638357459,0.02933165252234203,0.1431929457043334,0.9978308944611946,0.5487007284199802,0.25399440736444223
153,fastchat_bs_1_temp_2.050000000000001.json,0.00021747789543390014,0.04252149825926957,-4.922784710850135,0.045013931811882686,0.0012144152257383156,0.04083811124070996,0.04277812421846649,-4.938641848620746,0.8217610232377265,0.33600364609545696,0.6630821335912412,0.17490528658260757,980.5958728522088,-11.114890519929041,144391.1871075018,1.0,0.0,1.0,0.4534941625629392,0.9070325828260916,0.9989420968188023,0.5888939078974618,0.21618997478587842
154,fastchat_bs_3_temp_2.2500000000000004.json,0.001162819251826068,0.07964404583841851,-4.82002320657498,0.09968545607469809,0.005057457266859704,0.0882035855320453,0.09290998664502076,-5.346540396998827,0.7864595696904892,0.3754730102421656,0.8147967798284083,0.15908966104297306,355.215103878522,-9.221551895768744,37632.65123967398,1.0,7.53411142399979e-05,0.9998571659312188,0.0910530625466783,0.39673158161945726,0.9989338589174458,0.5075989754887116,0.2838317608623144
155,blender_topp_0.8_temp_0.6500000000000001.json,0.008501643590570806,0.16636023712891862,-5.033660094355971,0.19778537182917827,0.03101779046689137,0.1823609026485319,0.18233241966735436,-4.704177885911585,0.8546797544471588,0.12925674822790847,0.2589826730339012,0.07598903668246482,46.897268623845974,-2.7585549453789238,31.053010872276054,0.7428018811112544,0.47986385996878905,0.3616475299101971,0.007262283311108832,0.015735537190082645,0.9934681083045303,0.4576145504830676,0.3170571447514863
156,blender_topp_1.0_temp_0.8500000000000003.json,0.01000961355638815,0.16134191806057108,-5.0121203486926476,0.19332052512088443,0.029647806037897594,0.1734043006403428,0.17339131229501092,-4.657911724612692,0.8532243555129813,0.23108755003601814,0.514860338583193,0.1121577825449383,46.94080517387454,-2.8306689029513175,59.71126073223203,0.7125662733582386,0.48742060120951386,0.41245701435159365,0.013758153744529766,0.03215822869059769,0.9720243044056618,0.46680340269243326,0.4158904267488136
157,fastchat_topk_50_temp_2.050000000000001.json,0.0,0.042527727606186665,-4.920860117196329,0.045498227830465185,0.001231442047394756,0.040904537669764054,0.04291774441283454,-4.938288749573139,0.822017887323122,0.33728759643849177,0.6630570524567709,0.17683398377277076,984.4276116707063,-11.106469978188343,144047.95502037866,1.0,0.0,1.0,0.45827086456771615,0.909615750629137,0.9988270161502085,0.5886862557149252,0.2163060614631583
158,blender_bs_1_temp_1.3500000000000008.json,0.007062007118261977,0.18321893719814253,-4.7298214408693395,0.17443291953205053,0.024210483028305668,0.14485897448619162,0.14491244117968027,-4.975123050446326,0.8466191896610514,0.5975638262493024,0.4982698449192953,0.6481464598936767,137.02549287477913,-4.8201480106496,325.5152388192402,0.9946323174521623,0.041639005407005804,0.9364487753207952,0.11487147179073232,0.5346370134373348,0.9967801971405258,0.3737291536937835,0.5483750234603652
159,fastchat_topp_0.8_temp_0.7000000000000002.json,0.0,0.05802502381392725,-4.832374490227119,0.07616906202854729,0.004739872011374048,0.07152689098159999,0.07133771252638219,-4.823965186641195,0.7729118690823236,0.4392268213703577,0.9500221296961027,0.18828423696844554,397.02652574635687,-9.460654495423157,63272.3099022311,0.9971112721199207,0.0015656755118213207,0.9977258042420442,0.00808797581237422,0.03920209567105303,0.9960720699070469,0.4978781206560948,0.26332628127928126
160,koala_topp_0.9_temp_0.6000000000000001.json,0.025712912667914926,0.20513725542125674,-4.5507998154495874,0.21092188819520227,0.053106384377581674,0.18136468202435277,0.1860949218972004,-4.796520711512523,0.8317815830428098,0.9156051700510857,0.8214582462602147,0.9898950256904703,204.12713489741307,-6.294166502171189,7410.078885991499,0.9432001621203551,0.03959283229835322,0.9491864838088422,0.16589574096896556,0.5147524065709114,0.9973216276140524,0.495949582446046,0.8003567195403491
161,blender_topp_1.0_temp_1.3000000000000007.json,0.010192670363950813,0.17811788855425195,-5.004448056539371,0.17608806782400777,0.030533297004462685,0.15210224010033596,0.15211144550364064,-4.501919260329238,0.843660473690896,0.3003000613420685,0.7001945849791332,0.11205023979456155,92.17431882480322,-3.2048012440576374,77.61746559636005,0.8913048142010721,0.35546492410871117,0.5542909264315151,0.0381179514127491,0.1307818256242325,0.9927192890024481,0.46713961900518625,0.4658595932953565
162,fastchat_topp_0.7_temp_2.35.json,0.0,0.048818882928199185,-4.949517954067943,0.051578836301387,0.0019044158915749124,0.046494719948080354,0.04879381203032079,-4.740552844173477,0.8284261015473204,0.3444275022554786,0.6720922936904191,0.18304226665241327,991.286660156799,-11.152986650814606,158257.78702191846,0.99998812632053,0.0,1.0,0.27756518355169285,0.7967305031675526,0.9986911641914696,0.6083486436404708,0.23223431082863846
163,fastchat_topk_60_temp_2.100000000000001.json,0.0,0.04157972792129615,-4.913819795157153,0.04439056606372854,0.0011292824553466847,0.040514317520337406,0.04241142202640037,-5.003825802442228,0.8190969668881476,0.3428561988987709,0.6713930229181702,0.18103955423250243,974.297434511575,-11.084333533086514,138993.05704459414,1.0,0.0,1.0,0.4959382227574211,0.9230971762072976,0.9989424897761302,0.5834402336166945,0.2154227470695397
164,pythia_topk_60_temp_1.1000000000000005.json,0.0008020462699126186,0.08986903897588032,-4.9769295889121485,0.09619258931311377,0.006618397791240883,0.08683024049657093,0.08762316481150445,-4.772566218864316,0.7491258767309104,0.40835423211916877,0.993254358085086,0.12037711630000882,265.517747349364,-7.898378381158016,3563.676058443136,0.999738220858735,0.0002778749143260195,0.9995813241864369,0.018109187749667112,0.06054793882823956,0.9995098755338425,0.5574064342266374,0.46592742095145917
165,blender_topk_70_temp_1.8500000000000012.json,0.013783131438526181,0.22387646909547074,-4.786545670846095,0.18739641985119904,0.040078369552857554,0.15399054552833646,0.15397212221771941,-4.38780107883742,0.8503406226281243,0.7791496862697019,0.8152229530840212,0.7713645243557584,156.34808689206247,-3.976569050999535,89.51748836900332,0.9744235087124199,0.14054850247893486,0.8134940687028992,0.06835165158249092,0.3373518397462209,0.9966899079035757,0.3857217124367592,0.6664052015113758
166,pythia_topp_0.8_temp_0.9000000000000004.json,0.0009584109333199305,0.08662138259016348,-4.978491082814044,0.0924462420222446,0.007953174881378578,0.0851877455455198,0.08444904497045233,-4.659423155989774,0.7473307516967508,0.40861970139408677,0.9921827279513779,0.12134176583237634,260.0272328136846,-7.791014422185223,3337.0442273544827,0.9995855024121176,0.00039741019337544587,0.99925631961776,0.011083175820498675,0.03375838362732386,0.9994650613660274,0.5579872067896124,0.46448245080214173
167,blender_topk_60_temp_1.1500000000000006.json,0.028075107199528604,0.24835980518674075,-4.776979154613676,0.2174594298539386,0.06138510307241693,0.18635411019976467,0.1863802533406736,-4.05931138525377,0.8572742633543665,0.8297549669832628,0.9052916259352867,0.8476386758405879,101.88217518915187,-2.9611113168792738,38.88801510127796,0.8640079871023907,0.41223090306055643,0.5091004307688951,0.059969863193191225,0.22892635314995563,0.9849037191534529,0.3823533901729198,0.709109017398873
168,pythia_bs_3_temp_1.1500000000000006.json,0.0009601154625919915,0.08309963631385528,-4.980253491451196,0.08826524881670522,0.008095143219840723,0.08188864244926986,0.0804613753730482,-4.592530304246557,0.7465346235196032,0.4070684623619551,0.9903699931930807,0.12009483488806083,259.5419928558241,-7.778577605780223,3500.7316325428656,0.9991028124238907,0.0006649973938077646,0.9988802037309359,0.00606172511472693,0.02106275167317669,0.99947247541446,0.5594838189530443,0.46429377093942953
169,koala_topp_0.7_temp_2.4500000000000006.json,0.02364704027337022,0.20231295133682142,-4.571648665811613,0.20435382756712883,0.05011719045288618,0.1746333819465859,0.17718804762293391,-4.986597859753346,0.8229442030810461,0.9008953747211503,0.7681628675214927,0.9868564463156975,238.38852730266058,-6.774066078900504,5663.2951155813425,0.9584898143224745,0.0351757166538936,0.9563126350287452,0.22220050963778198,0.641335379639256,0.9980439232833661,0.5337966003938847,0.7829152225411613
170,fastchat_topp_0.8_temp_1.1000000000000005.json,0.000450977220302258,0.06092167992303172,-4.849287450101326,0.07901464372006878,0.0037828248110269884,0.07213940792390049,0.07266096956449412,-4.833328712552521,0.7853524704273094,0.4370227628347207,0.9472374502151653,0.18594772845290505,547.8298242351811,-9.921189969666615,83658.54537363209,0.9987472056547734,0.00046788808691237917,0.9992636356147152,0.01575500088511241,0.07982708610977345,0.9974828147348735,0.521044946826707,0.2558069517175482
171,vicuna_topp_0.9_temp_1.1500000000000006.json,0.00027755192504433634,0.060137719234063865,-4.996647899830023,0.05800044191999558,0.002296819249381626,0.05242367591935801,0.05625975684880744,-6.8137123692283295,0.7581900016844095,0.45908183290254073,0.9930156872568732,0.19609948672801877,1010.9257613930275,-10.390733308424586,34425.397490756906,1.0,0.0,1.0,0.2995766337882268,0.6648080832973938,0.9997863634757543,0.5772732108521886,0.18144247470546557
172,vicuna_bs_3_temp_0.7500000000000002.json,0.0009242090823182316,0.08210943282357772,-4.978313122022046,0.08769398137696285,0.007786385923055738,0.08125553589309659,0.08037083606950592,-4.580414129046375,0.7465744120165573,0.40759000969573883,0.9878432399962619,0.12198021068695956,254.17110935826895,-7.740768978014122,3391.0394183268168,0.999445981709208,0.0019926164758361283,0.9969377807911856,0.003850704135281677,0.015034333894175257,0.9994467652516125,0.558941810469776,0.46476426605136584
173,fastchat_bs_3_temp_0.7500000000000002.json,0.0,0.0350390590312317,-5.066206213416261,0.04378715896764873,0.0029270431361917244,0.041462847721187496,0.041470724012399075,-4.521701237426667,0.8310344505557674,0.44079899423420144,0.9481889910255864,0.19116389775356465,831.7678166049061,-11.530841046639125,172411.01437655996,0.9988647560040615,0.0007128502390499193,0.9990513912272303,0.011791590493601463,0.06434528773978315,0.9973644428861601,0.6129779197938895,0.20788749159494752
174,vicuna_topp_0.9_temp_0.7000000000000002.json,0.00027673946517667796,0.06036405697673986,-4.998836626850887,0.05779893764862479,0.002296558466089891,0.051986954947917635,0.056042912059286354,-6.81171208029331,0.7582598380059092,0.4588806762634106,0.9929364947813479,0.19583825818741005,1014.4517441227434,-10.393337588425897,34506.64874215455,1.0,0.0,1.0,0.29904063733098946,0.6664364508393286,0.9998101700749524,0.5757413532662286,0.18066075562505682
175,koala_topp_1.0_temp_2.400000000000001.json,0.021883289664141915,0.1995697524425195,-4.610893499002259,0.18848931699451466,0.04587358201373734,0.1609540465724621,0.16227451070435772,-5.232875808693181,0.8206531487338975,0.9132593525331432,0.7978499874167367,0.9848884129863598,285.8960179246018,-7.112385837305254,4804.3399930615615,0.970291174225317,0.025169215210854617,0.9686784825576359,0.2474943480149934,0.6921729831929517,0.9977849185897883,0.5191049717234044,0.7543678909884672
176,pythia_topk_60_temp_1.1500000000000006.json,0.0007867694554067978,0.08983144483426772,-4.980517823087709,0.09638245564306527,0.006785740194279394,0.08701572488868203,0.08775814641476005,-4.788679334211774,0.7494312653821017,0.40816110640615155,0.9932924655770392,0.1200701349514503,267.21630781906606,-7.907229430892418,3798.7907326611153,0.9996973050223291,0.00021465313877514324,0.999693832954693,0.019341740170091812,0.06407482375933551,0.9994868428841542,0.5573662573267162,0.4652048471536524
177,vicuna_bs_4_temp_0.9000000000000004.json,0.000771159652744986,0.08197016155749146,-4.978168453059493,0.08797098276868265,0.007484845919123318,0.08120653720205795,0.08032150961506929,-4.579382125807799,0.7466324515353324,0.4074967740008608,0.9879595918447288,0.12184307177885569,254.47005297924213,-7.7179134068972175,3388.4506968431406,0.9991817214816868,0.0017758217189194224,0.9973696885339614,0.003363795893251897,0.014187298676259669,0.999442979994089,0.5588411965073039,0.4653329527937567
178,koala_topp_0.8_temp_2.5000000000000004.json,0.02171477413906943,0.2068487117909967,-4.593228514258161,0.1955316303197734,0.04687329775190493,0.16509072692267845,0.16892771768143394,-4.946392740976917,0.8411502564077208,0.8543495955659908,0.7036451170079486,0.985803307446676,198.07092544372134,-5.531338769748002,1269.0367356839415,0.8848975556364923,0.09764374626029337,0.8817344246082526,0.18221380505298787,0.6356199265626539,0.9939379537837353,0.4764184162882917,0.8086729130099869
179,pythia_bs_4_temp_0.9500000000000004.json,0.0008715086862082889,0.08129785810862883,-4.980002333926872,0.08758693586529397,0.007183201296451021,0.08099679075564778,0.08014471041658139,-4.575974260628754,0.7466228257212512,0.4071027865463545,0.9877062617000213,0.12145814328102598,254.82196946035748,-7.7274883512406936,3335.2702061340906,0.999011796322932,0.0013036545020438533,0.9979342011100677,0.0032872690135001435,0.013965784064236021,0.999419327792145,0.5589407014519595,0.46492667249231173
180,fastchat_topp_1.0_temp_2.4499999999999997.json,0.0001940154621156054,0.03891231378388337,-4.926258202759378,0.04221805302886567,0.0010636540944801648,0.03874375398258895,0.04014811490473525,-5.006666615631884,0.8183247050563377,0.3390420101461781,0.6676081559388021,0.1772109234124959,985.5513271693891,-11.14740992741427,141774.29390004821,1.0,0.0,1.0,0.5449613887293382,0.9361760250329053,0.9990039248494791,0.5852516906883136,0.2135704501292624
181,pythia_topk_40_temp_0.6000000000000001.json,0.000986283135949165,0.08658775528554918,-4.978072399909135,0.09182545527987893,0.00834391894670567,0.08433284506046951,0.08412709396170304,-4.650701016488344,0.7473325872633507,0.409341201417166,0.9913900802008071,0.12278725703293354,259.78249137486955,-7.79105856687713,3383.909070880507,0.9995959704032895,0.0011653462588604518,0.9983117883818899,0.009889796822784066,0.031828803574676885,0.9994925924153993,0.5582455333642861,0.4670379423924987
182,koala_topp_0.7_temp_2.400000000000001.json,0.023438466159432493,0.20272127570919338,-4.575244269208314,0.20563313201681305,0.051084725175588805,0.17647055129786998,0.17862606217808275,-4.972443244648263,0.8232847154759512,0.8997285410036278,0.7633036650529724,0.9866137832458455,236.70722323492188,-6.723273209978111,5350.542489015716,0.9603847125693835,0.03535912074492972,0.9553416204489922,0.22135295756337636,0.6419894193716935,0.9980585297077718,0.5360281410552451,0.7871847722588265
183,blender_topk_50_temp_1.650000000000001.json,0.018401971387500927,0.2313327942250223,-4.797313425555074,0.1966792429629997,0.04713029492013677,0.16505581191394203,0.16499894274463,-4.245911393179738,0.8533943581917166,0.8030111395884798,0.8577053121219818,0.796136115981902,134.34701760838226,-3.5750714124550154,60.42914949999892,0.9494743987229919,0.22647317343872217,0.7110826959697337,0.06568404703561252,0.30076860731400845,0.9943451845924473,0.38699964153793165,0.6803201452167544
184,blender_bs_2_temp_1.550000000000001.json,0.016657109115222304,0.21601005770062187,-4.76673971711705,0.2068041490976012,0.0443079957475864,0.1760867851203925,0.17610376899684527,-4.449859658476154,0.8571455333813008,0.7338882152774995,0.6833446258179542,0.7917219192588255,85.66482917513751,-3.2030553545757168,47.56453138648107,0.9129231883828366,0.3312317399425144,0.5710456820768998,0.0829129068527114,0.37392430761772016,0.99382206807521,0.38582578830929465,0.6312321746044903
185,blender_topk_40_temp_1.0500000000000005.json,0.03234962510202954,0.252027862029529,-4.767415470645407,0.232756111926271,0.06803725976354505,0.2030179071076086,0.203067164573064,-4.042007489816371,0.8622650237129421,0.7981494416570373,0.9032023650859061,0.8604290714152135,71.20695440054035,-2.4463050826838946,27.12081031047526,0.7251653001251159,0.5984221441537126,0.3257486363146115,0.060957439917082336,0.22551874910169223,0.9827726181246581,0.3785645536227201,0.6844305919822575
186,blender_bs_4_temp_2.2500000000000004.json,0.009164840957336577,0.20664303500092002,-4.7725887082097085,0.1872180026460462,0.03276622980081941,0.15411228221282855,0.15405975474804365,-4.638381747958922,0.8505233944700451,0.6801565053191121,0.6401356033360938,0.7059048595583353,130.83133795034303,-4.017959263332526,98.46616697626021,0.9822718147995152,0.12614821481355612,0.818539433130165,0.07679209549348144,0.40795318253867807,0.9965594395094217,0.37789971782917087,0.610648199966457
187,fastchat_topk_50_temp_2.150000000000001.json,0.0,0.04095473077599176,-4.916166842266785,0.04419010982061638,0.0010383500784680619,0.04024817919512985,0.041823314193307114,-4.9320557327581795,0.8207164846471227,0.3387439119109122,0.6645086011468991,0.17829264706333695,997.2442545820022,-11.159757294527937,146348.71657288438,1.0,0.0,1.0,0.4829270213855303,0.9182825484764543,0.9987493116264881,0.5903467267154763,0.21267683790146527
188,pythia_bs_1_temp_1.0000000000000004.json,0.0006690981028199541,0.08864987970331946,-4.979878733030766,0.09508295503559938,0.007014940323591786,0.08624705883749674,0.08684524018769828,-4.741205239083717,0.7485476383115842,0.4080284770317163,0.9946952018376063,0.11917738695280904,263.4487090599688,-7.874398796853055,3537.159294315936,0.9997417535053622,0.0003830745019872967,0.9993689783890884,0.015370201903623947,0.05116079306465242,0.9994647609285502,0.556973924689017,0.4652381404008867
189,vicuna_topp_0.9_temp_1.2500000000000007.json,0.00027591190226941055,0.060093579006485986,-4.9971398506744675,0.05807818254510605,0.0022556614562477748,0.05243940948753767,0.05629061651753264,-6.809105247206079,0.7582186500644118,0.45732915900061333,0.9941254741046233,0.19293694409863654,1014.8353376967447,-10.387888072519265,34285.84254334491,1.0,0.0,1.0,0.29949516338791465,0.6663706027783866,0.9998090316792978,0.5775925173847011,0.18248955577638523
190,koala_bs_3_temp_0.6000000000000001.json,0.0002880877321160439,0.061998377632029575,-4.989641166865295,0.05714752522019927,0.0022016232647618737,0.05134706346629686,0.05542650733751782,-6.927833207566236,0.7573281462627631,0.4569186700591945,0.9935607292306629,0.19260243195981666,978.4219699748311,-10.284988735682578,30614.856151582902,1.0,0.0,1.0,0.3833641680709238,0.7090133673333522,0.999754087932032,0.5551872764700244,0.18469764015676027
191,pythia_topk_60_temp_0.9000000000000004.json,0.0007237647680359073,0.0887580294618906,-4.980215699382635,0.09446699980046472,0.007351818433191832,0.0863379801542716,0.08645422428007865,-4.716428691343313,0.7479573573751337,0.4085810401397536,0.9932113895182962,0.12068724839424594,262.5924884691533,-7.866231838997457,3656.954437153421,0.9998115286273597,0.0001533977217273051,0.9997054411576577,0.014000959962326007,0.045361556641227076,0.9994981875936072,0.5575972267666981,0.4661834072178984
192,pythia_topk_70_temp_1.3000000000000007.json,0.0006799046683258435,0.0895779796432743,-4.981840950551302,0.09639796725739933,0.0060065587083332995,0.08698286869372296,0.08780319953788332,-4.847862988162111,0.7504521477027888,0.4074765222642859,0.9935984591914421,0.11879901169727027,271.50474501729974,-7.978417317107983,3920.0132603655484,0.9999619103292049,4.939142375233014e-05,0.999907599451539,0.02491939969161621,0.0830173543581779,0.9995283941133086,0.5583583543580081,0.4632735057538431
193,blender_bs_1_temp_1.8500000000000012.json,0.0032331238467297294,0.164247071244021,-4.719124130042442,0.15165069614883156,0.014350629125652993,0.12447438964688005,0.12445481347520111,-5.267923861229101,0.8388249067595168,0.5159041746562572,0.4441101513029948,0.551327759576831,185.19084642103013,-5.834257122781404,686.0518827244571,0.9996984318106908,0.0047033716298415405,0.9920566547442461,0.13226300149473272,0.6026814242196757,0.9978972252823125,0.35593910132719964,0.49285703608249326
194,fastchat_topk_60_temp_2.150000000000001.json,0.0,0.04048631887170565,-4.913308924984861,0.04370063033373932,0.000968417903945492,0.03989924727791885,0.04156846659524837,-5.035234356244877,0.818153589035354,0.341708418088303,0.6784596149538189,0.17584588828886816,968.094583052305,-11.081628972534176,137247.61834736564,1.0,0.0,1.0,0.5118297606740916,0.9266769970131824,0.9989548928836687,0.5806987976859868,0.21140539280817883
195,fastchat_topp_1.0_temp_1.9000000000000012.json,0.0,0.044424463204704105,-4.916809852505296,0.04803673146212101,0.0012340158656797182,0.04340203685289591,0.045476055045529845,-4.911920465595291,0.823032492027792,0.3386825927022684,0.6695546310598951,0.17571576783955697,978.8079960231543,-11.096672110010937,145285.21710652323,1.0,6.931151620953376e-05,0.9998968317026663,0.4136481468506971,0.8852875754687003,0.9990522804086923,0.5919395690524083,0.21896780843378247
196,blender_bs_1_temp_1.750000000000001.json,0.004220697662137866,0.1685963587399648,-4.716062819462501,0.15686217053570642,0.016455677630636607,0.1288249783696359,0.12871515198339106,-5.216737867356762,0.840067493517604,0.5319798932166231,0.4575596297507434,0.5687799125879298,176.6396362790594,-5.6595183637629285,632.0936098503311,0.9994359285459081,0.008607067838756524,0.9857587852241587,0.1287424427094018,0.594946979131288,0.9978467604703648,0.360531849843016,0.5077608728220186
197,fastchat_topk_60_temp_1.5000000000000009.json,0.0003364680763095431,0.04873932819854863,-4.920708034512551,0.052382214631810246,0.0020741202308682304,0.04725206637919492,0.04947952131302014,-4.835566165114723,0.8235833081806448,0.3605509308112269,0.7300551137572343,0.1785563332408073,939.636941379466,-11.001683645135818,146199.81438068248,1.0,1.534468368766709e-05,0.9999675410457171,0.26557664841704354,0.7532574905747734,0.9988793686960854,0.5954652129564688,0.23195593421518781
198,pythia_topp_0.9_temp_0.9500000000000004.json,0.0009002444905094038,0.08866201896633003,-4.978600071516518,0.09426443281499779,0.007622498517275958,0.08628757859258365,0.08590360397175373,-4.688224320843241,0.7476314595615828,0.40906737748457767,0.9932907252238226,0.12142740748364973,260.9830600943808,-7.815238846438771,3429.7229251195863,0.9996548429634535,0.0005439797323958446,0.9992132540326536,0.01241786617103734,0.039422928920253925,0.9995078354454889,0.5576793206551662,0.46668998995925043
199,fastchat_topp_0.9_temp_1.2500000000000007.json,0.0004049781712409524,0.055434244591857806,-4.886026980084552,0.0669336694890088,0.0028688941753141255,0.0602455436681012,0.061817951668417984,-4.738154708702416,0.8089789965386207,0.42180166374597416,0.9052129908891664,0.18375455941922011,775.8477007111702,-10.550161950574163,121905.66372837895,0.999819757937252,0.00039231182590453986,0.999405967953402,0.04845664309184409,0.22857294980499687,0.9981795657105544,0.5706821655528481,0.2443707538641525
200,fastchat_topp_1.0_temp_0.6000000000000001.json,0.0,0.05740656024418084,-4.848975236514909,0.07376795586747717,0.004594891792205227,0.06933260821807913,0.0692366840643929,-4.794765217969255,0.7835941213528551,0.4356658781729126,0.945096562329368,0.18526391484109667,502.9921375666764,-9.840220856144434,79342.02060018573,0.9978532297613895,0.0009283435602478693,0.9986000784470619,0.011414503133393017,0.05918781947660448,0.9970964299199843,0.5183839623404539,0.25881324858150445
201,blender_topk_70_temp_0.7000000000000002.json,0.04201489566447529,0.24568651564695237,-4.755405140453701,0.2532790124801386,0.0763726576764472,0.22676855156458992,0.22683177809409444,-4.119036215030829,0.8671422476230813,0.6455413866429676,0.6881215094171967,0.8408961764276245,34.62907131285476,-1.9127845886716146,13.595471165102708,0.4750496214422796,0.7833604958440136,0.15157440262871483,0.06374166078222653,0.21684081549300568,0.9773176052822808,0.3904734888243923,0.6565415843519816
202,fastchat_topp_0.8_temp_2.35.json,0.000278213460806827,0.04574421240401518,-4.931491671330144,0.048503439039576976,0.0017177841595741555,0.04367810350808212,0.0458940378405899,-4.803209026135748,0.8267471374053983,0.3380626076601352,0.654302953027236,0.18230243755394981,1009.7188949066018,-11.249750806051242,156380.88507217934,1.0,0.0,1.0,0.36606103369200915,0.8703703703703703,0.9989304947481665,0.6063950958144948,0.22594753749795032
203,fastchat_topk_70_temp_1.0000000000000004.json,0.0006451926823000801,0.05384663855154734,-4.89123290600338,0.06495723974845198,0.0030850665219814663,0.059245858046882,0.059925547000887064,-4.757690264740047,0.8072112437171823,0.42122007930632493,0.9008280115183469,0.18505359651770087,770.070167274927,-10.637193394523893,121927.2569954685,0.9996218293492821,0.00022601564517664598,0.9996218747628649,0.056090373280943025,0.25551539491298525,0.9980360636813704,0.5698342710998716,0.2427893373146598
204,fastchat_topp_1.0_temp_1.2500000000000007.json,0.00047722731288365333,0.05080080234934112,-4.910817334100118,0.05778610420401645,0.0027170664244122915,0.051600782411929766,0.05350459879853624,-4.760598603235862,0.8186372856888644,0.39730295287302253,0.8316048969586952,0.18342507222749552,885.5173128578958,-10.91576331330244,142141.8782407952,0.999873908586023,1.638586984192963e-05,0.9999660331131279,0.13072803826186485,0.4889045597083227,0.9985420834416805,0.5915920986465071,0.23621722797290437
205,blender_topk_40_temp_1.1000000000000005.json,0.029298254114491693,0.25176435310892875,-4.779379429944545,0.220879020088277,0.06436811992015225,0.19049262721526738,0.1905629557040072,-4.0364225433559024,0.8593002955177771,0.8276142306181039,0.910927152077861,0.8573572975707001,96.1712080343903,-2.8205891075697496,34.518141627858355,0.830438683584908,0.4551402179451152,0.4661222220427304,0.056258438154816084,0.21855865843479813,0.9874810402314055,0.3773433850298826,0.6894341184302503
206,blender_topk_60_temp_1.8500000000000012.json,0.014244654631758275,0.22429555977987015,-4.7969269699441925,0.18859391750742427,0.04072578283644475,0.15544316135940095,0.15547870654740076,-4.372397553248646,0.8507474662995834,0.7855315729116176,0.8330862212205505,0.7720242956881124,155.86486061579652,-3.968313734235814,87.13585602877164,0.9736944909702818,0.14032889849807192,0.813086730223948,0.06832989268092707,0.3338161008866438,0.9965647650998671,0.374823137687779,0.6446424021606977
207,blender_bs_4_temp_1.650000000000001.json,0.0189376044905642,0.22805650096807606,-4.775603707430978,0.20980567360470898,0.04862726662189733,0.17790787867210595,0.17796120076905494,-4.344390069554043,0.8573080306944578,0.7588131296192177,0.7581875845712219,0.7932150076550638,91.44492801334789,-3.1040549562218422,43.40844688679651,0.9083953924001396,0.36642725716700003,0.5354634344051774,0.07170099160945843,0.32960249956604754,0.9927692258014766,0.3819414099352296,0.6551705358767713
208,koala_topp_0.9_temp_2.5500000000000003.json,0.023124858962909264,0.20075502199826428,-4.5644031573827615,0.1991118329676651,0.047992601309291644,0.17082436306020804,0.1726984625036927,-5.123164510779989,0.8236915092705266,0.9051590745160505,0.7861485377920637,0.9869488237000096,244.48579201971026,-6.790300350066656,4505.580378751866,0.9532104950941844,0.03852905310419446,0.9519700182635592,0.23808963466773356,0.6703221157430032,0.9977605672249189,0.5104720223020729,0.7844184748375531
209,blender_bs_4_temp_0.9000000000000004.json,0.0382071268167093,0.24406417363445593,-4.755592347889343,0.24776271334071942,0.0723963167923814,0.22112646817913117,0.22113157704005512,-4.120118173841907,0.8667509310942375,0.6573318663938374,0.6903736425274981,0.8309890134334589,37.23895243424172,-1.975233105659645,16.680218207775223,0.5241554416870968,0.7735427744561839,0.1595931651940902,0.06347533944297556,0.2277715040589777,0.9691280347969071,0.3924973543766521,0.6780870610240344
210,blender_topp_0.9_temp_0.7000000000000002.json,0.008513124103273383,0.1636504352177794,-5.024548234041084,0.19575454792144842,0.029523919708566694,0.17868726811193336,0.1786640505949089,-4.709128854996373,0.8551224011607269,0.1797835863045012,0.39793754027374445,0.08482794966373475,47.041684385031466,-2.7340801866838684,34.92081877465261,0.7359255503588279,0.4974873107972588,0.36695614713034586,0.007894843521971786,0.017273637036070138,0.9913022684755539,0.4578287231506509,0.3528957892263742
211,blender_topk_50_temp_1.550000000000001.json,0.020131132874767508,0.23455242868209666,-4.799962443237135,0.2022692817097106,0.05004344792212832,0.17072247042214023,0.17071544261252675,-4.19771213549181,0.8545636841999671,0.8154651143892937,0.8720296135148329,0.8128224152150035,124.15098043776518,-3.3956503049640956,53.425631532563536,0.9350249753628047,0.27617342300718073,0.6531650032092386,0.06424165071261434,0.2832348994048664,0.9925086410412184,0.38723569944478814,0.6898630869166743
212,fastchat_topp_1.0_temp_1.4500000000000008.json,0.0005042343440377047,0.05032848278646243,-4.920391128572583,0.05500857680100202,0.0019996600431378513,0.04966505954131391,0.05157767323026073,-4.804823654730879,0.823220516144345,0.36745974172132584,0.750047289723455,0.17902109867549915,927.9653351403227,-10.986084314424522,146356.10018433523,1.0,4.0355616367663515e-05,0.9999297457508588,0.22299732252695564,0.6878838906262529,0.9987592814318857,0.5964435890471723,0.23441131785729602
213,pythia_topp_1.0_temp_1.3000000000000007.json,0.0006340731318532657,0.0897992599786777,-4.978677927209644,0.09643110526839933,0.006309124175214315,0.08696401840472326,0.08793771545848128,-4.830020745571714,0.7500465897671901,0.40777757194521025,0.9941423164160316,0.1190981530850043,268.32688966220786,-7.942274147312761,3595.5625582749835,0.9996690600147117,0.0002439528445618927,0.9997262682674913,0.022552111098060122,0.07648615654151174,0.9995218897431823,0.5566757080462991,0.46547052214552237
214,fastchat_topk_70_temp_1.0500000000000005.json,0.0005757885688978259,0.053440832598237994,-4.89582140972777,0.06426715709369284,0.002962922890859629,0.05819583748305536,0.05951348757759618,-4.754762444899415,0.810069705214274,0.41761849341101315,0.8914322645959343,0.1843175389214356,802.8749998998585,-10.687911090202714,127570.10752132512,0.9997687242049443,0.0005698488696871134,0.9992897790961797,0.07143124929705952,0.30119676314460775,0.9978439477346948,0.5752891759401967,0.23791745627922137
215,blender_bs_2_temp_1.1500000000000006.json,0.025360220179491938,0.23035018552272357,-4.776602635468503,0.2213514353589216,0.05692849450143099,0.19246240152320934,0.19245083386906608,-4.234696084172507,0.8611762217315085,0.7536028884443111,0.7625664413506419,0.8268779410800405,68.13278789484268,-2.622449112876119,38.34703981836631,0.8049914656272128,0.5371255245906715,0.3625616612773402,0.07073537608710591,0.291691822228662,0.9885945679952919,0.3860874274961142,0.6525478908138727
216,fastchat_topp_0.7_temp_0.9000000000000004.json,0.0005641862807710266,0.060693842409868894,-4.836935378040687,0.08029802928240853,0.00473699299850337,0.07464451844669792,0.07452238612815518,-4.850890099224068,0.7721148150080389,0.4390328154653972,0.9526517347095323,0.18673617556839367,393.1044849375045,-9.450010334161913,62668.808919934854,0.9969827142765166,0.000901196434163513,0.9986968023800006,0.008927637646298215,0.042940298052601106,0.99597786911252,0.4952740139087513,0.2647165309315138
217,fastchat_bs_4_temp_1.2500000000000007.json,0.0009240217367757503,0.062263307620433264,-4.792683270989257,0.08393049732966087,0.004846397685550589,0.08006903817562143,0.07950665905456412,-4.984206408173819,0.7573133772753112,0.4406929903696811,0.9548114220585907,0.188363044062344,194.01675325521876,-8.813603697194338,19845.52533001563,0.9963059046474153,0.0023161140892706783,0.9967818352409913,0.005569422512013312,0.035390738973038204,0.9952895001173904,0.4652968771247199,0.2817280775907474
218,fastchat_topk_40_temp_2.100000000000001.json,0.0,0.04296201495965237,-4.925087229116027,0.046025070444014826,0.0015772040969325917,0.041538336346127164,0.04336319660901078,-4.876045553302199,0.8229376615243424,0.3376291822110678,0.6527560426802336,0.18241744496505874,1004.5913072598985,-11.18091907748395,150257.95018217384,1.0,0.0,1.0,0.4345865217552031,0.901820024492209,0.9987240368074762,0.5958393145982696,0.2215768736493511
219,fastchat_topk_60_temp_1.8500000000000012.json,0.0,0.043518533740098564,-4.9187484046118195,0.04615590298888829,0.001461928029983324,0.041843483636020556,0.043721509628567065,-4.922321992918008,0.8214245793639021,0.3455914388026331,0.6798095618116816,0.18097654239519007,983.434247377603,-11.110542994593976,145818.34604552473,1.0,0.0,1.0,0.4217794923285596,0.8891642847148654,0.9989614845560283,0.5920324882475841,0.2211081875991218
220,pythia_bs_3_temp_1.1000000000000005.json,0.0008458304655796304,0.08269499407167849,-4.980630226057432,0.08801484771812107,0.008056590149418815,0.08184688961059627,0.08030473505882674,-4.588287926073952,0.7467553502462738,0.4072570084508647,0.9885051477960679,0.12122098531154553,257.7210077210601,-7.7436895728844535,3372.3887174755746,0.9992140068301057,0.0012418128334757954,0.9979847709038575,0.006058936931974662,0.021019692574190573,0.9994565412181068,0.5594765607521867,0.46528808351872813
221,blender_topk_50_temp_1.9500000000000013.json,0.013243499020625273,0.22250936846281658,-4.7995109590295515,0.18500051836055392,0.03911896713867954,0.15180204202677572,0.151893405882003,-4.395942961002316,0.8499046064448993,0.7710966324838413,0.8085953526427935,0.7598726581449784,161.1338745160525,-4.0533143459677685,93.97282225642944,0.9805981276527527,0.12055635743207678,0.836371075563079,0.06667951064444659,0.33620071684587816,0.996702717945466,0.384404969574657,0.6555915418223947
222,blender_topp_0.7_temp_0.6500000000000001.json,0.008187852699988268,0.1670004544522679,-5.0363045205348325,0.1979087053137268,0.03143345275881042,0.1827393221488455,0.18275910954906643,-4.701302493113793,0.8545806756536048,0.12794599248163974,0.2577560677756722,0.07380316109940735,46.60191509168732,-2.7359514451231677,24.576216431028225,0.7484847356348932,0.4848741216572126,0.35326433583376865,0.006503899281308935,0.014394395490120957,0.993521656197681,0.45383647709686964,0.29830245601039385
223,fastchat_topp_0.7_temp_1.9500000000000013.json,0.0,0.05387651383878642,-4.945467155552759,0.0585881223962328,0.0027876774047469865,0.052574159865125925,0.055023179034691116,-4.658720959435585,0.8267155143733548,0.37880793884009034,0.7797470923850867,0.1813304453030045,946.3432438154889,-10.922224662438762,151775.16529010874,1.0,1.97983114523749e-05,0.999958705990961,0.14509276610353755,0.5585986353634018,0.998614502775563,0.6051051109056444,0.24340141792643472
224,blender_bs_4_temp_1.550000000000001.json,0.021205341317419947,0.23219278406606128,-4.777499471326256,0.21337166158540682,0.05169754665105644,0.18242602051571266,0.1824634655842488,-4.293244008918898,0.8581574618551073,0.7578635865259047,0.7634434502791846,0.7974951721301201,85.88092260948675,-2.957928153661026,44.618610809166775,0.8877796491775393,0.4139342961697925,0.48492697379801614,0.07087628865979381,0.3130987917555082,0.9925071283616679,0.3844204111826172,0.6620378111448009
225,fastchat_topk_50_temp_0.9000000000000004.json,0.00045160109602172257,0.05456427456463047,-4.8789815957185425,0.06801100015698744,0.0034486475285119035,0.06246837216926776,0.06286011943945655,-4.7621125296952105,0.8005050682791617,0.42953964017012514,0.9263047060721793,0.18496416692924875,701.9942483049325,-10.455734879060753,110711.76859842149,0.9994455934595896,0.0006748319993191053,0.9989865021156896,0.03467119120056167,0.16347815040650407,0.9978239624808025,0.5562125940284849,0.24504821064034946
226,fastchat_topk_70_temp_2.0000000000000013.json,0.0,0.040851457517909834,-4.917483569641849,0.04267245730638468,0.00113525634129117,0.038827403884753205,0.04061704876634144,-5.011951019643676,0.8201599200153917,0.34281523170262507,0.6835848395339907,0.17497348456180364,971.1158241834678,-11.102794497588222,139448.84694461225,1.0,5.591566691325236e-06,0.9999879828463462,0.4865461045505543,0.916853883569263,0.9990674756224148,0.581894601074542,0.2135812080661816
227,pythia_bs_3_temp_0.9500000000000004.json,0.0007441308351686666,0.0822196270311841,-4.981329757629587,0.08858470333296299,0.0075764117917809185,0.08190126160737152,0.08109133723787629,-4.584727266280517,0.7465415242694605,0.4068476422228153,0.9871486021511805,0.12132420329469376,255.23497449590172,-7.732892300979948,3485.5534330686305,0.9991010597074931,0.001351050488345013,0.9976913361078821,0.004022566506888987,0.01550890962389953,0.9994512310898268,0.5586603255362115,0.46519311195922025
228,koala_topp_1.0_temp_2.4500000000000006.json,0.02181726025459377,0.1992081009086368,-4.608206747335213,0.18720427828805042,0.045457085475627976,0.16017689757606346,0.1614546645877588,-5.237118240368472,0.8207221863177835,0.9154818045377773,0.8036917192118589,0.9854535648184731,285.9055942681111,-7.11750965616075,4659.2647016522105,0.9699780680685387,0.024840197522584394,0.9693813562056111,0.24696234186525448,0.6928571428571428,0.9978850377436164,0.5192277806647985,0.7535984781458722
229,blender_topp_1.0_temp_0.6500000000000001.json,0.007050473636145086,0.16367059759227467,-5.0224638320218205,0.19415176211149138,0.028756347872790716,0.17707277532440413,0.17707157486166386,-4.70985038241576,0.8542493856183145,0.14996116974549842,0.31472162568401074,0.08094265963353243,46.83899086569073,-2.7133573293458415,30.604034744409507,0.7354371682261335,0.5023812018516929,0.3553676281934515,0.007391154880588865,0.015885071938543,0.9924111367786408,0.4569802744408036,0.3466495508059237
230,blender_bs_4_temp_1.3500000000000008.json,0.02560227761283394,0.23950441483138027,-4.77338998851861,0.221690023646869,0.05849023985263419,0.19163655394653328,0.19168707941589527,-4.195267468850053,0.8600140368814638,0.7641896564017321,0.7919520396333405,0.8143580425538013,77.12099086445268,-2.709253111690318,28.113424227869533,0.8348152617780537,0.5039707406449977,0.39772095635273963,0.06704882720683679,0.2757561697708844,0.9893888154250876,0.3820430720086798,0.680978597702526
231,blender_topp_0.9_temp_0.8500000000000003.json,0.011385003777415472,0.16124405002059122,-5.016451107465195,0.19473723882861804,0.03080991835018741,0.17614529365800513,0.17620166023217299,-4.657906129629039,0.8535484809461616,0.22849999989928707,0.5113869336901786,0.10845720773997813,46.937237796696465,-2.826092817774736,57.997182367787275,0.7129966705033489,0.4869836073786814,0.41139958372688396,0.011956790632472994,0.02690637600248128,0.9730716443296594,0.467305138234038,0.4161478347244596
232,koala_topk_50_temp_0.6500000000000001.json,0.027687561158307047,0.20875253917113168,-4.548738018447638,0.21112311839577044,0.0539715299252044,0.18221275058505082,0.18521637496751037,-4.85175496339798,0.8207235483281337,0.8659006291658404,0.6943226203657084,0.9876472606464601,181.0489883197835,-5.7700706328181095,2723.0676510069197,0.9243827225178406,0.059249913807517963,0.9177440930546721,0.176082196976227,0.5470926295367609,0.9961007510452844,0.48050730957785065,0.8037797084718261
233,fastchat_bs_1_temp_1.8000000000000012.json,0.0,0.045606044006529775,-4.928032566036598,0.049265770438633325,0.0016159653851277969,0.044241892464414685,0.04669593355855301,-4.893271493628753,0.8231887627868341,0.34220661838930494,0.6760882153444906,0.17775747362033392,964.8706811799875,-11.078448779692366,146762.93474182047,1.0,0.0,1.0,0.3761220525187567,0.8665143849580911,0.9989140205991728,0.5943064700823155,0.22196126582338654
234,fastchat_bs_3_temp_2.2000000000000006.json,0.0011310917998968342,0.08022588265983832,-4.821219363198436,0.1005175903883066,0.005384970506874376,0.08953573505004332,0.09339753136899803,-5.312052699189511,0.7839804468328239,0.3845774839415109,0.832987964323178,0.16371859061919572,349.59175321452295,-9.215654962662839,37082.25431822054,1.0,0.00025096470443568053,0.9996775597143779,0.079075491358557,0.3558479308498432,0.9986851439012618,0.5036663327156082,0.2882970391198211
235,fastchat_bs_3_temp_1.1500000000000006.json,0.0,0.059991542293369775,-4.802013688519022,0.08154535445359123,0.004732796386227681,0.07783357178823136,0.07743589119908573,-4.9616005137695405,0.7582592015980967,0.4429571740134625,0.9606869961575911,0.18887690358711628,206.9538412013151,-8.89223997708824,29058.466427677427,0.9959395498309777,0.0012806648667940343,0.9982479920416246,0.0052517498693488,0.03159579207695735,0.995098821333546,0.46887753400896354,0.2789368807327124
236,pythia_bs_2_temp_0.7500000000000002.json,0.0009809647127284775,0.08326079310042238,-4.979168026631239,0.08857703780066042,0.008045278990681061,0.08183878915917583,0.08103111692158123,-4.59031160136005,0.746662422068395,0.40805279463398836,0.9886928996340624,0.1222670892971096,255.87073216845803,-7.7466310548873,3373.440596652603,0.999446028893649,0.001368173047786884,0.9978560679186985,0.005359588339938033,0.018403871337179013,0.9994452002140464,0.5588327509978405,0.46464209200514517
237,vicuna_bs_3_temp_0.9500000000000004.json,0.0009607501890954938,0.08267011544568316,-4.978878378231377,0.08890193103586325,0.007765821734044949,0.08228205286095147,0.08128079539811615,-4.58882165252278,0.7466026712153715,0.40740959918655634,0.9889525969164119,0.12129279234583813,254.60887465489478,-7.727095778915172,3289.6466990805625,0.9990615415870314,0.001663610641610435,0.9974075316956812,0.004117606868751281,0.015699819083198233,0.9994543388087954,0.5584665854138153,0.4659138306928384
238,blender_topk_70_temp_1.0000000000000004.json,0.03947313629940883,0.24868207162642678,-4.7633190243817225,0.2483531127082551,0.07223838195688206,0.22197862376300628,0.22200344019272927,-4.086627239873218,0.8662723845915554,0.7051835131953975,0.8339617998236727,0.8289915602562892,38.511433776446474,-1.9917276233251604,14.184442070758008,0.5402348424879891,0.761104214617303,0.16960799130405624,0.06723045230984555,0.23256648753655626,0.9776701875683887,0.3924113262500006,0.6863063856334863
239,fastchat_topp_0.9_temp_2.2500000000000004.json,0.0,0.04345393031044016,-4.924929080483468,0.045074629521713094,0.0016364947042618603,0.04119095321963291,0.04279476722755911,-4.865096952830295,0.8242187197643501,0.33554164204962356,0.650796331696186,0.18026694416400382,1009.2673772435547,-11.212455144020675,151615.8737933813,1.0,2.1943084013934352e-05,0.999957376614652,0.43092580920247675,0.9018050082623618,0.9990065142910275,0.5976070126678894,0.21845089081078575
240,fastchat_bs_2_temp_1.4000000000000008.json,0.0,0.0678430220522977,-4.809358817427378,0.09019269499982266,0.005430864334531784,0.08402503044410695,0.08389967123736564,-5.0287064359874325,0.7626927069988024,0.4356763886308557,0.9454787549015603,0.18513406948266772,263.1534177723694,-9.059968254628034,30694.387803257865,0.9972174974737167,0.00135410146584802,0.9980490402466788,0.012725382025838517,0.06470290629040418,0.996564416050115,0.47365813869927686,0.28071650290538386
241,vicuna_topp_0.9_temp_0.8500000000000003.json,0.00027625592243498364,0.060011254205989704,-4.994928176997323,0.05798295370013753,0.002292038953380351,0.05232751725595275,0.05618101987077098,-6.8147101178013605,0.7580437697801816,0.45929331831066356,0.9936016734493002,0.19612651652596388,1011.8981096509455,-10.383859062612654,34245.444114335485,1.0,0.0,1.0,0.2986941472624292,0.6645888736876086,0.9998169174710791,0.5765450298786163,0.18299192962701674
242,fastchat_bs_3_temp_1.5000000000000009.json,0.0007102375971025778,0.07010114044812495,-4.799408118661151,0.09441020782607934,0.0056460656346955015,0.08713327266933737,0.08699339003752128,-5.074916563331197,0.7584794854374951,0.4350965043706612,0.9437247113195278,0.18516990882601903,216.99999025048817,-8.901688256246333,20652.14178567113,0.9976978871093218,0.001516496697903621,0.9977540194271859,0.011652669723667713,0.06264469438722496,0.9963879753025774,0.46512204748675096,0.2831922654399665
243,blender_topp_0.9_temp_1.1000000000000005.json,0.011032909909434521,0.17133866222231536,-5.021286631108038,0.1802560550122202,0.02986865488465517,0.1578242758471231,0.15784104996442883,-4.506545345507319,0.8466865139209199,0.3046526761920667,0.7155751126944417,0.11535173295316446,77.8089050969763,-3.0656678804479895,71.66876918503701,0.8314421764848945,0.4137343618951404,0.4905793613861411,0.02714802962695873,0.08444240477283158,0.9889726480032464,0.4665612671866969,0.4542329172278894
244,blender_topp_0.7_temp_1.5000000000000009.json,0.009774485896471336,0.17611638830531304,-5.009013294536919,0.17486262679975884,0.02974930436019637,0.15006670469784827,0.15007867333148056,-4.513791669511654,0.8431963350015861,0.3108202226925087,0.7369893388653107,0.10857816717947064,96.89364609152061,-3.2879177667710637,65.89746273808163,0.9015632130467423,0.33246223089455096,0.5835822434403884,0.03877226608751398,0.13473895994580057,0.9908014434953538,0.4636257127214787,0.445522201634985
245,fastchat_topk_50_temp_1.4000000000000008.json,0.0,0.049535858850598705,-4.91915731702431,0.054231898562294406,0.0021035417466662813,0.04842864386583964,0.05036775944904334,-4.777621137211514,0.8222568584921098,0.3764705971370245,0.772712194774515,0.18130682516632013,928.013342494231,-10.99761300819039,148723.8942482684,1.0,0.0001483679525222552,0.9998516320474777,0.19850821927728293,0.6395152876976166,0.9988328307159576,0.5980881389307869,0.23165721223136557
246,fastchat_topk_60_temp_2.2500000000000004.json,0.0,0.039783939173713465,-4.9148818587690855,0.04230120630705986,0.0009246242281594927,0.03868165072267646,0.04021516234706486,-5.025629899728192,0.8179353635724999,0.3392662805338728,0.6703794979143579,0.17618066600318522,980.548197169847,-11.093159618388603,138559.1404945636,1.0,0.0,1.0,0.5310053082226606,0.9313912654080935,0.9989566541567046,0.5805775429666573,0.21076373338817828
247,fastchat_topk_40_temp_1.3000000000000007.json,0.0004091223168071024,0.05063358844877138,-4.916697502100857,0.05697697862202984,0.002547549839430557,0.05144320160156196,0.053135888293793176,-4.746639774461174,0.8200875402469663,0.3900882880473396,0.8128625735621747,0.18186659723053408,901.9082773973571,-10.97560193090601,145808.83205836877,0.9999683606884534,4.484445465906434e-05,0.9999239365313862,0.1384267214282721,0.5190074487608531,0.9985817004028343,0.5954688491869043,0.23635271698172902
248,fastchat_bs_1_temp_1.9500000000000013.json,0.0,0.04423263467624786,-4.91723057392443,0.04649723363883909,0.0013174220229662508,0.04211009765582288,0.044162401630691066,-4.912282684684153,0.8228147628134012,0.3390231023761536,0.6659953085407702,0.17797709038462636,988.0575524328721,-11.1183929225571,145890.19787396461,1.0,0.00015270423565509137,0.9997615762028766,0.42345409728502775,0.8960343195504622,0.9989620370574804,0.592311757334262,0.2211351216880733
249,fastchat_bs_4_temp_0.9000000000000004.json,0.0,0.03424816789118197,-5.086902601110475,0.044315716787853975,0.0021400961490123205,0.04174766468721504,0.041658337774541795,-4.561423002541596,0.837438395336403,0.4399441940716634,0.9459681050361181,0.19084020587867845,787.7902509824315,-11.55476645958643,167942.42091473154,0.9994197723832008,0.0008507030146635212,0.9988492381700366,0.012265525922280479,0.06890716191881278,0.9974620964212304,0.6104452767008667,0.21061101381899097
250,blender_topp_0.8_temp_1.3000000000000007.json,0.009726899909667274,0.174552634617356,-5.018191255164783,0.17697486343370195,0.02998014856550233,0.15318119444076356,0.15316030843522915,-4.494283701758003,0.8450762906219556,0.3094944639316573,0.735503396541669,0.10909536057739652,87.83478952081354,-3.1662617437600886,60.01349973219686,0.87983168322268,0.37132269480976865,0.5368538560711987,0.03325867475276524,0.10808369168503595,0.9913505340226475,0.4625230661905661,0.4488186295840895
251,fastchat_topp_0.9_temp_0.7000000000000002.json,0.0005524820865719435,0.058922849164149145,-4.833983120472565,0.07703840795498645,0.004639470145632699,0.07232173293058536,0.07231760704594264,-4.8340487678963635,0.7762854644558904,0.4402771399711579,0.952467701889298,0.18858006661019436,437.31525975338195,-9.598610889386,70515.08294880897,0.9971665483461081,0.001347982723171237,0.9981841172063508,0.009705698184095179,0.0484665018644991,0.9965568252062585,0.5026468013266782,0.2616544248774587
252,fastchat_bs_2_temp_0.9000000000000004.json,0.0002650715140218257,0.04159151201285365,-4.950745662525075,0.050315057631662656,0.0028400628806524745,0.04734030251070155,0.04728304772566283,-4.4899414866543665,0.8195270564241296,0.44012049938592074,0.9509373421916159,0.18882734803445755,839.5644639076058,-11.042042029191938,146300.43546654523,0.9987819451915504,0.0005838418670941577,0.9992191967793896,0.009286326122720907,0.05024772111541858,0.9967103130651157,0.5909798907221071,0.22664219921300027
253,fastchat_topp_0.8_temp_1.8500000000000012.json,0.00039819005415157714,0.05192447965403864,-4.939928373314153,0.0555919459439914,0.0026299324072878486,0.04983565098205264,0.0522937835902334,-4.711995375014908,0.8259294520057627,0.3699230809815069,0.7520307042870973,0.18172081875636326,949.7819473536888,-10.98286220713618,151805.35810505244,1.0,9.952098222590202e-05,0.9998367034854003,0.19090816726417695,0.656177099924385,0.998832419090172,0.6048454413936648,0.24126797249011808
254,blender_topp_0.7_temp_1.3000000000000007.json,0.010044195832920131,0.1726440181647735,-5.024564368859243,0.17864588028302641,0.030167583044085775,0.15501315499632973,0.15500308008728594,-4.503093269210894,0.8457710334119174,0.31438051281379936,0.742608098921792,0.11383411457748262,84.66692692690674,-3.152594767587867,72.12603213330512,0.8652636410899784,0.3848012381923628,0.5246630883070081,0.031075719711409492,0.09585365492091258,0.9902055818095626,0.46359600195279815,0.4435240602370428
255,blender_topk_50_temp_1.2500000000000007.json,0.025990341897347283,0.24623666138238084,-4.78202057783257,0.21470417394699515,0.059065079066285234,0.183623126419859,0.1837794522230886,-4.074493251745354,0.8574160209660714,0.8229207795386809,0.8928169932784087,0.8349714519846858,104.90492015460107,-3.023704661664268,39.404700632548334,0.8865083347965437,0.3909636103976692,0.5264113055549011,0.05982030960408098,0.24005170966615405,0.9846191933636971,0.39383228359086225,0.7099117822887968
256,fastchat_topp_0.9_temp_1.3500000000000008.json,0.0003781432053538159,0.052651787880275476,-4.90451395904275,0.061353190863184415,0.0025063302482456994,0.05556304358658058,0.05688761674333277,-4.706495782423444,0.814631508772734,0.41370976974729495,0.8818694950993493,0.1831543589611954,855.606200117532,-10.767485768680988,135380.75162813507,0.9998555098999801,0.00038691734115584004,0.9994697787258996,0.07138397502601457,0.319560878243513,0.998304195060928,0.5854729147467663,0.24060623296218694
257,blender_bs_2_temp_2.3000000000000003.json,0.007395165177707869,0.19207041336303185,-4.743491350578625,0.17909295260454255,0.0268577780810268,0.14914586459431378,0.14916289258131735,-4.807729656335508,0.8493812115326833,0.6486421837279049,0.5788594914715306,0.6858623233439723,129.13840936885478,-4.326519613824581,153.91866573474806,0.99099173598092,0.07887915700583899,0.8811259749975112,0.0938385136568384,0.4710575332473656,0.9967582312199765,0.3773221849455589,0.5822548474449348
258,pythia_topp_1.0_temp_0.7500000000000002.json,0.000820307754415109,0.0867577160199909,-4.977384575255193,0.09330180509010386,0.0075512274271523835,0.08530747086984447,0.08523674641383935,-4.686521194702793,0.7477701384695772,0.408576300661217,0.9919199213692792,0.12133726215262318,260.66170723197354,-7.8120625939610155,3456.8408383162064,0.9997189223294413,0.0006448031180190752,0.9990303969011156,0.012072234313561355,0.03879811259993559,0.9994975066768663,0.5574796363313403,0.4672240779029747
259,fastchat_topp_0.7_temp_2.050000000000001.json,0.0,0.051534809745357825,-4.947220987700567,0.055324598058873437,0.0025036281646948935,0.049295413474120406,0.051990745937683866,-4.680507813327744,0.8279590785680255,0.3666481079478058,0.7439562833890162,0.18080975287974754,965.3296467734426,-10.993949178005101,154134.43580651784,1.0,1.3177560882692136e-05,0.9999718928751483,0.17747369969837418,0.6385300122498979,0.9985898433877736,0.6088385823682968,0.23594015745265762
260,koala_topp_0.9_temp_0.6500000000000001.json,0.025586163293123132,0.20715867735911572,-4.5508386095836535,0.21038256451443277,0.05338367252818227,0.18096794698122198,0.1857356169102496,-4.795003366877134,0.8323874939796833,0.9171130537493193,0.8232362399144597,0.9896213606607932,207.17267553038727,-6.293892357505528,7293.048116027967,0.9465480113738224,0.037829807855512834,0.950903812663961,0.16766698172652805,0.5184910996506404,0.9971271391659533,0.49469123957374683,0.7985065230344234
261,blender_topk_40_temp_1.4500000000000008.json,0.023024117244384506,0.2423442484652046,-4.784415926742271,0.20834603284903175,0.05490867387638775,0.1760682604976846,0.17608331245569903,-4.128870478900321,0.8564574476077224,0.8326758462067387,0.8961234971138938,0.8365374876444948,115.64237423432327,-3.199105823810347,44.600691903386576,0.9125892628447452,0.3309517792390165,0.592789629581705,0.060568740979331175,0.2602122645606193,0.9919758820222299,0.3748740055352361,0.6850986444106468
262,vicuna_topp_0.7_temp_0.6000000000000001.json,0.0002807428963567328,0.060560739190201225,-4.9958406863651215,0.058470454448785514,0.0023642432969349465,0.05282966958875238,0.0567060209576741,-6.78560943808683,0.7590051300624712,0.45583982122490896,0.9924122801590821,0.19155786383942147,993.5275636265933,-10.390990002123681,34604.905871912604,1.0,0.0,1.0,0.28843808764032136,0.646722158326673,0.9998179504531781,0.5791670627737258,0.18422890061810365
263,blender_topk_40_temp_0.7500000000000002.json,0.04273293182102002,0.24982938741204966,-4.7510092960267105,0.2574085557107643,0.07813456558937681,0.23022293052983925,0.23019174435534726,-4.0994214865857135,0.8676278299942215,0.6535237067061949,0.7131452252367491,0.8506762370052305,33.80727425402131,-1.8693773980768573,15.761990019942713,0.45312052389324475,0.798680568085194,0.14277321063526263,0.06307789740341989,0.216875,0.9774350526576823,0.3845405357837323,0.6546172120837118
264,fastchat_topp_1.0_temp_2.4.json,0.0,0.03806264410904304,-4.912773611566787,0.04146844423475786,0.0009928603855510329,0.03817454113894763,0.0394454090588291,-4.986719968587779,0.8182218988765949,0.34341157616426754,0.6760852856949996,0.17955736102226627,995.4710012196941,-11.1567480592475,143229.1624415283,1.0,0.0,1.0,0.5379582267689684,0.9333748133399702,0.9988863893273322,0.5840205009042863,0.20457253229256114
265,fastchat_bs_1_temp_1.2500000000000007.json,0.00041250402095997215,0.050640165285525895,-4.918409890909223,0.05753818321078512,0.0024716842797463446,0.05188277852081355,0.053519136291154026,-4.769166390407687,0.8183550168304132,0.3941924224152771,0.827470931302297,0.1807873637499844,875.7708213500871,-10.878584571253223,140451.1857448998,0.999972774781677,4.888047599261438e-05,0.9999036278977442,0.136428919841743,0.5028032923774305,0.9985143686525899,0.5905028456197471,0.2376725793318016
266,fastchat_topp_0.9_temp_0.9000000000000004.json,0.000809941499581375,0.05939775687841474,-4.851133617307736,0.07684396561585378,0.004206095908059085,0.07075299904619956,0.0711013240629374,-4.816240770915849,0.7856012536881586,0.43689947817330976,0.9477007341871291,0.18559282838616684,542.7823055723422,-9.906575644656563,82915.37754064254,0.9985710325615272,0.0007387774318426969,0.9989719964550571,0.014099895941727367,0.07139659803043867,0.9970821401972092,0.5216080128394885,0.25549311632910904
267,fastchat_bs_4_temp_2.2500000000000004.json,0.001355531799921773,0.08269468363348462,-4.8122244858600265,0.10505156502525276,0.005413651974760365,0.09368935363218106,0.09755648857976273,-5.380884804393134,0.7777584046213846,0.3852235792592476,0.8422554297138519,0.16011833948309834,281.2962766988257,-8.982408014394789,24536.721636406888,1.0,0.00013337616595169931,0.9997475787780248,0.07488115479371248,0.34386747254367217,0.99874899564228,0.4921260300592605,0.28673993439767
268,fastchat_bs_3_temp_1.550000000000001.json,0.0013955621254593223,0.07127559710167848,-4.800216732499154,0.09569335585850088,0.005675804843482613,0.08842858511678134,0.08827038037723006,-5.091559166653574,0.7585535453671164,0.4354589695694581,0.9472528032708102,0.183929517945359,219.77282393457298,-8.905754820269802,18964.51870313849,0.9977425282278343,0.001465810187571617,0.9977874943249991,0.01299247758733212,0.06878007875164066,0.9966055860018872,0.46482431827560733,0.2813122303980245
269,fastchat_topk_50_temp_1.5000000000000009.json,0.0,0.04782890822779187,-4.9266578756029595,0.05209283135332852,0.0018721037007515943,0.04692616927621929,0.04890364129272224,-4.800253980520571,0.8236355679325251,0.36280711604098087,0.740963261741942,0.17655110397931295,942.2472886871751,-11.052382813713791,148804.33753341134,1.0,0.0,1.0,0.24470817997446107,0.7204011700793982,0.9987973657047006,0.5994497670551613,0.2288957003842575
270,fastchat_topk_70_temp_1.3000000000000007.json,0.0004467050185069293,0.05151057142022936,-4.914987643288575,0.0577474266350803,0.002346240537839929,0.05212483448713277,0.05381264491820978,-4.803677791056364,0.8198667475218588,0.38274813330683005,0.7993661518543371,0.17754821372373017,898.0983050551738,-10.915769413769208,142897.63228185824,1.0,0.0,1.0,0.17490896599106837,0.5898690088589384,0.9983802576004929,0.5930145963606389,0.2361954352658488
271,blender_topk_60_temp_0.7500000000000002.json,0.04245160532020639,0.2462698564260912,-4.745763745789004,0.25412024453227033,0.07627925042942499,0.22670661733579361,0.2267778737532515,-4.097619437180923,0.8668793469490567,0.6523989421961981,0.7147912505941835,0.8371609275127542,34.399293690502994,-1.8996262898656648,14.124367707951558,0.46646723485180386,0.7882565180605732,0.15183065470053203,0.06475324865708212,0.2203445206791271,0.9634585874760385,0.3877327219646656,0.671054222011212
272,vicuna_bs_4_temp_0.6500000000000001.json,0.0007694784553331068,0.08130520920974875,-5.008954296232331,0.08533847684891,0.0076393430959260464,0.07835915016935935,0.07868983115442585,-5.051207013370729,0.7558032879755122,0.4037832642560341,0.988956032049779,0.11558077788938273,324.5082073810267,-8.40170522082046,6304.081045001726,0.999941526788357,0.00048753141085862287,0.9993369415917827,0.08833078643722454,0.11686337176121447,0.9995707173641075,0.5791438810018829,0.3555997789813239
273,fastchat_bs_4_temp_1.5000000000000009.json,0.0013400193299271022,0.06866374312892431,-4.793853357107066,0.09302122431746085,0.005634555544886354,0.08647535680580395,0.08611638740215971,-5.076214522600881,0.7564534106930215,0.43866101454379536,0.9526601177297286,0.18617032080983228,200.6123684746053,-8.85179112662021,19527.679549474768,0.9969753057593822,0.0021601295248326008,0.9968876866345495,0.008779773309829769,0.053094706791099386,0.9967073648593192,0.4614129059127247,0.2821606030675254
274,fastchat_topp_0.7_temp_0.7500000000000002.json,0.0,0.05691995309818155,-4.831756734034428,0.07542477699695171,0.004857151918335767,0.07120486968970544,0.07097045011225586,-4.822402822087002,0.7708942040403094,0.44035731213500934,0.9522085698260782,0.1889647199214921,376.3314586700596,-9.399396592204129,62009.60132462988,0.9964142996267209,0.001328510974011669,0.9980505421771285,0.0072238935465922275,0.03473418129450034,0.9962491699281627,0.49440069275988313,0.26094231496617554
275,fastchat_topk_70_temp_1.4000000000000008.json,0.0,0.04995919587241319,-4.917554998433201,0.05449336948847276,0.0020794013556212085,0.048848558029564525,0.05099299652029114,-4.829712071156997,0.8221802282492555,0.3651259885745048,0.748251129850284,0.17642358181306722,918.0616919696173,-10.940463080396494,144824.73629644123,0.9999919358876148,0.0,1.0,0.22776919997712586,0.691447285153778,0.9986336832849492,0.5944733363606632,0.23466531422653494
276,pythia_topk_50_temp_1.2500000000000007.json,0.0008174745813195657,0.08920100523344573,-4.97567088455404,0.09621559552568103,0.006503579655808042,0.08668805786113068,0.08769501631205923,-4.813536924282945,0.7498210633455469,0.4074362853971353,0.9940514851554056,0.11860554949457319,266.7158535404894,-7.93493627607403,3626.480116879759,0.9997495081635172,9.411941371561015e-05,0.9998656963217621,0.021233665539161898,0.06936194494074067,0.9995272091039918,0.557629761926675,0.46380238623222897
277,fastchat_bs_3_temp_0.8000000000000003.json,0.0,0.03469966193613814,-5.079291477366088,0.043821246370427475,0.0023301795162094267,0.04150131375863686,0.04143759672232432,-4.502337338415027,0.8323057824939224,0.4422833212782565,0.9493446590392871,0.19277221759712498,845.084394077675,-11.530190618556006,171403.60242623897,0.9989456367270726,0.00082766823432689,0.9988922670554599,0.011649294911097487,0.06384201666871947,0.9974268933387821,0.6134791997313853,0.2087346054448467
278,fastchat_topk_70_temp_1.700000000000001.json,0.00023721534740502105,0.04529303424962367,-4.91766554764541,0.047559756222229355,0.0015913963223915797,0.042988952963606594,0.04507328211358497,-4.916427587896851,0.8229166347036022,0.3439307858516302,0.6851412400528141,0.17587190542418185,964.5571579077786,-11.0577180717219,144966.51536471842,1.0,0.0,1.0,0.3770129253149419,0.8584240281384086,0.9988214272331414,0.5911155392291461,0.224106735792923
279,fastchat_topk_60_temp_1.0000000000000004.json,0.0,0.05479485511691496,-4.8887895708268045,0.06559494516424211,0.003073629195908859,0.05966017650323645,0.0603249272992602,-4.764596008193245,0.8066147465380433,0.4215910321781504,0.9086692218901395,0.1817464742502087,764.6281433170471,-10.61022659127668,120127.92385383674,0.9998009959784747,0.0005629231738934788,0.99915295017945,0.05402967243292006,0.24711445231043047,0.9982313328574602,0.5676231361240237,0.24215553916903704
280,blender_bs_3_temp_2.2500000000000004.json,0.008530725922588004,0.20349489684707797,-4.756273464279288,0.18546211349008523,0.030935764675380735,0.15378329924404027,0.15377186724728398,-4.69660393547941,0.8504344142420709,0.6669430282153717,0.6166383199906618,0.6974261399200858,126.60087557255697,-4.0674630826768965,105.43966877691467,0.9828382731503964,0.11835037210583091,0.8289036099228609,0.08206870334948439,0.42592161623277375,0.9969052371776246,0.3778069632896153,0.5937719896907336
281,fastchat_topp_0.8_temp_1.3500000000000008.json,0.0005511811867924889,0.058349775792381146,-4.877631409797895,0.07160762670773224,0.003410303535487895,0.06451463890645026,0.06579971779731342,-4.7456540647529355,0.8042657914961128,0.42830764027929963,0.9206071973571731,0.18587739473138487,734.8884239643913,-10.412192461153667,112647.77762134575,0.9998383360221271,0.0001747526611445663,0.9996747315608969,0.03611215568299333,0.1752514166113635,0.9980957089528132,0.559340944119041,0.24627633075976332
282,fastchat_topp_0.9_temp_1.0000000000000004.json,0.0005966585407852913,0.0588502465499746,-4.86457656795264,0.07563316496760655,0.0037083419655837826,0.0694499358107689,0.0700330913520254,-4.802634516243411,0.7911418217049154,0.4365285624766498,0.9411421184158939,0.18818070982978058,600.5305462400985,-10.078339112788877,90216.87046058022,0.9992140101717718,0.0005067899396473758,0.9991978814313033,0.019048853181288065,0.09667613901052828,0.9975457939664759,0.5318335186391626,0.2567601486301956
283,pythia_topp_1.0_temp_1.2000000000000006.json,0.0009722079014635868,0.08961351852013809,-4.976918196678161,0.09612862795860691,0.006540879880063907,0.0869434176033097,0.08760950529126768,-4.803229416796291,0.7494563628994039,0.40890391827319184,0.9946562139875159,0.12050897624222381,267.9368649856062,-7.934444420933949,4165.007170753277,0.9997391813492618,0.00025317228376803974,0.9997228472674365,0.019665487702285864,0.06570316946416742,0.999501517211648,0.5571208213442157,0.46465359425751007
284,vicuna_topp_0.9_temp_0.6500000000000001.json,0.0002769158620392959,0.06053009044850242,-4.998818745669696,0.05782993042093,0.002327771258949018,0.052330622956877834,0.05608085349453048,-6.819102646972023,0.7581340907854567,0.45836690093817656,0.9932236496936004,0.19492999483475937,1014.1216262610575,-10.387667998384769,34243.07497804728,1.0,0.0,1.0,0.2995447341666168,0.666260218715011,0.9998188235639465,0.5757169282467323,0.18234793356293674
285,fastchat_topk_40_temp_1.700000000000001.json,0.0,0.04665637711611727,-4.927557614649085,0.04970264356483451,0.0018406087001942698,0.045148792840144246,0.04705923582432507,-4.802609196402552,0.826081401755265,0.3500688861525436,0.6953384233934913,0.18001171024333137,978.8811802360757,-11.141862850318567,153282.5149339666,0.9999932255937323,8.98613677351524e-05,0.9998808570667528,0.30179323351054316,0.8017491646734467,0.9987671751871661,0.6023886960121396,0.22727392963904097
286,fastchat_topp_0.9_temp_1.3000000000000007.json,0.0006179044018697604,0.05283293314471567,-4.906619139630292,0.062454114847487016,0.0029543115842774557,0.05675484634234469,0.05779587583131676,-4.703466845513805,0.8126072501835554,0.42271740729607216,0.9024310873299883,0.1865001864842459,833.6884476592514,-10.730453362976382,133616.58463491534,0.9997074871768579,8.102010773032184e-05,0.999866138885799,0.05889680857895075,0.2668119507908612,0.9983765372094485,0.5807720934933477,0.23928311189874255
287,blender_topp_0.8_temp_0.9000000000000004.json,0.010509728168764006,0.1594165483996242,-5.0182178888901054,0.193036151864299,0.02907078355446386,0.173704616779087,0.1737328251101706,-4.676775223671152,0.853316826353441,0.23773898172885313,0.5419667738097093,0.10677321364449305,47.92837515990167,-2.9108242024378423,61.41902002338583,0.7294996795220843,0.455900206829829,0.4450346746149692,0.013097216452014957,0.028836274290819745,0.974747610267926,0.46989859163495834,0.4200874167505098
288,fastchat_bs_3_temp_0.8500000000000003.json,0.0,0.035285441444616705,-5.063377697708345,0.04423540363554526,0.002298167646643654,0.04169363671602762,0.041683071732471606,-4.502000648543813,0.8337389941385309,0.44066925961444203,0.9498113972800087,0.19017485764339837,846.5587639701985,-11.503937000629161,169797.51140769434,0.9988868169605183,0.000687457595913871,0.9990556722319043,0.011186236680944458,0.0633867920736364,0.9975080769210611,0.6113618674414448,0.21041172577160788
289,fastchat_bs_4_temp_1.3000000000000007.json,0.0006576878628412128,0.06290553465669212,-4.790251204061932,0.08569595977574072,0.005010321204726688,0.08136800194922794,0.08076924689885023,-5.0023971647466325,0.7571223166204701,0.43981680376959076,0.9538737859236245,0.18744501367066946,194.32149730703975,-8.809537818117441,20064.030976202106,0.9964579620514229,0.0022174299474031042,0.9968674822362557,0.006400149195530916,0.03874993256972291,0.995570939606835,0.464791424919572,0.2818097456373573
290,koala_bs_2_temp_0.6500000000000001.json,0.00028741263113488103,0.06208799755957832,-4.988754310558387,0.05687550090629177,0.002267621041540378,0.05131609019569113,0.055216612973145215,-6.9253811354453205,0.7572799787588572,0.4573814849589346,0.9932803267198518,0.1934313091662407,983.4359395585611,-10.296118643681444,30947.780852268563,1.0,0.0,1.0,0.3827926756680555,0.710101034477211,0.999779897150017,0.5566243281040771,0.17850734585535488
291,blender_topp_0.8_temp_1.2000000000000006.json,0.010411856935657682,0.17213007957097148,-5.022407792424589,0.17913415835181606,0.0296441078865992,0.1544097001581769,0.15441015725091659,-4.504846303134007,0.8460365706010106,0.3108293017154955,0.732425324870399,0.11412500643503225,84.32222396685673,-3.1466614609365875,85.37757618224283,0.8579155416254368,0.383023751298425,0.5243713328801772,0.029587860515387678,0.09174558599468229,0.9911563793103313,0.46429688972517713,0.44525145377925524
292,koala_bs_4_temp_0.6000000000000001.json,0.00031076641525144746,0.06257101738624621,-4.9882450727043945,0.05713406842282973,0.0022221324272232246,0.05131015142336881,0.055431039901524065,-6.929643520969312,0.757469524907429,0.4570240113788662,0.9946361743612906,0.19224743663095603,977.6793763884123,-10.29110468784248,30807.495175037504,0.999956906045465,0.0,1.0,0.3855792941547809,0.7073384269298584,0.9997657998733068,0.5545459380356778,0.18445474791778554
293,fastchat_topp_1.0_temp_0.7500000000000002.json,0.0,0.055797448288101306,-4.862818465105504,0.07131722026979685,0.003693698477464958,0.06612731124700316,0.06608354940543772,-4.788502057723546,0.7901469499491797,0.43424711610680866,0.9387375505752347,0.1860179222205817,591.8957146757203,-10.100453418036556,90731.80498557941,0.9985546674849746,0.0011488608963233751,0.9984700026088432,0.019356715067430738,0.09655500836275785,0.9975223156217298,0.5337813056673777,0.25230095605918645
294,blender_topp_0.8_temp_1.4000000000000008.json,0.009223958820740842,0.1760247356487663,-5.016950779923346,0.17524943717698235,0.02936479041582797,0.1514999532740989,0.15148046446947003,-4.503231140626291,0.8437084292534197,0.30815369159372,0.7347329917865,0.10621570475844126,93.04236101173274,-3.2286667879732613,73.30592120025094,0.8965677542259186,0.35097465994891947,0.5597540923338722,0.037793223284100785,0.127328714395689,0.9907348793008274,0.46481071641386795,0.4519686803691336
295,koala_topk_70_temp_0.7000000000000002.json,0.02940142175250276,0.2096584655923234,-4.605413180501242,0.2227793149575512,0.05778354815019404,0.19298977958099,0.19586566564320873,-4.6115656373408855,0.8582824870634503,0.8217510253944394,0.8284428975390278,0.9906100537655571,111.37472087182053,-3.849777697148183,306.18802468849583,0.6540369611975769,0.2959317597405164,0.6521785074478529,0.14096182846782138,0.5411515202030024,0.9806073997169733,0.46933927850173207,0.8163810902003106
296,vicuna_topp_1.0_temp_0.9500000000000004.json,0.00027622103231879114,0.06024260947227969,-4.999764191609108,0.05799031115982374,0.002320807230984469,0.05237802805416138,0.056218349009058956,-6.820651469881527,0.7580880571189903,0.45855136660375106,0.9929020465470475,0.19536805678678376,1015.9179416677207,-10.394989805558005,34554.63504975973,0.9999900453158218,0.0,1.0,0.30761320733473946,0.6719018319870013,0.9998069846046431,0.5763603944939393,0.1813226892224593
297,vicuna_bs_4_temp_0.8500000000000003.json,0.0008067551404376915,0.08179393433745911,-4.978345191478729,0.08765470875024672,0.007595079724314169,0.08113152366278664,0.08030584714840469,-4.579118771581339,0.7464816237504122,0.40666158990474643,0.9875378741685988,0.12084552129757441,255.00097475145535,-7.728460000309908,3406.8273298632794,0.9991359672419918,0.001566726858480612,0.9973871246275271,0.0036265558653618356,0.014335940437692712,0.9994560457655514,0.5589013229182282,0.4644202694866477
298,fastchat_topp_0.9_temp_2.100000000000001.json,0.0003990683543751141,0.04528035072492939,-4.927687891654515,0.048096391302475075,0.0014224320385841107,0.04334800783443618,0.045573588522837695,-4.8480005360852365,0.8251013109963442,0.33711848448668813,0.6532550464439713,0.18140943158235373,996.8785937896953,-11.1459052345881,150088.1534078462,1.0,0.0,1.0,0.3847633571911339,0.8775189843612032,0.9989112912016735,0.5990731181637646,0.22768144063086412
299,fastchat_topp_0.7_temp_0.9500000000000004.json,0.0,0.05989756210333531,-4.834727327830714,0.0795111072432009,0.004745221176844715,0.07406851244933549,0.07409210685718029,-4.858970866571195,0.7720617579423356,0.4399152820390689,0.9517979698244355,0.18840350644666085,397.18006560206425,-9.453907668846028,61991.18012451377,0.9971294065599425,0.0013978971992217718,0.9980789995622762,0.009088227177130023,0.04369489836385638,0.9962511070116868,0.49548537957120015,0.26433840825927835
300,fastchat_topp_1.0_temp_2.0000000000000013.json,0.0,0.04299792395580487,-4.925197130105616,0.04559359684456017,0.0012350890472501647,0.04114431121464665,0.04281380550500499,-4.912348545163605,0.8222746633988106,0.33878790898914424,0.6653038292705623,0.17796663482068417,991.1525499740737,-11.138871419881845,147157.65240039414,1.0,9.913019826228781e-05,0.9998746620344466,0.4414810741453579,0.9000104569695703,0.9989569451847841,0.5927788106486953,0.21786635915449273
301,fastchat_topp_0.8_temp_1.4500000000000008.json,0.0006048075136548955,0.05682385948659055,-4.900492509642412,0.06684490969571927,0.003200276697095555,0.0604359632408606,0.06182198214256954,-4.71398981424043,0.811563850784514,0.423582441553755,0.9044026034182516,0.18678652350070543,804.6017654002619,-10.590725723017888,125642.36749419499,0.9998751385403722,0.0003703042755897991,0.9994408421554438,0.05225261014760835,0.24164419937407702,0.9983125853874563,0.5757556381980814,0.24360012150183388
302,fastchat_topp_1.0_temp_1.9500000000000013.json,0.0,0.044560457345343106,-4.917935544977556,0.04729144651697174,0.0013839927099863025,0.042605743993988754,0.04472601868278055,-4.904253447197311,0.8225193854255564,0.3441213626066526,0.6789408337635832,0.17921027979801513,985.9455642249799,-11.12587917899539,146502.72082284003,1.0,7.69312443397263e-05,0.9998908174828536,0.42299964119124506,0.8916122448979592,0.9988810374492707,0.5919141796116305,0.2231350896667754
303,pythia_topp_0.9_temp_0.8500000000000003.json,0.0011197389106267811,0.08676751027779608,-4.979553650889977,0.0926283594848423,0.007785685607997164,0.08497026767065344,0.08463352198039026,-4.669145176177209,0.7475138984731113,0.4081058798115806,0.9918930264885438,0.12070569844746504,260.7680080677703,-7.804959910388522,3411.895791290706,0.9995807375536535,0.0011583562682037452,0.9983331554770829,0.011765770248569426,0.03636533302227925,0.9995124914260576,0.5577198665777017,0.46504418633384936
304,vicuna_topp_0.7_temp_1.0000000000000004.json,0.00028015175944438495,0.06057354750647007,-4.996533805821699,0.05873878216190567,0.0023411617553031902,0.05307673378197098,0.05692450896946097,-6.784097194530136,0.75885467679635,0.4555190608158261,0.9919778229870477,0.19129310332850805,994.6604572966207,-10.392472573459917,34498.83603980191,1.0,0.0,1.0,0.2888940351090324,0.6458187230196206,0.9998086226976943,0.5795457454436964,0.18544076616231225
305,blender_bs_3_temp_2.100000000000001.json,0.010081373313373934,0.20699390182648839,-4.767085246728507,0.19075109970931808,0.03407717359334109,0.15923551672413722,0.15932565460167325,-4.623050788531318,0.8523730129710998,0.6841192449451546,0.6398273768170163,0.7149253778937563,115.56226642774111,-3.8167745487939317,87.43522085933118,0.9734602670775188,0.16244086695673204,0.7710201519617288,0.08057879663327455,0.4114624815574038,0.9963229439909451,0.3795652458803502,0.6012455496834418
306,blender_topp_1.0_temp_1.2000000000000006.json,0.01035957498914241,0.1753647934832551,-5.0158754966379275,0.17662890280898452,0.030368441331602172,0.1532080494613305,0.15322043663244805,-4.498805605480862,0.8448047610878591,0.29637302452751424,0.6911336008790191,0.11227989776532124,86.84323520593402,-3.1419537038561396,94.41576776190449,0.8701496233221816,0.3786609306230486,0.527850902515117,0.03229202984450178,0.10741933123582352,0.9924032245583014,0.4658820731482449,0.45998728251549653
307,blender_topk_60_temp_1.9500000000000013.json,0.01166975322510942,0.22065653244813702,-4.7995541177093095,0.18309414132298021,0.03737019842365705,0.1497763139689675,0.14980671232946702,-4.421774033269118,0.8490389024203184,0.7732636167650363,0.8089474460328774,0.7618745326834117,167.290306032134,-4.159098700828672,102.23672592874004,0.9825794793153295,0.10342242894879583,0.8587706126795358,0.06880499815688239,0.3455271456325845,0.9967743607586145,0.3731915132681499,0.6333876423200295
308,fastchat_topk_60_temp_2.3000000000000003.json,0.0,0.03827876384055579,-4.914352883818595,0.04148796964492339,0.0008665631904099475,0.03789418638719283,0.03931928558794481,-5.049465948007227,0.8179205799580328,0.3435358921931478,0.6846652136129301,0.1755170257750027,975.0717258987306,-11.111196611298837,136668.05860978088,0.9999974452481306,0.0,1.0,0.5418870254141372,0.9359933102377255,0.9989609976373723,0.5799035740579624,0.21024090631212763
309,pythia_bs_4_temp_0.7000000000000002.json,0.000989321795165241,0.08155964403147999,-4.9763502140427205,0.08750548141479814,0.0079087887260432,0.08113862629110791,0.08056395538224853,-4.580896968763731,0.7465047774930382,0.4079629834501049,0.9884163455332844,0.1222893403567293,254.58331679310243,-7.750734739463156,3395.81302349002,0.9993862972678396,0.0013029588062839744,0.9977826774792362,0.0039189325138786,0.01453227769861566,0.9994697832654421,0.5597986710575639,0.4633822000486008
310,blender_bs_1_temp_1.700000000000001.json,0.00315265580868959,0.169930405587965,-4.728688789722828,0.15889745897051338,0.016645496863575956,0.13083075126076896,0.13089995896151552,-5.188812729477529,0.8411485289165457,0.5356419066053706,0.45268897663775015,0.5768597582354623,169.74434184215644,-5.5406548866522485,532.97896541431,0.9987882632230842,0.012429728953826696,0.9803613645865983,0.12740530686651813,0.5895979664619896,0.9974808016587435,0.3631386853334458,0.517048590870881
311,blender_topp_1.0_temp_1.3500000000000008.json,0.009797133077678658,0.17738441388356577,-5.0061171111791705,0.17553155106163137,0.02990357369062953,0.1515842917578567,0.15163450853719723,-4.50308125178255,0.8434395037259829,0.3021583982272035,0.7104726925721125,0.10808591391241781,93.82442640357962,-3.227212020841042,57.04861808720316,0.9026617360425948,0.345573717208517,0.5619044832613375,0.04093207826999005,0.1414999965022001,0.9932736112470862,0.4675357437651129,0.4682435428441118
312,vicuna_topp_0.8_temp_0.7000000000000002.json,0.0002759946488048728,0.06019472092750982,-4.9934547859766365,0.058251804903111284,0.00231407984704381,0.05258211442554273,0.056501010672705576,-6.812375290103765,0.7582199190154627,0.4593872881122124,0.9941579706220713,0.1959927728461642,1013.3172163337928,-10.404054052887425,35213.27284888022,1.0,0.0,1.0,0.2918122703701764,0.6569713439114447,0.9998209338159872,0.5774051381700648,0.18342145646783076
313,fastchat_topk_50_temp_1.8500000000000012.json,0.0,0.04468230886672852,-4.916025195206662,0.04793438193029376,0.001578776071531882,0.04318028480736788,0.04539222061554088,-4.894787133058384,0.8225925103404755,0.3408223087671312,0.6704440876150588,0.17847128336442025,976.596501760065,-11.081577514036763,145778.99209093652,1.0,4.265479512221596e-05,0.999917086696311,0.39245032436021865,0.8750745321305611,0.9988863184915452,0.5919954322256391,0.2239418704841163
314,vicuna_topp_0.8_temp_0.8000000000000003.json,0.0002773654485583759,0.06016915111210898,-4.998181753377886,0.058092946745612994,0.0023119128214155724,0.052507518992481836,0.05640477027318269,-6.810185487192533,0.758396714271353,0.45849004404105315,0.9923853350254688,0.1955266917651455,1010.8038128248485,-10.39702133484761,34738.449079506194,1.0,0.0,1.0,0.2920713945633063,0.6568424210489879,0.9998065472533512,0.5755781526602695,0.18334736156430045
315,pythia_topp_0.7_temp_1.0500000000000005.json,0.0007885986250115282,0.08678231078122527,-4.9793588896533505,0.09239268494955641,0.007874552945022647,0.08486841800090532,0.08461132635234361,-4.6656991027583,0.7474076458891351,0.4090014729599747,0.9932803901215705,0.12133347543625082,261.03880687617385,-7.7989191950856,3451.100038268216,0.9996044538564434,0.0005803554792338435,0.9991523971975722,0.011517970019866354,0.035140169507311164,0.9994991087860453,0.5580706794290231,0.4647948202014506
316,fastchat_bs_1_temp_2.100000000000001.json,0.0,0.04235642661474089,-4.9172062056708405,0.045144939889660264,0.0012812147912878735,0.04114590615388318,0.042587789047487876,-4.94672673020943,0.8206161194898255,0.3425219866134458,0.6726193054309486,0.17993674003169355,989.5539463114683,-11.136975682590274,145212.2839267404,1.0,0.0,1.0,0.4751463666628401,0.9145103896674428,0.9989268703524365,0.5878942351843554,0.2142339120670384
317,blender_bs_1_temp_1.550000000000001.json,0.004667967050472536,0.17401692857751055,-4.728202266898283,0.1625623122685098,0.018735725851065158,0.13452362388251543,0.1345541030932773,-5.110418481147607,0.8432374600663737,0.5646281373811524,0.4784485900979067,0.607642869250775,155.82315988187545,-5.244680902515491,402.73431137089904,0.9981317512566845,0.019689763525916736,0.9690159789055134,0.12185817159143934,0.568497029885542,0.9975652147559808,0.3690506137023163,0.5214272309698291
318,koala_topp_0.7_temp_0.6000000000000001.json,0.03020110650560905,0.20547434836512832,-4.5364394314565,0.22894494437115093,0.06084151254352779,0.20074258800565506,0.20205685731644865,-4.599304520305611,0.8249062442195876,0.8738776174165481,0.7816915223757069,0.9900067412960467,186.8558966688223,-6.147351045418986,7116.304084020258,0.8566823407671151,0.11086004613517111,0.8645635812675536,0.17576475195092162,0.5555975606116378,0.9978563873721867,0.5558677301916242,0.8049404543386987
319,blender_bs_1_temp_1.5000000000000009.json,0.005075693757820609,0.1771347532554599,-4.724693174319734,0.16575173579724292,0.01995492338822766,0.13661508881848183,0.13659865113508246,-5.082764209802497,0.8438011468960199,0.566488848601475,0.47651866881679705,0.611582585361048,153.4352303800933,-5.183990731706138,426.10783198215825,0.9973380652966746,0.023676025349113013,0.9630580872037778,0.11897033004509226,0.5615888972440997,0.9974265799324308,0.37045199265620654,0.5272470315484511
320,fastchat_topp_0.7_temp_1.700000000000001.json,0.0005855542938816733,0.05625620368078747,-4.91176864729437,0.06536830236513179,0.003099951842920489,0.05853021910641133,0.06040975562074675,-4.6726577705728545,0.816938184497972,0.4101165345661995,0.871185141057353,0.18303721920970223,862.8638317771184,-10.69755474782433,136258.00941083618,0.9999069597299285,0.00025362269578455064,0.9996401349731439,0.06937736926831801,0.3117459594809925,0.9985448439503282,0.588940464017653,0.2459124723167811
321,fastchat_topk_70_temp_1.4500000000000008.json,0.0003517599206528963,0.04913009299615802,-4.9288775252305435,0.05286653704074677,0.002166430171867617,0.04771720228614205,0.049815613061921296,-4.835835102863765,0.8235328443856904,0.36223223076447136,0.7413300944679037,0.17551238744785472,927.6654516081063,-10.977593730146635,145132.65325047282,1.0,2.279364666626084e-05,0.9999559523772925,0.2537941551681159,0.7335535415005614,0.9987543616963424,0.5944419854583125,0.23567409636217027
322,fastchat_topk_40_temp_2.3000000000000003.json,0.0,0.04165534869976853,-4.919902009744672,0.04479613252473348,0.0011232232356030252,0.04066602745136794,0.042226482059254125,-4.894084001542553,0.8225143992228748,0.3382345327688465,0.6533078456868393,0.1830491696898361,1006.3305211061784,-11.179038529998136,149536.30613758918,1.0,6.425214795388411e-05,0.999902314809649,0.4741978820926189,0.9166970553377701,0.9988748120801739,0.594398567502771,0.21720507585022802
323,fastchat_bs_2_temp_2.100000000000001.json,0.0006611062233571179,0.0730296447504392,-4.851208674660069,0.08799488729514113,0.004378039620897948,0.078341083768662,0.08189460045487135,-5.142819690385982,0.7991061013954683,0.38129226094013596,0.8167645334566561,0.16680591776036072,515.0702229404268,-9.73379978282839,67813.09331894346,1.0,9.428798463094416e-05,0.9998492144934682,0.09479321513304916,0.40376849186516095,0.9987054883726273,0.5327831183568483,0.2770863202821259
324,blender_topk_70_temp_1.2500000000000007.json,0.027201578832328745,0.24701245951137663,-4.786397096063688,0.2160026937762485,0.05932285574939351,0.18558847151872343,0.18559678819211728,-4.102038320235753,0.8574495840231814,0.8063545765957781,0.8816283059131037,0.8185830413498253,101.27841596066497,-2.9793794204163255,38.417771118098656,0.876264969157593,0.4069397632588026,0.5098851074591962,0.06087159365504701,0.23957917830075787,0.9896526536539484,0.393844964413818,0.7132722897425193
325,fastchat_bs_1_temp_0.6500000000000001.json,0.0,0.05581743023747328,-4.850398112192352,0.07213327270160227,0.004389034560958904,0.06741319031863945,0.0671006834104278,-4.786970169431024,0.7863069087885961,0.4354538736907391,0.9410495290128763,0.18673814149310128,537.4662362371507,-9.925895127839608,82980.87809646333,0.9984174032389422,0.0017093738152599886,0.9975914716824629,0.012967819824320386,0.0691148818051576,0.9968245986312937,0.5235622602197112,0.25470665269172044
326,blender_topp_0.9_temp_1.3500000000000008.json,0.009536815619486749,0.1749586245529021,-5.006435836953296,0.1738027171025702,0.029145219367235912,0.15009235666418286,0.1500908511341283,-4.507753655004926,0.8435912567182535,0.3039163529241937,0.7090781649220609,0.11276266844828736,92.24222748752011,-3.2136235907197097,66.35781332936223,0.8925467562062954,0.3536930871432006,0.5572226584393625,0.03789142365221134,0.12971651590723363,0.992043015996453,0.46574734266548906,0.4620893827463688
327,pythia_topk_60_temp_0.7500000000000002.json,0.0009135690101984401,0.08680817027596112,-4.979631949390785,0.09278273261436755,0.007598040619198727,0.08507105038591355,0.08489295691630873,-4.681428486798566,0.7476585892081614,0.40777223035329224,0.9921194223861934,0.12009684468040212,261.58797820824134,-7.828657590109558,3561.7354161197877,0.999659833962675,0.0006929691320283586,0.9989427848946313,0.012430058305477278,0.03965717538269174,0.9995150599529199,0.557886806103879,0.4664310481234865
328,koala_topp_1.0_temp_0.6000000000000001.json,0.033725417521890844,0.20743183813015828,-4.581438677883997,0.2292071927985298,0.060205723200728006,0.20151227408785855,0.20239743422771783,-4.732068162926581,0.8547527436774986,0.8224944752349789,0.7496270250993503,0.9897016726246308,106.18891312328282,-4.489136818491722,2032.4321282754902,0.7370829011198438,0.26142974736046887,0.6898907766061654,0.1497373301971837,0.551448718377168,0.9864367045550566,0.4815031245107644,0.8186514353483414
329,blender_bs_4_temp_1.700000000000001.json,0.017355102112090987,0.22449058663739593,-4.776164741615159,0.2073878168439081,0.04580285438936253,0.1755783124725789,0.17560297407125042,-4.364679036366834,0.8566087486482162,0.7504441784513263,0.74301182461893,0.7833981760847054,94.27840978991512,-3.165884153979098,41.961178808000525,0.9216455542244746,0.3430277353355218,0.5603727383596029,0.07269392033542976,0.3371830020562029,0.9942261305883615,0.38291034297547816,0.6560802398396451
330,fastchat_topk_60_temp_2.35.json,0.0,0.03978554497389695,-4.911443024962168,0.04378380423781458,0.0008056695195922284,0.04007533327858326,0.041538358460690886,-5.069336962063164,0.8163013565522627,0.3425314465520519,0.6849183094037377,0.17389314096838648,964.6584140686657,-11.057944063024946,134178.11468654513,1.0,0.0,1.0,0.552121627515733,0.9367739754147849,0.998991458710471,0.5764846902064293,0.20823244528510906
331,vicuna_topp_0.9_temp_0.6000000000000001.json,0.0002767682964623428,0.06004631968976225,-5.001554020682145,0.057863888444643984,0.0023123528618953413,0.05217628883958006,0.05608160482501727,-6.819051268617194,0.7581906246944422,0.45804764489758204,0.9921782307821818,0.19496840110367497,1013.8110325444205,-10.395503044111793,34613.30359538754,1.0,0.0,1.0,0.30012654247034865,0.665990689957137,0.9998134273715118,0.577280137179425,0.18303106831121038
332,koala_bs_3_temp_0.7000000000000002.json,0.0002881269734767482,0.06228209191131404,-4.990493897655951,0.05766399664975222,0.0022559691640454483,0.051845050165633365,0.05587162270078104,-6.910807403612561,0.7574382088039324,0.4587774848871852,0.9945332304961448,0.19489778928874177,978.318189283461,-10.30079373166235,31183.670532613516,1.0,0.0,1.0,0.38015177132072503,0.7070479421624459,0.9997771711837644,0.5571810577893823,0.1848436261671982
333,fastchat_topk_60_temp_1.2500000000000007.json,0.0,0.05143321671028612,-4.9119265766455085,0.057945668573335884,0.0023804871860417295,0.05212433792474683,0.053956415642119546,-4.779129380712877,0.8183295071655635,0.3950504674930076,0.8282729667018505,0.18168061355270346,880.3569253352913,-10.897394775897924,141272.07777466136,0.9999395680669465,9.539140124336794e-06,0.9999799999504584,0.13821226325629285,0.5078271759549154,0.9985607506569132,0.5908903067428564,0.23192170995943254
334,blender_bs_3_temp_2.4499999999999997.json,0.007763293325878217,0.2001301385431906,-4.7483066928492805,0.18039645435773716,0.028379510098563307,0.14926288071394417,0.14924430244684994,-4.773003103117561,0.8491926469328849,0.6471186869011297,0.5860747279145557,0.6800716312897648,134.2701253655106,-4.276791705573553,127.52278159094269,0.9904589540062019,0.08150301665548276,0.8790862584514341,0.08312888888888889,0.4434726251465959,0.9965996237145599,0.37580300957207685,0.5848783757463591
335,koala_topp_1.0_temp_2.5500000000000003.json,0.021642302748334646,0.19884391872173748,-4.6069294881396194,0.1870325724557979,0.045177375468830896,0.15961850078955647,0.16097227061136565,-5.243623918790138,0.8210048136796018,0.9128866795508344,0.7966077509250924,0.9851137334972797,286.34283752136514,-7.10505408980301,4319.549128240743,0.9699132808234998,0.02517197553503833,0.9687739123468762,0.2472847933811814,0.6922018419150997,0.997644741452943,0.5156026869901741,0.7545132853384737
336,blender_topp_1.0_temp_1.2500000000000007.json,0.010413783403322231,0.17654158031352693,-5.00777863179187,0.17569537827308698,0.030510206943554975,0.15266910917181742,0.15260391606202126,-4.50168241435767,0.8441499891992139,0.3041425958214369,0.7074756535253071,0.11431938208055947,90.23618832162376,-3.1874010085164413,73.74942555529948,0.8841977899225416,0.361840902255337,0.5471218612070895,0.035876364528394454,0.12064507834930793,0.9930827893598629,0.4675383096433712,0.46329823559469985
337,fastchat_topp_0.8_temp_1.9500000000000013.json,0.0,0.05120389333586216,-4.93414716989421,0.05449066957953302,0.0020779984961141786,0.04864281406618357,0.05127794811225764,-4.731769499474534,0.8263390883670716,0.35805121244990196,0.7097313995711061,0.18483559789766663,968.8062734136859,-11.013555596332571,154019.79126737968,1.0,0.0,1.0,0.22364288918797667,0.7173457508731083,0.9988654831750456,0.6057806605489742,0.2395878877992692
338,blender_bs_3_temp_1.750000000000001.json,0.015198611947060825,0.21842220315724017,-4.764992892989773,0.20420158345601985,0.04298056743384536,0.1732472088234403,0.1732498925392008,-4.449208965181243,0.8559721708032427,0.7264207713500741,0.6893166735659659,0.7694336383525227,93.865930011342,-3.2949810593344613,51.98078154553168,0.9329041536787758,0.30212463491826524,0.6036407594132045,0.07798669562856367,0.3673708920187793,0.9945026791325663,0.381164652758032,0.6241145218047499
339,blender_bs_2_temp_1.2000000000000006.json,0.02354456592325797,0.22890166097183628,-4.770188469950452,0.2197151018649155,0.054607425998768014,0.1910395487843365,0.1909972511738498,-4.249264463260549,0.8606175034353925,0.7546917821081357,0.7512980973844557,0.8269691904874288,70.03343355013857,-2.6902365943110222,30.48247417374824,0.823193880813201,0.5145588488366214,0.38519314896069656,0.07375124438601424,0.3034817502462936,0.989774358133545,0.38738459420310284,0.6525369572718935
340,blender_bs_1_temp_2.2500000000000004.json,0.0022011595220910204,0.15736885671705483,-4.712819169855259,0.14348438703001237,0.011322701913281233,0.11699545764560013,0.11694886938799817,-5.423780226106106,0.8344896670530387,0.4674519157644155,0.4183514273936153,0.49163837462775445,213.7501175213136,-6.3384410205349235,1123.6317226507513,0.9999929860043945,0.0012405576333543293,0.9978660311416302,0.1428019981834696,0.6335556604887262,0.9981523262552409,0.34116658831142355,0.48257679844689266
341,blender_topk_70_temp_1.1000000000000005.json,0.028796709790812877,0.2516719130511681,-4.778629257311099,0.22222056700220053,0.06292801548974973,0.1919164721021031,0.19194755872771124,-4.0621591551367535,0.858807540037158,0.7995069940968165,0.8852864002717747,0.8252327027128186,92.69130222854558,-2.811891139702644,32.369427108582066,0.829722273663959,0.4612546290432155,0.45731884985226456,0.05870045990299314,0.22120532199653598,0.9883025449318763,0.39424609547641226,0.7114841073616984
342,fastchat_topk_50_temp_2.0000000000000013.json,0.0,0.043129734644744566,-4.918549473844579,0.04603538250413032,0.001281872751857037,0.0414684001569216,0.04344448816587398,-4.92371890742984,0.8214525541937315,0.3403760096941156,0.6678158528834715,0.17909966901876162,993.5172769601971,-11.118251647594493,146236.217195838,1.0,0.0,1.0,0.44523361755737734,0.9013304461887609,0.9989914247031028,0.5913077274132907,0.21928349385614568
343,blender_topk_60_temp_1.8000000000000012.json,0.01474013683298648,0.22470973583993345,-4.797583377361297,0.18965797643760865,0.041238667320205466,0.1562705442670999,0.15632635354663144,-4.345347148622179,0.8509550629100743,0.7913044690514971,0.8410411730553334,0.7766826384126315,152.58316869470528,-3.9007798555517468,81.38459017690336,0.9730407420026369,0.15220513143662917,0.7983500074918681,0.06736463516775879,0.3251337715945574,0.9963712568143355,0.3752236071885605,0.6435864974121973
344,fastchat_topp_0.7_temp_2.2500000000000004.json,0.0003392318410786792,0.05066662057831589,-4.946913120407025,0.053593037827104825,0.0022969283311656532,0.04814225085162045,0.051001911050829796,-4.71599442056803,0.8278805744754101,0.34997051621372516,0.6898211984755731,0.18258137420415813,985.0057514166809,-11.07470216163152,155881.33022268745,1.0,0.0,1.0,0.2483050979536493,0.7616460303362764,0.9987319722196822,0.6088485405578634,0.2316372038224831
345,blender_bs_3_temp_1.2500000000000007.json,0.02565336095998158,0.23805443804132853,-4.784339561236011,0.2245652295424991,0.05897486460239487,0.19468488231091335,0.19475588789568116,-4.213167914403298,0.8606331744427497,0.7588627275198151,0.7816616633685738,0.8226005674461859,70.76064302204075,-2.6232100626918866,26.414236175197203,0.811562335088066,0.5350988828542337,0.3677104825630547,0.06705352336992988,0.2760255425463405,0.9914207270929593,0.3820907687519619,0.6603418244749258
346,pythia_bs_3_temp_0.7000000000000002.json,0.0008969648145384051,0.08176467811307998,-4.977319705097187,0.08784905730409587,0.00799620787902824,0.08114707035185882,0.08054931023426794,-4.584989686889536,0.7464253466543175,0.4075260507424661,0.9884554666007438,0.12161148490922857,254.76345494667805,-7.750448674823001,3454.6916192388594,0.9993773401062079,0.0015212295886931162,0.9977534759500811,0.004305144236042558,0.015551615519550333,0.9994478731020976,0.5593445471203292,0.4641948131840256
347,pythia_bs_2_temp_1.3000000000000007.json,0.0007311160130802474,0.08550100972742351,-4.981260319456502,0.09117161918807361,0.00800372858934717,0.08421792402713531,0.08332996866258584,-4.640212136736963,0.7466866096244014,0.4091811646657835,0.9923881213801056,0.12202796188897944,259.9612202509666,-7.798885379252063,3584.6868898645207,0.9996596119348612,0.0005888139838404901,0.9990477258078195,0.009159994571855068,0.02958988475715019,0.9994478666375581,0.5588389671609381,0.46607014676759806
348,fastchat_topp_0.9_temp_1.9500000000000013.json,0.00026564353181900174,0.04690325654703738,-4.940844054922506,0.04968879723482292,0.0016527481638540674,0.04464638346183433,0.04701514853419954,-4.8055227390382695,0.8260933866309836,0.34169863249818494,0.6695068752180477,0.18024084130780516,986.0644721059007,-11.141385486046687,153305.2368407983,1.0,0.0,1.0,0.3228013189625474,0.8341110721729347,0.9986989581974041,0.6022280375310151,0.2271134496902776
349,blender_bs_2_temp_2.5499999999999994.json,0.005661869067544321,0.18726648885612232,-4.741891935282008,0.17330182754940315,0.023078781155190867,0.142889465529898,0.14284378353867755,-4.892337303133322,0.8471705117901284,0.6234748153058931,0.5475051572540102,0.6620684375514211,145.19699959459365,-4.665259130224893,222.153549606189,0.9957244596160411,0.04512733529210308,0.9290594635745262,0.09583556747095621,0.48645025138104403,0.9969193039055726,0.37618054243506593,0.5697506932906605
350,fastchat_bs_4_temp_0.8000000000000003.json,0.00024089682855788324,0.03297662602048427,-5.1254851183834695,0.043283956821498625,0.002235183166925751,0.04098263345955596,0.04092100171774887,-4.55498399762796,0.8361972317939697,0.4408790406727302,0.945163212435097,0.19274107806892543,787.3424163190417,-11.590662994362905,173112.2024029682,0.9991670141572107,0.0008946844823955395,0.9987572189498926,0.012452465864086852,0.06875241405948243,0.9971966976979719,0.6132636144956247,0.20510525591153297
351,blender_topk_60_temp_1.600000000000001.json,0.01898545731392213,0.2348793695569029,-4.795290484378882,0.19934863106039052,0.04831130950743326,0.16756331569114177,0.1675970605353722,-4.2361243653721905,0.8535686113802545,0.8147117714517703,0.8738764093023693,0.8077792670693791,131.7424063587517,-3.5392895524666588,62.98415410531587,0.9421548248986132,0.23968110742278081,0.6971078213533567,0.06676637338042885,0.2995660376320725,0.994086009495303,0.37857331735377675,0.6673445365210097
352,blender_bs_2_temp_1.700000000000001.json,0.01335802217729641,0.20955997060744733,-4.763340221632836,0.2007699023273239,0.03919931584768889,0.16981512724489461,0.16976357732408093,-4.525466371431548,0.8554640303379704,0.718358789459281,0.660007746736365,0.7695043800715913,93.48790826204784,-3.426978750716379,61.37511371702192,0.9396083071737967,0.2656952271557329,0.6465620682334164,0.08594148516165999,0.3987049842706187,0.9948439451031255,0.3844787774237221,0.6123242499713085
353,pythia_topk_60_temp_0.8000000000000003.json,0.0009723200440379862,0.0871360492160353,-4.9795129902285,0.09354010867950754,0.007444223286950028,0.08580955536047555,0.08528406697879307,-4.695102162106455,0.7478593027379463,0.40825604069425664,0.9926428017365331,0.12052718169138872,262.64977540217734,-7.83973134772825,3369.321222637958,0.999676148623492,8.264293311098845e-05,0.9998364698288733,0.01324772799204232,0.04188313202443688,0.9995294607269304,0.5573062934224613,0.46657462026540447
354,blender_topk_50_temp_1.4500000000000008.json,0.022164626358351005,0.24044510038873707,-4.793833280741638,0.2063231165713515,0.05326322811184292,0.17537171315100666,0.17539252900985602,-4.153011870631832,0.855753179288052,0.8179784035902556,0.8815203336643578,0.818543555559726,116.40057360213328,-3.247599519055976,47.92489915821513,0.918186093257969,0.3196539507771244,0.6040898915571296,0.06281668983453657,0.26825034368665096,0.9921014892551578,0.3910962731596801,0.6975158798537342
355,fastchat_topk_40_temp_0.8000000000000003.json,0.00041395784772977446,0.05627731532123714,-4.8709022385784,0.07095878838566017,0.0037061586457284973,0.06550826049194197,0.06599568749967644,-4.772412341284823,0.7953850304956606,0.4324894797419291,0.9367058281449088,0.18427261067294406,637.3775115881406,-10.254997767372073,98097.81697691546,0.9993710332334368,0.0006952010281553493,0.9990475594908665,0.023219883066936398,0.11305361305361306,0.9975295521738975,0.5434239169079755,0.2522652977103373
356,fastchat_bs_2_temp_1.1500000000000006.json,0.0,0.0630186791101007,-4.805998299100633,0.08455707876405225,0.005306295153331709,0.07974755746474915,0.07931217995889317,-4.97132727070449,0.7599341302402649,0.4407786884862808,0.9561093136799318,0.1878178641862113,232.1648237427731,-8.957802685016114,32675.783675649112,0.9961428763891155,0.0012251881448958639,0.998316426802176,0.0069987900101848065,0.038469718967605905,0.9958094244673628,0.4697295806528199,0.2767257637264157
357,blender_topk_40_temp_1.4000000000000008.json,0.025135512119885257,0.24500185766961619,-4.7862364594943445,0.21147151963495395,0.056999192075676455,0.18027539488671196,0.18036065048055383,-4.112153568925772,0.8570727915898275,0.829106034931233,0.9020755747738766,0.8343576679572513,110.89233596921535,-3.1213198498933954,42.52523105827674,0.8989514376247154,0.35787587258966547,0.5641015942802564,0.061050277034391066,0.25464515248443703,0.9907327394498628,0.37461484139812806,0.6765445516460245
358,pythia_topk_40_temp_1.3000000000000007.json,0.0008140132958619956,0.0897999096328275,-4.978828429185318,0.0962091428968627,0.006360576180368617,0.08683019434916378,0.08761937604028977,-4.813908428502012,0.749721829358831,0.4078814649937956,0.9944662556744136,0.11904839426472949,267.1968725692487,-7.9370705314807655,3647.7532223061075,0.9997096724404594,2.9774308206672396e-05,0.9999448287320802,0.021226554038438008,0.06993507130937189,0.999514040518939,0.5572633936116886,0.4647803034225081
359,blender_bs_1_temp_0.6500000000000001.json,0.01956740384620442,0.21823257233084523,-4.780710207284027,0.21118911975774354,0.050056547449703906,0.1838427411938375,0.18380455370801807,-4.382333428994131,0.8585134110747884,0.713152545593108,0.6528243449066201,0.7885264450269913,79.54541170947023,-3.030783305899699,46.2789954662109,0.8799306690411861,0.3936935152961812,0.5030161115551024,0.07565130260521043,0.3221772567990821,0.9912055162762676,0.3873402370012832,0.619925964395203
360,blender_bs_2_temp_1.650000000000001.json,0.015086822970631112,0.21277890230020355,-4.765021591759577,0.20343000820939883,0.04197297432220547,0.1728906788828412,0.1728964192947915,-4.501066351644363,0.8561698461587068,0.7231822798766435,0.6718745947077199,0.7735200885586767,89.990947979637,-3.3514770985191116,60.62697059388255,0.9327947128676221,0.28798191896944886,0.6197146861480324,0.08592987381276408,0.3921650811708967,0.9945049236293672,0.3855782317589051,0.6167026091953444
361,fastchat_bs_4_temp_1.9500000000000013.json,0.0013229038522360869,0.08009119234337833,-4.796212597876699,0.10558318494166036,0.006342886553242501,0.09531174082709472,0.097570801030048,-5.241540525504319,0.7650359674713378,0.4208668952465721,0.917089043397321,0.176524114688472,237.25639951817897,-8.909166542711676,18570.258763238893,0.9997548051517811,0.0004403230151519782,0.9993436003548014,0.03056727291471576,0.16260407262513793,0.9981473093128346,0.47597886428944436,0.2916555628304174
362,blender_topp_0.9_temp_1.2000000000000006.json,0.009886752120214498,0.1740620082889065,-5.015685014554938,0.17820727294779376,0.030437304728440466,0.15461864597183195,0.1546046359653988,-4.496131194769806,0.8453503591282078,0.3041710025841466,0.7100850588565655,0.11443021393043429,84.51988408126857,-3.1292463115577496,74.91337591509348,0.8636940288856735,0.38611474345058155,0.5195650882141251,0.03109717690854146,0.09799418842292229,0.9896301270637369,0.46633478963985286,0.46426692017439913
363,koala_bs_2_temp_1.2500000000000007.json,0.00027372479453133264,0.06042883718215679,-4.991277146870021,0.05713169131278722,0.0022760505899682704,0.05158926508612893,0.055320291574134,-6.840149861414991,0.7602678627483215,0.4526216340872307,0.9933462474169071,0.18629458573082386,965.0798470563504,-10.369873782384902,33893.00233452276,1.0,0.0,1.0,0.28760794745168067,0.6580098258626127,0.999802174748582,0.5679803522696127,0.18707330459093216
364,fastchat_topp_0.8_temp_0.6000000000000001.json,0.0005527155602653316,0.0563926756081142,-4.832682578641513,0.07376177180089258,0.005254129718473171,0.0702504611474784,0.07011112248652458,-4.812393577339387,0.7717294551233156,0.44021000275131106,0.9536762204410587,0.1881079911460923,378.6281624249589,-9.437356708236786,63053.86320253035,0.9962057716203927,0.0016950793099987558,0.9976504030871051,0.006723768332184374,0.03343317902635321,0.9958536059836075,0.4965653513367523,0.26535004952311714
365,pythia_topp_0.9_temp_1.3000000000000007.json,0.0006495162831538668,0.08928013254817065,-4.976960763697808,0.09594749567014793,0.0064242327876677194,0.08723363098679339,0.0872406660287128,-4.744253815670749,0.7482301986535862,0.4081231223653109,0.9944328163213689,0.1194087091580141,264.76115300836364,-7.867891322799081,3524.529720128997,0.9998232587545686,0.00025469064618708975,0.9995873287272636,0.016534352861801417,0.051603775772897,0.9995230440039309,0.5561705541119908,0.4650683651216748
366,fastchat_topk_60_temp_1.650000000000001.json,0.0,0.04644323240028693,-4.919426683962168,0.04861195881348476,0.0016170640446250247,0.04384322842780716,0.04593926519564565,-4.864683586730448,0.82376351218549,0.3486323358616673,0.693818502799151,0.17861526856409715,968.8579697212108,-11.053038372365442,146591.5891080101,1.0,2.730981067971076e-05,0.999948643418452,0.33806986382474835,0.8291213028895306,0.9987634338239534,0.5948451260032923,0.22821397866033127
367,fastchat_topp_1.0_temp_1.8500000000000012.json,0.00024819333392366727,0.045099152734243864,-4.919834993111981,0.047165868472643604,0.0016157242876536546,0.042928457480033724,0.04489102670854155,-4.887803409219849,0.8237136756630963,0.3433405053926987,0.6775553647909558,0.17872721643534883,984.5638476369976,-11.118804619074124,148362.3208697965,1.0,0.0,1.0,0.39313245772169286,0.8752159984467528,0.9988352960843361,0.5941852604003087,0.22259088698836757
368,blender_topp_1.0_temp_1.0000000000000004.json,0.011062978988049093,0.16200513940274502,-5.009753077214125,0.1905599061717893,0.029240824056947133,0.16788772592638734,0.1679793104757228,-4.599201874244814,0.8509158779499438,0.27234378094106704,0.6256046311268093,0.12168081141256636,49.36047764583921,-2.7902969301260354,68.25845474279392,0.7158623011467125,0.503193016851844,0.39355379873203644,0.02248946593818673,0.055904047067984686,0.9814441946608731,0.467020741480925,0.44533548070719253
369,blender_topp_0.7_temp_0.8000000000000003.json,0.010065502013437685,0.1616547185570702,-5.034124886529736,0.1963145636653918,0.0320165818670763,0.18100923573544483,0.18103720556433592,-4.677584687821589,0.8552503453960051,0.15742036927235117,0.3347179709310716,0.08136476101502414,46.95437908001758,-2.7865029582819036,34.487836509134546,0.7405321043134376,0.47775353140710497,0.3884311810697721,0.008572011008052187,0.01835394549633359,0.9927705271307722,0.4694429307380133,0.35683395683439656
370,fastchat_topk_40_temp_1.3500000000000008.json,0.0,0.04943487473591772,-4.919788022352609,0.055424733974643405,0.0023282706688937667,0.05012872810637566,0.05184036373490182,-4.737826727158238,0.8219918766520498,0.3882677329964459,0.8050847814660371,0.18296978375022935,928.1697888500472,-11.045832655181123,150369.45842323927,1.0,0.0,1.0,0.15527184048199685,0.5584722883912975,0.998646707182822,0.6009165618424953,0.23462983629889428
371,fastchat_topp_0.8_temp_1.600000000000001.json,0.0,0.0535260261250534,-4.929949328489049,0.0608288237330078,0.0030256601265687038,0.05453917119231484,0.05661295182144789,-4.677010432372107,0.8202108229391653,0.4055216872821543,0.8533969384642555,0.1849347957588773,892.4223141854372,-10.82519665589814,143479.0603821298,0.9999833601294038,0.00015747226479188064,0.9998218477668896,0.09382311968297334,0.3951515692664851,0.9983747308703488,0.5955713962677325,0.2399702883493404
372,fastchat_topk_40_temp_1.2000000000000006.json,0.00040580935099712934,0.05190896014435357,-4.906603778328315,0.06042121162826074,0.002897725458069996,0.05463730631903023,0.05599567096262857,-4.748698926219601,0.8155860557135206,0.4060357554922316,0.8566278601861818,0.18410346038763561,859.9245560225867,-10.853085195583875,138282.84628164754,0.9999748677822219,3.922546666119231e-05,0.9999230925843821,0.09839261558048858,0.4064256794151059,0.9985056970345868,0.5873954052918036,0.23676944862407265
373,fastchat_topp_1.0_temp_0.8500000000000003.json,0.0,0.05396783271288674,-4.873960367862124,0.06816001581074271,0.0034185113718987756,0.06253998824724899,0.0629395888091393,-4.7701881773040276,0.7977595236959373,0.4296636354024154,0.9302373645035444,0.18328153038222464,670.9908304024148,-10.364639750375995,104968.75733046162,0.9991559590211408,0.0004177723357872991,0.9994076564282357,0.02701039387308534,0.13500567873191446,0.9976865414784287,0.5490192969802226,0.24688899678425816
374,fastchat_topp_0.7_temp_1.0000000000000004.json,0.0006345261987291928,0.061695360352303004,-4.835408039121316,0.0819536415556788,0.004572854895553223,0.07611061866292754,0.07612434890621536,-4.858489359450977,0.7727887682815687,0.4385949520111047,0.9512034417275586,0.18664681980683806,408.57754328670643,-9.462152105760367,61039.18035045215,0.9976327920378923,0.0012832530822016826,0.9981545666675407,0.009949392034746339,0.04790927404922844,0.9964799853611063,0.4964674837644093,0.2636846362812464
375,fastchat_topp_0.7_temp_1.5000000000000009.json,0.0005380579408609939,0.05933993050547034,-4.8826758694578,0.07231040249958155,0.003856099035452876,0.06539418289611476,0.06681004831717927,-4.7429907710332895,0.8030570680292141,0.42688027316168065,0.9136283020140598,0.1871968955227149,724.0860935193207,-10.30237779492799,110535.74184493632,0.9997486204517527,0.0004346360248203806,0.9993395577485862,0.036144438513842796,0.1717731174945243,0.9981572081321071,0.5568467596252877,0.24996573791669222
376,pythia_topp_0.8_temp_0.7500000000000002.json,0.0010824980979242099,0.08569570689935932,-4.978998400089649,0.09151556558559153,0.008219210386894316,0.08438519177358927,0.08373702646122427,-4.640722883172134,0.7473567864042361,0.4082761481845668,0.9919511152384173,0.12091931072231285,259.3602891128581,-7.778603733086702,3451.9033934020085,0.9995840641644149,0.0010543325359327596,0.9984076166011121,0.009288373923783757,0.029586213011400492,0.999481246158348,0.5583449838312691,0.46580519441173907
377,fastchat_bs_4_temp_1.9000000000000012.json,0.001028077056310626,0.07828236979504243,-4.797343223208136,0.10391127993859994,0.006199798520697064,0.09399686015440431,0.09568441807231423,-5.210866971433339,0.7633658875166839,0.42268781214341017,0.9228514342039106,0.17646182290914988,231.8903791427453,-8.887206448033348,18249.464545938463,0.9995383576116674,0.0009808491869520905,0.9984531088893848,0.026524060498892686,0.14356128938209514,0.9980100220406445,0.4728505860914639,0.28827901895120683
378,pythia_topk_50_temp_1.0500000000000005.json,0.0009060119001445427,0.08883435477805045,-4.976608838313411,0.09514693022970533,0.007023398128442618,0.08644294980905384,0.08669533212865296,-4.755179913178396,0.7486682315077909,0.4084608431670918,0.993975718378157,0.12014452724332213,263.73952594877477,-7.888273634472714,3697.317005747523,0.9997082582625413,0.0001493109185615964,0.9997357403581233,0.016258691433198674,0.054089617425143836,0.999526849026496,0.5562399933551292,0.46617083742655674
379,fastchat_bs_3_temp_2.150000000000001.json,0.001241450048839111,0.08013461538600612,-4.816288607021468,0.10112946672048273,0.005475869612116328,0.09031583738722215,0.0936082098897823,-5.297276116549438,0.782130544042375,0.3893313323232722,0.8472625697368303,0.16378430655591075,335.6518263128473,-9.150506664201572,34926.023693053,0.9999889038726517,0.00019071141116736362,0.9997042533823133,0.0717516447368421,0.3282159570825248,0.998654368687808,0.5027193120749839,0.2908727957130422
380,fastchat_bs_2_temp_0.6500000000000001.json,0.0,0.039593446585213035,-5.004960278269092,0.0462167780922164,0.0032395580290124986,0.04339962653563795,0.043397487019186595,-4.597307958871745,0.8226057115489015,0.4318621836877757,0.94815908463617,0.17766332417775396,852.7178252999581,-11.502842173628393,156816.92355322055,0.9996598080879521,0.000169421124487276,0.9997291115465312,0.07385526592706172,0.1314777023184236,0.9978533022216236,0.613039618746021,0.2057691342774599
381,fastchat_topk_70_temp_0.9000000000000004.json,0.0,0.05549688383554321,-4.871251060453296,0.06901431019513073,0.0033568889088683167,0.06302527824824866,0.06359080240052285,-4.779733327093039,0.8002732307337865,0.42970165602435334,0.9234110187934959,0.18669295353883703,691.7305364489584,-10.402305022005859,107951.58934517871,0.9992473014211153,0.0005036942685559463,0.9992758523198426,0.03563800925872479,0.16812508606552246,0.9975965673385813,0.5533010785011934,0.24909878620443981
382,pythia_topp_0.7_temp_0.8000000000000003.json,0.0009069270460454803,0.08477718875929446,-4.9786858899657025,0.09030759945773131,0.008233210771280884,0.08333503496743935,0.08261860881835238,-4.631033538887692,0.7471703000079276,0.40767619173311687,0.9905900244978687,0.12073237288883854,259.8027163243089,-7.779943926168018,3470.5248662624867,0.9995678976190668,0.0009479586380720004,0.9985458121490055,0.008938855338696346,0.02862759896204572,0.9995147321804341,0.5584996975405634,0.4646922481938221
383,fastchat_topp_0.8_temp_1.650000000000001.json,0.0004916523028603894,0.05212009241217084,-4.926862290351257,0.05773486615312107,0.0028043676979717866,0.051815962762450915,0.05381655726323191,-4.6713638532409325,0.8227587615523918,0.39895841841658514,0.8334694517082698,0.18497100187886906,925.9138357134678,-10.909717108403772,149022.9661530809,0.9998721847566775,0.00020887716315911423,0.9996829524358233,0.11362301820317088,0.45678078597227795,0.9984696570861233,0.6015720264759545,0.23791758680649833
384,fastchat_bs_2_temp_0.9500000000000004.json,0.00033564418060246887,0.04532015004019784,-4.944951449551286,0.054326938376166596,0.003315884652719505,0.05096355618250251,0.05096628104668818,-4.526598124829527,0.8173432536577966,0.4338457306157603,0.9521072028103238,0.17878971767295027,783.7801189980236,-10.940267955587258,132480.8346019431,0.999142901242247,0.00081473857906551,0.9989238364426414,0.008557096488639717,0.047762158214782253,0.9973550525369559,0.5838696669002315,0.23386489519654588
385,fastchat_topk_50_temp_2.4.json,0.0,0.039961320290596715,-4.912478655771261,0.043121091074789286,0.0009676105180561092,0.03936323446246215,0.040758606886046454,-5.003653423333381,0.8173308695017053,0.34241000691701673,0.6662935792503627,0.1828852623349194,986.8998189386501,-11.138397964554,140653.1636766739,1.0,0.0,1.0,0.5382104015471314,0.934363587994873,0.9989555353934404,0.5845323639648251,0.20922544671598067
386,blender_topp_0.8_temp_1.1000000000000005.json,0.009619698346068302,0.167688665333061,-5.027548846151426,0.1800881191529079,0.02966594097926148,0.156887869570562,0.15691342441078102,-4.520162472915932,0.8472509711538648,0.30895655453151477,0.7272301823341927,0.11703141812932465,76.73004321836214,-3.0833847972597628,65.43994240240104,0.8342722834955304,0.40239063146954934,0.504490208952384,0.025463523994183227,0.07534399642435272,0.9885340467368968,0.46834929401734815,0.44786301892619884
387,vicuna_bs_2_temp_0.6000000000000001.json,0.0009016706646628153,0.08186825394551298,-5.0157044344203054,0.08283866589109093,0.007438391205389287,0.07585450216934492,0.07653072739113906,-5.477903396368734,0.7611199029829099,0.40031570697273544,0.9896717211939883,0.11007506282140296,411.9850314874279,-8.772584667333257,8522.830648176425,0.9998990815820163,0.0003081931005688146,0.9995984259709363,0.15975940106221873,0.22060393104205556,0.9995931830887271,0.5955753631071804,0.26678450408323257
388,blender_topk_40_temp_1.600000000000001.json,0.020464022422660173,0.23789541184737498,-4.796982680902283,0.20238622560422082,0.05076189757592889,0.17003595456753873,0.17001205288508864,-4.186816330939443,0.8548661706444064,0.829193405970097,0.8828291323845509,0.8279557824273696,127.9664141782663,-3.4163058379757,54.96900894857977,0.938248570899958,0.2712417827194496,0.6586759618541317,0.06255219775835563,0.2795522132780129,0.9943439072185922,0.3728310394965842,0.6689919794345672
389,fastchat_topp_1.0_temp_1.750000000000001.json,0.0,0.04491626138083267,-4.924564545126272,0.047802275256112046,0.001503999365125663,0.04331609300506213,0.045440567618147826,-4.849598602512824,0.824886901840258,0.3468988684563654,0.6878813411331517,0.17895227743645467,983.6892093351431,-11.119672137634938,150104.9662757796,1.0,8.488264478853449e-05,0.9998596492935967,0.35756631832797425,0.8487125273729518,0.9988371283258104,0.5967118400936664,0.2244323287666492
390,fastchat_topk_50_temp_1.650000000000001.json,0.0,0.046635348548478034,-4.925147158349657,0.04967412999795252,0.001641353467944924,0.04468454549207246,0.04673297091028175,-4.827018638817422,0.8249599204926533,0.35126666222695935,0.6935068227080071,0.18270061303480067,973.2975461458378,-11.093904000733708,150069.05217385106,1.0,0.0,1.0,0.315138247751392,0.812412298619869,0.998853910942106,0.5985753066882005,0.22827119876922766
391,blender_bs_2_temp_0.8000000000000003.json,0.03201258811542849,0.23438028481443335,-4.764738734893346,0.23677440349529982,0.06592036654528388,0.2109160842651804,0.2108705272993583,-4.154167046921897,0.8652436764551553,0.6930508815504408,0.7224139092126144,0.8365797859987716,42.46569815845759,-2.0715281615094203,14.417260732408893,0.6077260560074372,0.739962362067518,0.18259289007833307,0.064566504615213,0.23718997610051668,0.9748069414896586,0.393621593270484,0.6495308865003533
392,fastchat_topk_70_temp_2.150000000000001.json,0.0,0.039997652996524344,-4.908499713502935,0.04289240639687629,0.0008201950034604994,0.03901793394146675,0.04075396874303537,-5.061267037136973,0.8177846721531021,0.34470123161550587,0.689126043729866,0.17505915997709143,966.5047526419283,-11.081791966148847,136350.25715679227,1.0,0.0,1.0,0.5285920809573528,0.9289197473527773,0.9989812915862845,0.5784813425528543,0.21286069898657467
393,fastchat_bs_3_temp_1.3000000000000007.json,0.0,0.06428156515112785,-4.797602891073029,0.08747643134383715,0.005023113590464256,0.08208634118312408,0.08158040356297852,-5.00785402607847,0.7577189692757603,0.4391921039344001,0.9524685965082763,0.18719385870916663,208.23732404117902,-8.880750154944968,22973.625467906826,0.9963978628434991,0.001561033033821337,0.9978092356307751,0.007363253856942496,0.042652824161463626,0.9957030339326809,0.46496273861308124,0.2791317198631417
394,blender_topk_40_temp_1.8500000000000012.json,0.015231334527854754,0.2275932797158389,-4.799467337060753,0.1912075061200823,0.042862425627415796,0.15859432376929178,0.1585776543207122,-4.296779529277225,0.8523279187322017,0.8051465966201722,0.8567182309041924,0.7925696731768664,148.54275856393124,-3.7771332274348803,72.28379839078487,0.9662402164498786,0.17503158474984515,0.7708781241824869,0.06358453025548637,0.30990343358626976,0.996033176274843,0.3722536684983916,0.6467702756699336
395,fastchat_topp_0.9_temp_2.3000000000000003.json,0.0,0.043236531005407794,-4.923088775685704,0.045811989021122095,0.001082072341880595,0.04138870349257891,0.04341189897447703,-4.88510330261038,0.8222687534390996,0.3332000775777811,0.6461340105633908,0.179068438943081,1006.7708709113582,-11.185346473338258,149971.67926915784,1.0,3.95599355604489e-06,0.9999914098068949,0.4503251171934069,0.9115544580192357,0.9988419689658133,0.5950302866914859,0.21525232897439586
396,fastchat_topk_70_temp_2.100000000000001.json,0.0,0.03962209709590705,-4.912728765739532,0.04238202088307552,0.0009864071340003329,0.03881836583495965,0.04019366506818947,-5.043119884810745,0.8176474137193017,0.346565723557456,0.688173875999616,0.17831096190683982,973.4615784265374,-11.091375708323236,137720.6302332972,1.0,0.0,1.0,0.5172229162948421,0.9255155996062902,0.9989778073056869,0.5813034769180797,0.20779970738569065
397,vicuna_topp_1.0_temp_1.0000000000000004.json,0.0002767889210939146,0.06039532416684254,-5.003814672256436,0.05792293208296588,0.0023036775931701693,0.05232187336310161,0.056081963213562486,-6.818897839186807,0.7581396748121132,0.45767985131130323,0.993928785854536,0.1935576651060024,1017.1529021997382,-10.384872707044453,34116.59460362876,0.9999979251209596,0.0,1.0,0.3064065492508168,0.6721903294162974,0.9998196322946237,0.5761097316152087,0.18062280265894892
398,blender_topp_0.8_temp_0.7500000000000002.json,0.008958576719000369,0.16303844110534685,-5.029036559336971,0.1952540138202074,0.03160518902912952,0.17929572054430365,0.17932344405744735,-4.690663501063157,0.8551562069166307,0.16933183195335633,0.368968212075427,0.08282441985366408,47.50768431194388,-2.7701811785494805,37.953199701310574,0.7483077490165664,0.487166287912206,0.37989051185508005,0.008151353527221496,0.017445751916225844,0.9926856961526883,0.46235147501709556,0.3610961550940614
399,fastchat_topk_70_temp_2.2500000000000004.json,0.0,0.0376978267577124,-4.9095734836793445,0.04098379887090356,0.0008582381739602897,0.03787910664012625,0.03909999392259235,-5.081916180208812,0.8164118379708214,0.347278442352806,0.6969011306635077,0.17507622273708712,964.7782882376313,-11.082001206926368,134995.09803249687,1.0,0.0,1.0,0.5556932512760192,0.9392938412978051,0.998957811649723,0.5761632467899195,0.2060257355225872
400,pythia_topk_40_temp_1.0000000000000004.json,0.0010716548623628862,0.08877840415584919,-4.976528873075718,0.09530431029556244,0.007048442534352167,0.08675769763154301,0.08700817317218806,-4.737663975278418,0.7483487411847101,0.4079592121833014,0.994340239131376,0.11924496376659834,262.3216507933316,-7.868552951121246,3577.7762431183364,0.9997287883666695,0.00019235618944851747,0.9996535877774346,0.01481585554880757,0.04832586885583118,0.9995131735278167,0.5570319463396638,0.4647693090399904
401,blender_topk_60_temp_1.650000000000001.json,0.017522189223656316,0.23177228178128942,-4.796479150873971,0.19751123366614282,0.04560964676539364,0.16496340572708235,0.16495414097504468,-4.261493470937633,0.853033598894889,0.8116889265863623,0.8672591276678,0.8022222965025145,136.08753153304448,-3.616287734658148,65.23681951276627,0.9554213103643777,0.21694990468919725,0.7195574151982729,0.06745334424878896,0.3061549852191724,0.9950260225843738,0.3742108108138649,0.6600253529843861
402,fastchat_topk_60_temp_1.9000000000000012.json,0.0,0.04360704992468307,-4.914531812929612,0.045815079097950656,0.0013748988962821924,0.04154405384207467,0.04347305809226694,-4.955547190172382,0.821747454001571,0.34187886511545684,0.6780945352301176,0.17628010222316098,970.5645520743445,-11.08793206751308,142176.05344766343,1.0,3.923457122761279e-05,0.999931249142758,0.43622171016201344,0.8973458156489247,0.9990228542234494,0.5890762314134076,0.21939332424447103
403,pythia_topp_0.9_temp_0.7500000000000002.json,0.0009284980109235715,0.08650953306326961,-4.980732116677995,0.09186921548452207,0.00780551798306084,0.08461332210768728,0.08393260300046193,-4.656951385471163,0.7471928938825335,0.4094617314379085,0.9918289976353449,0.1226981274131366,260.0954131248362,-7.7924349061335985,3570.208937979435,0.9997318099305855,0.0008131055235320122,0.9987088343832227,0.010589748001122811,0.032955999514322806,0.9994716464058228,0.558664925599841,0.4654918159144113
404,koala_topp_0.7_temp_2.5000000000000004.json,0.023450594205834206,0.2031814129645527,-4.572355342441921,0.20471723966338573,0.05080690575496183,0.1754646700131878,0.1776823433227792,-4.9959212804052875,0.822881935771212,0.9004258188327389,0.7679211663442108,0.9870177850558337,240.65243199165738,-6.777557189671357,5698.311080090791,0.9570066532725904,0.036097900311280226,0.9547621008463688,0.22293507521159323,0.6446714635364227,0.9980402905836657,0.5345638732395469,0.7831340642634382
405,blender_bs_3_temp_0.6500000000000001.json,0.037631815849203235,0.24274142788317354,-4.764648128015705,0.24645107689847057,0.07354859689544785,0.2214337275883128,0.22139917913061813,-4.151741234732665,0.8666402024136807,0.6641224275101223,0.6994323792114214,0.8368235079733619,37.835043472076066,-1.974053934998437,15.759932534042244,0.5317291134753154,0.7769789926990819,0.15444984463395178,0.05989238164948862,0.21281714322050066,0.9795472405473314,0.3910893215590574,0.6570287226266966
406,fastchat_bs_4_temp_1.700000000000001.json,0.0010156322778950228,0.07471479477702132,-4.796375095172169,0.09973787508543541,0.006056151446896066,0.09142759273981406,0.09182035968156754,-5.132263012738893,0.7587878609269592,0.43277009542577904,0.9421973667605521,0.1820958887590807,213.78873106459562,-8.873661332685154,17063.181176141257,0.9990786252959482,0.0014340205797484067,0.9978104352523404,0.015363116590972998,0.08590748424773322,0.9973353258182104,0.4649243836409968,0.2868109938842645
407,blender_bs_4_temp_1.9000000000000012.json,0.014846261387365736,0.21805861229119794,-4.771612870870075,0.199729296732726,0.04142288202232157,0.16812038838793192,0.16806546248989418,-4.471470978741122,0.8544670547416726,0.7298478026465811,0.7063693459691059,0.7584009920922851,107.53400403253072,-3.491081849477276,60.21676559983522,0.9519729427658787,0.24404163100479634,0.6733687683745935,0.0748424484789316,0.36850289776476813,0.9951441013295679,0.38275984338642227,0.6325345236638793
408,pythia_topk_40_temp_1.1000000000000005.json,0.0008151060501379949,0.08937366337855318,-4.9751522547413405,0.09546027748114078,0.006622695068810938,0.08650593064606316,0.08713560920243728,-4.761733927535728,0.7487806016595852,0.4081976660278054,0.9939275217117293,0.11978767738711761,264.54859642361157,-7.8803262766472795,3630.320131613567,0.9996922246522124,0.00046239293933606244,0.9993874480760351,0.01666071856125118,0.05451055125594659,0.9995117636568822,0.5569381280009046,0.4657573812804254
409,blender_bs_1_temp_2.35.json,0.002205052235805408,0.1556555170214255,-4.7054164754884535,0.1412264165905765,0.01107506749727211,0.1155556133980469,0.11557099740465315,-5.451108841832385,0.8339878180614211,0.46253043226383944,0.40747262582396737,0.48964845633124054,217.7986252339108,-6.442701995334752,1224.359118731812,1.0,0.0010202023328601687,0.9982165863016862,0.14423845338562774,0.6410484569556327,0.9981535369370034,0.3392940405402498,0.4760310500654631
410,blender_bs_4_temp_0.6500000000000001.json,0.03819361628641876,0.24028914312497457,-4.761579934673422,0.2470053496135226,0.07233304530944978,0.22154849196945828,0.22156999561598972,-4.115862539154132,0.8667205483340368,0.6348723738392406,0.6540204884910236,0.8230763169688288,35.87245557495095,-1.9082606148285146,13.128110424094782,0.4955814498902416,0.7908474560923894,0.14583975261589432,0.0582512611097766,0.20472888850727686,0.9632935903396441,0.39492227309756534,0.6693216854723074
411,blender_topk_40_temp_1.0000000000000004.json,0.041378596312407,0.25467423706790066,-4.7474588895410035,0.2530456891119063,0.07659113931099779,0.22551290393952755,0.22547613712841996,-4.067829169965286,0.867032840697631,0.7223963215709506,0.8602975911606822,0.855088458024734,37.9119809988461,-1.9374741498412607,17.123718500690035,0.5199729525241401,0.7827179545165274,0.1557664639005612,0.06693433873573912,0.23354128440366972,0.9745027580186559,0.38100263671037526,0.6703810819471928
412,fastchat_topp_1.0_temp_1.2000000000000006.json,0.0,0.05059683120552321,-4.915583943648579,0.05856389720690203,0.0025093585697615597,0.052822707677823176,0.05435742808237601,-4.740708347810128,0.8186289273755133,0.40139926743407284,0.8472794596777016,0.1818079240920113,876.8921198996142,-10.89307553049362,140336.87383812087,0.9999304277183166,0.00011109914933286754,0.9998270027758502,0.11192378279175214,0.4394483700492845,0.9983693801463535,0.5897859157679343,0.23710880771925147
413,koala_bs_3_temp_0.8500000000000003.json,0.0002839152786994855,0.06168598076854907,-4.9983398484900725,0.05785768408857353,0.002258328657155547,0.05211241244439408,0.05611051563348928,-6.878341686265759,0.7577313598610174,0.4567796288226801,0.9946166801097794,0.1918748125170951,983.9805328840365,-10.338907586679413,32532.29785704157,1.0,0.0,1.0,0.3576260774488176,0.7012563023376664,0.9997732080850827,0.5645550099209791,0.1809013391424175
414,fastchat_topk_70_temp_1.3500000000000008.json,0.0003946269981119918,0.05106993097783166,-4.93079312629445,0.05609081638994083,0.0023684707837376582,0.049912367161258187,0.05222941132790625,-4.823724950279609,0.8203265861074719,0.37228658818738086,0.7705803979466839,0.17613208877400824,898.9376468294776,-10.90659289354261,141860.54112489577,0.9999213864532598,0.0,1.0,0.1991036865400358,0.6390032602207154,0.9986652361179318,0.5926616131994066,0.23344167188225862
415,blender_bs_4_temp_1.1500000000000006.json,0.029277320983224824,0.2446972137424216,-4.771389030561249,0.22648122831439305,0.06293155321131219,0.19741670278393142,0.19744686398652417,-4.120393908766681,0.8614887196426929,0.7670267219056145,0.8125923892977125,0.8294061930590373,71.37456008181418,-2.5381320908440492,24.198129288216887,0.7834553972053495,0.5655676272149859,0.3431158613886554,0.06160391528383652,0.24405054113453217,0.9848150962333952,0.3870977698861226,0.691047213205273
416,vicuna_bs_4_temp_0.9500000000000004.json,0.0008656644205567825,0.08143954820676466,-4.97833971775604,0.0878946642537017,0.007560091427095404,0.08143139723463552,0.0803859372368699,-4.5746574085261065,0.7465816929803758,0.40713846715150137,0.9879081848809735,0.12132666450979147,253.42344983013754,-7.713340542119676,3252.5051232904184,0.9992874781602058,0.0011411271418195876,0.9980417840058302,0.0033170900861439626,0.014235411527670551,0.9994316524054955,0.5589489102894192,0.46590189658401077
417,blender_bs_4_temp_1.1000000000000005.json,0.030153804473453283,0.24546441735397828,-4.776263878041276,0.22972775360080572,0.06451894659271974,0.20029416500179348,0.20026580909941513,-4.097949473015986,0.8622381958834141,0.765106796337663,0.8267642059134818,0.8303788387839208,67.45539831771109,-2.447683073389658,22.206415757905972,0.7567319244743218,0.5967796229085105,0.3133169561593816,0.06098144427024679,0.23768403280643738,0.982079143794212,0.38594416726148445,0.6931069364139771
418,fastchat_topk_40_temp_1.4000000000000008.json,0.0003521107181080666,0.04964484096278107,-4.934359963286878,0.05504897546350264,0.002226520478436681,0.049695103295372425,0.05135833206401439,-4.773793690565432,0.8223999526628047,0.3784551494375495,0.779761932797564,0.18079682228965333,917.2300065379445,-11.018024758042307,147352.62081482494,0.999946583906991,0.0,1.0,0.18094636499368325,0.6143747218513573,0.9985734825671957,0.5977666047277366,0.23208573335548172
419,pythia_topk_70_temp_0.7500000000000002.json,0.0010267716827711264,0.08727452194886585,-4.979028374646467,0.09326042112215964,0.007606517502599583,0.08551670593688501,0.0850591224222709,-4.685590818303275,0.7477135914369577,0.4086581621378682,0.9921998392562108,0.12145227728978863,261.651417691436,-7.827540258812542,3478.3899818753757,0.999412668426811,0.0006009695825518021,0.9990297327696546,0.013006982886500958,0.04033175974474278,0.9995009937785145,0.5584890152164665,0.4650270120261475
420,fastchat_bs_1_temp_1.3000000000000007.json,0.0005255769133060666,0.051423154166444954,-4.920093401744741,0.05770227875599113,0.00237688664711457,0.05201372381489271,0.05387068419381259,-4.770448960324069,0.820356160340394,0.38919935638947933,0.8098476437015586,0.18202566967944434,896.5501803346851,-10.943196310798115,144115.38865648236,0.9999764255617783,0.00017553604157737623,0.9997460361496409,0.15334973191089493,0.5510788735828356,0.9984094408304826,0.5934015925564645,0.23739670934708296
421,fastchat_bs_2_temp_1.8000000000000012.json,0.0007975280045103601,0.07366793061081207,-4.826176715816871,0.09393899147277798,0.005435575769229553,0.08541511407664645,0.08678880006615555,-5.105340075103748,0.7794549587837666,0.41655208300030244,0.9045374442767301,0.176228764003655,385.68852609923084,-9.42308636480331,46469.29378873935,0.9998945098514966,0.000259858736900844,0.9995298695848933,0.03799589033488217,0.19380441864597525,0.9981960467751019,0.5047996827177372,0.28070599769880494
422,blender_topk_40_temp_0.9000000000000004.json,0.041559078783441734,0.25059577633065766,-4.744186124585856,0.2558770373397564,0.0771499917756445,0.22939998876093592,0.22939085833799888,-4.0841493897339,0.867914517635054,0.6756547689824551,0.7718185974147678,0.8538159351091201,34.069637662542966,-1.8852764580975696,15.409410055526639,0.4587804409762423,0.7951822794927562,0.14491547299323781,0.06722414719170941,0.23019804786251147,0.9731338533998443,0.3821900129550377,0.6590689657173445
423,vicuna_topp_0.9_temp_0.7500000000000002.json,0.0002767021234311984,0.06005853599990727,-5.0017198263360765,0.057907745369934496,0.0023175306450123573,0.05229422477035589,0.05612549414413703,-6.817167641501045,0.7583557631831495,0.4586582130601945,0.9927110019229589,0.19561728720241628,1010.1587530650029,-10.383910744582797,34171.35020401121,1.0,0.0,1.0,0.29899701309527815,0.665916298833031,0.999811474594235,0.5770028565311114,0.18222626683903992
424,blender_bs_1_temp_0.8500000000000003.json,0.0138683081693109,0.2064377669397378,-4.7679164289366955,0.20030347966038492,0.04005837604853659,0.17171606122207828,0.17170430791332328,-4.561628484407589,0.8550870525730824,0.682909344418772,0.5965376919579902,0.7477038914794002,92.25152484848563,-3.499127197802422,71.08505280989127,0.9380213994261924,0.24991635758985123,0.6654523569914637,0.0881154486906728,0.3987371038288647,0.9944395578623879,0.3867147942888896,0.5979815927456278
425,fastchat_bs_4_temp_2.0000000000000013.json,0.0013770784422728164,0.08025822826218935,-4.80029286934997,0.10556378215917336,0.005747631547907489,0.09528548187443384,0.0977059429335207,-5.254709799636365,0.767059438447924,0.4168749950008079,0.910926002855312,0.17360001498140162,247.84690951890843,-8.945592986808496,20182.513015997334,0.9996674074114412,0.0003230244254109703,0.9994593037302945,0.03492842394450156,0.18364201777802241,0.997983708084514,0.478747512313927,0.2873157931312101
426,pythia_topk_70_temp_1.2000000000000006.json,0.0007997787345052717,0.08975567677689403,-4.976074536193372,0.09638862041837629,0.006509305286539739,0.08707537042449458,0.08784931574887311,-4.812364438202685,0.7499136968430142,0.4082400431100341,0.9940504553795945,0.11978613982459305,267.38683552951676,-7.93734218979349,3798.282616681102,0.9997679889772133,0.0002557579492362359,0.9995770576560118,0.020461132891101554,0.07073331125735154,0.9995228077608329,0.5576647983106732,0.46438351956733986
427,koala_topp_0.7_temp_2.5500000000000003.json,0.023370213338100784,0.20242090127181495,-4.570354545257919,0.20513469172787133,0.05056970107898551,0.17571275541402276,0.17784330604025383,-4.998849043258927,0.8233287103540465,0.8998693879772024,0.7673334135313202,0.9871381605823334,238.72181213971425,-6.742163082590717,5726.398816224305,0.9557377121635668,0.03736088768898204,0.9530095863333387,0.2210684562094137,0.6457573626804899,0.9982669444837626,0.5329491142084054,0.7848742242941898
428,koala_bs_3_temp_1.0000000000000004.json,0.00028115314647952607,0.06101240152414488,-4.9961694829895515,0.058878807859883836,0.0023487990353132223,0.053161213034528955,0.0571179564375406,-6.815978734217341,0.7597943754242152,0.4523141722602492,0.9931330042053843,0.18594071772010845,953.520032080381,-10.36954405559781,33986.36808806226,1.0,0.0,1.0,0.29917011342924654,0.6644550059164203,0.9998036679422112,0.5650826377291177,0.19012051975805014
429,vicuna_topp_0.8_temp_1.0500000000000005.json,0.00027697371699408446,0.059852946406867266,-4.997532343581452,0.05812466757083648,0.0023152212271187736,0.052443866070638126,0.05633562484620552,-6.810416739772265,0.7582090204476603,0.4591549076949964,0.9936043239143354,0.1959186280645756,1013.9525122834677,-10.403156469477477,34979.83488025127,1.0,0.0,1.0,0.2914636975179773,0.656178274520039,0.9997883671292211,0.5764878685511539,0.1817061550007409
430,blender_bs_4_temp_1.750000000000001.json,0.016688490087596895,0.22350300142638213,-4.7759702250228795,0.204575603994391,0.04597286098166564,0.17341096576583628,0.17339475638502921,-4.390786973163706,0.8562645240335861,0.744269254820383,0.7356742101823343,0.7745525670040503,97.71150125078188,-3.2441936916032126,44.84413017075233,0.9297713251790664,0.316029944885862,0.5883528035567437,0.07242644441999961,0.3454463035256389,0.9939295400235283,0.3809225395764017,0.6497493248617364
431,fastchat_topk_70_temp_1.650000000000001.json,0.0,0.04612395273946547,-4.930433094430748,0.048955705122923916,0.0015288179313896907,0.043833890029566495,0.04612701504702981,-4.898991208578783,0.8235480091426776,0.3501411772718168,0.7025598682318794,0.17656182202283016,955.7983994060788,-11.033411690743568,145510.11562145737,1.0,0.0,1.0,0.3589664917238595,0.8452115611126212,0.9989091877944392,0.5925438634830165,0.2233049034287128
432,blender_topp_0.7_temp_1.2500000000000007.json,0.010298350848944935,0.1725788975361259,-5.024085229086947,0.1794054538324244,0.030664942031093705,0.1551175840101412,0.15512537015927486,-4.503235651442134,0.8461579433446115,0.31655497391871845,0.7412603454239961,0.11867722629874154,83.3496443475177,-3.137963468925868,86.62641352579656,0.8605949554027754,0.38946847594498496,0.5194261736009683,0.028224947073784118,0.08806763068749907,0.9906156554602595,0.4628395063365956,0.44392101861204786
433,pythia_topk_70_temp_1.4000000000000008.json,0.0008246959908546705,0.09007501314735701,-4.978987212775369,0.09666040929938693,0.006107246874999742,0.08688551031503339,0.08844084986450657,-4.8888062789107645,0.7513968431631253,0.40737694479290243,0.9942860011820872,0.11831629097033175,273.6721955031924,-8.010754183765622,4023.854553849326,0.9999415407471809,1.556858405345228e-05,0.9999685562822309,0.029162231331959325,0.09846980492933069,0.9995554008275181,0.5584118818427583,0.46107484914363467
434,fastchat_bs_1_temp_0.7000000000000002.json,0.0,0.057005384458106476,-4.858816916228048,0.07303466728673173,0.004023398096300503,0.06741651265757624,0.06744226448335677,-4.796285179885276,0.7884143703415415,0.4356316251318276,0.9440299880879583,0.18547984651344807,561.9964730675483,-10.024468283549675,85806.10730658234,0.9988074224553614,0.00121980494497128,0.9982513171064891,0.01543936721827379,0.07934919786704263,0.9971228342602798,0.5278561077017105,0.2582846532737455
435,fastchat_topp_0.8_temp_1.9000000000000012.json,0.0003989194374590069,0.05159512860670834,-4.939725786500586,0.05481615675633107,0.0026154089260971227,0.049063685623006933,0.05153728713371408,-4.720061775307981,0.8269481919993279,0.3673861258491362,0.7397451331762023,0.18398542074774715,962.7725075177649,-11.004314048239218,153268.4525812356,1.0,1.1275098296040779e-05,0.9999766145656492,0.20566393587552306,0.6881134668237142,0.9985217492905851,0.6044338488569952,0.23819407691397684
436,fastchat_bs_4_temp_1.2000000000000006.json,0.0,0.06055929132851828,-4.7935460560753365,0.08228251612223397,0.00462385770970105,0.07843357059884887,0.07780169943352866,-4.9823602444340285,0.7574098029989164,0.44083533108037626,0.9556926991307977,0.1881304008582571,194.51527538057792,-8.842295427192978,26324.157394665523,0.9955730502717126,0.0017519605726228093,0.9976259415690465,0.0055260379414870065,0.03405477670183552,0.9954359365920108,0.4671101537342418,0.27965443351717795
437,vicuna_topp_1.0_temp_1.0500000000000005.json,0.0002779135372487189,0.060517462397706334,-4.993379814334722,0.057942830073377735,0.0022922242337091317,0.05231638414367801,0.05623852546074039,-6.814852145942099,0.7580772605511839,0.4573260936803475,0.9916425542524652,0.19415529966721407,1013.0953399086832,-10.380590889816919,34017.370225321596,1.0,0.0,1.0,0.307864507959479,0.6722208473186803,0.9998208742820898,0.5770195171612837,0.18214732033977124
438,blender_bs_3_temp_1.9000000000000012.json,0.013137042141018582,0.21280937613359938,-4.766979713857351,0.19815756873256168,0.03969005135508089,0.16755479040746907,0.167533273439108,-4.529579106282763,0.8545115527395678,0.7107757837581501,0.6656583727887484,0.749388378375447,103.27401515251232,-3.523270662161892,61.6953559203937,0.9521335723109805,0.23770798223904122,0.6784570328687871,0.07947197395176107,0.3884629326913212,0.9945693302026312,0.3779817127443032,0.6140099873909965
439,vicuna_topp_0.9_temp_1.2000000000000006.json,0.00027666825816484843,0.060279192477610065,-4.996806262614819,0.058037569852335984,0.0023186972380692013,0.052372337013860654,0.05624993984724344,-6.81721578344747,0.7582820129146915,0.45943027683708615,0.9935938136367465,0.1963348034880012,1011.6067206471661,-10.387448726808582,34319.413674332805,1.0,0.0,1.0,0.2989059802170062,0.6656305113791368,0.99981023752371,0.5761615006214433,0.18312069021745028
440,blender_bs_1_temp_1.4500000000000008.json,0.00528041362741018,0.17919021881436442,-4.724761665928612,0.16896399013615987,0.021504739075337877,0.1398242551542643,0.1398604404372601,-5.047469773985865,0.8447881742913929,0.5845095335540389,0.48993354593341754,0.632340158063001,146.7651667077397,-5.046649749676779,328.9878027453591,0.9963243832533897,0.028222080889697895,0.9564632983401142,0.11803552500562105,0.551747523921437,0.9973763867947397,0.3723115866268689,0.5366350422937265
441,blender_bs_4_temp_2.100000000000001.json,0.011007465197682465,0.2104383590080307,-4.763388566270426,0.19155299995661396,0.035845413052831086,0.15946017231009216,0.15943153536758087,-4.567584171882369,0.8524257886568941,0.7056577438924818,0.670503389235235,0.7322024434380299,120.24190567908184,-3.7763451194806916,79.06660618358957,0.9718348093897724,0.1767265158632883,0.7550169591282188,0.07603878199185363,0.3911225233872023,0.9954168373298795,0.3774204206705447,0.6240038946996984
442,fastchat_topp_0.9_temp_1.600000000000001.json,0.0005299353421347853,0.05069877526231967,-4.931623049164385,0.05582171174424859,0.00242159241767534,0.049722280645944944,0.052154721818312016,-4.728888828464361,0.8240239264968595,0.37966150517278746,0.7794024934744352,0.1827770964870798,935.7719550159663,-11.000498986169344,151207.48312415255,0.999977829159493,2.8985438438674725e-06,0.9999936637608059,0.16826379041152795,0.6085329697334835,0.9985986435625602,0.6005069351956823,0.23734015954978963
443,fastchat_topk_60_temp_0.9000000000000004.json,0.0004409138445124412,0.05563830400510935,-4.878216779939499,0.06894147290747356,0.0032375763686626003,0.06295541235389071,0.06350814930632137,-4.776260560804022,0.801122088946999,0.4274662107719896,0.9221864606272392,0.1839081424980121,693.2824661654674,-10.420074443735754,108372.85897821191,0.999528648333474,0.0006544722002036133,0.999019847295021,0.03684424091357023,0.17077281016160473,0.997796719112276,0.554882488536817,0.24607125567085764
444,fastchat_topk_40_temp_1.5000000000000009.json,0.0,0.04891115970115781,-4.9237708173802766,0.05361950955777632,0.0020889362940844152,0.04821423304341267,0.05038060530584662,-4.796192155924325,0.8242841417782385,0.3670161153102239,0.7475725909881759,0.17957785117033767,936.1787816992822,-11.039186246807295,149034.1877992208,1.0,0.0001483679525222552,0.9998516320474777,0.22354178081177534,0.6947903472553503,0.9986891787908198,0.5988214289907708,0.2268005479537904
445,blender_bs_2_temp_2.0000000000000013.json,0.010634631355555705,0.19982532104754763,-4.74373006399732,0.1890002251869879,0.03261450899981554,0.15806373578006716,0.1580697283759197,-4.67833800008106,0.8521282478503728,0.6867199177582612,0.6053102719668726,0.7352879156697725,112.1451098640235,-3.92561625161939,123.75553276180266,0.9762110947337425,0.14689829145356362,0.790509089418878,0.09123591651494763,0.4408861213895179,0.9955801683878774,0.38226622188192977,0.6044300346066936
446,blender_bs_3_temp_1.4500000000000008.json,0.021338966895231296,0.22994102592931995,-4.779204784461935,0.215848959411406,0.05272296646320723,0.1853220333056685,0.1852732473729738,-4.292909500719178,0.8591301942791358,0.7512978596561989,0.7511933458020887,0.8025054771658423,77.8519782511915,-2.8462680611254787,31.176685399254453,0.8665060429080479,0.45014283436046487,0.4455677249596505,0.07194767965311841,0.3151699130184637,0.9933156089181528,0.38277054120861104,0.6501587459945732
447,fastchat_topp_0.8_temp_2.2500000000000004.json,0.0,0.04752378413299541,-4.933914920342782,0.05000588172266987,0.0016537346018942038,0.04492009590851303,0.04726376339137363,-4.7933910544619005,0.8258848776714738,0.3388864640377588,0.6570811316012612,0.18216371732737693,1004.868873425161,-11.178599243530812,155343.53950896914,1.0,0.0,1.0,0.33520838230849315,0.8512515620858105,0.9989495456130285,0.6048767567631576,0.2287439220369198
448,fastchat_topp_0.8_temp_1.0500000000000005.json,0.0005228165764489313,0.06169946020099277,-4.846267767971277,0.08046878434029701,0.0045082379436504946,0.07405629601478594,0.07410963914446614,-4.836238281627791,0.7826875586891741,0.43534321154227196,0.9454472474509076,0.18434386695766247,516.4350858247844,-9.801738982612061,77222.91884249101,0.9987415603993968,0.0007345677652800053,0.9989219605115078,0.014504579856790224,0.07195119279721351,0.996808381829665,0.515942257262479,0.25888506869650074
449,blender_bs_2_temp_0.8500000000000003.json,0.03071715635231562,0.23082883031851256,-4.767326417061271,0.23598390347898707,0.06463762830363246,0.2096968524360914,0.2096682925316774,-4.16189406395666,0.865017808368015,0.6933340051863645,0.7166326981686452,0.8377173986454287,43.13967341188845,-2.0909264128753122,116.02712293954339,0.6128899315833325,0.7336450377474099,0.18689264337637218,0.06586483390607102,0.24465087871384664,0.9813683454987789,0.39222736356873894,0.6497137367005981
450,fastchat_topk_50_temp_1.8000000000000012.json,0.0,0.04454452262782099,-4.928125194802836,0.047628653521344516,0.0013844834484867717,0.04267340662958736,0.04489455676294375,-4.872911013587646,0.8241227989557589,0.34311149175162625,0.6786757949799646,0.17783355135557855,972.9162642781893,-11.107355125718545,147989.80205437163,1.0,9.738803824599071e-05,0.999875771309713,0.37170410363503625,0.8617879944017331,0.9989097086983548,0.5950289543684937,0.2226134597159057
451,koala_topp_0.8_temp_2.5500000000000003.json,0.021787340227204324,0.2064954269236997,-4.594143289805166,0.19634509198998107,0.046742220737987325,0.1660379914634056,0.16961001390951974,-4.949098267894824,0.8415760184696237,0.8552977917176957,0.7054802582466055,0.9862808757085763,196.3668656787346,-5.531633179197616,1322.1256913223135,0.8847466185403658,0.0980148557537521,0.8809132155612585,0.1828270161670914,0.638000932295566,0.9939399860080784,0.47369085469612027,0.8076882236244921
452,blender_bs_2_temp_1.5000000000000009.json,0.017619701900203743,0.21748079538108062,-4.765454565735882,0.20923398008577027,0.04542715912449486,0.17902949353881895,0.1790735577864317,-4.4161296900726565,0.8580574973489128,0.7358525183853318,0.6917842791268539,0.7939847846309612,81.7734512558133,-3.114838224871442,49.408091200719,0.9036607848235413,0.3620297597768712,0.5367808003909724,0.08250583041201578,0.3663801749810977,0.9935266035418261,0.38596193363077563,0.6342575620476675
453,koala_bs_4_temp_1.0500000000000005.json,0.00027747364856256415,0.06116455764844883,-4.988497590841808,0.0583658024647866,0.0023225009992767906,0.05247809021469137,0.05656592001012247,-6.847425213199695,0.7608476502163121,0.4493629471572219,0.994419211258653,0.18094714594468092,939.0685043862474,-10.34742432665584,33297.346776744234,0.9998940812711873,0.0,1.0,0.29058193099558144,0.6612612612612613,0.9997958314436479,0.5587588343758257,0.19210628986252246
454,fastchat_topp_0.9_temp_2.150000000000001.json,0.0,0.04591854456279784,-4.926532977624888,0.048071190692602586,0.00174761224120716,0.04343756881138691,0.045478177980154855,-4.855170081135781,0.8240344985302549,0.3337329503393039,0.6493096879621384,0.17829963180865188,1000.1447984518118,-11.157585333343032,150580.33281958872,1.0,5.4868686937851315e-06,0.9999882000835663,0.3982228974191383,0.885540115101566,0.9990035217752796,0.5995153053555892,0.2235490147286932
455,blender_bs_3_temp_1.700000000000001.json,0.015926882284122413,0.22011992235820232,-4.772781449149553,0.2063259651883565,0.04408947126858277,0.17502904393219926,0.17497145651686408,-4.431267947117723,0.8564968396630415,0.7356460882993782,0.7086435931632694,0.7792794579942339,90.90304112400347,-3.2045623532328786,73.60816780494261,0.9197746402078423,0.32898660411277253,0.5754519360051892,0.07728771358605688,0.3597602076670443,0.9946663309054488,0.3822596958841167,0.6305872336504628
456,pythia_topp_0.8_temp_1.2500000000000007.json,0.0009026890424372986,0.08904399808562191,-4.981339749419725,0.09516774588634923,0.00726662791745159,0.08675245041684104,0.08651555986997941,-4.711483453607701,0.7476086200698547,0.41005112232720903,0.9945675021072188,0.12216535448575568,262.6639440115948,-7.827924565929473,3426.846267559761,0.9999412294625019,0.0003327204571700428,0.9994629654042967,0.013586748069833449,0.042983529805978415,0.9995349516589139,0.5562041608931757,0.4661086472513732
457,fastchat_topp_1.0_temp_1.0000000000000004.json,0.00045570335523897383,0.0534084774334092,-4.891379460701249,0.06530663733200796,0.0026194983558353088,0.05918065836962192,0.060171275582951864,-4.762889001666615,0.8065922847664321,0.4231825008405807,0.9103992179079234,0.1832972276719817,762.9503392265864,-10.62886588931696,120274.38113600355,0.9996358981528402,0.00036341028708559856,0.9994416428331443,0.05085077015158733,0.2337907809442677,0.9979950479831469,0.5683848665756358,0.24290560424121965
458,fastchat_bs_1_temp_1.3500000000000008.json,0.00032708905084147363,0.05042542114784839,-4.921140496136527,0.05613070855708138,0.0022995465450158336,0.050677723492079794,0.05241388111914751,-4.7790254145418505,0.8216438872081944,0.38033555871198105,0.7873785857447205,0.179851679725707,907.9232226768765,-10.964004967880376,145501.2263607918,1.0,1.1414901396015588e-07,0.9999997460181074,0.17740181610201805,0.6045636871595573,0.9987089012072419,0.5968589873028262,0.23334017738275706
459,fastchat_bs_4_temp_1.650000000000001.json,0.0013986443273440808,0.07389855487852046,-4.797900197449353,0.0993399467647867,0.006345945153900041,0.0913657584617039,0.09161756765607165,-5.125054237785962,0.7579424896915872,0.43374962106178644,0.9430252076087994,0.18340468826549228,211.41570374047873,-8.898729479374834,18052.902125606364,0.9978586039392568,0.0010501251928182846,0.99848738855855,0.013376438993517046,0.07592891760904685,0.9971501753751177,0.4636977110621837,0.28402400418262075
460,fastchat_topp_1.0_temp_1.550000000000001.json,0.00040552737501010677,0.048184895309248583,-4.91666727575421,0.05192124305811991,0.0020849046029526542,0.046525466274374,0.04892561484923078,-4.801005374430195,0.8242395779322446,0.36084412154914086,0.7265298847188375,0.18073023819690276,966.1822035818965,-11.05410354633943,151136.2023799909,1.0,0.0,1.0,0.2695056124639637,0.760603365713504,0.9988362246256554,0.6000094649058598,0.23269541676017008
461,blender_bs_2_temp_0.9000000000000004.json,0.030991402533546163,0.23304481001982086,-4.770971705298042,0.2347688349026169,0.06460412517971417,0.2081849358793268,0.20816924473552462,-4.177907577466541,0.8646011559386635,0.6937096310066464,0.7106537920898639,0.8350722014353036,44.08262469170346,-2.14366660008817,20.24949942491597,0.6281488697335016,0.7182608392686234,0.20033879690723363,0.06799541894487957,0.254304061773628,0.9810497416877699,0.3915991886333737,0.6473386656861086
462,pythia_topk_70_temp_0.9000000000000004.json,0.0009061741253029173,0.08854080094478886,-4.981291830327462,0.09459483481923305,0.007292782405929687,0.08627044223571362,0.08639262318834598,-4.716677453680632,0.7483207804955078,0.40852249594825246,0.9930871267038519,0.12066196658299132,263.23021558996834,-7.851483148048054,3543.1078669683775,0.9998071776018606,0.00042474780798899944,0.9993000425796952,0.015047256592475019,0.0493052067637703,0.9994856971661485,0.5573413394678948,0.4651847654196381
463,blender_bs_3_temp_1.2000000000000006.json,0.027114239063705248,0.23879363305892842,-4.780072969958761,0.2248205980796386,0.06060958904528116,0.19568612855765982,0.19565432190682397,-4.18829339247429,0.8611203081883734,0.7593266358072781,0.781472545834014,0.8263738097970552,70.07605645953548,-2.5848927916491595,26.06198227835387,0.804192940445472,0.5507371578014579,0.3503553796578769,0.06640694304808091,0.2686334920486727,0.9908098136018187,0.384730204212471,0.6661077079781589
464,blender_topp_0.9_temp_0.7500000000000002.json,0.009924492391466923,0.1616873825053172,-5.023621830246922,0.19420673290587376,0.030300336255383215,0.17754265104396794,0.17747597192279402,-4.683382300665541,0.854807993796176,0.18986139371232538,0.42312138985894426,0.08873103964285538,46.850953590931375,-2.734111239031515,34.96016810419493,0.7311585600277809,0.5034156146961427,0.3746386461856506,0.009007650470991545,0.019605094305032836,0.986832070750259,0.46221859048311364,0.37842909636019395
465,blender_bs_3_temp_0.7000000000000002.json,0.03830981050208222,0.24263839435729034,-4.759641258016185,0.24693832483828962,0.07415645486308292,0.22214139795107452,0.22209422648571414,-4.148986178300501,0.8666126004931481,0.6654390881250086,0.6989175804994148,0.838383769498014,37.807868737654935,-1.9717217749106573,13.66263982603629,0.5327346002581637,0.7771071020069626,0.1545121825537208,0.06093883300597187,0.21768758106010674,0.9792520696867965,0.3913365974580145,0.6499484142444664
466,blender_bs_4_temp_0.8500000000000003.json,0.03918685202698989,0.24453298601034534,-4.749194499576127,0.24924423937175327,0.07408109418665358,0.22291251181386199,0.22294943795691974,-4.112686858881121,0.8667355861260558,0.6507910400178103,0.6830443389848248,0.8296112901289693,36.64944755220482,-1.9525759490462207,14.667826300282501,0.5098287806671141,0.7812141385999007,0.15375964145120113,0.06255197635389008,0.22475689034545748,0.966689458169794,0.39278328969013443,0.6813386121836372
467,blender_topk_70_temp_1.4500000000000008.json,0.021853277575570377,0.23771186158580385,-4.794286076463648,0.20581528726653564,0.05190560463371001,0.17450318774883145,0.17446575477701226,-4.185653056164524,0.85555950626952,0.8064318793832288,0.875648197700335,0.8042962915723945,114.51529847352877,-3.234150209223749,48.340746884808404,0.9172598380205458,0.32437770925482656,0.5957087885022716,0.06273691118729986,0.26984248356017737,0.9931797339633461,0.3903454551423516,0.6977163043151487
468,pythia_topp_0.7_temp_0.9000000000000004.json,0.0010471991171166761,0.08582186817968018,-4.981479922918608,0.09140549880830043,0.007899782488369582,0.08422444232690332,0.08385377874833815,-4.644530130529263,0.747058318038015,0.40695115278100197,0.9904835348904144,0.11973901152461287,259.6166406685379,-7.7848458193973125,3450.781966395239,0.999402029861881,0.0011672988963968348,0.9981508914545221,0.009831295688868407,0.031040010438316074,0.9994882372083579,0.5580273800283582,0.4648522212653689
469,blender_topk_50_temp_1.0000000000000004.json,0.040301414074486154,0.2511667853454017,-4.754059751168203,0.25161344673059244,0.07420016347853443,0.223571720734931,0.22352395592875368,-4.057059678691785,0.8667686802078072,0.7170717535978094,0.8457102504351993,0.8478883817587262,38.47066442301984,-1.9683602363591595,23.29538702748215,0.532166137556054,0.7679795787539009,0.1687178859890184,0.06863758729663298,0.23922575795539966,0.9630418933731454,0.3947891372203473,0.6939952410787769
470,vicuna_bs_4_temp_1.0500000000000005.json,0.0007609209199279544,0.08117192254715977,-4.978405153397636,0.08701184570273707,0.007301499298085376,0.08073857000981152,0.0793343695261407,-4.56697100673302,0.7464042016501242,0.40580100544524833,0.986729924453582,0.11989804511303075,257.66025142334206,-7.747487101666842,3571.7497244609326,0.9993226935011278,0.0014715871581265406,0.997716217014477,0.004098694021419856,0.015954323001631323,0.9994649404764883,0.5602460112964364,0.4645414506597859
471,vicuna_bs_3_temp_0.6500000000000001.json,0.0009516722008927488,0.08244917109255832,-5.0092111977696065,0.08573026493851922,0.007693366450908894,0.07876404232539967,0.07909817174065237,-5.054672146833969,0.7559094422383549,0.40276767888634685,0.9881716615729154,0.11443437398102159,325.47027731307276,-8.396467495357843,6333.471581443327,1.0,0.00012303633739643233,0.9997952072161037,0.08876539501351757,0.11815218183142712,0.9995694389417547,0.5789641494876553,0.3554125501450914
472,blender_bs_4_temp_1.4000000000000008.json,0.024804044527033994,0.23582270193510224,-4.778333220425274,0.21846885262314247,0.05605619484657569,0.18817446687429173,0.1881410374007476,-4.220649780576236,0.8593027735499317,0.7676530309693198,0.7939074672786107,0.8123658299114823,79.8723791697072,-2.778680021750411,29.724146040194153,0.8497429285240123,0.47871123671956384,0.4219225447768898,0.06802376775821783,0.28506280502440196,0.990945893706262,0.3838282094433771,0.673399189169557
473,blender_bs_4_temp_0.7500000000000002.json,0.039321086958839103,0.2446065345647068,-4.754714951547034,0.24955623448486464,0.07397015164907483,0.22316092710542668,0.22312154719054875,-4.11487339444967,0.866930821971299,0.6414334079486554,0.6702472914906104,0.8271681107307911,35.86841957542333,-1.906983834498136,12.576475393768058,0.4951532813378399,0.7903517844935382,0.14583503516726393,0.06021855847388996,0.2114409459792665,0.9669281939380369,0.3918949747585225,0.6704512520264501
474,pythia_bs_1_temp_0.8500000000000003.json,0.0007795883756103918,0.08787419665787317,-4.980728930040354,0.0941975437795084,0.007356419510269571,0.0858521062788884,0.08590358285037827,-4.709504509644268,0.7481119271467277,0.4078793625554422,0.9938640414882836,0.11931507870884307,262.67723643157296,-7.848996964694897,3624.784622277945,0.999835189731023,0.0004331555886398753,0.9992644686514933,0.013995279136859813,0.045329888156115036,0.9994955225585123,0.5576524760806242,0.46530001086268563
475,blender_topk_70_temp_1.600000000000001.json,0.01925751416397169,0.23571905736852594,-4.785394746330442,0.2002984730475671,0.04905413187420708,0.1685632811438353,0.16859146387666862,-4.252144276635937,0.8538288331173294,0.8013221085355882,0.8556475717195444,0.7962689493172588,127.93043446882413,-3.475016838119807,56.419436381752035,0.9423095472429179,0.25521985321871965,0.6760030453011205,0.06566928117233142,0.29815346142252686,0.9943675272680753,0.3881725710581778,0.6818820299978993
476,blender_bs_2_temp_1.4000000000000008.json,0.019884535984369532,0.22143076505904666,-4.773512555919698,0.21322713886920172,0.04931541603977259,0.18333102851092087,0.18327218042252338,-4.358473556048792,0.8587985934241943,0.7419355977462168,0.7164468953471081,0.8014475984598196,77.06229191452181,-2.944220753430834,38.25656537356706,0.877169001154344,0.4215200060058846,0.474039838169239,0.07949567102781532,0.34265324307846234,0.9924280952334746,0.38698116008203354,0.63475864875738
477,blender_topp_1.0_temp_0.7000000000000002.json,0.008950200599412856,0.16384840294255873,-5.02025842946078,0.1942846709975199,0.02838870639031066,0.17689238662671825,0.17694853139741212,-4.707685220347668,0.8550281994420627,0.17640639151361565,0.38818592829748905,0.08572969317647437,46.6456936580149,-2.7043220092947187,31.57699043990414,0.7250818819240382,0.51132279181,0.36160031137701143,0.008571977316607195,0.01882044106001931,0.9877635370851536,0.45742282387676153,0.365819826157928
478,fastchat_topp_1.0_temp_2.3000000000000003.json,0.0,0.041850272708369614,-4.912778471096333,0.044790469251773504,0.001175196545651211,0.0407508971047129,0.042514828179396384,-4.987694817162409,0.8186018635239728,0.33757981814396787,0.6603165351710849,0.17861994259329828,986.239109643683,-11.109005130075014,140973.65461680698,1.0,0.0,1.0,0.5191932335718933,0.9287531806615776,0.9989592609578849,0.5843777106892462,0.21181911563446182
479,vicuna_bs_2_temp_0.9000000000000004.json,0.0007521288321653907,0.08331702461223732,-4.980104811644342,0.08883277487248827,0.00792689457616107,0.08227563822104533,0.08151169129072201,-4.596515523962876,0.7467233527219614,0.4072716725687742,0.9895276806977676,0.12069537231995026,256.820291920037,-7.748769327589093,3454.937339840839,0.9993357319941987,0.0018624653288624425,0.9972763645020963,0.005686411656235523,0.01945800575353505,0.9994887753657842,0.5584776390863455,0.46420297768089275
480,vicuna_topp_0.8_temp_1.1000000000000005.json,0.00027682320551535673,0.06008475056350378,-4.994488204516006,0.05832298337284767,0.0023251396243996053,0.052668515087417794,0.056506470102914465,-6.809725177677166,0.7582856656624231,0.4600762096127681,0.9949178036578685,0.196646767769659,1010.7405545573635,-10.398620024517578,34796.11033936723,1.0,0.0,1.0,0.2913206275508294,0.6564936810970691,0.9998062912717417,0.5760856293296601,0.18298854431564415
481,fastchat_bs_2_temp_2.2500000000000004.json,0.00060901777805089,0.0711898377644671,-4.860840911893534,0.08349767709531693,0.004078661783595335,0.07429903963195136,0.0780399460609989,-5.13472618607456,0.8080123328490498,0.36303166094391653,0.7648145068066432,0.1651386174592903,585.3380259896694,-9.913441169081077,79271.42304200228,1.0,0.00011781314571619485,0.999782570152331,0.13253567913385828,0.5191197850125556,0.9989186199199552,0.5451856513427521,0.27313608379218624
482,blender_bs_1_temp_1.9500000000000013.json,0.003019175715417158,0.16304817284667666,-4.7131781075404025,0.15130756423970898,0.013972105227740192,0.12436673746139305,0.12438632756488105,-5.311448030160514,0.8380503743533211,0.49991200102696415,0.42947403612418433,0.5346575023795681,189.1996585909803,-5.96051688137956,834.8862085813175,0.9996021225800098,0.004076802788952903,0.9934919843460865,0.1362172029924473,0.6151216419487575,0.9978902360894206,0.35162298063076036,0.4947127301916784
483,fastchat_topp_0.7_temp_0.8500000000000003.json,0.0,0.05973935269118552,-4.835172433103227,0.07852164428829086,0.00489781471782819,0.07372242731442587,0.07351239376736976,-4.840722163176324,0.7721435983474602,0.4386657531530311,0.9512505695744395,0.1869817077782532,391.6574037499006,-9.459537212327323,65363.505605349244,0.9961464499154525,0.0015952313380186557,0.997836187883947,0.007793964917629796,0.039007056092370665,0.9963608697631593,0.4956098772297981,0.2626455673180349
484,fastchat_bs_1_temp_0.9500000000000004.json,0.0,0.05366740265090819,-4.879068560557832,0.06632007788770053,0.0030705764560110976,0.0606985693708309,0.06132992047681408,-4.765123307245068,0.802776354754714,0.4258608347054921,0.9147053846105898,0.18522532692825758,730.1281803716071,-10.518987965324566,114615.09707865414,0.9994465937046251,0.0004899232591227187,0.9993194771030847,0.04339229349056042,0.19994819659392604,0.9978791776723961,0.5610689488137335,0.244514118226795
485,pythia_bs_4_temp_0.8500000000000003.json,0.0008941735036555491,0.08202688231500632,-4.977041498985064,0.08776106341691332,0.00753832327180144,0.08125248761464622,0.080635640744165,-4.574096714106087,0.7466962302031785,0.40788150723027705,0.9880750924031539,0.12237483493845826,255.24307171362133,-7.727908767983746,3365.953008185502,0.9992242267251109,0.001601318071355902,0.9974224844317917,0.003560825455803872,0.014515765342553272,0.9994260842527763,0.5592087553985394,0.46509021996307665
486,blender_bs_2_temp_2.2500000000000004.json,0.006766890916836044,0.19293592146349692,-4.74757087121024,0.18111231067171435,0.027532943672256463,0.15148446700847062,0.15146265651413365,-4.793635455224917,0.8498262767356651,0.6534075359725748,0.5748253305274231,0.6962157330738438,126.05927112541288,-4.290392469728495,156.56560206222176,0.9874448970142008,0.08869076725439694,0.8696392179472997,0.09423283142659535,0.46864953367051354,0.9963954356595741,0.37710641529687433,0.5807704398411857
487,fastchat_topp_0.7_temp_1.9000000000000012.json,0.0004947397581723083,0.054012025002339314,-4.945430855722739,0.05872301018119651,0.0027691999205347846,0.05270486510444082,0.054959281287366095,-4.652938201767047,0.8260441435462289,0.38318383697002395,0.7899071578067869,0.18285833409464816,937.940295104446,-10.870347801447855,150155.93401706553,0.9999928281870557,8.648500812368411e-05,0.9998830664091702,0.12698546806353497,0.5161646648826934,0.9986197984802263,0.6043683777223355,0.2447323491815505
488,pythia_bs_2_temp_0.9500000000000004.json,0.0009797033913434064,0.08315917520662745,-4.9793589303330785,0.08953657442455545,0.007868754545668134,0.08268510070151952,0.08185136875174234,-4.606613380229791,0.7467785333490513,0.407318169251425,0.990555498011689,0.12028876023525693,256.80024408325176,-7.7550969708636135,3461.1830561934703,0.9993529346652112,0.0014634414050466186,0.9977576066758039,0.006200584119589843,0.02034935563502567,0.9994810854734228,0.5587222076222875,0.46538458086629
489,pythia_topp_0.7_temp_0.7000000000000002.json,0.0008668676238955818,0.08441415906244297,-4.980989767818847,0.08960482553269117,0.008118894618360621,0.08270867715396447,0.08226563098989022,-4.621934659969205,0.7470475828523806,0.4079586886002109,0.9901269358183243,0.12146187312865611,258.5597663926876,-7.775058856887557,3306.097168842181,0.99933023663906,0.00117366746060325,0.9983558387534053,0.008346171273221568,0.026028229575621613,0.9994862821141053,0.558963811207419,0.4654527317668147
490,fastchat_bs_3_temp_1.750000000000001.json,0.001115675567281005,0.07639237866655539,-4.800429517331392,0.10062549917007359,0.005770889693721715,0.09177618284032485,0.09245883794660364,-5.148384395586631,0.7630919737083622,0.4288151204403881,0.9315481642596732,0.1813257993872119,244.29868908068843,-8.970388681926623,22050.26385614022,0.9994954770241496,0.0008539541777848877,0.9986282574589083,0.021920433746589772,0.1174647990613083,0.9975099472422981,0.4732507847735896,0.2861695542696308
491,fastchat_topk_60_temp_2.0000000000000013.json,0.00023467920276351234,0.0420118792802386,-4.9162837056448625,0.04429080217850359,0.0012913878957277688,0.040114346173791504,0.04218573982428861,-4.968904212709704,0.8204425683626435,0.34148061506984656,0.6726577163770678,0.1783635353215133,978.8263048811614,-11.087209908244633,141680.99779840867,1.0,0.0,1.0,0.46810015824257656,0.9113358169238956,0.9989579324287193,0.5857607103972654,0.21719554078584546
492,blender_bs_4_temp_2.0000000000000013.json,0.011795642266291548,0.2130641753002342,-4.774112016687761,0.19457863558303223,0.0380916851497728,0.16252429758867157,0.16253377443078187,-4.521543748583921,0.8533518799334676,0.72410976355146,0.6978535683152262,0.7493762510078754,114.03132954186495,-3.639538020717862,67.25164621479571,0.9641455231977837,0.20600304418718743,0.7175533655789678,0.07672266697653368,0.38144172072640986,0.9953396234650287,0.38176245301276535,0.632115242379763
493,fastchat_topk_40_temp_1.650000000000001.json,0.00041637915227608224,0.04749953194669478,-4.920897326625066,0.05120914486308524,0.002134624182222997,0.04603854776837196,0.048116039631269314,-4.80387011249978,0.8252024451331498,0.3564502836793281,0.7138519749291476,0.1804166148547881,964.8940525765911,-11.071376020300919,151427.22423325563,1.0,0.0,1.0,0.28129092609915807,0.7785714285714286,0.9987795998063215,0.599928053921691,0.22939896407576543
494,blender_bs_4_temp_1.9500000000000013.json,0.013619220757149306,0.21579131953956465,-4.768634213219764,0.1974095663597637,0.04012733487697759,0.16584300361510323,0.1658347530614237,-4.4937762398748085,0.8540328661040666,0.7286413413828661,0.7034608704235068,0.7556008293069006,110.49951903519465,-3.5629080792990298,64.08134931270705,0.9587899784474802,0.22759187995387528,0.6920363322897833,0.07662441404677718,0.37630614737413487,0.9953793907355661,0.3807718336151067,0.6351730287326138
495,koala_bs_4_temp_0.8500000000000003.json,0.00028750911285427603,0.061690961315807286,-4.991004028518405,0.05844397587778768,0.0023124463743171885,0.052616465783500724,0.056699277813753335,-6.877313099487599,0.7579144299207172,0.45722284653717227,0.9952321321722839,0.19226003384683282,973.0761564732702,-10.323823514252654,32149.707288850437,0.9999338972670556,0.0,1.0,0.3579098626307117,0.6988105454807947,0.9997600791892949,0.5586192849371306,0.1866457241640885
496,fastchat_topp_0.8_temp_0.8000000000000003.json,0.0,0.059204312525894816,-4.835192101822408,0.07809510692683272,0.004878097072800175,0.07293752565961675,0.07292468544366891,-4.843375346497895,0.7738037269175583,0.43898792496482286,0.9519578961277881,0.18687487713449727,411.93559050273404,-9.493810303524926,63915.1279354388,0.9974155035551716,0.0011533762815353296,0.9983887691701867,0.008497441166021757,0.043692061308503324,0.9965907261527257,0.4984623252394822,0.26227221284434754
497,fastchat_topk_60_temp_1.1000000000000005.json,0.0007013162910498535,0.052967557287845926,-4.901159913780427,0.06255951665657589,0.00301086973071906,0.05684103166107323,0.05798054265613653,-4.762693210313158,0.8107224777385106,0.4120536048147836,0.8793873845015923,0.18188587891281902,821.6195999952539,-10.765397125774644,130994.65629732322,0.9999461377786719,0.00016959038331202904,0.9997477495171039,0.08189914012291259,0.34620492960700155,0.9981940568156695,0.5798096981839186,0.23752221830195447
498,pythia_topp_0.8_temp_1.2000000000000006.json,0.0009462358654590006,0.08882902776114246,-4.980173574710812,0.09489826673840579,0.007572794873862034,0.08681619447676683,0.08661084030170713,-4.704084202832921,0.7474778071355396,0.4092752860216912,0.9940850178997837,0.1213477729420034,261.16089481543514,-7.825549499422188,3362.924380193515,0.9996143624405674,0.0001931436321377235,0.9996642664188098,0.013092156472313234,0.04061484745509541,0.9994849332362324,0.556995629004095,0.46567527226293987
499,vicuna_topp_0.9_temp_1.0000000000000004.json,0.0002762841794811035,0.060292132066018425,-5.003320143626069,0.05804761213713654,0.002308908979900273,0.05241693481389048,0.05630003400453207,-6.81883490616207,0.758222459835893,0.4578097756654221,0.994028199047613,0.19370219399956523,1009.7756254858859,-10.381298396774149,34067.80099715685,1.0,0.0,1.0,0.29886489479512734,0.6655664215422878,0.9998088805806389,0.5760943744408978,0.1817148400886186
500,blender_topp_0.8_temp_0.8500000000000003.json,0.010494253575545814,0.1597601884621238,-5.025238677231424,0.19318082870917475,0.02960638081214144,0.1758026185283983,0.17583059893457573,-4.684065968558767,0.8540537729107661,0.2229063210789883,0.5107050543347954,0.09614277454237107,47.843443551948546,-2.882669150958857,54.67958193993346,0.7371004322198162,0.46087117378546866,0.4321228666811721,0.01119050552338713,0.024750727962587135,0.9833550833668615,0.4687482814163589,0.39583097144937435
501,pythia_topp_0.8_temp_1.1500000000000006.json,0.0010455047755472346,0.08806428276356384,-4.979155500847791,0.09423073146633454,0.007641285882029201,0.08614703423592635,0.0857435871763412,-4.700640494639512,0.7475058802865026,0.4087145974156249,0.9944260840420611,0.12034084261993523,262.32432778442563,-7.827431552059743,3449.4651331057116,0.9996135570644477,0.0008466900185554228,0.9987291828740593,0.013086145568134627,0.039624380796305265,0.9995060168936274,0.5573209073582459,0.4656291924899262
502,fastchat_topp_0.9_temp_0.6500000000000001.json,0.0,0.057338782618306085,-4.833050950627652,0.07579311314360358,0.004748953959457057,0.07154082986672629,0.071407525142117,-4.83689497581929,0.7739000044519894,0.43964994841525384,0.9494419016578373,0.1892413376621437,408.75225258683054,-9.494591297239518,66115.30379750334,0.99664283010428,0.0014349472182173563,0.997973076718503,0.008392213410237924,0.04260677391170273,0.9962963723950641,0.5002170623100476,0.26351251696562533
503,koala_bs_4_temp_0.8000000000000003.json,0.0002873753082207368,0.0618901847297035,-4.991719854797736,0.057960868654544744,0.0022739083624894454,0.052071456698671345,0.05612060549363688,-6.897739687942256,0.7576906016212542,0.45746421828116307,0.9942804911961497,0.19306979198476856,975.9479309406822,-10.312852415051262,31653.99945631719,0.9999736384440732,0.0,1.0,0.3703687761203375,0.7031044017877238,0.9997644562837985,0.5587834894082313,0.1837408819625179
504,blender_topk_40_temp_1.550000000000001.json,0.02030831790683957,0.23839942280779708,-4.7954391339058695,0.2041661278302276,0.05136532093440414,0.17284033287344233,0.1728604595110007,-4.168868469555229,0.8555382323901802,0.8301754609736465,0.8857441884510934,0.830187538075703,123.69152899245456,-3.3468180244647927,53.71981970780327,0.9305068152087679,0.2904829179570346,0.6374237838121452,0.06221513341082966,0.2748702410010381,0.9937708201796059,0.3743791308751446,0.6714246827888944
505,fastchat_topp_0.9_temp_1.700000000000001.json,0.000418609356694501,0.05016607485359229,-4.932711501963414,0.05369861836846379,0.002008409877880657,0.04826642400036119,0.05059226243649485,-4.756381454948856,0.8261824308764687,0.3689142295390267,0.7468837719374786,0.18275012656665376,950.5968076847128,-11.029110934758721,151309.55971056348,1.0,1.8195506661333606e-05,0.999963560764399,0.21521604300186065,0.6978418445996917,0.9986346211604973,0.602901889458962,0.23317862302669426
506,blender_topk_70_temp_1.4000000000000008.json,0.023608013164930677,0.24266261677932505,-4.782440459692867,0.20985039431731722,0.054508514638959935,0.17879977472999242,0.17874449391557912,-4.160541712424168,0.8561501763164113,0.8110523973710293,0.8808191114606794,0.8129504067777735,109.5979345747996,-3.1482891182841426,43.16854655266434,0.9075160210289175,0.34916795097871056,0.5689119012451749,0.06353632713513764,0.2646864050666442,0.9930802949281404,0.39210261703200794,0.7020733513983882
507,blender_topp_0.7_temp_0.8500000000000003.json,0.009730261228970229,0.15933365809644207,-5.033649644158361,0.19491697345829584,0.03108676186529765,0.17933899338061504,0.17931208605694685,-4.68974340994917,0.8548686266387605,0.17575473331619276,0.3844530684562601,0.08510036422999225,47.62394551406308,-2.8665239783757803,41.08113659744845,0.7397249440031562,0.45294482795272883,0.4299418898344029,0.009780127110800304,0.021414837896970098,0.9887452006261265,0.47576626062791144,0.3766536881720049
508,fastchat_bs_1_temp_1.550000000000001.json,0.0,0.04704559154285648,-4.931505249162102,0.050450671473860675,0.002055382875367379,0.0454471554010006,0.04732072724527335,-4.817526224883444,0.8238327634086948,0.3599561348049469,0.7258312836323724,0.1797489719496465,952.649156862031,-11.07612524034983,150014.57731469814,1.0,1.8450903894714795e-05,0.9999633886482422,0.2703888243565446,0.7590989640130862,0.9988644924998638,0.6000709398011249,0.23068188150403057
509,blender_bs_1_temp_1.600000000000001.json,0.0049205030510579085,0.172445145807111,-4.721027674130233,0.16091296554693288,0.01798092261845577,0.13313579063122086,0.13315693052573813,-5.1315636838579035,0.8424531054337584,0.5537135374081086,0.46245054568951804,0.5993251859472453,162.11439061792493,-5.378975951209199,455.3335086188202,0.9981356760270136,0.015252246111498042,0.9756476859156125,0.12238622386223862,0.5746009310528158,0.9976872575831343,0.3654083812736439,0.521162888944498
510,blender_bs_1_temp_1.2000000000000006.json,0.008073101225174253,0.18989698526034826,-4.738414868862764,0.18253661275497346,0.02763264673973488,0.15223219441791497,0.15225472271929613,-4.8660821757259995,0.8491594037687743,0.6286917856953609,0.5316940812827617,0.6809984132937517,122.68631121440896,-4.420122277870242,199.47316950527545,0.9859130995281237,0.0819433131692825,0.8798657211601723,0.10663894252190703,0.5031898490656783,0.9968227087036439,0.3791883225002788,0.5636561628497634
511,blender_topp_1.0_temp_1.0500000000000005.json,0.00982711766354909,0.1677814932067217,-5.016768071948597,0.1852791650656005,0.029525808867164757,0.1623489327146444,0.16233924169292305,-4.54222531976615,0.8486237096768812,0.2900396891145736,0.6701289921356317,0.12091941835612922,61.66336792443989,-2.860837254992453,49.64408972295375,0.7811552069944016,0.4714628624754928,0.4256544354829144,0.027723183750508664,0.07917505677691042,0.9868591075981774,0.46324452311242725,0.44750564086683803
512,blender_topk_50_temp_1.0500000000000005.json,0.03195996575559035,0.2530167060750275,-4.769147773135663,0.23506472474693346,0.06849756875299279,0.20471352133634288,0.20464361486575977,-4.031345554240025,0.86198126183773,0.781834134166188,0.8896471103074908,0.8417686065353639,72.31244864583257,-2.4713924149745377,26.76581777681693,0.7241224215486721,0.5884151057075032,0.33759663123860945,0.062456327395059685,0.22975234143719195,0.9726329701306652,0.3947853812301194,0.7102805358569658
513,pythia_topp_0.9_temp_1.1500000000000006.json,0.0011807902825139282,0.08843997110724523,-4.979108753013328,0.09497359021876284,0.007149963121509693,0.0864980103591578,0.08638307821849989,-4.721602232555253,0.7478734575057242,0.4101823376545969,0.9950080054193698,0.1221694422907625,263.22270578756815,-7.856189467830637,3394.116466268346,0.9998759831113679,0.00039602337720552025,0.9994411944286626,0.014526862522317805,0.04614612008035116,0.9995136723408713,0.5568073551847602,0.4663075468233491
514,pythia_topk_60_temp_0.9500000000000004.json,0.0008108803824019516,0.0882604129847951,-4.977487719660343,0.09454325462096243,0.007210849663006202,0.0862915303375186,0.08629705104727686,-4.733272930245725,0.7482212985923806,0.4076992052011715,0.9926435473704578,0.1197063476574365,263.576033337307,-7.870863770948046,3504.9664272110053,0.9996606777964828,0.00029457053527218125,0.9994940547185921,0.015248683705059544,0.049439459270481295,0.9995030829390008,0.5575434459489425,0.46528795606733314
515,koala_bs_3_temp_1.1000000000000005.json,0.00027471141640310445,0.06092434744803963,-4.993508909364128,0.05783564681055993,0.0022760591990914313,0.05213272404182749,0.05605088483383748,-6.833786675696557,0.7607566591717015,0.449368863875208,0.9933232089255187,0.18145105213400817,944.6249572537984,-10.372504126109432,34212.21801303173,1.0,0.0,1.0,0.2856466677102201,0.6563228761268322,0.9998013506126687,0.564393537812134,0.18669907999043947
516,fastchat_topk_50_temp_0.9500000000000004.json,0.0,0.055655782550325286,-4.885117124520707,0.06830695750870924,0.003276612472421357,0.06214761261862933,0.06300483606759821,-4.7669842334812405,0.803380182730338,0.42560770568609463,0.9188988364438057,0.18270110689732832,731.4687609099136,-10.517482687736994,114774.71240962947,0.9997600414838006,0.00039322982714165686,0.9993943366334167,0.042603057521860686,0.19846084200995925,0.9979337467637897,0.5616151463030354,0.24207953660194803
517,blender_bs_2_temp_0.7000000000000002.json,0.033001370541977194,0.23220785622203496,-4.771896904335532,0.23676796441832376,0.06699501027231458,0.21203285452349602,0.2119308603845228,-4.143588961338077,0.8652903703270751,0.68719547413923,0.7237891102400873,0.839711449489816,41.25390622556674,-2.016775232007581,13.82107711781639,0.5795989000286013,0.7576123387192103,0.17059033115017688,0.06233228980322004,0.222929176442518,0.9717552243582683,0.3938134543774567,0.6501206007478173
518,blender_bs_4_temp_0.7000000000000002.json,0.038861358863307396,0.24313492266465242,-4.75525065250142,0.2495543668015357,0.07328822738087329,0.22362167477727313,0.22375713644140152,-4.115894638678441,0.8670032948874579,0.638958263205762,0.6665535350347266,0.8224695781189217,35.993601930645575,-1.9244182412947608,13.86958288868005,0.49758134884091426,0.7870522195888635,0.14875233257482826,0.06025464521510185,0.20978538551918163,0.965412745261475,0.3943875241328241,0.6712667787959782
519,fastchat_topp_1.0_temp_0.6500000000000001.json,0.0004381405093163033,0.05589730970078449,-4.851409167634981,0.07210095674174866,0.00408614703052543,0.06706431458000807,0.06702940943630198,-4.7958513066039945,0.7851491867434731,0.43605682422327086,0.9447408460105188,0.1859389945219384,526.90474430408,-9.923995348737794,82133.51297454277,0.9980019829545838,0.001198750393092193,0.9983556536618204,0.013496729320195413,0.06791579509546486,0.9968708698447097,0.5217622469458453,0.25512807441824215
520,fastchat_topk_50_temp_0.6000000000000001.json,0.0006067487337896592,0.05742756401292989,-4.845978459866181,0.07382131215954862,0.004689907124467431,0.06883446679449526,0.06874624580670514,-4.812673311983443,0.7819220527077995,0.4364410462785433,0.9468968706316986,0.1856515967462437,490.93716850686604,-9.798208062352497,80007.94714970831,0.99712561835236,0.0012624567131865193,0.9982453409487724,0.012199937228538741,0.06125110017276787,0.9968414469934359,0.5144140376071017,0.2587470275345079
521,fastchat_topp_0.9_temp_1.650000000000001.json,0.0005235713493898772,0.05105663033551808,-4.9307656460770515,0.054891171443601255,0.002297321558099243,0.0490826212101464,0.051670957786062136,-4.745152260181812,0.8236753367705586,0.3708527904123958,0.7581977783487668,0.18007093068254243,944.9847603954022,-10.995036020217553,150760.34816426018,1.0,4.160024104355663e-05,0.999919120880127,0.18961514614064687,0.6526009806583508,0.9988032798738791,0.6032056074755305,0.23620673423983263
522,fastchat_topp_0.7_temp_2.2000000000000006.json,0.0003648315695077562,0.051638453495157874,-4.945261970542659,0.054084125535349636,0.0024278796051966332,0.04817956816155222,0.05107977356882584,-4.707855285628967,0.8285341935713143,0.3519722457684621,0.6991248831453837,0.18098661840371014,982.8312744882627,-11.046922422546114,155249.6530378081,1.0,4.112202035516275e-05,0.9999199884952744,0.22826930391783948,0.7328473340679834,0.9985473696573551,0.6076520829420061,0.23835034623250878
523,blender_bs_2_temp_0.6500000000000001.json,0.03446967565819804,0.23323826857465232,-4.775852295552942,0.23725142073115302,0.06735121440570135,0.21210117104148626,0.2120866106417335,-4.134620258114812,0.8657656264322802,0.6839651695265887,0.7342691472374255,0.8315357474207722,40.35950724938314,-1.9859987032329152,15.263582585144789,0.5674458113137865,0.7702300874791502,0.16064284272139914,0.05982289950576606,0.2157614994205331,0.9684201105514705,0.39360903560540444,0.6481141815782853
524,fastchat_topp_0.8_temp_1.700000000000001.json,0.0005883266761782095,0.052278883371201026,-4.937201854595445,0.057492139716579016,0.0027553020309114065,0.05153671835781729,0.053781535396920314,-4.673904008610666,0.8243361614931939,0.3893670615791929,0.8080661132611028,0.1831700809956682,934.9411642138376,-10.928546020962475,150414.74180631086,0.9999441835938937,0.00012736706117420614,0.999858884384674,0.12638388033732303,0.5027972786585461,0.9985735679636724,0.6014939352317273,0.2384537579801945
525,fastchat_bs_4_temp_0.6500000000000001.json,0.0,0.033456912343047894,-5.134204741543054,0.04541652024355612,0.0023852914489418025,0.04268019861204011,0.042664640723111755,-4.629332561308977,0.8290572452173742,0.4357243604813997,0.94516567438821,0.18510202213892787,706.7619440060444,-11.635539944778417,167696.66136215915,0.9988233086914178,0.00036930400482319906,0.9993635617388438,0.02769041011409189,0.08889154038897507,0.9975338999657319,0.6140772159402024,0.20175844849079008
526,vicuna_topp_0.9_temp_0.9500000000000004.json,0.00027528319766077525,0.060168368061443295,-4.998036458478129,0.057816844815290966,0.0022614560851821237,0.05224992365290136,0.05601695007120032,-6.814181801048868,0.7580212248981176,0.4595955704959387,0.9940107740113616,0.19637614189878932,1017.7004408576333,-10.396963553134379,34579.41233969093,1.0,0.0,1.0,0.29979372505642665,0.6658143707065751,0.9998107954019608,0.5765786291893229,0.18253607373763753
527,fastchat_topp_0.9_temp_2.35.json,0.0,0.04279790917297071,-4.921489194132808,0.04542159316431067,0.0013125191562739493,0.041535015383341034,0.04314666748574885,-4.891584167565366,0.8226509453900136,0.33481252864640126,0.6466182644561362,0.1812365692177268,1006.8691415376013,-11.187689019815966,149784.23085907803,1.0,0.0,1.0,0.46407388087095963,0.9153246407072569,0.9989493186555206,0.5948647265397122,0.219804575810154
528,vicuna_topp_0.8_temp_1.2500000000000007.json,0.00027810486246834695,0.06056839333588708,-4.998185983751223,0.05807823595992874,0.002328916390874081,0.05249975939798368,0.05639941110307114,-6.807916127185086,0.7584182404888136,0.4572574300329179,0.9921851469276719,0.19378769147582992,1007.0660638750978,-10.39614295244177,34602.77759542016,0.9999828046114647,0.0,1.0,0.2929954259985192,0.6568027486320466,0.9998097095715893,0.5780796051600213,0.18452126786872075
529,vicuna_bs_2_temp_0.6500000000000001.json,0.0007622583572708511,0.08201905480658167,-5.010568721393449,0.08574606187235741,0.007406544711700065,0.07857435873725274,0.07896215216920556,-5.06784028218125,0.7560555443830943,0.4032221665840085,0.9896448283085775,0.11440812049172605,327.6075879666579,-8.413799420000512,6291.908954686179,0.9999421112696224,8.521468546943629e-05,0.9998807240033334,0.08945824782673795,0.11972968802476196,0.9995651839660255,0.5789394637243684,0.3524982793234532
530,blender_topp_1.0_temp_0.6000000000000001.json,0.008158520019734748,0.16403744801851494,-5.028908088511458,0.19391021198665487,0.03021680218822184,0.17840416021404948,0.17841459908282792,-4.708206322992591,0.8528959736272206,0.13312576337134369,0.26608439321770966,0.07915439916491711,47.20146331872018,-2.724003978573796,29.782634651019663,0.7501037917614491,0.4906548786914631,0.3537411011980465,0.00640741039715854,0.013706638950240354,0.9935245404677681,0.45811412196705886,0.32887564754735876
531,fastchat_bs_2_temp_1.750000000000001.json,0.0007087965431870116,0.07403328437518894,-4.820057738216412,0.094830192851448,0.0055418566661214475,0.08605084793538764,0.08720466385944514,-5.0959358710563505,0.7760010040036295,0.4181950727694452,0.910136076107782,0.17597081160089223,358.251282972446,-9.310999700376659,41894.94139384149,0.999568335952501,0.00044599779428778627,0.9992938996374405,0.034791361639824304,0.1719133996489175,0.9977798647272127,0.49710374534439616,0.28023012110452894
532,vicuna_bs_2_temp_1.1000000000000005.json,0.0008816714767865716,0.08369252104711283,-4.980425508333597,0.08927912753765335,0.008041488339797773,0.08274847276203257,0.08164077211240586,-4.614570275789198,0.7467061532711063,0.4078266942210247,0.9917792204235457,0.12039488780655787,257.8576476561684,-7.779154074970139,3354.5557071732183,0.9994474976918871,0.0006404026919388508,0.9988262132236732,0.0072215749652067875,0.02371766994468059,0.9994613948579358,0.559350618622777,0.46518636014502845
533,fastchat_bs_4_temp_1.4500000000000008.json,0.0013898209076484414,0.06717928663742927,-4.793958977846434,0.09145733139397748,0.005568518468255906,0.08537408866742405,0.08486274210894333,-5.055479433876116,0.7564773219629282,0.43797347290189703,0.9507251721472448,0.18617253731589042,197.79235920740024,-8.836894094204878,18471.026954201512,0.9970811420782816,0.0015693740174358459,0.9977171600902224,0.008111328623712657,0.04889390519187359,0.9963322891060605,0.461971001415472,0.2823268310904768
534,pythia_topk_40_temp_0.8000000000000003.json,0.0010258170776169815,0.08784128684329559,-4.97906090392557,0.09377995715549667,0.007582069521228783,0.08574127108565577,0.08571180956352228,-4.691933584779235,0.7478936815916254,0.4083222835570208,0.9924735757356881,0.12076361039023845,261.6161152320113,-7.82945705036612,3370.317675191065,0.9995446987100931,0.00104412948550994,0.9983985846158563,0.012771034245894378,0.04120405328560375,0.9995228111743927,0.5581169920699887,0.4663573827563083
535,fastchat_bs_1_temp_1.2000000000000006.json,0.0,0.05129133669219145,-4.913560899676484,0.0591948263153339,0.0023915428222175935,0.05333684812553967,0.054625984138420264,-4.753051835811457,0.8167054410681173,0.40203405673617876,0.8494038339271512,0.181713652458273,863.1916382234053,-10.874889008022901,139385.36614054933,0.9998670191352728,7.85658755881924e-05,0.9998628546100258,0.1116577081350616,0.43788220385187804,0.9984086396255549,0.5881440315627733,0.23807516407794305
536,blender_topk_40_temp_1.650000000000001.json,0.018812973954595375,0.23410742729594744,-4.799415293963797,0.19853774439380772,0.04793178838779959,0.1662551416317523,0.1662227415970084,-4.206870069843371,0.8542810526994287,0.8195767409697092,0.8755698123542847,0.8126679384573646,132.77156920254978,-3.505484215645269,61.414649465920995,0.9480299188635648,0.24478794304262666,0.6890436458199073,0.0623279621843253,0.2879950193541402,0.9950254447526058,0.3725859892452329,0.658614859800677
537,blender_bs_2_temp_0.6000000000000001.json,0.03325168835636546,0.23289471831575417,-4.772031906821962,0.23690356518059175,0.066867999774721,0.21176451153851183,0.21165079593241187,-4.1329134034473745,0.8653959359454119,0.6847694197859183,0.730482630480029,0.8342308570148907,43.03345610525848,-2.0171594437092324,21.219123447346135,0.570180599961596,0.7659088031267889,0.1653674384635051,0.06410575513703366,0.21721694172228392,0.9689149248516684,0.3941702510443038,0.651727620891711
538,blender_bs_1_temp_2.050000000000001.json,0.002261508039062495,0.1597726477424515,-4.709379309044394,0.14778583050069388,0.012573794996668589,0.12026040824143489,0.12027108600590977,-5.349822091171933,0.8366665871454629,0.48632347106315327,0.4197799010735779,0.5191787146080694,198.04120963564793,-6.082296210195977,914.7133506890029,0.9998103014436652,0.00333799150352616,0.9943532326007714,0.13612843074412914,0.617589616061139,0.9979522374157382,0.3492585529117273,0.4872595380939956
539,fastchat_topk_50_temp_0.6500000000000001.json,0.00045847406632287666,0.05584364111109135,-4.856974061695688,0.07222978474442204,0.004125618848906474,0.06759667002636978,0.0677565745993165,-4.798313624038187,0.7854204859860927,0.4367123164413486,0.9474087102642524,0.18552491225491177,530.2315016479017,-9.915934317542504,81523.01337918655,0.9984653405369893,0.0011334550458099526,0.998406657227883,0.01291518647789297,0.06795230089185307,0.9970002025056309,0.5218378333468819,0.2544944940184973
540,blender_topk_60_temp_1.9000000000000012.json,0.01254683492155802,0.22220360884432086,-4.79904702774495,0.18520524897010227,0.038366047640319575,0.1523871986031897,0.15238916756040133,-4.401493353164514,0.8497504620417643,0.7813819555831665,0.8189961492267832,0.7707710600300433,161.1195636275822,-4.057779079364653,93.70090274368876,0.9786719426111992,0.11933181557537192,0.8397026301068178,0.06775489052986138,0.3373827929370813,0.9969078428976967,0.37372223287820816,0.6432088241068413
541,fastchat_bs_4_temp_0.8500000000000003.json,0.0,0.034038144192086596,-5.10605334506898,0.044748624978549964,0.002311175268925075,0.042326736192735775,0.0422093366218931,-4.581175758612262,0.8373919757873439,0.43981882382186943,0.9453648626104997,0.1909508929427959,768.9200866403501,-11.592120758329253,171035.81421250856,0.9994646764855505,0.0008346002514844694,0.9988749294056375,0.011662267050155628,0.0706692108491209,0.9972792855533011,0.6109238155694673,0.2075920555508455
542,fastchat_topk_40_temp_1.9000000000000012.json,0.0,0.04543445306540736,-4.935136852349301,0.048216460251713486,0.0016325910204789862,0.04390001387080238,0.0456968352952183,-4.8497817329200155,0.824131356776645,0.34517066413686487,0.6823001406093301,0.17912181751609632,988.1938921161284,-11.151720371718408,151517.43465479842,1.0,0.0,1.0,0.3758432436191668,0.8658224357964392,0.9987972940818493,0.5996149901687569,0.22348868894385235
543,fastchat_bs_4_temp_0.7500000000000002.json,0.0,0.03325920073862402,-5.108378884841851,0.04375922579226817,0.002298050506671933,0.041351579673087904,0.0413374696994543,-4.5808395740893895,0.8335756629616995,0.4426222774296209,0.947401870703956,0.194231028341445,776.1407908902601,-11.60372484604414,174109.05785412915,0.9990851054735802,0.0007490780596407445,0.9989987943542539,0.012822806703644062,0.07013153967998897,0.9972591463421148,0.61232462947641,0.20605044279735293
544,pythia_bs_1_temp_0.9000000000000004.json,0.0007045464392296663,0.08766276835992184,-4.979421826816808,0.09375913958546737,0.007186546646748401,0.08551877993674245,0.08570066887501548,-4.715657818565029,0.7479206680897789,0.40850812473967446,0.9944653695486195,0.12001469735203323,262.6956201917715,-7.859465964363829,3456.381005652033,0.9996432160033758,0.00010921425643238515,0.9998045091917362,0.014012444428331241,0.04454915599683996,0.9995050681716257,0.5573666048819305,0.464278488923524
545,blender_bs_4_temp_1.5000000000000009.json,0.022352099425857534,0.2323142128875314,-4.777534473260715,0.21395074008308124,0.05312556866411522,0.18384920674432287,0.18385343746828786,-4.258409577731916,0.8586861562304398,0.7606508895213555,0.7730070853826844,0.8036927067022495,83.64656828275749,-2.8760625886432876,33.610317299783276,0.870321917639941,0.44344292513308764,0.4559293405514459,0.06844352438866606,0.2996267245255547,0.9913105378803474,0.38196349024374693,0.6645416983809597
546,blender_topp_0.8_temp_1.1500000000000006.json,0.010841378006231821,0.17113752006795002,-5.022623216787502,0.17953785118471496,0.030644194597178015,0.15611299945718024,0.15611203629456316,-4.502442099291068,0.846408676252167,0.30843417353786196,0.7275604865156388,0.11406408312943978,81.15166765328145,-3.1067034624737784,69.43936318604516,0.8454889664240229,0.3972157582638892,0.5093255035363291,0.027750924909689563,0.08560772235002789,0.9909478544167074,0.46581296727768745,0.4484932044747673
547,blender_bs_4_temp_0.6000000000000001.json,0.03896223372457802,0.24092339518640724,-4.759007983073283,0.24699969274533984,0.07254351921397985,0.22145815299531935,0.2213970013303334,-4.1227569251456675,0.8667479785684308,0.6341557672761389,0.6516899638426823,0.8239150441436034,36.28143291465872,-1.9157131444172655,14.101038281916784,0.4964500060278818,0.7904248895717763,0.14595309521487454,0.05863501128172361,0.2027680846053392,0.9645098813586642,0.39540208638687163,0.6651190374722775
548,fastchat_topp_0.8_temp_1.550000000000001.json,0.00039487304454626437,0.05374419297277325,-4.916275920783023,0.06241276366311722,0.002573695707766773,0.055891823654440925,0.057799116468142474,-4.683184977914884,0.817981048206901,0.41013995893282246,0.8686234040206288,0.18435349066413417,872.2291719944028,-10.771757849045052,138589.57681243378,0.9999306558546941,0.00043739710567606714,0.9994105629117618,0.07697397149700282,0.3433627290029202,0.998465039724766,0.5904923768730652,0.24186682732207895
549,blender_topk_70_temp_1.750000000000001.json,0.015937874063424343,0.22825898456434612,-4.796874700066597,0.19185110329114052,0.04322416525975706,0.15882244602832463,0.15884103715894332,-4.324276627737266,0.8514909045986323,0.7887412589895317,0.8447719052985847,0.7747401169194057,145.01579633136603,-3.7663520055141553,73.9568823961224,0.9644564455863145,0.1861887143670021,0.7575061878220398,0.06698253908667552,0.3222295757040959,0.9962821478084923,0.3892947184844965,0.6716384216323791
550,fastchat_bs_3_temp_2.0000000000000013.json,0.0012062012105086529,0.07880066525288336,-4.814048174439269,0.10182150909353013,0.005539847213246015,0.09132717436922777,0.09383527348090365,-5.238696636290507,0.7739081577660422,0.40829048949607655,0.8902858958979742,0.17090626122466757,302.18626652079496,-9.103815690548734,29681.471435878822,0.9998782330888953,0.0003874970320914967,0.9993565615852469,0.045800784701848646,0.226058032022852,0.9983916132050381,0.491135569763555,0.28668606268951546
551,pythia_topp_0.7_temp_0.6500000000000001.json,0.0010170116387426928,0.08472589972351488,-4.981265007706707,0.08979123492533297,0.008219814972746684,0.08323889505177218,0.08237232545599993,-4.615909706485024,0.7470187070550126,0.40771967488818117,0.990515310770596,0.12075185804573514,259.5941243107281,-7.771705191640913,3512.404883222091,0.9996945543185732,0.0014873140644779729,0.9977821200427882,0.007753060061336928,0.02480241119001185,0.9994260111088569,0.5587820899106275,0.4634234072605994
552,fastchat_topp_0.8_temp_1.3000000000000007.json,0.00043859208312042387,0.05821868103597127,-4.873937708616964,0.07308486658464666,0.0034925857276759246,0.06621178229954115,0.06745337819026986,-4.770691929903512,0.7996278507596307,0.43097478864921196,0.9289403931019209,0.185827233813003,692.7293761400878,-10.30494716687609,104912.49416040324,0.9995493360741416,0.0005497780707311014,0.9991684612986826,0.03150443692251395,0.1477053080239877,0.9977752920162783,0.5502060433567808,0.24868848984373612
553,fastchat_topk_40_temp_1.4500000000000008.json,0.0005005386576167652,0.04998293963267769,-4.926288127439312,0.054856963564862915,0.002200561519258323,0.04955396428907134,0.051531823375028374,-4.7666988454869665,0.8240140007051586,0.37490965113263797,0.7616517166384831,0.1844247531969225,934.3719837710468,-11.031743614914008,149555.08402151568,1.0,0.0,1.0,0.19955292145241701,0.6503909757252232,0.9986603951065052,0.5993740626055338,0.2341205776952869
554,blender_topk_40_temp_1.700000000000001.json,0.01786433339909778,0.23277696337682874,-4.7989079296058295,0.1977873181490336,0.047413433939050086,0.16509929894571457,0.16513422065260544,-4.230729626866406,0.8539239941170378,0.818117673886798,0.8720887903206461,0.8112091730181828,135.8431394466933,-3.5590443342321154,64.00260909041126,0.9501059766068568,0.22976760340303595,0.7056576248271755,0.06314542944166636,0.29439720530007124,0.9951335241013547,0.3716223794425277,0.6511205486328735
555,fastchat_topp_0.9_temp_2.2000000000000006.json,0.0,0.04528987996964704,-4.926010295368443,0.04806412950682356,0.001594423445184307,0.043491524826643195,0.04561428812818431,-4.867798723417502,0.8238260492372937,0.3373439433803666,0.6593263997938558,0.17875556932596107,1004.014358238688,-11.160906401818556,149973.1255805856,1.0,0.0,1.0,0.4176964285714286,0.8958790093382054,0.9990206329422818,0.5985019902270342,0.22315574591306606
556,fastchat_topp_0.8_temp_2.050000000000001.json,0.0004037590872925419,0.049206386701369495,-4.939553543686513,0.0519010745183644,0.001975390382889492,0.04638995750413573,0.04879563408461342,-4.755915916390518,0.8267363586836116,0.353845510173328,0.6964356934355658,0.18510706170088298,978.8641584042396,-11.119116474594247,155958.54642923558,1.0,0.00011219891243945692,0.9998483098304378,0.26756667035520637,0.7794016171552929,0.9988095179951864,0.606767521550995,0.23095002291763467
557,fastchat_topk_70_temp_1.2500000000000007.json,0.00032644256760558794,0.0511339486436539,-4.907066995913621,0.05785459911603382,0.0022012974552391203,0.0523580177653515,0.05366943042276128,-4.776404499795388,0.8189413203683734,0.3915788687976023,0.8162546950434499,0.1824114274810388,888.8396646064218,-10.925761037227451,142073.0391919509,0.9999552332238455,0.0002576628700119191,0.9996790157785888,0.15056732740943268,0.5309140189730462,0.9984537001135442,0.5917090585129198,0.23431630230217534
558,blender_topk_40_temp_1.2000000000000006.json,0.02656554262740729,0.2489598815971416,-4.777850262984324,0.216945539877594,0.06062529160175057,0.1857585386667347,0.18570394666222856,-4.055119355336848,0.8582175356697965,0.8336639504839102,0.9075890511204544,0.8508242640995328,102.55141104826336,-2.951328136505481,37.490460305589835,0.8707942654349867,0.4124849714868509,0.505301424229177,0.05677693510785847,0.2265035803190018,0.9892742140471482,0.37695750294236646,0.693647704501909
559,blender_topk_50_temp_1.2000000000000006.json,0.025835718427706766,0.2448955032916462,-4.781835877824608,0.21422270516781472,0.05932907013647158,0.18420028887315382,0.184216999551639,-4.064657486192551,0.8577684894602093,0.8209876940345436,0.8957719492507644,0.8395247489790968,102.15084949828125,-2.9670697291469987,38.02840897376049,0.8655690527644576,0.4080297267065369,0.5126341105317701,0.060109387501642006,0.23463026788936034,0.9845331817134235,0.3928794333849445,0.7125403270359775
560,blender_bs_4_temp_1.600000000000001.json,0.019865571655161358,0.22961461470916833,-4.78213233611704,0.21112486603860653,0.04948068974514841,0.1802436920375768,0.18020098841400864,-4.3172829433435504,0.8577238873929581,0.7591056101394785,0.7603865468517599,0.7977372911694834,89.01972352435007,-3.0259864087938735,37.71212225050707,0.8957612192902633,0.3896877744628623,0.5116618232733714,0.0720678474771564,0.32332884323960265,0.9929545408706194,0.38299923963756344,0.6679562876323432
561,pythia_bs_4_temp_0.8000000000000003.json,0.0008074243146959908,0.08169161285147705,-4.979321280537444,0.08771760221945504,0.007617342544956789,0.08123010813743507,0.0803893575600747,-4.574186413295191,0.7464653062891182,0.4075919742847358,0.9890372607758062,0.12147707068563428,254.6099054235659,-7.748039417422967,3344.205432676926,0.9992411137140333,0.0013932817652445948,0.9978571916984894,0.0035573862572551955,0.014445842226525507,0.9994462701439504,0.5594136710911547,0.4633884817571172
562,pythia_bs_1_temp_0.8000000000000003.json,0.0008032773333976794,0.08782169806681059,-4.979482701518061,0.093620314599804,0.007462952414755419,0.08556146176999699,0.08519682018945031,-4.692500677165363,0.7479280797239581,0.4087738152823804,0.9923932194844804,0.12155571719156996,262.06348136086467,-7.827457058896044,3629.680604242643,0.999347359204775,0.0004483154012135475,0.9992783443627873,0.013198652590512143,0.04165385940891012,0.9995158374928579,0.5580592772859848,0.46533057876971057
563,koala_topp_0.8_temp_2.4500000000000006.json,0.022055462435101147,0.20692578822927513,-4.5897842604965415,0.19786708349858567,0.04676335758940606,0.16707479697458147,0.1706564071977542,-4.93417939706443,0.8420677585488611,0.8555266471387893,0.7144304582676287,0.9874169699250768,193.01714724689114,-5.452827248263362,1305.5080082416175,0.8740700145271281,0.10782396950941588,0.8713781178310983,0.18108058270330077,0.6336724393439337,0.9932516309778131,0.4741683190782452,0.8090521517496343
564,blender_bs_1_temp_2.150000000000001.json,0.0024523122986834824,0.16027633324882695,-4.711633239797032,0.14596112278449586,0.012525325405268035,0.11982402254305119,0.11986195588376244,-5.3907419042700475,0.8354522944115743,0.47685763667532227,0.4183090283401477,0.505700791576917,206.47487323988645,-6.228675573562879,1020.8071872303371,0.9999151775189584,0.002018362898175856,0.9965638589555338,0.13959290193891805,0.6273957529765642,0.9979922921615114,0.34588489801752814,0.48356378271448885
565,fastchat_bs_1_temp_2.150000000000001.json,0.0,0.04184824342817773,-4.9148022261854445,0.04503463143926202,0.001186193353384275,0.0409011476289175,0.04286464682305818,-4.947245770321402,0.8208086857367694,0.3395095014367755,0.6651784748085277,0.1791053802238222,992.3338086804238,-11.124176461790498,145071.41998581606,1.0,0.0,1.0,0.48682021878241133,0.9206961069407813,0.9988283245252219,0.5889889065474714,0.2145843648970941
566,blender_topk_70_temp_0.7500000000000002.json,0.04252508200175288,0.24663823867910617,-4.75502037365288,0.2539102847501722,0.07704381466615742,0.22686350540471478,0.22701655578478228,-4.1096302140360415,0.8672299864826287,0.6502878036910843,0.7069999093598163,0.8412936979417519,34.429656845586926,-1.9117015904505106,13.503478308153687,0.47113627973911804,0.7820189918978631,0.15496486106953564,0.06446114757569342,0.22023483812129502,0.9779619209712249,0.3890735526201633,0.670219185519207
567,fastchat_bs_4_temp_1.0000000000000004.json,0.0,0.05603693766961307,-4.804500876265393,0.07610110665448407,0.004027098248377025,0.07341295681169105,0.07294054814259954,-4.903061549033892,0.7600407205897906,0.4424836038185731,0.963143858910515,0.18677903475016716,218.4136778426217,-8.875902389571268,32006.365305223662,0.9961734849400758,0.0012939434768732556,0.9982321756195645,0.004427936409674396,0.026467823340969452,0.9947945444670558,0.47433825082170505,0.2758923658560851
568,blender_topk_40_temp_0.6000000000000001.json,0.04091613328608988,0.24379300128201636,-4.754269651560119,0.2528103148028892,0.07644666113938048,0.22709722658905002,0.22704149319965816,-4.116414991224555,0.8672069216517383,0.6356679021455719,0.6661739350132273,0.8427375472703111,34.04602039913363,-1.8547000214846487,12.456049682497618,0.45768577668419985,0.8035023920125509,0.1377010423063861,0.06000815157753927,0.20823636547607002,0.9745636670879235,0.38612322712908514,0.6469781285883235
569,blender_topk_50_temp_1.8500000000000012.json,0.013683578169595218,0.22330338055612903,-4.792885352666724,0.18800104344861504,0.040247552095939304,0.15530215207167386,0.1552956236607625,-4.344646848486156,0.8509413498180203,0.7850525678140825,0.8276498605146068,0.7741140136787221,153.21621514498716,-3.9071670554597935,82.706918015504,0.9735435649576155,0.1507922833483115,0.8002594639428403,0.06632504742430588,0.3260301200214051,0.996470836471512,0.38496502170709546,0.6664874545060094
570,pythia_topp_1.0_temp_0.8000000000000003.json,0.0007842848296806891,0.087762903727489,-4.981048298235817,0.09320009800902526,0.007513962659032061,0.08552769092185325,0.0852728478233461,-4.6941223826181995,0.7478297136569235,0.4085442918689858,0.9928434533400597,0.12077229534867752,262.5721279123072,-7.843467818659878,3518.1892587137913,0.9999343999633811,0.00034346536093782953,0.9994267959958937,0.01306207531335445,0.04216962781650488,0.9994844418162762,0.5576323183778485,0.4659655075852251
571,fastchat_topk_60_temp_1.2000000000000006.json,0.0,0.05210116291188299,-4.901825605160405,0.06021667044535833,0.0024371105160186698,0.05420820893815506,0.05557674006148711,-4.778589849196131,0.8165473275439322,0.4020479141779136,0.8477532142428278,0.18252383506677572,855.8188736536789,-10.858636268276225,136988.10912889917,0.999977844237307,3.980257987047426e-05,0.9999236717738866,0.11648461822595113,0.44814954245337657,0.9985681108533452,0.5859780898875936,0.2374915728239634
572,vicuna_topp_1.0_temp_0.7500000000000002.json,0.0002765293090873849,0.06025612804776255,-5.000206500132643,0.0574377665262697,0.002312794971054459,0.05199879957744162,0.05567215736842936,-6.820803660242777,0.7580900229049365,0.45863332654920763,0.993138062975263,0.1953697996527913,1015.0025665961995,-10.386553478571734,34249.045804421716,1.0,0.0,1.0,0.30719444986710315,0.6717315277007456,0.9998063211890286,0.5768046092739445,0.18170722237721124
573,pythia_topk_40_temp_1.3500000000000008.json,0.0008875980608025973,0.09024310517319853,-4.979971943764729,0.09667664863355382,0.006331517315968578,0.08733660209471394,0.08814861988799855,-4.832741846705757,0.7502113389597449,0.4082619980978841,0.9941203958838558,0.11972847985487517,270.2011901278359,-7.9762274331110055,3834.049136648475,0.999884847584942,7.037448914737636e-05,0.9998869185471378,0.02355729651978035,0.075954800362045,0.9995523582226444,0.5576305610622426,0.4634552144646529
574,blender_topk_60_temp_1.4500000000000008.json,0.02180734244322187,0.24012801171104653,-4.790612851830548,0.20602472682862474,0.052894256136158696,0.17487192621249875,0.17486115805487693,-4.16400727571295,0.8551928543107092,0.8221036066451517,0.8840693141782364,0.823149809895479,116.89956542917609,-3.2625931744163723,47.976361833577336,0.9178380500011266,0.3155594899737943,0.6108558804715838,0.06488984765332469,0.27478309348757796,0.9916993490400937,0.37892072828878987,0.6866861529236122
575,blender_bs_1_temp_0.9000000000000004.json,0.013246676823191162,0.20576094389346736,-4.75975047226122,0.19735566871095966,0.037916417684994916,0.168554607127183,0.16860246449507205,-4.609028369488985,0.8543360019649879,0.6833831922640581,0.5922570511901178,0.7468675067829262,96.95335868883518,-3.6279550156420957,73.04628297944255,0.9493319801058981,0.21536659390289972,0.7065049372740766,0.09089167228471064,0.4160536612632756,0.9948672291355688,0.38695495945652975,0.5994974668748435
576,blender_topp_0.7_temp_1.4500000000000008.json,0.00987747571432642,0.17676479240971635,-5.0118382424558305,0.17612197153714265,0.03010669268338882,0.15202656484672977,0.1520825330535493,-4.507157566321002,0.84400325009837,0.31272634418899947,0.7447735582977706,0.10783882167143505,94.1341808525361,-3.2596881379422054,77.12610043209166,0.8972924241494338,0.3420307289322039,0.5699888756166085,0.03638578923539908,0.12279026321659603,0.9899523851113499,0.46216471551389654,0.4384675389785278
577,fastchat_topp_1.0_temp_1.700000000000001.json,0.0,0.04713351562397812,-4.924566630510619,0.050333489809778365,0.0018485732778793437,0.04527743294268156,0.0475140802555397,-4.8615071501505485,0.8241617035883471,0.34657702541096247,0.6858391768214149,0.1794777568058138,964.2503333669025,-11.070990771523492,147987.23514361423,1.0,0.0,1.0,0.3359706676958703,0.8319565687901306,0.9988613142192541,0.5961965425719317,0.2288678916466895
578,fastchat_topp_0.8_temp_0.9000000000000004.json,0.0,0.06146618267043465,-4.837857041479218,0.08058924575639785,0.00462838595949959,0.07498832582405374,0.07476954699350097,-4.862639315333494,0.7755737349612069,0.43779612141246355,0.9501055208769885,0.18598192407834574,437.87570359166955,-9.595938540958745,68518.00276674076,0.9974125289646844,0.0008729637909494131,0.9987608863876007,0.00999530553164854,0.0519956443439293,0.9965785787194879,0.5018742090693568,0.26433340974825015
579,fastchat_bs_1_temp_2.0000000000000013.json,0.0002569163655489402,0.042974536256541795,-4.91901745771442,0.04618561523653292,0.0015578553005979792,0.041966998583452736,0.04388003422435853,-4.927761150467643,0.8221758832652066,0.3391218007469908,0.6651332893554478,0.1785489779995443,981.6860895075583,-11.125845088428024,145521.97244251007,1.0,0.0,1.0,0.4441829248110623,0.9016854522175346,0.998974065504725,0.5916670941700745,0.21675086034957916
580,fastchat_topp_0.7_temp_1.1500000000000006.json,0.0006661652324395599,0.06269386535635266,-4.840265980035686,0.08222050352434047,0.004478859825683939,0.07583367041537172,0.07603729583969415,-4.861218801131942,0.7779707614409818,0.4378132602524212,0.9488552084190939,0.18651249209908216,473.3324814635927,-9.658976914509838,71071.58046183609,0.998002282368728,0.0009542632666083393,0.9985868340130968,0.012659359877579816,0.062185160335260975,0.9969843355391605,0.5062902858862184,0.26147924379393106
581,blender_bs_4_temp_1.8500000000000012.json,0.014653193911033568,0.21761624986246544,-4.774864091823646,0.2009349990094556,0.041743768307181094,0.16915205289948018,0.16910940072196304,-4.4469800114631655,0.8549941279856317,0.7361825880983577,0.718424576260783,0.7642224553824675,104.18074499992842,-3.4143981486450343,54.98428942710877,0.9473799715408847,0.2655458376840354,0.6469495120412269,0.07526050249727455,0.3610228295990254,0.995027738528807,0.38303227004669715,0.6438693760154747
582,fastchat_topp_0.8_temp_1.2000000000000006.json,0.000611625800863562,0.059321854938286754,-4.858347868565636,0.0755994526942525,0.0036064200809304103,0.06926596909486446,0.06985066930741428,-4.79900164151404,0.7926792374350551,0.43384232873080397,0.9369198022578377,0.18621922134076233,624.1498598538748,-10.103306882983247,94014.6746578438,0.999052495062582,0.0003591368311215445,0.999422253014816,0.02219215746175835,0.10888663824575452,0.9976246933731906,0.5359409846166475,0.25205140709372664
583,fastchat_topp_0.7_temp_1.0500000000000005.json,0.0,0.06159996748605596,-4.836809667989125,0.08095835794400809,0.004697030386246883,0.07527075554817649,0.07537983316225208,-4.863346553025684,0.7748371238347684,0.43783317047276854,0.946997561889624,0.18765326830738457,424.4626974146467,-9.531526779308166,65742.81207579847,0.9973916041714798,0.001202007235909903,0.9983256024362055,0.011168260056761496,0.05261194416522451,0.9965797587344838,0.4993384827757448,0.2626055464151285
584,blender_bs_2_temp_2.2000000000000006.json,0.007776716794003267,0.195488048869988,-4.748019950184695,0.18322017268311142,0.028768905811812236,0.15209121867156689,0.1520292155811765,-4.75997084609125,0.8502190537374875,0.6637765114518687,0.5888971031684005,0.705479616172752,125.09283466665691,-4.21286729971348,173.68016983286003,0.98547637203287,0.10187529981614472,0.8520936366270654,0.09287806479307123,0.4629661374545071,0.9963451748896246,0.38107872288287215,0.5914248929780377
585,blender_topk_40_temp_1.9500000000000013.json,0.012827261338879459,0.22356229043591153,-4.803867419183431,0.18581643113223453,0.03883608407802798,0.1531705728280932,0.15313564543784644,-4.34163163001884,0.8507924211750398,0.7937910273977128,0.8379349819066049,0.7805372193194776,159.36723186874895,-3.949783816835346,85.48386028960711,0.9774840852674235,0.13684737906020555,0.8163356575936765,0.06251518920387128,0.3191917799451537,0.9964479429006179,0.37211461524846645,0.6391531320928241
586,fastchat_bs_2_temp_2.0000000000000013.json,0.0011410063886943976,0.07336149418778079,-4.844291796316379,0.09042682927649025,0.004689716413440199,0.08102844706482587,0.08387753977081382,-5.127114391433025,0.7934940517214003,0.3934644329728656,0.8513840538141847,0.16792303969307118,479.44487706477287,-9.664210076041304,62171.70845203616,0.99995309180756,0.00025227632722147,0.9995680078404063,0.072517531285111,0.3327012351819614,0.9986694006520138,0.5264443996729943,0.2776343966949972
587,fastchat_topk_70_temp_0.7000000000000002.json,0.0,0.056583049060474205,-4.858245534111555,0.07271367558838704,0.004046888596256935,0.06745657464940251,0.06747225151160674,-4.802094345418212,0.7875672855875966,0.4345805340921747,0.9425926430808061,0.18458815528577655,551.7712840367318,-9.986533936268437,84788.30686672966,0.9986271102984461,0.0017837510186832748,0.9977626953663414,0.015982480337758873,0.07912601004091162,0.9967756936918026,0.5270525217631097,0.2540097380412787
588,fastchat_topk_60_temp_2.050000000000001.json,0.0,0.042582577199260487,-4.903131342075699,0.04430978561828162,0.0012998183525226217,0.04012885103890918,0.04206708229808757,-4.987547205675957,0.8202530851969025,0.3409039935491796,0.6711420417925382,0.17824943247409253,978.2040924931584,-11.088679206794671,140425.3353656146,1.0,0.0,1.0,0.48100408332235667,0.917677736353253,0.9989399478414293,0.5833534893190118,0.21865018646048662
589,blender_topp_1.0_temp_1.4500000000000008.json,0.009142311003004337,0.17811040561835922,-5.000633061073654,0.17337830142799227,0.028846084298065525,0.14940869851103003,0.14940976400472109,-4.5300526722248655,0.8425314932530995,0.30471370123989555,0.7152713834481097,0.1092484639224284,99.87435221615958,-3.3044111021205356,66.77898317872265,0.9132624668322351,0.31958669271102236,0.5939846805250837,0.04735022000851646,0.17399867794460858,0.9940898504970423,0.4665371197510721,0.45660675216037144
590,koala_topk_60_temp_0.7000000000000002.json,0.02707316172657931,0.2087055065077242,-4.5763131725682,0.21492019675113055,0.054863005321638444,0.185509602803219,0.18909016069874723,-4.776944459988031,0.8422424990982259,0.8614565145468609,0.7604860766157683,0.9882937939964699,171.14017947029103,-5.364605411402531,2468.7025916912316,0.8463917288824608,0.12536015147372248,0.845986708344404,0.17194806068557203,0.5555327722701662,0.9913388509071192,0.49411137900163227,0.8083718812559836
591,koala_topp_0.8_temp_0.6000000000000001.json,0.027646320262908405,0.20855095209190294,-4.5524594400686045,0.21649551579368898,0.05619855675629005,0.18736867133459514,0.18999738021202636,-4.658457173862514,0.8213413075452742,0.8775559392802692,0.7215485065819568,0.9880867368212793,234.62850447701626,-6.342336468497822,7825.8510253294635,0.9319491867246298,0.054951035891883916,0.9281346472667229,0.17635540219969809,0.5420891148051472,0.9981950601502059,0.5295102392773777,0.8054537177559915
592,fastchat_topp_0.7_temp_0.8000000000000003.json,0.0,0.05793358878138788,-4.831809062490831,0.07653156939098235,0.004858510030262138,0.07179468075010859,0.07157209907396392,-4.832704211873187,0.7716832225771969,0.4399367807550588,0.9515532225641712,0.18869208541117713,384.0952025834916,-9.422328715149476,61918.38796620464,0.9964315815508111,0.0018336334637322402,0.9973944765114792,0.007217822907589134,0.035666585721223894,0.9960233720102367,0.49506606122683344,0.2654803200858405
593,koala_topp_1.0_temp_0.6500000000000001.json,0.03330326495071306,0.2080904560266921,-4.582051398633849,0.22936731953059653,0.060441781931194385,0.20133048768488265,0.20272887518060834,-4.735946087685113,0.8540978189657279,0.8254327752998535,0.7530969814799479,0.9897453512802985,108.85355936176283,-4.55124172224357,1907.7709042943802,0.7424114590070627,0.2504627499810862,0.7007551189626009,0.1521199047141937,0.5561594799661802,0.9867341563116637,0.48290843562795077,0.8214271810164334
594,koala_topp_0.9_temp_0.7500000000000002.json,0.024875407005675036,0.20589340605725098,-4.556735257791129,0.20818983334024188,0.052037082869868446,0.17915005579429077,0.18354939107439283,-4.8190561772807765,0.832488478706923,0.9159318148507214,0.8170587985474156,0.9893770559848416,208.18474352522202,-6.2584633098637,6788.301693522806,0.9497296465056139,0.03743188139546015,0.9519690886959368,0.17413351905905922,0.5337761365420044,0.9971437368928856,0.4914044822779006,0.7965326314663358
595,pythia_topp_0.9_temp_1.3500000000000008.json,0.000798496570797272,0.08989901158999872,-4.978561497159103,0.09658525675845461,0.006590509193063483,0.08743256814518613,0.08769774583990764,-4.754064837266147,0.7483236852845382,0.40889103814272876,0.9941839457257702,0.12077987057050464,265.00212416368487,-7.874209084890548,3546.6872409635894,0.9995351118576301,3.256363705379499e-05,0.9999328869458018,0.016667565914895148,0.052362891110410446,0.9995000884688573,0.5561766741979723,0.46448776765048744
596,blender_bs_2_temp_1.600000000000001.json,0.01595909213303972,0.21556945578962464,-4.760040303825979,0.20550964874329453,0.043091472012455695,0.17447470838368356,0.17444990069447566,-4.47297862814159,0.8565339757709899,0.7230756665752405,0.6652110155182689,0.7792216687247406,88.87784471047246,-3.2997484465102938,51.17664024368705,0.9262635779676761,0.301956982506563,0.6035228090984174,0.08490566037735849,0.3849691640532389,0.9938112636317861,0.38748436163480804,0.6258533120012751
597,fastchat_topp_0.9_temp_1.9000000000000012.json,0.0,0.046929364143916054,-4.928541209789695,0.0496332365468325,0.001782688686326422,0.04459329843805053,0.046958616206958195,-4.790414934696005,0.8266118057845961,0.3501256827599695,0.6870611322938508,0.18417240164626736,989.0684979590179,-11.124895615067153,153789.2382239506,1.0,4.9159811472601725e-06,0.9999893897261136,0.3056066918580241,0.815387960714674,0.9987281437974301,0.6042321920571766,0.22949036351264834
598,pythia_bs_2_temp_1.1500000000000006.json,0.0009482685580624303,0.0852110885894331,-4.9809998541274485,0.09017303657587236,0.008187978556296334,0.08327928661682457,0.0823713757698683,-4.620816674819686,0.746747548130924,0.407710859619356,0.9896486934562839,0.12132642952398759,259.6929842305749,-7.775008112793966,3367.819849004945,0.9992754698209199,0.0013141055370252503,0.9981166183184544,0.008483644490597558,0.027269552259656802,0.9994382722264581,0.5593116370568644,0.46536011552214984
599,blender_bs_4_temp_1.8000000000000012.json,0.015453577547361892,0.2211854650745011,-4.777197876386897,0.20209978715470406,0.04432149672065321,0.17037235695558836,0.17030041001075674,-4.419038765472899,0.855376811524527,0.738172191834526,0.7279684244420779,0.7664287433130732,102.1212107947738,-3.3404890442184776,51.246751719971265,0.937572235308129,0.2909522906349829,0.6195649222666815,0.07372538577605335,0.35236499463554843,0.9937583239207415,0.38107991195242374,0.6503451073051337
600,blender_bs_4_temp_2.4999999999999996.json,0.007189215205598819,0.20084873942181755,-4.758386226789888,0.1794887780611605,0.02865708813139922,0.14730231202441202,0.14725350151594346,-4.74478926347342,0.8484524930973789,0.6515874495980375,0.6063341927113357,0.6765196487432492,145.86877898679705,-4.3365104732487305,132.55310137087596,0.9913829808894546,0.07783963009220908,0.8845805385191173,0.07860216065960475,0.4295698089765492,0.9967419052026746,0.3746839765282431,0.6025159229977465
601,vicuna_bs_3_temp_0.9000000000000004.json,0.0009050133626976505,0.08214761939051478,-4.977462326631348,0.08821432555368902,0.007818996558303922,0.08170463172309009,0.08074461725234927,-4.584987648729047,0.7466780495219132,0.40698918629090264,0.9875323014009686,0.12147915978961416,254.94733331232592,-7.736543211647185,3451.892442687353,0.9988040274820346,0.0015800618757791265,0.9975678264249117,0.003855085290910667,0.015198798781836753,0.9994247375857582,0.558734239359284,0.466098314645363
602,pythia_topk_70_temp_0.7000000000000002.json,0.0007323097407407334,0.0867663059478904,-4.981063000420081,0.09250944144678411,0.007950336575000015,0.08494147627449058,0.08465022717681903,-4.6797213367255575,0.7474938491243284,0.40833284559157734,0.9912081398998633,0.12138431868227893,260.538642139733,-7.815528116244617,3362.271384834187,0.999584389712975,0.0005805530151074392,0.998974237000183,0.011988278932422701,0.03727944164926492,0.9995011890677387,0.5581148900379059,0.4658330572332402
603,fastchat_topk_50_temp_2.2000000000000006.json,0.0,0.04031546819472107,-4.922750217730639,0.04333526085417764,0.000943177116791851,0.03935847594951406,0.04095900973206241,-4.957802395190966,0.8202301692361293,0.34338324299121914,0.6765040643729365,0.17930880857932793,991.3510287130648,-11.137075571064365,143884.77373091914,1.0,0.0,1.0,0.4977185255723525,0.9212659735263133,0.9989338434149321,0.5893875632247161,0.20996736328270238
604,vicuna_topp_0.8_temp_0.7500000000000002.json,0.000276581570590383,0.06012226880999748,-4.997829033783706,0.05814573658263067,0.0022839513885980355,0.052489861579122374,0.05637197078566493,-6.809163571111526,0.7582252019856026,0.4597693620816437,0.9937862189654509,0.19674613406424493,1011.4701738056582,-10.395649183107805,34668.49609362349,1.0,0.0,1.0,0.29189821585258846,0.6565503073762609,0.9998080598582854,0.5763857477673437,0.18356420119864403
605,vicuna_topp_0.9_temp_1.0500000000000005.json,0.00027704531363802225,0.060225857835971675,-4.998754908670658,0.058000322025084955,0.002316003037337069,0.052389412527981315,0.056246647840338324,-6.814347008640052,0.7581508504353928,0.45929798222952667,0.9940500701074395,0.1959126255135411,1013.7049542026757,-10.398307357383588,34657.07789150162,1.0,0.0,1.0,0.299099827148854,0.6660039456210515,0.9998029124577604,0.5769216815888528,0.18140054651462123
606,fastchat_topk_50_temp_0.7500000000000002.json,0.0004268859252049369,0.05640832906138272,-4.85997357414455,0.07234079080456463,0.0036265028543137684,0.06685238574980039,0.06708753148915791,-4.789546627814409,0.7907057387008157,0.434322823329257,0.9399290442463929,0.18559120840130294,588.8903024541584,-10.10905056208263,91335.47188576648,0.9985157550108953,0.0006216729899996159,0.999112311167752,0.019539758880238102,0.09634393097192827,0.9971361993527377,0.5340340750463285,0.2534933636332544
607,fastchat_topk_50_temp_1.750000000000001.json,0.0,0.04614552462389769,-4.9283866941752,0.048807894192640935,0.001568281662867691,0.04405879955972762,0.04605391084430746,-4.869922372919869,0.8240785941525808,0.3464253410724905,0.6849801748946018,0.1796744527720476,973.4675272334204,-11.070815935983985,148044.21084795916,1.0,0.0,1.0,0.3569226711504542,0.8501010700443224,0.9986392397820419,0.5945623137985386,0.22560717697308513
608,koala_bs_2_temp_1.3000000000000007.json,0.000274220593611154,0.06048797839909087,-4.994799117341594,0.0571368527236526,0.0022954063162232826,0.05164749013809264,0.0554555038054539,-6.838922424698442,0.7602838150383103,0.4514824847452211,0.9940113973405864,0.1842667516758624,965.4956104430604,-10.371159410912515,33890.86719311913,1.0,0.0,1.0,0.2875028766991084,0.6567998903550517,0.9998051698466083,0.567583447016046,0.1848754615663172
609,blender_topk_60_temp_1.2500000000000007.json,0.025609610699953586,0.24559426165214646,-4.7816131036783895,0.21321896748917163,0.05774938909092657,0.18187965078322357,0.18189198890438651,-4.088173270826878,0.856906548372362,0.8260925867341871,0.9080035715915911,0.8326512796611464,103.93689702688286,-3.005231373885757,40.93956247180087,0.8804443766562516,0.3974038081835248,0.5215164026959486,0.06182100819059171,0.2439220303024729,0.9870586238481597,0.38058796578062043,0.6964052773685168
610,fastchat_topk_50_temp_2.5499999999999994.json,0.0,0.03775307105234424,-4.914057405447748,0.041210677078843204,0.0009930931468265086,0.037670582074387525,0.03897378670348531,-5.0162463609471875,0.8162468391020149,0.34685192570240514,0.6844259401625792,0.1805841275354542,991.8256421557105,-11.155219962021967,141422.94900157134,1.0,0.0,1.0,0.5607274159663865,0.9416521203408974,0.9990271696527917,0.5824257666195358,0.20519730266339412
611,blender_bs_3_temp_1.3500000000000008.json,0.024172735697831474,0.23602298310125805,-4.77188180854837,0.22071323318179534,0.05571958055816821,0.19100263818448387,0.1910493193418612,-4.249606828342913,0.8599484773700952,0.7543805109539629,0.7588689900827195,0.8145962496095448,74.05306861444254,-2.724942957577329,30.5279801759581,0.8407901385769765,0.5010196107937134,0.39595001921740247,0.06919511289958741,0.29450655402768533,0.9913398010164323,0.38218251504888345,0.6574624165471589
612,blender_bs_3_temp_1.650000000000001.json,0.01781574311198201,0.22197281645176795,-4.777577299144926,0.2080275678589782,0.04605758966190873,0.177286849688368,0.17722541326484198,-4.403070524750548,0.8570517750716705,0.7329206916606076,0.7108154948739165,0.7760174638676902,88.84823529004959,-3.150785220040475,47.78931038894324,0.9142293471602625,0.3486383955777259,0.5538664722232015,0.07682723680768755,0.3495098676137266,0.9946142025043199,0.3806685356793577,0.638506581350361
613,blender_topk_70_temp_1.3000000000000007.json,0.026807604796293075,0.24615393789018844,-4.781505264938762,0.21387042066174733,0.05849209511461594,0.18353634522465845,0.18356801055346358,-4.118301245508279,0.8570548148908672,0.8059251249878424,0.8829957078568854,0.8133898333841275,103.60685339719078,-3.022459751967325,38.62852279554707,0.8853282902643888,0.3892402043519112,0.5266288728402171,0.06034794035646424,0.24557790834602367,0.991012242558766,0.39520674990572985,0.7109192563567341
614,blender_topp_0.8_temp_1.4500000000000008.json,0.009986854720442126,0.1771494421346885,-5.011274775730042,0.174476902575256,0.029758388854760523,0.15038651976529813,0.15039830903897536,-4.5134956288054715,0.8434651694064325,0.3127302604600626,0.7375713195356665,0.11123281766945547,94.49054650540545,-3.2429488515596665,88.72167193146085,0.8993101033659145,0.34501963240159156,0.5666035170578048,0.04029408261312652,0.1397135218252594,0.9918443345211899,0.46179731534213625,0.4491540095973179
615,blender_topk_50_temp_1.750000000000001.json,0.015735827740397185,0.22699401834871424,-4.800266470258243,0.19249509761792594,0.04360551869705901,0.16011858346124447,0.16016466751064462,-4.290313241637425,0.8519537184464825,0.7992572200112245,0.8499669145015879,0.7871293016187677,145.2084991852298,-3.7582065128094273,72.56916642538627,0.9657337986994178,0.18119268056677926,0.7631301613569045,0.06505987570107624,0.310937908667678,0.9952260974639866,0.38711562092562457,0.6703316283226902
616,fastchat_topp_1.0_temp_1.650000000000001.json,0.0,0.04677842360961761,-4.92530397431433,0.0506709875738524,0.0016275722089173423,0.045572381275454196,0.047771796256717444,-4.853223681202274,0.8242037417980613,0.3489393443853195,0.6903771960805077,0.18076846220709164,953.7694156852965,-11.04770856607548,148054.86082674545,1.0,6.775610927129919e-06,0.9999855461448376,0.3130382376730687,0.8108429669880844,0.998933371919199,0.5966701514797854,0.23006460657987526
617,fastchat_topp_0.8_temp_0.8500000000000003.json,0.0,0.05913741911965909,-4.837215508056324,0.07848724725966522,0.004555746445325604,0.07327837858714742,0.07298516625376568,-4.8459063482567535,0.7749684417017844,0.4379900113751195,0.9486677006992804,0.1871147971886237,429.46412991348893,-9.560858211332446,67777.30927742664,0.996900156074051,0.0009525642058332839,0.9987172447296512,0.009512045673380862,0.04682702415770684,0.9962529600462503,0.500905039355999,0.2605560711496551
618,blender_topk_60_temp_1.700000000000001.json,0.016344871818812702,0.23001577503586837,-4.800368819038662,0.19437462566032218,0.044637631849678935,0.16185931021515587,0.16191588983861294,-4.27980738347645,0.8523306148607582,0.8044945837585287,0.8599527315726797,0.7921624176718919,142.21331107349744,-3.7124858510975347,71.49161288435967,0.9607095286266489,0.19419828155674712,0.7480073169854259,0.06694509524294591,0.3104377637130802,0.9957816170147159,0.3773953332026829,0.6622818267466413
619,pythia_topk_40_temp_0.9500000000000004.json,0.0009358513964775191,0.08871122511245684,-4.981323427297949,0.09499465532579847,0.007081445758533568,0.08636087820877669,0.08663166154444521,-4.724877685715254,0.7482742032505992,0.4074130883911512,0.9935415527199466,0.1187797140932599,263.6346428697295,-7.8647814105318785,3580.1389062635817,0.9998149308299398,0.0006143761548951602,0.9992473259421247,0.014996886927803795,0.04856076610238895,0.9994700446503806,0.5570911871661772,0.46645991655846625
620,fastchat_bs_2_temp_2.35.json,0.0,0.0691640025699029,-4.861674545532872,0.07997969602166509,0.003824459410460881,0.0711842713682697,0.075045947150325,-5.153880485901139,0.8112743819591199,0.34805422461983165,0.730443983125755,0.15971300028109417,597.7890294170597,-9.938329894796363,79783.1004197241,1.0,0.0001483679525222552,0.9998516320474777,0.16182885116264475,0.5846209248151607,0.9990298600065955,0.5465162507659073,0.270571598729764
621,pythia_topp_0.7_temp_1.0000000000000004.json,0.0006762572760721914,0.08648254792670233,-4.978132116511596,0.0919157566032478,0.007765080025648624,0.08452700271901242,0.0840001538239655,-4.651682336394086,0.7472305208798332,0.40727708647177935,0.9921572765335138,0.11928655739095703,259.65952244269585,-7.789334243298113,3315.557705162213,0.999683551481897,0.0005271642135130883,0.9991758206221754,0.010405069020140304,0.03265020307175202,0.9994699607793938,0.5582252477502965,0.4647800656751738
622,blender_topp_0.7_temp_0.9500000000000004.json,0.009441744693391721,0.1576989439301258,-5.024138757489202,0.19230888587143147,0.02904534605867829,0.17445496797012253,0.1745094907616775,-4.683334321721017,0.8532647082908217,0.23872967448918342,0.5407804438131677,0.1086164127796377,48.42820169850003,-2.9419990993462637,60.416672394060456,0.736849684753811,0.43416309320389085,0.4718846446251387,0.0129261157333444,0.028453833627055124,0.9830290777681987,0.474637398811317,0.41345738509285335
623,vicuna_topp_0.7_temp_0.9000000000000004.json,0.0002811318895829465,0.06065895673189379,-4.9980177023998,0.058623419860783677,0.002340527983658457,0.05297911227799348,0.05689021227579197,-6.787858213585986,0.7589711980048556,0.4565656006138278,0.994241111831828,0.1917863915917496,993.9351530104518,-10.386759558829592,34321.98740137169,0.9998793542813303,0.0,1.0,0.2877358133048349,0.6461689235962572,0.9998085816023258,0.5780884904593495,0.18683358716648224
624,vicuna_topp_0.8_temp_1.2000000000000006.json,0.0002764850324086526,0.06039777343421847,-4.997944181113993,0.05811792904474586,0.0023159821441627033,0.05247353973612222,0.05635868073615355,-6.809350533513712,0.7583615900147209,0.45964283852707793,0.9932083188459755,0.19684193031030717,1010.344618589069,-10.401001485482192,34890.4599854717,1.0,0.0,1.0,0.2916913257470765,0.6568934113144324,0.9998098207333675,0.5766649900960462,0.182970003985167
625,blender_bs_3_temp_2.150000000000001.json,0.010214340752311224,0.20616190971610698,-4.7564436279347815,0.1893969972905951,0.033171062521669195,0.15805140752773955,0.15813905623135882,-4.649470031650554,0.8518053791908553,0.6793176339180969,0.6199613610403389,0.7153043198686095,118.75645266093022,-3.901569381727235,91.09631293177651,0.9797739596136267,0.14331761993312947,0.7946119814460744,0.08105618477669518,0.4152839780146053,0.9964569209900738,0.37606389532943507,0.5955100864816311
626,blender_bs_3_temp_2.5499999999999994.json,0.006233945674335566,0.19449761587454173,-4.744847580693242,0.17752385793742548,0.026260328156085408,0.14616611085046516,0.14620308988211644,-4.813886435520048,0.8479646441844522,0.6335518421162811,0.5734706062502701,0.6651400462417447,141.854923910958,-4.425344033565226,160.21782795444173,0.9932127628464562,0.06613770497986897,0.8999614333259693,0.0849168749383883,0.4514546409109836,0.9970560930956719,0.3732379691669778,0.5701975625484337
627,blender_bs_4_temp_2.3000000000000003.json,0.008443813707736699,0.2036570110542318,-4.761201198518453,0.18425852943329674,0.0316338868892727,0.1523247048836919,0.1523435271057112,-4.659787037959792,0.850180931508718,0.6777786924209648,0.6368517369996612,0.7028659313935911,133.50956253159003,-4.0785561120798395,105.39858400515918,0.9840128636888326,0.11790983016930787,0.8302274819987812,0.07880539609974609,0.41327175469177735,0.9962545222495005,0.37754315712132686,0.6104178229629641
628,blender_bs_1_temp_1.1000000000000005.json,0.010876713292256921,0.19624816968541747,-4.742616486690872,0.18825582124985923,0.031120998663912512,0.15820624566401448,0.15820789797086915,-4.782729913431388,0.8511320826207849,0.6470736772025492,0.5468701458990964,0.7035247650471641,112.5485142685929,-4.154378838666548,143.46331635733978,0.9795719770976972,0.11577915064591385,0.8334676321630776,0.10280535473381992,0.47894488588948153,0.9961386912941755,0.38479668241027376,0.5751448610932248
629,fastchat_bs_2_temp_1.4500000000000008.json,0.0006757040786215755,0.06934317306648549,-4.810729510423338,0.092711064543414,0.005774608043721261,0.08579732895987749,0.08563818230359299,-5.052720572014591,0.7632408476813257,0.43427923502604054,0.9447498065398866,0.1834684703754968,267.65873212916705,-9.080397662425163,31155.721853959458,0.9971643529577476,0.001087963320610472,0.9983780598750231,0.014409069237696668,0.07349655470231502,0.9968960089106057,0.4737172083967871,0.28105791945498193
630,fastchat_topp_0.9_temp_1.5000000000000009.json,0.0005296418492940594,0.05208207300284557,-4.926030403145696,0.05761570898017866,0.0024586316601040367,0.051733666956383886,0.053819017592880755,-4.709367866968896,0.821733092969886,0.3935161441738172,0.8199556885657262,0.1834886823155275,912.4131069168225,-10.917939209214236,147142.21398477527,0.9999803438697239,0.0001315012851523507,0.9998081960061,0.1273737457500622,0.49721096107538026,0.9984807629878868,0.5988374256791453,0.23775345828397634
631,pythia_topk_50_temp_1.1000000000000005.json,0.0008426309031455248,0.08898939093395379,-4.980426952959168,0.0957194594008124,0.006537729781544401,0.08673383009333843,0.08708537255939405,-4.769879467020402,0.7490256218598929,0.4079840524940753,0.9940682896139251,0.11937352353790295,265.3774472544771,-7.907755026003708,3633.739565643409,0.9998142715746785,0.00018379091674527553,0.9997418020648688,0.01809635722679201,0.05880570576170054,0.9994996508080457,0.5574858265898525,0.4647579206617166
632,fastchat_topk_60_temp_1.0500000000000005.json,0.0,0.053008339568560325,-4.892458599009924,0.064343141776215,0.002935806250301595,0.05845240610546526,0.059663316750270354,-4.779622817393227,0.8072949247384991,0.4171149783297275,0.8963544196308267,0.18113593516074822,777.4159705712108,-10.648078722239939,122150.25107541995,0.9996898679255529,9.994500056399435e-05,0.9998182244574652,0.06431118074488952,0.28278098467417484,0.9980164927880912,0.5710096377956762,0.2408504759528894
633,blender_topk_40_temp_0.8500000000000003.json,0.043143395207999036,0.25042105200091375,-4.749410636488691,0.25730577918469716,0.07852439858235788,0.2298911570921842,0.2298337854393876,-4.0915619418776705,0.8677542125701196,0.666311312673826,0.7469971459472936,0.8527238182941758,34.07400594784596,-1.8861093550546129,15.822873846978428,0.4579737605732522,0.7947218892233211,0.147258060971629,0.06511525242014315,0.22534191563252978,0.9747043998677419,0.3830808845113753,0.6582823595794042
634,koala_topp_0.8_temp_0.6500000000000001.json,0.02724723317289172,0.2059198364182839,-4.549906265452637,0.2136494490794993,0.05453941931870749,0.18421824269256457,0.1871026068438758,-4.696331196528161,0.8225603398919459,0.8839630706054811,0.7370800532886872,0.9876871529004871,234.7728167446216,-6.347251734081537,7482.989850766196,0.9364299700468224,0.05533085935915712,0.928951637956053,0.1789531914893617,0.5474088118454316,0.9976733559405414,0.52655597161778,0.803126985127756
635,fastchat_topk_40_temp_2.0000000000000013.json,0.0,0.04450215113599216,-4.926694224425522,0.04692181426677122,0.0016117089063883007,0.04256103086393717,0.0444245074195959,-4.864573480184425,0.8243145160841305,0.34093494297783467,0.663219611695043,0.18219771808727012,992.61844438464,-11.168209861425886,149438.42751852996,1.0,6.04879298288429e-06,0.9999870375391336,0.404619286600831,0.8817677522363008,0.9988640349413591,0.5977642505697751,0.21891028097780968
636,blender_topk_40_temp_1.5000000000000009.json,0.023030169834997578,0.24252147447602035,-4.7930431716166195,0.20588916820549727,0.0541649593530002,0.17502688439167974,0.17516139846547502,-4.1524809984495805,0.8560125535691173,0.8313903075946276,0.8912374987256735,0.8332361318791446,120.01843339206457,-3.282354465579514,49.49874146704615,0.9223981126785856,0.30814714824889883,0.6179287190693133,0.061938253913349034,0.26687496080231254,0.9929026671566445,0.37517175665926683,0.6770630415138917
637,blender_bs_1_temp_0.9500000000000004.json,0.012909326982012992,0.20274365028486163,-4.761911248258738,0.19515357883124984,0.036681964721563494,0.1655676115307834,0.16561373942705943,-4.65730182275574,0.8534350697116965,0.6777296639917357,0.5854642456052168,0.7369143062684267,100.59034450152473,-3.7632394975866377,88.97425966884244,0.9605099754120143,0.18522808025231438,0.7437729020305625,0.09309911461937105,0.43018221714827937,0.9948583401336116,0.3849884188394076,0.5827193832418374
638,fastchat_topp_0.9_temp_2.4.json,0.0,0.04336130593103791,-4.918311957223479,0.04613745844599955,0.00129302124898954,0.041912386909750014,0.04353675993494131,-4.90851286207533,0.8210428533815842,0.33373834310370337,0.6429346122629649,0.1814476433685452,1005.9104802954855,-11.156226733049946,147761.52939450208,1.0,0.0,1.0,0.4724706971005552,0.9180182575556146,0.9989781380937786,0.5931842840975842,0.2142385009142331
639,koala_topk_70_temp_0.6500000000000001.json,0.03054307984073777,0.2101221499397291,-4.60113468102956,0.2262079026379452,0.059246804654881885,0.19665179778606606,0.1989737881193273,-4.6085836047234805,0.8597202902731627,0.8171418397253889,0.8315088350128943,0.9910801636989198,103.74598434210597,-3.7554728935820396,301.3251916897424,0.6367527082758713,0.31320210653209396,0.6317642309554508,0.14082588101900112,0.5416967122059597,0.9792698090713615,0.4673576969487554,0.8174768737338529
640,blender_topp_0.7_temp_0.6000000000000001.json,0.007311138930690395,0.16681931976086511,-5.035355868502258,0.19610419421754516,0.030785191519391852,0.18185756887328586,0.1819393946765943,-4.707063574642385,0.8536593836563631,0.12153022165013413,0.2404393583003373,0.07229067968096536,46.5743583231811,-2.7285676837979618,24.515723043651736,0.7533518212673478,0.4868730681676998,0.3499287215071934,0.006031069144075541,0.012980926430517712,0.9935217733022367,0.45040337750439474,0.2913503850109622
641,fastchat_topk_50_temp_1.0000000000000004.json,0.0,0.053540982946680346,-4.888421121301566,0.0648079027096832,0.0030145242495298145,0.05904016207725818,0.05978994361755954,-4.76141832755652,0.8060575386625369,0.4216374254615236,0.9113630496436561,0.18049039934758454,759.4621202974619,-10.606519956369059,120339.96209544549,0.999685248593928,0.0003636918456874807,0.9994591379008044,0.05072948735109088,0.23150541482748108,0.9980663903654506,0.5664462113902193,0.2412068857963733
642,fastchat_topk_70_temp_0.6500000000000001.json,0.0005303513962155248,0.056463798202384646,-4.849591099897549,0.07281488249452764,0.004269387868400571,0.06759367787287382,0.06760022011741233,-4.7967047400573595,0.7849474599081968,0.4363171019819647,0.9455363747176851,0.1859321131987583,529.105971354028,-9.91045262257477,81631.19043286536,0.9980751941475796,0.0007826585146976652,0.9988818425401957,0.01379638439581351,0.07038198150124511,0.997079833625686,0.5221678265212906,0.252976307273602
643,fastchat_topk_40_temp_1.1000000000000005.json,0.0005336609933910296,0.05216372796097492,-4.8952439613087595,0.06266828527454707,0.0028827745720163313,0.05681886980807807,0.058026261222648014,-4.748007250787243,0.8115401143224727,0.4172709864671654,0.8896951682527282,0.1846203793579756,815.9176590615912,-10.75243719589625,129981.55843390727,0.9998449782440163,0.00024035367722904453,0.9996560972440074,0.0692017727064337,0.3094840075782904,0.9982516485081229,0.5795157664916989,0.24105676130366785
644,pythia_topk_50_temp_1.0000000000000004.json,0.0009342532133239348,0.08869268355677172,-4.977841382175241,0.09498271064216057,0.007052423631091704,0.08624386128949126,0.086564970575184,-4.744615702105559,0.7486833226256272,0.40740745035778314,0.9934787338859187,0.11881053862722853,263.9069144788175,-7.875573551411149,3708.908504832051,0.9997444507362794,0.0001705650752639065,0.9997416514099757,0.015880057581052574,0.051086540347207304,0.9994995030698861,0.5569776945899432,0.46529605274932606
645,blender_bs_2_temp_1.8000000000000012.json,0.0124599202264034,0.20829575614811963,-4.761937199148297,0.19816723811687237,0.03831820832225025,0.16655676227742922,0.16657591959013412,-4.577392616328571,0.8545272243482777,0.7086444718101031,0.6402888545601387,0.7589103650871357,99.51679618140622,-3.607598353157109,252.03731749973167,0.953623608915404,0.222373150783831,0.6989631810620798,0.08992171132429154,0.41666907577115436,0.9951166077188108,0.38551606662040827,0.6095848832417277
646,fastchat_bs_4_temp_0.9500000000000004.json,0.0,0.04086581294175886,-5.028758712444532,0.05227307541141872,0.0022360279443541984,0.04841608709389885,0.04831600049008303,-4.598502652050834,0.8323260840570184,0.4304979179830603,0.9499206381176444,0.1748368475883605,733.0987871554653,-11.348038930595369,144024.35816462946,0.9993925757402333,0.0005943246878389645,0.9991872654061628,0.010570289258813849,0.05967479098767182,0.9977990767545445,0.6009711833046169,0.22620400625007442
647,fastchat_bs_3_temp_1.3500000000000008.json,0.0008573144246709124,0.06568887896743421,-4.795525423320182,0.08888745537058707,0.00540722708359846,0.08358104123855593,0.08313093123055158,-5.032498375456836,0.7576872627972142,0.4392235231565649,0.9515907163866456,0.18771195561460632,207.7589588096203,-8.882410841318617,22984.335980797307,0.9962215836824788,0.002092381617554398,0.9969989019652239,0.008044962688165595,0.045335927768028444,0.9962389998513796,0.4645095726016367,0.28301329961894994
648,pythia_topk_50_temp_0.7000000000000002.json,0.0008271636456202667,0.08699502015076215,-4.980386160601494,0.09288983520719535,0.007877776413572003,0.08508404442907723,0.08486406251498044,-4.676821693893002,0.7476868445424015,0.4083298714371488,0.9927874408514058,0.1205492793642617,260.0170826227964,-7.815786587962971,3358.30926604717,0.9997155326484005,0.0007596407246896486,0.9988165595340727,0.011622322108239389,0.03695619660117033,0.9994911269812626,0.5584423343222643,0.46538418501547124
649,pythia_topp_1.0_temp_0.9000000000000004.json,0.000832781476791549,0.08789899681461398,-4.9796306861968,0.09442766336705283,0.007271970946853449,0.08603434747712585,0.08620890286844703,-4.716593861296905,0.7480377269693228,0.4083246383725393,0.993449265683702,0.12017396643624133,262.9041099624319,-7.8543439894346845,3534.7156993167746,0.9998014660858301,0.0005231266694570496,0.9992106879725552,0.014308066602150732,0.04599009300633413,0.999517035908798,0.5573671153638766,0.4671197863870151
650,blender_topk_50_temp_1.8000000000000012.json,0.01607032088692557,0.22661535593217697,-4.800736973441319,0.19166225004918913,0.04312647714694344,0.15843563256002136,0.15840291230185943,-4.312566463317645,0.8515732382631443,0.7929471660564822,0.8431126935905496,0.7800025131525646,148.8660881556203,-3.816971130771064,74.55482109609918,0.9693728818231935,0.1690917039744457,0.777464909631792,0.06520007963368504,0.3164898547739211,0.9957681979142539,0.3845037637129205,0.6638777490607707
651,fastchat_topp_1.0_temp_2.2500000000000004.json,0.0002757477517154026,0.040381215688374945,-4.9127555236264575,0.0432158276650201,0.0011296256802794695,0.03937134871139715,0.04110389766125082,-4.975120100281712,0.8189691970539376,0.33976727791785244,0.6674881708113859,0.17835250977625916,990.1107160215395,-11.110423716744885,141493.13278164886,1.0,0.0,1.0,0.5098644263502617,0.9307212986594928,0.9989639773124757,0.585674136724511,0.21449759829228396
652,blender_bs_3_temp_0.8500000000000003.json,0.03663173541710783,0.24207849310652038,-4.757652965957404,0.24553832766707573,0.07154256799082453,0.21984412425727196,0.21976761351017862,-4.157091852323945,0.8664844033537703,0.6710280984682384,0.7058874867593841,0.8347038197883067,38.889920661516165,-2.019510421204971,17.536281027226337,0.5535442435572774,0.7600614033162453,0.16730979600648194,0.06349674842340348,0.23283773958673593,0.9833249745735048,0.3885996348028367,0.6548415528563195
653,blender_topk_40_temp_1.2500000000000007.json,0.02601916284732451,0.24900957669906756,-4.781901560374466,0.2153507577219676,0.05912733317344271,0.18422333324462042,0.18425066737223567,-4.066765522143253,0.8577592181611132,0.8334517456982105,0.9058896705021264,0.8480488077187873,104.74255189083807,-3.00029829739948,38.542695383217136,0.8787351162913491,0.3956973752226466,0.524351093800817,0.05857217909053762,0.2331956006562557,0.9900778997487054,0.3764737702751372,0.6930989650724275
654,fastchat_topk_40_temp_2.4499999999999997.json,0.0,0.04113902311355118,-4.917534103697768,0.04478314100333871,0.0009982487897018182,0.04053828668521005,0.04232010570364882,-4.942701697137307,0.8203109620056096,0.3378302802042099,0.6564756524289466,0.18088554463083117,995.2659206995942,-11.14514059450851,144035.46111492542,1.0,0.0,1.0,0.508646562812634,0.9301119818177513,0.9989718082573718,0.5915414525068832,0.2150317185235041
655,pythia_bs_2_temp_0.8000000000000003.json,0.0008272614255881911,0.08241683672252686,-4.981074298170978,0.08834784021664437,0.007713746110809267,0.08141580768484304,0.08087741005368802,-4.593030058771637,0.7466099967146486,0.40827056323347677,0.990039554709007,0.12194620167543091,255.9576302802909,-7.756379679728852,3442.7565473287614,0.9993569751846191,0.0013855217480434011,0.9978613436882557,0.00493905911835061,0.017702775753872187,0.9994535801230269,0.5591135334367214,0.46376298604289884
656,blender_topk_70_temp_1.5000000000000009.json,0.021779903509447366,0.23985769026454098,-4.7884092919196855,0.2051719918535126,0.05281772218650687,0.17357850398018596,0.1736243849030397,-4.198992732406016,0.8549796945175007,0.8067815250902819,0.8681156366400552,0.8047766727160539,118.45281909659211,-3.302289674071909,56.04982376981482,0.9274939725169433,0.30007807906795203,0.6227021983246407,0.06436226985679978,0.2789116824912791,0.9942004085416167,0.3926550092755952,0.6938520527418354
657,fastchat_topp_0.9_temp_1.4500000000000008.json,0.0003979331559365439,0.05252430978899171,-4.930383401171744,0.05929109933760506,0.002614019779785771,0.053473621050541036,0.055238111568009264,-4.695762266603351,0.820759137439091,0.3997739246910965,0.8432583932279547,0.1813421639169693,895.863729025943,-10.90421232179002,144970.3497946898,0.9999401077045236,2.0050624454802306e-05,0.9999582620503448,0.1049264323095049,0.43681890904700094,0.9986359163543944,0.5975193169111668,0.2372618596630519
658,koala_topp_0.8_temp_0.7500000000000002.json,0.026084141442339635,0.20645123941631,-4.560072668723607,0.21119691210889072,0.054014983666310634,0.18220623750848874,0.18483405932497132,-4.699054445410341,0.8233315089955174,0.8878778919035187,0.7491898554341385,0.9866083242087583,239.72183738123343,-6.360505854065489,7291.803348275718,0.9385662089593677,0.053813246770025885,0.9309586714093993,0.18198532456561708,0.5554795361647633,0.9973112212687465,0.5233751141375003,0.8013467284054004
659,blender_topk_50_temp_0.9500000000000004.json,0.041673296036764756,0.24936032727201726,-4.7427385993810365,0.25395609305814093,0.07537919168876576,0.22684087016899873,0.22684637953454934,-4.071771425751621,0.8675387173006726,0.6743108565599013,0.7721079755560607,0.8408781531889362,34.79476518978947,-1.9145932555845655,17.440459868826306,0.47519938048713367,0.7833372773158482,0.15569243494370255,0.06738536035565945,0.23308861498394737,0.9586553344099564,0.3951893120462445,0.6891984200793502
660,pythia_topp_0.8_temp_0.6500000000000001.json,0.0011511857287417676,0.08549918570917397,-4.979127220336337,0.0909188270583577,0.008377923161497526,0.08368881330604111,0.08323079074731066,-4.625193088380095,0.7471109799532225,0.40780094086075963,0.9914479525993597,0.12053798828010177,258.5281534560024,-7.7683554174578715,3485.554864157644,0.9994588238571864,0.0010850450699212359,0.9982710096176914,0.008536828375783486,0.02662705308593531,0.9995170885625154,0.5588056500835306,0.4662065904979934
661,blender_topk_60_temp_1.5000000000000009.json,0.021243995299800807,0.23833688954445992,-4.792924618508766,0.20532839546567816,0.051949156998030974,0.17380246443314648,0.17369293095651836,-4.183098376540119,0.8549022102037594,0.8258113502969185,0.8891296474390407,0.8239886892167584,120.18407942488778,-3.3315846624718333,51.097626532771386,0.9256873397735724,0.29594348073307425,0.6308187266410198,0.0658011865334535,0.28141601052129817,0.9932139433447813,0.37821330110865814,0.6746229611255918
662,koala_bs_3_temp_1.0500000000000005.json,0.0002781056134984666,0.061014285146046385,-4.993777434160872,0.05844059607835432,0.002342659578099389,0.05267944173152435,0.056684729267567804,-6.8284289853155435,0.760673244637976,0.4508330976160998,0.9933372429200346,0.18362956336192138,945.2407905659177,-10.366731763796873,33966.246459911716,1.0,0.0,1.0,0.29052991196290806,0.658869523350987,0.9997884853922648,0.5657394089224784,0.1880862170479223
663,blender_topk_50_temp_1.3500000000000008.json,0.024644259125961743,0.2428680496205028,-4.783488640587125,0.21025818820616937,0.05646319169722812,0.1797828230559253,0.17984655323151372,-4.1170325307534785,0.8567086844752025,0.8187888356116654,0.8820466294986826,0.8272954746433869,109.30716901491023,-3.120119646253635,42.591192822749164,0.9013747519905755,0.3608644362023473,0.558803409763645,0.06187497832294762,0.2543036558518893,0.9897695928328403,0.3924554251421807,0.7096149143521678
664,vicuna_topp_0.7_temp_1.0500000000000005.json,0.0002821174855777315,0.06085348732064085,-4.994879758004265,0.05873183015354498,0.002383643590316777,0.05299222240754753,0.056953176154735316,-6.78844806044321,0.7591037346895795,0.456643094324633,0.9919385580013497,0.19299010475251985,988.9058127724942,-10.388402639490675,34403.369589873524,1.0,0.0,1.0,0.28812207874063583,0.646924962299956,0.9998077057412541,0.5783156274113174,0.18654959931408638
665,blender_bs_3_temp_1.1500000000000006.json,0.029464655686254653,0.2439780855841304,-4.770140237730406,0.22852846863450377,0.06417864746374541,0.19979664298859473,0.19981455171807871,-4.163481453016887,0.861787520406508,0.7593071852591258,0.7922057366507683,0.8297880265788602,67.85009112749177,-2.523665519251437,23.02174014326732,0.784758015506154,0.5734476670943643,0.33188394031227764,0.0650851763299462,0.2613375295043273,0.9888542163958193,0.38483403793561,0.6751114641349225
666,fastchat_topp_0.7_temp_0.6500000000000001.json,0.0,0.05505614150342408,-4.8313670083747775,0.0727634732568483,0.004830139406150759,0.06903134571705793,0.0688638709981885,-4.809075438693299,0.7707000849597179,0.44079443511281297,0.9531764223345666,0.18921901112856226,366.8863079711832,-9.390897660581492,59778.068050718,0.9964367264834907,0.0019412102640690232,0.9973279802340401,0.00614790586956318,0.030401248461930916,0.9955753445293677,0.4950357221752317,0.2651399642019049
667,blender_bs_2_temp_2.4999999999999996.json,0.006239832644157515,0.18705221466830818,-4.744823700879377,0.1743155872859357,0.024650960356971268,0.14384688196310275,0.1438437460726929,-4.882312541439554,0.8474839177701169,0.6272712522073133,0.5488536080139155,0.6675353682283296,139.92798321056134,-4.579262315014116,204.30018333088844,0.993605076544665,0.054823678786691143,0.9170158687581248,0.09448566345118069,0.4859307768987142,0.997005358002306,0.37430763351965907,0.5739190587790802
668,blender_topk_70_temp_1.8000000000000012.json,0.014736259761957412,0.22596105032939867,-4.791347035951359,0.18870975484460045,0.04106534953460671,0.15621853935627045,0.1561926723935039,-4.36558581548204,0.8507015394616197,0.7805272972962758,0.8317629729786894,0.76540505915487,150.8568117756848,-3.885595918325811,82.17656396597897,0.9716247465978811,0.15672814451883352,0.791697958188398,0.06804891545483098,0.33160004333225,0.9970052969208103,0.3870372188882764,0.6593573497431586
669,pythia_topk_60_temp_1.4000000000000008.json,0.0009487837343933794,0.09052134766394311,-4.980615957129957,0.09726882899055583,0.006149094923538948,0.08708783002797299,0.08872288214829754,-4.878162948490957,0.7510886933488733,0.40682436763943874,0.9941692037516086,0.1176479827426659,272.231318182187,-7.999323876523313,3989.050743970814,0.9997136971897012,0.00027734585265527415,0.9996743308718481,0.02807208186181291,0.09301326359051,0.9995233994916921,0.5582924370971738,0.4614288821585773
670,fastchat_topk_60_temp_1.3000000000000007.json,0.0,0.050695044015504405,-4.91749823061578,0.0569526191268694,0.00235986023290345,0.05110332746184086,0.05273046509635233,-4.770373320897892,0.8206721463702199,0.3872745357632862,0.8023183104250233,0.18284999003437125,905.6308311562763,-10.933468638407675,144425.42548233934,1.0,9.329891468487001e-05,0.9998183835857961,0.16602795468164272,0.5744474692013104,0.9985703817107203,0.594942683379445,0.23662531688366878
671,koala_bs_4_temp_0.9000000000000004.json,0.0002873318868602088,0.06180931539092836,-5.001114856418587,0.0584645893462325,0.002353289111613646,0.05289562445370827,0.0567360839806955,-6.846366913311559,0.7582306947216436,0.45520381056072673,0.9948980863167398,0.18938424190478184,967.4736453883083,-10.33668860942794,32675.774938609782,1.0,0.0,1.0,0.34127107390524414,0.6924236262290376,0.999803755757363,0.5601898209211204,0.18814553761556302
672,fastchat_bs_2_temp_2.150000000000001.json,0.0006654558350557107,0.07171066554186031,-4.8583350406202435,0.08526778321259834,0.004418420173952392,0.07619125802304741,0.07964475151908124,-5.12332684629395,0.8029049905276794,0.37502698175922206,0.7993320473031215,0.16604434166284787,548.5677617236697,-9.811212324454612,73405.94946339208,0.9999903778482578,0.00011031116271335908,0.9997810108044077,0.10449300909418693,0.44159219797216015,0.9988706935672449,0.5387085922791979,0.27713425383617746
673,fastchat_bs_2_temp_0.7000000000000002.json,0.0,0.03888540775433064,-4.978338396619972,0.046262814399185205,0.003046720027796903,0.04368103724311245,0.04358520101159623,-4.46783925015424,0.8212385313358788,0.44037425244282175,0.9472987700273804,0.1910449702719652,862.9683392824567,-11.266592867877215,157210.65325374185,0.9983986539272757,0.0006870733108660846,0.9990044239456214,0.011614055985705777,0.05844091360476664,0.9972334275259817,0.6067146004086432,0.21904562399418642
674,vicuna_topp_1.0_temp_0.7000000000000002.json,0.0002781648501713369,0.06032106184774286,-4.996730158909139,0.057956126916785436,0.0022981081214643205,0.05229782760396628,0.05615631883599553,-6.8227890039410015,0.7580932489576963,0.4594061767813022,0.9937102847787875,0.19624146687209562,1015.756487482821,-10.382220117788048,34041.92382762385,1.0,0.0,1.0,0.3063668301114054,0.6713517472677859,0.9998185992417774,0.5762188680271013,0.1808524267245374
675,blender_topk_70_temp_0.9000000000000004.json,0.04276975548902069,0.2500761241509713,-4.755196008271916,0.2554502221183226,0.07672754451853883,0.22762713027143733,0.22771791049515838,-4.107991579891312,0.8674097754039114,0.6620821320430376,0.74484454289325,0.8347151930484792,35.03384119579709,-1.9598213686970836,14.832698104973048,0.48396871355706544,0.768483211674349,0.16673837763129704,0.06607547249677242,0.22794503065247612,0.9734689688724563,0.39192218610834473,0.6781351294014553
676,fastchat_topk_60_temp_1.1500000000000006.json,0.0005368879726616413,0.05277105025259138,-4.898451833979666,0.06219250260314499,0.002614412626857989,0.05606266916052335,0.0573802964823666,-4.775408949307235,0.8132691860906448,0.40778020331695314,0.8638477850288178,0.18316085527138068,834.2305933545847,-10.79263332720653,132546.78088220928,0.9999754581856549,0.00012663633074597855,0.9998106481382153,0.09878658285243198,0.39548891271229475,0.9985720311675652,0.5823675292712645,0.239028154713729
677,pythia_bs_2_temp_1.2500000000000007.json,0.0008072022660853437,0.08520215823480566,-4.9813004306586635,0.0906459834062785,0.008076736898622216,0.08366379584445918,0.08289318215630395,-4.635256762391382,0.7468881637123289,0.4079962717659326,0.9905916734528214,0.12121870368087798,258.98572281283253,-7.784111638736909,3298.497158688381,0.9994994433820373,0.0011390737442817304,0.9982267190678216,0.008334237754142246,0.027146028843821713,0.999476340085887,0.5586974132264403,0.4652766425596089
678,fastchat_topp_0.9_temp_0.9500000000000004.json,0.0006174864583581984,0.058650765354213,-4.858203342017505,0.07549218692591222,0.004014418352871885,0.06956056632993694,0.06984705074536374,-4.806100354279538,0.7891160291274153,0.43506265023333246,0.9414335634277012,0.18588988628059325,576.6226897633258,-10.020728237312001,88679.7404293347,0.9987474262315618,0.000798943471093149,0.9990073173007763,0.016738936360158142,0.08432548768202217,0.9975431127435022,0.5284355811995816,0.25525579747380495
679,pythia_topp_1.0_temp_1.0000000000000004.json,0.0007962004608512388,0.08929418589515065,-4.979221163765259,0.09544113613381841,0.0071503476893605075,0.08665577689265144,0.08698761967736612,-4.741531627786619,0.7483982793124564,0.4083695545386534,0.9926740472325112,0.12064718361060482,264.26626512409285,-7.8811893711582375,3636.9673661357697,0.9998237578816294,0.00047874004529956197,0.9993236140215378,0.015121327532381868,0.050003960802039116,0.9995380979617201,0.5568961739341123,0.46399974043644104
680,fastchat_bs_1_temp_1.600000000000001.json,0.0,0.04772084755849311,-4.916643240225421,0.05087626686347724,0.0018532240886867727,0.045728384954577,0.047844212943953635,-4.836857454288607,0.824176577025422,0.35365406373984165,0.7087214933867679,0.17877010585404177,947.4720169581401,-11.03173191364851,148298.12075264126,1.0,0.0,1.0,0.29241636264845144,0.7829042045947118,0.9988120086999605,0.5963870175868184,0.22769202789022636
681,pythia_topk_50_temp_0.9500000000000004.json,0.0008321563491748147,0.08885749145525577,-4.97891570347353,0.09473600086487993,0.007321448465839734,0.08663822421915018,0.08644065746297039,-4.731403922963921,0.748401550077543,0.4083730438992045,0.9929246120998388,0.12056133536121592,264.18713184941316,-7.873279865391649,3449.063769841926,0.9997149619311211,0.00032369197821834295,0.9994744952752199,0.015640159018812414,0.05089147340937967,0.9994757921741695,0.5578060272097234,0.46467129835632326
682,pythia_topp_0.7_temp_1.3500000000000008.json,0.0008247044562752409,0.08896615841074917,-4.977565689292081,0.09454463974359782,0.007635988750258562,0.08635249615389028,0.08622483048133261,-4.703018232410669,0.7473059758322883,0.4087183681262142,0.9928559015644253,0.1211038561799494,260.67005505346776,-7.822819690821231,3360.665552177826,0.9997240154085179,0.00023316710325334882,0.9996272587368179,0.012513001401890291,0.03950743971267317,0.9995329371987889,0.5564222539811,0.4660331265725201
683,blender_topk_50_temp_1.3000000000000007.json,0.025253119743526092,0.24403537553345678,-4.783968846946513,0.21244726697015598,0.05739874612586495,0.1816835906680952,0.1816991703434563,-4.093021573511005,0.8570958466841134,0.8219538345188264,0.8929508439502688,0.8320597921814894,106.36134225170792,-3.057445324735499,41.04584041629977,0.8896267278306212,0.38029960804503565,0.5377912572116605,0.06177054479652848,0.24669402088756928,0.9876736587252004,0.39113290094568753,0.710151860579018
684,fastchat_topk_60_temp_2.4499999999999997.json,0.0,0.03744095112244089,-4.91915460503066,0.040678682520495786,0.0007859137062528267,0.03716787000196033,0.038513388497790416,-5.070580669291295,0.8154496053294541,0.34957427151094317,0.7015108332696111,0.1762323828835397,970.6845380165408,-11.098924544716276,135702.26265890733,1.0,2.626472297842705e-05,0.9999502975820923,0.571487937709149,0.9423821861932736,0.9989478990921988,0.5763022708256096,0.20549598997241184
685,blender_topk_50_temp_0.7000000000000002.json,0.0408208255300702,0.24380158412717953,-4.751066924945537,0.25293897986840297,0.0755560277541453,0.2262174463871868,0.2262014650069178,-4.083448367868757,0.8672730057016679,0.6377639037432953,0.6686449099430538,0.8420555155721264,34.09967683371997,-1.881693245836423,16.948444811472527,0.46068347016518824,0.7910630956621361,0.15011088845542458,0.06340581614099991,0.2157020212874255,0.9550514791138713,0.39796647423718023,0.6770222252694
686,blender_topk_40_temp_1.750000000000001.json,0.017229561160393623,0.23164815321058588,-4.801820074273854,0.1952950332262553,0.04554142243802983,0.16256516549318328,0.16253701385350755,-4.255419929126604,0.853198587416895,0.8166864329847825,0.8649330766028319,0.8097001871276244,140.99223186398618,-3.644210708026541,66.10812726938192,0.9570608985114277,0.21036535752776245,0.7289390325775108,0.06113098918475121,0.2962628690167599,0.9955758768136582,0.3699034154017177,0.6518534841958322
687,blender_topk_70_temp_1.700000000000001.json,0.016242807051757326,0.2306458601911187,-4.796736859461674,0.19587979153906193,0.04494027341607741,0.16332246488837443,0.16325864249580813,-4.30692420936126,0.8521860932207249,0.7904751502884683,0.8422265749276011,0.7810144444734296,139.62233180999442,-3.680425380754908,73.41891126522717,0.9575684276833546,0.203554351175156,0.7370945240546567,0.06713298290633665,0.31337242961597017,0.9960847510406278,0.39042070980241816,0.6719886376236107
688,blender_topp_0.7_temp_0.9000000000000004.json,0.009908471316708673,0.15856292876222633,-5.022501847404401,0.19362332609239719,0.030219517361121478,0.17695451777088075,0.17697369958624035,-4.697692309465889,0.8541227105728596,0.20364466606249682,0.45202232149211335,0.09596397493966917,48.309572910935735,-2.946582235327852,56.6009362996703,0.7454704646220006,0.42842111933035715,0.46875740059796084,0.011542889144706138,0.02488765986864846,0.9816847907416923,0.476570688873441,0.39475975458991514
689,pythia_topk_70_temp_1.1000000000000005.json,0.0010312741241708463,0.08853976938501877,-4.97849555910518,0.09538881051594897,0.006647812275602754,0.08621557166627297,0.08701395164865497,-4.77317199406355,0.7491651344458498,0.40833709523746625,0.9935285359490529,0.12012492391171668,267.4295329837623,-7.912272583216659,3659.365522744799,0.9999402328630501,0.00026214638866200703,0.9996507156601272,0.0189799300976471,0.06344177923115513,0.9995141319333622,0.5572398470090122,0.4652585615278208
690,vicuna_topp_1.0_temp_1.1500000000000006.json,0.0002776481518408526,0.06000422273014761,-4.996568547547394,0.058191657544539324,0.0023390688719590958,0.05258419921963545,0.05638055124491069,-6.811686141130124,0.7581517365813609,0.4587693090428627,0.9930919178435441,0.19559548679775163,1012.7964304082934,-10.379985952566965,34096.981574406665,1.0,0.0,1.0,0.30585973072031186,0.6702508822189447,0.9998064260985094,0.5746227249237833,0.18332763122096216
691,fastchat_topk_70_temp_1.9000000000000012.json,0.0002486153250185617,0.04261746047425002,-4.918551679145689,0.04444362618203111,0.0013075922994501181,0.04052272931685502,0.04226736334289776,-4.988250124419125,0.8209195099969999,0.3422335363484883,0.6820918865936516,0.17484061757101918,966.9391294318049,-11.072788859782934,140599.4032384504,1.0,0.0,1.0,0.4582710086683847,0.9085519702968265,0.9989148135487687,0.5833836897124346,0.21367768253685454
692,fastchat_topp_0.9_temp_1.8500000000000012.json,0.0,0.05003053497578564,-4.934876510651246,0.05195906595653989,0.002086795640812905,0.046597634894843004,0.04920885871507752,-4.779622127358921,0.826667729046649,0.35088786229673763,0.6980565261062716,0.17989434131592316,974.0206860340421,-11.069309339699128,152504.3718405083,1.0,1.6747581568697982e-05,0.9999664195273757,0.28257953836556454,0.7924538166608575,0.9987487024387195,0.603961992064817,0.23457463295575512
693,blender_bs_1_temp_0.7500000000000002.json,0.0175032968968515,0.21515809286211388,-4.775774788361275,0.20736942978970302,0.0451946963291264,0.17867024550375527,0.1787241232582245,-4.476973500732852,0.8570498539007736,0.703211666398045,0.6320051333271203,0.7706380600888418,85.39387636813011,-3.2454855485975997,50.49185747611948,0.9136906055024457,0.3206540736081025,0.5831423281641326,0.08081242707117853,0.361113667740451,0.992807994739813,0.38937736821280744,0.6072669229211606
694,pythia_topk_70_temp_0.6500000000000001.json,0.000897545718512231,0.08686891994243959,-4.980622143136995,0.09201353905197632,0.007936431216005235,0.08453051658891206,0.08426586880657161,-4.661410936686688,0.7474518824667181,0.407859667560914,0.9928781011417374,0.11992855914839914,261.22073314892396,-7.821053468465769,3781.3992585531387,0.9994071696175909,0.0006958635474451426,0.9989883293014702,0.011162049033286825,0.03434918320810437,0.999510633352956,0.5581242993208704,0.46600033658600165
695,fastchat_topk_70_temp_0.7500000000000002.json,0.0005713122834255063,0.056644998018440536,-4.8696555371454275,0.07169019505585275,0.004070170756486632,0.06598456133798669,0.06628955183916321,-4.796360860946271,0.7912601910907366,0.43317394819204036,0.9374971672376727,0.1850530369911541,598.426384797818,-10.13108123999238,93916.41732680312,0.9985510186566784,0.0007167029521993294,0.9990239806983955,0.020237203902036743,0.09896156502803892,0.9971074915427482,0.5342489472703693,0.25364496609401954
696,blender_topp_0.8_temp_1.2500000000000007.json,0.01071987630101794,0.17349056614869904,-5.015416284767739,0.17742809582126196,0.03023145845854472,0.15375578891257485,0.15366884856333504,-4.49675921251229,0.8453664630032435,0.3113303013601569,0.7315258532733583,0.11408751429779644,86.31424711537238,-3.1687352800240567,72.81083176552559,0.8725098708747423,0.3780688622576551,0.5282436979262684,0.030650669321982793,0.09906011025488161,0.9896310567833726,0.4639461345705328,0.45072850298947365
697,blender_topp_0.8_temp_1.0500000000000005.json,0.011234970606084025,0.1678522244344665,-5.025845655312524,0.18545809844923844,0.030270794631476437,0.1631649718602391,0.16316446986526079,-4.538451706054302,0.849307071189852,0.306444089086494,0.7244027132625219,0.11881218360001727,62.72336995705484,-2.9138149239620468,81.01036457325317,0.792090706596932,0.4562460891341781,0.4469855738047409,0.02436898679016354,0.06598727038642174,0.9833035504127623,0.4674216759465745,0.44383291763207566
698,fastchat_topp_1.0_temp_1.600000000000001.json,0.0,0.0474038119980036,-4.923217575698649,0.05079692903512398,0.0019165948868306428,0.045535151677979266,0.047896309839849806,-4.835006921263052,0.8238462125600622,0.3555318818852621,0.7163167008336468,0.1778318964330732,955.0721012111921,-11.053680129406446,149372.2207994798,1.0,0.0,1.0,0.291589017269226,0.7843093041004648,0.9988370446228486,0.5966317872862257,0.22847254904460657
699,vicuna_topp_0.9_temp_0.9000000000000004.json,0.00029611493171619675,0.06038604719243426,-4.999789267159358,0.05768323754554433,0.002295858657705455,0.052098151484290846,0.05589679846813735,-6.815912648407571,0.7581952829831432,0.45874244246895246,0.9931197994844628,0.19554165468519438,1013.1163374777944,-10.38480403412163,34206.26424565754,1.0,0.0,1.0,0.298744019138756,0.665365442135133,0.999780616703656,0.5773339503950464,0.1792005853352651
700,fastchat_bs_2_temp_1.1000000000000005.json,0.0,0.060534463864418964,-4.8058490913770315,0.08174410525596966,0.004888568174371215,0.07742586428532366,0.07704270003477372,-4.943682218623798,0.7598751557067877,0.441272999591043,0.957981570381517,0.18756873237975397,235.77028470335281,-8.959120477460829,34012.48471415171,0.9964310919664988,0.0015412236378588133,0.997783717201614,0.007000538502961767,0.03696699079284831,0.9954955113128667,0.47192274574135107,0.2753135946001692
701,fastchat_topk_40_temp_1.2500000000000007.json,0.0005267064807991258,0.05090494486840039,-4.917297993781658,0.05832964462072268,0.0026339400688340153,0.052995065477458594,0.05460868272768195,-4.7388034290658965,0.8194138697063887,0.40080805157384386,0.8422879072941093,0.18337190783129143,886.0751057291247,-10.930658185257094,143445.42098088405,0.9999485124156756,0.0001107416633585965,0.9998313284358475,0.11814694113279155,0.4618462331206523,0.9983275370003561,0.5926313727276085,0.23072468946680622
702,fastchat_topk_40_temp_1.0000000000000004.json,0.00039649720305314087,0.05397050318351127,-4.8944133347856535,0.06539143247067561,0.0030042120562314653,0.05914701831950782,0.06028037462459655,-4.751481697502759,0.8059157417683643,0.4235925669868811,0.9132145611264116,0.1824903653629353,770.202742823977,-10.64362057839638,121636.71690403814,0.9996551696425605,0.0003071391473968998,0.9995700506345705,0.04736383816333288,0.22544419043035335,0.9981952605067091,0.5687258632516472,0.24151346460592765
703,pythia_topp_0.9_temp_1.1000000000000005.json,0.0008677668583922908,0.0894415703231308,-4.978117483730486,0.09563127031166221,0.007134789471292443,0.08699522303250139,0.08713079888895178,-4.711900129657825,0.7477843097480186,0.4093904136294994,0.9942631364172955,0.12141227509887048,262.8897161836872,-7.841874159398336,3406.1080166644856,0.999759979964083,0.0005498413665416842,0.9991535538956495,0.013839382155973213,0.04394482297681154,0.9995186532463447,0.5568433964398388,0.4655706470288842
704,blender_topp_0.9_temp_1.3000000000000007.json,0.008501653497352789,0.17521070571721944,-5.009207497010952,0.17624220955685813,0.029529537047336477,0.15221069782473212,0.1522709719616439,-4.508275789429243,0.8443530914514638,0.3005838151512526,0.7082040198400035,0.10839811000337668,88.9102661243777,-3.1719261420480547,75.0108045268549,0.8839141190094078,0.36831810665872966,0.5385354854251959,0.03641468147475331,0.12133260213874417,0.9925230406463776,0.4625314788069322,0.45407175037293773
705,fastchat_bs_2_temp_0.7500000000000002.json,0.0002397926912906359,0.03919255197775268,-4.971491960708041,0.04649604722604396,0.002922672473367151,0.044019479406784745,0.04394952258172934,-4.465137525694306,0.8196701346678267,0.4399230978241127,0.9503947206682702,0.18893400421519818,859.5671838456276,-11.171884241563388,155749.4882469151,0.9980849940112503,0.0009902678500731414,0.9986369682401617,0.008749445104749903,0.05078217868860254,0.9971423080572389,0.6001229053169754,0.22088139987497477
706,fastchat_topk_40_temp_2.35.json,0.0,0.04180417193572887,-4.91881239856386,0.0451263640491299,0.0012550611180131494,0.040919472407349076,0.042836448392520834,-4.911384804135614,0.8217993906149171,0.33346505470003623,0.6451956527331597,0.17992615411491603,1002.9772596867438,-11.181323480996939,148640.5983951897,0.9999997087925857,0.0,1.0,0.48812486313232867,0.9227426364075326,0.9989205351392311,0.5919344372605181,0.21153688376910365
707,blender_topk_50_temp_1.4000000000000008.json,0.02304876450591741,0.23998757641085286,-4.794614687057914,0.20755071016270216,0.05380278903284046,0.17613394326954326,0.17607735190501392,-4.134156105355622,0.8561204235083272,0.8202720847654356,0.8856400363834305,0.8232496549333815,112.18841328596135,-3.1706654881292695,46.060417918308495,0.9105179968458103,0.345701809744033,0.5741075291477055,0.0625711553349424,0.26146023251959366,0.9902672878288297,0.39036426879244496,0.6993741890982361
708,fastchat_bs_2_temp_1.2000000000000006.json,0.0010191920552028375,0.0631801075163776,-4.805157750119795,0.084854317890597,0.005445921811756067,0.07964889265864589,0.07925414613391776,-4.973299549665932,0.7600173262442609,0.4409495848711473,0.9584203806489145,0.18680732832457775,239.862977834285,-8.988147270076025,31898.53029029003,0.9965512154836116,0.0016319589727101836,0.9977273899484441,0.007903555729642686,0.04194368671690785,0.9955879023083063,0.4702652425568783,0.27798832314301736
709,blender_topp_0.8_temp_0.8000000000000003.json,0.009687690754543411,0.16071869523704543,-5.027873896597401,0.19401888842882586,0.030786002815312744,0.17778707752178122,0.17783114667293548,-4.679517040089967,0.8544829977549149,0.1899818963120374,0.41952612101289916,0.08998533480022722,47.490671816309124,-2.8078199994535593,39.973296119997734,0.7446341625228965,0.4757083312027615,0.40324387075171075,0.009414575382403855,0.020436100518236043,0.9888284945034198,0.4689496407257697,0.38305233453792686
710,blender_topk_70_temp_0.8000000000000003.json,0.04239386270173925,0.24753388043491445,-4.753469289127373,0.25531789317052594,0.07591950017536822,0.22846679819374272,0.22838966192866073,-4.103100087487025,0.8673822568149171,0.6548820300836691,0.7257309720077428,0.8378931051355454,34.57157512921341,-1.9206214292444175,15.364411874498966,0.4719085402234447,0.7803886417535646,0.15773890173906013,0.0652350637147774,0.22123461280532855,0.9739092671219122,0.39037590187363524,0.6684584362418813
711,koala_bs_2_temp_1.0500000000000005.json,0.00027590367570205565,0.060302980836853544,-4.996485402994411,0.057592789050495974,0.0023038482769221626,0.05202614489538203,0.05586160992922583,-6.830011278797682,0.7600174533065066,0.4543514280480855,0.9928085648927296,0.18914119646788985,970.8554500465616,-10.367653040793838,33810.34302251405,1.0,0.0,1.0,0.29167801003188576,0.6619498479371091,0.999808060441951,0.5671126554380185,0.18339593016793979
712,fastchat_topk_50_temp_1.1500000000000006.json,0.0004427746997484948,0.05157178978798163,-4.906377215449109,0.060211493627917265,0.0026303167024149636,0.05456656122399134,0.05586559579540715,-4.752345727070149,0.8146895698871386,0.40748579836597953,0.8681330694860431,0.18060561999150423,850.5966848578972,-10.854527060861669,135302.7679621817,0.9999341643316099,0.00014804098778648536,0.9997517223782579,0.09314563873174582,0.38129060199220444,0.9983051142680185,0.5844715922606628,0.23626754063116634
713,blender_topk_60_temp_0.6500000000000001.json,0.04107146499628843,0.244636597492445,-4.753022599184902,0.25234209081206715,0.0756722439585189,0.22598134344952797,0.2260002714734811,-4.118501010740546,0.8665165583705337,0.6363147559027449,0.6680535356833016,0.8329409581354952,34.61739665970399,-1.8993790514327644,12.723089421938512,0.471443166725181,0.7858516604951633,0.15247892654150616,0.06220370486393918,0.21456653112573854,0.9626367242176719,0.3896193762362357,0.6609893122109659
714,pythia_topk_70_temp_1.3500000000000008.json,0.000650387514510057,0.090411384282618,-4.979627540592624,0.09719046032512696,0.006102776615549796,0.08739960675248312,0.08859334982232955,-4.872984168968144,0.7508304692871139,0.40662758312727154,0.9923571979951015,0.11819998568379202,273.3793208162681,-8.004605458262054,3928.9464355216305,0.9998595991053353,0.00013268967400134287,0.9997840651435217,0.027697162024103356,0.09066833275828305,0.9995635749766664,0.5582366767309009,0.46173911893492264
715,vicuna_bs_2_temp_0.8000000000000003.json,0.0008322355445129026,0.08265095512247528,-4.9799177353742925,0.08829396453292956,0.008033853093333227,0.08179042139956919,0.08084213453702356,-4.593643402381184,0.7466074491113159,0.40792692764153154,0.990442829279691,0.12121302822800126,257.2839115448968,-7.756120353889644,3521.9961127937977,0.9994262553029816,0.0012640527746299503,0.9980014549233827,0.00558285862365259,0.01902738498914262,0.9994322922622415,0.5589151505016078,0.46348545331589447
716,vicuna_bs_3_temp_1.1000000000000005.json,0.000809052683408126,0.08266639647026913,-4.9814869238290305,0.08813701890518974,0.007788681317745105,0.08189616514732069,0.08074798392510374,-4.5877369821955964,0.7464965802360359,0.4067284110080665,0.989577401688875,0.1198669718226146,259.2031321491873,-7.757291636482754,3382.3904395219593,0.9992562257832134,0.0014416853375105606,0.9978296252396633,0.006237043713384407,0.021258598252463283,0.9994491563529572,0.5596116058064143,0.46558472287864633
717,vicuna_bs_3_temp_1.0000000000000004.json,0.0008225492247383412,0.08235599308975072,-4.979840198574858,0.08830192884364557,0.007645514842666389,0.08163933429617459,0.08058071350102738,-4.5855068056095245,0.7465266129029611,0.4069736086888537,0.9884557887079962,0.12079110686138818,255.73338391481886,-7.73345811643619,3273.9782293857315,0.9993776465421234,0.001040266037965096,0.9983395779673908,0.0049479355634569335,0.017983120941634387,0.9994690122254171,0.55906413483602,0.4658656113263557
718,fastchat_topp_0.7_temp_2.0000000000000013.json,0.0008290694011471955,0.05363991274506029,-4.953851183196558,0.057179891334576585,0.0028784372448568372,0.050923081454635366,0.053526980393650184,-4.669520145672365,0.8267889744184845,0.3740946786856143,0.7577272687083516,0.18514131345053464,953.6950032803518,-10.9406262696343,155071.55184850746,1.0,6.415867334361209e-05,0.9999022609025875,0.16212522174077412,0.6029113067027759,0.9987250785091865,0.6058356955382166,0.24136367054543534
719,pythia_topk_60_temp_1.2500000000000007.json,0.0006355506602545018,0.08957258223848326,-4.977843687123998,0.09617162928901722,0.006348522534219067,0.08677140761886584,0.08778502448593878,-4.820293108256705,0.7499740101109627,0.40758947843746446,0.993285322705462,0.11927791916307039,268.46483839578366,-7.9538707711641985,3935.8270119098665,0.9996170365945986,2.646840627872672e-05,0.9999499734619872,0.022113177824353014,0.0735867469148196,0.9995534720866546,0.5570238494974746,0.46327127627023146
720,fastchat_topk_50_temp_1.600000000000001.json,0.00039626649613880543,0.04755178187673387,-4.923955073731589,0.050954463540246554,0.0019806081616317002,0.046215521910569886,0.04829312464758957,-4.821042714946701,0.8245209273227244,0.3544862083717204,0.7081441262152787,0.18029648764280465,954.5326357844909,-11.055118714872016,150070.67440704495,1.0,3.093652773375005e-05,0.999943070926808,0.2911743070445902,0.7801865168932515,0.9988449589523434,0.5981247493704278,0.22765750059138054
721,koala_topk_70_temp_0.7500000000000002.json,0.03377114661794331,0.20740175803019517,-4.585764511084344,0.23299348517921703,0.06185978075487729,0.20468662820146694,0.2059463766542345,-4.6384015636734155,0.858745459447275,0.8174103920784921,0.8393684422490125,0.9905510188287638,102.6406426634054,-4.007281287531946,1033.2897548440235,0.6302345934672217,0.31950469748975074,0.6266083656761707,0.15778308141076638,0.5676129548180727,0.9810486262581292,0.4711547266636652,0.8177572478076739
722,fastchat_bs_1_temp_0.6000000000000001.json,0.0,0.0559620475636841,-4.849881576076813,0.07247075239922443,0.004598269185482104,0.06793080484943431,0.06770664081133332,-4.797599254659092,0.7825297285611976,0.436946918935569,0.9462333331884999,0.18655977558502818,504.9732242141884,-9.837368677762363,78881.22465675339,0.9980474539502456,0.0009028489765128071,0.9987402481539042,0.011144304984858836,0.05905602329833474,0.9967743921704392,0.5169232925715185,0.2565087127177327
723,blender_topk_70_temp_1.550000000000001.json,0.01931928437660385,0.23595590681660278,-4.79828873257255,0.20229886298644373,0.049026415566751705,0.17015901816382797,0.1701212606447785,-4.232631837684959,0.8541300923516559,0.7981903442733275,0.8621188864305115,0.7923416583592767,123.90025916322233,-3.4031853762791617,53.80341353323676,0.9329720856291933,0.27185288088385934,0.656552838794496,0.0644426727244927,0.2862221063134978,0.9945804453797594,0.3929824336368358,0.6905576647221382
724,mpt_topp_0.7_temp_0.6500000000000001.json,0.0007150010995300685,0.08688428445354157,-4.98710235237014,0.09573695552124077,0.006977466902651732,0.08733481825191966,0.0875027518725597,-4.764207965471624,0.7458092937572066,0.4136651445612098,0.9958060182858319,0.12818930075478496,260.84752062394693,-7.9117468000882205,3842.6613005815852,0.9959632841259146,0.0008902872545121615,0.9990202392443157,0.0055361902809103955,0.01861842332155825,0.9994972348655367,0.5599667604426779,0.44981389367885233
725,blender_bs_2_temp_0.7500000000000002.json,0.033392296532539834,0.2322197560294082,-4.774979429959544,0.2367924787096236,0.06595987264691928,0.21099967995159224,0.21086594635219885,-4.147998134884707,0.8653888529680603,0.6902304457843369,0.7317572528317711,0.8345321882396491,41.544619272589536,-2.0380739246452015,15.472294910813675,0.5895731551358101,0.751252061044364,0.1743034083087951,0.06297243322943691,0.22936126989185207,0.9763064103538187,0.3942080712249884,0.6471904840525716
726,fastchat_bs_2_temp_0.8500000000000003.json,0.0,0.04014540224711198,-4.9660660308617155,0.04807021155503121,0.0032349423671134154,0.04535610607742728,0.04526258109474072,-4.47600494842501,0.8205505222878046,0.43993369266419313,0.9501144016053912,0.18899174087837364,856.333318150774,-11.124057660038412,152290.67436130467,0.9984511735405801,0.0007508683845012355,0.9989624584302687,0.009022387850598224,0.05077508586280516,0.9971513597521301,0.5956393608220961,0.22333233646305073
727,blender_topp_0.8_temp_1.3500000000000008.json,0.010031020125251587,0.17695980827659472,-5.013984961714872,0.17761456022328095,0.030555011612550937,0.15381593429240326,0.153788734194851,-4.493723399561308,0.844484964632139,0.3143774357932908,0.7431778844716359,0.1121422563707152,89.38802132377099,-3.175205390074419,61.385686452314566,0.8857316870513954,0.36411629129938566,0.5448458154673061,0.03534823497342238,0.11763571428571429,0.9906155020667334,0.4624869756046848,0.45169255377203404
728,koala_bs_4_temp_0.6500000000000001.json,0.00028997535907511517,0.06248324263223902,-4.989214888949069,0.05756672984337453,0.0022612070632914995,0.05181296128102664,0.05577327024140984,-6.919731771273853,0.7572032859399693,0.4579255291864386,0.9947400776864215,0.19355056498297982,977.2291796514436,-10.285735662333295,30734.416372979576,0.9999475375527729,0.0,1.0,0.38330895788000935,0.7049962738686203,0.9997743992936363,0.5519746848644594,0.1860351474942551
729,koala_topk_60_temp_0.7500000000000002.json,0.031165383074072375,0.20563329154967022,-4.584132636937614,0.22515108685503626,0.05893351443545566,0.19732027276740338,0.19873255027608336,-4.777624865826938,0.8435384222237222,0.852053810183325,0.8208531616066088,0.9898808852534531,157.7377227578704,-5.2227135513355485,3299.156543508438,0.7540164415653561,0.21528575977336267,0.7459767949996827,0.1839776292183256,0.587350725011555,0.9853709836730883,0.5045503097157981,0.7967664689817902
730,blender_topk_60_temp_1.2000000000000006.json,0.026381202696818675,0.24890194075738545,-4.779698392828424,0.2152270099821308,0.0594262916176911,0.18413338827776216,0.18413062520655696,-4.071145847713912,0.8569944987488076,0.8297670560443253,0.90735276114269,0.8425114886675081,103.63566265325962,-2.9966309869309655,39.602495639868344,0.8741121426466513,0.3967377973826098,0.5235284381702333,0.05958962583532044,0.235964562705006,0.9852347382414777,0.3841168197606986,0.7017278003217483
731,blender_bs_4_temp_2.150000000000001.json,0.01111331933858552,0.20821990180343325,-4.769636063087588,0.18997182128926943,0.03444161896390517,0.1575959893458913,0.15757951614847593,-4.598667406646717,0.8516823292839775,0.7014097922631501,0.6668421464314669,0.7266639532105363,123.34065012184261,-3.859993055055743,85.2142280104736,0.9745612671983279,0.15742328274455317,0.7791435896791469,0.07757503714710252,0.3998947433595443,0.9961400331536899,0.3792924527322061,0.6208871342526152
732,blender_bs_3_temp_1.0500000000000005.json,0.03148037042612213,0.24445611750190893,-4.775454062099627,0.23689494698917252,0.06625327426195801,0.20854252041600188,0.2085395623726506,-4.140785806097687,0.8639239524786834,0.7372109395944099,0.8015328557352103,0.8293096879406836,55.045442600158346,-2.276018087225597,19.14369973311641,0.691441408649922,0.6667303426539266,0.24734721021122327,0.06526737127640218,0.24973287323302212,0.9863767194456645,0.3855334281733464,0.667055195470875
733,pythia_topk_70_temp_0.6000000000000001.json,0.001038680278260055,0.08570809383650971,-4.979822404412912,0.09141405547074609,0.008157440458257954,0.0841223482237092,0.08363660547918582,-4.651477885776882,0.7473008988253794,0.4085296396758501,0.9921472843724924,0.12120576368772476,260.6305872602435,-7.806004638058497,3785.6947012457704,0.9995345735231462,0.0005075070671498598,0.9990839542309433,0.009833403636726492,0.03134284364136563,0.9994873814572213,0.5590827825714113,0.4647261896535467
734,blender_bs_2_temp_1.4500000000000008.json,0.01877805848571148,0.2207068016878866,-4.772403504409847,0.21060321508792318,0.04715520742625561,0.18026396576248221,0.18024694609111033,-4.380065724156377,0.8582688161810357,0.7388198740384511,0.7025841130351592,0.799035928839581,80.3538511103539,-3.0232434520076095,58.48140755419905,0.890606779382315,0.3909951100204638,0.5057249706437912,0.07956472170252572,0.352296836085232,0.9931446777927504,0.38580004743656876,0.6349874037796288
735,fastchat_topp_0.8_temp_1.1500000000000006.json,0.0004853441651983026,0.06131046995718043,-4.854120893435945,0.07849835619744004,0.004040390402780534,0.0720185865699623,0.07266300634079842,-4.8228586996698235,0.7885921610392166,0.4360086949231164,0.9399133754210623,0.18796130551401116,577.1514846669642,-9.96713342327202,86235.65881828137,0.9991576605277684,0.0005854179671245011,0.9990529348404734,0.018630055784314762,0.09408304932122055,0.9976072855536945,0.5273676564767735,0.2584669760439078
736,pythia_topk_50_temp_0.6500000000000001.json,0.0010284323644802228,0.08604840255583975,-4.978852674267766,0.09203677601127438,0.007765246880771393,0.08472303255301036,0.08413724345923543,-4.666437695288163,0.7475567047426184,0.4079208654280486,0.9910736216827298,0.12090793231389732,259.9308315875868,-7.807366022557232,3555.3183715918153,0.9994529527354633,0.0010366691000238636,0.998556081344255,0.010836719808273419,0.03406218018514797,0.9994851846457943,0.5579523675210044,0.46604266644124553
737,fastchat_bs_3_temp_1.8500000000000012.json,0.0008874249891888726,0.07767172763111228,-4.80354033945576,0.10162336680059636,0.0060670674858494915,0.09210959526859558,0.09355809080072933,-5.183380848222387,0.7671135467927604,0.42147874103227484,0.9207581433840487,0.17568102090166365,264.4547383193987,-9.003196974883748,24333.42968691543,0.9994741751654327,0.0007521268693566947,0.9988016943468545,0.028365330100220677,0.15012927798937975,0.9977858638374317,0.4793288539067043,0.2853284918530416
738,vicuna_topp_1.0_temp_0.6000000000000001.json,0.00027722497765871274,0.06020220778259785,-4.9973155451457645,0.0579041234761299,0.002326936309753594,0.052129279281756494,0.0561661432192442,-6.816780776086122,0.758037631792909,0.4590833870789757,0.9930111226337639,0.19611640974584083,1018.3241777585135,-10.391216359815052,34323.56304565054,0.9999090613694929,0.0,1.0,0.3065754031909658,0.6713188333738037,0.999803765485124,0.5745957431170636,0.18350317777854389
739,fastchat_bs_1_temp_1.1000000000000005.json,0.0005045507820181904,0.052345429181431403,-4.89982253634965,0.06208141356153694,0.0028907584093526575,0.05637653093051999,0.0578015901212465,-4.753346978521488,0.8118850127172046,0.4154116393392426,0.8859972065284469,0.18363691564196896,819.8104483954031,-10.745493435560826,130320.63655488215,0.9999379704476984,0.0004861904447909098,0.9993597056831328,0.07723000191828122,0.3278426982016654,0.9982744405460641,0.5786546943029417,0.2370033897155169
740,vicuna_topp_0.9_temp_0.8000000000000003.json,0.0002767866716125826,0.060377690772306855,-4.994672356691842,0.058248357227221985,0.002299340182874099,0.052552275129520556,0.05640729854613663,-6.816665854086154,0.7582793144956894,0.4583299853902676,0.9937056685397325,0.19463748473456255,1009.9748497204862,-10.385464160551942,34272.05294468627,1.0,0.0,1.0,0.2983478159946986,0.66569493895015,0.9998175443014689,0.5777112840014325,0.18310600258261436
741,fastchat_bs_4_temp_1.1500000000000006.json,0.0010482110370325219,0.05980704831643449,-4.794255935226067,0.08074547063835621,0.004591237511415651,0.07728234053293198,0.07650076599143588,-4.951575315069374,0.7577543937310974,0.44103414387553525,0.9563842720493795,0.18815867414221116,196.74862075925816,-8.80787925580696,25654.55298469745,0.9958381882398878,0.002396615640362264,0.996658144107233,0.005545726728361459,0.032780524777132135,0.995055540925229,0.4679095853462771,0.2797370385122969
742,fastchat_topp_1.0_temp_2.35.json,0.0,0.03926060590295242,-4.919667965509771,0.042379677496219334,0.0008246470249216593,0.039117309256371254,0.04045458241211075,-4.994136469831099,0.8171832765687467,0.34189958863306746,0.6703752480178254,0.18011306983162095,989.7690420231341,-11.11911479709338,140820.46704898975,1.0,0.0,1.0,0.5263660521508056,0.9329921792024718,0.9990809255520031,0.5846098643205286,0.20699184307764984
743,pythia_bs_1_temp_1.1500000000000006.json,0.0009568126470692176,0.0889036376907975,-4.976886385520063,0.09518131815633787,0.006598605641727,0.08623862284739947,0.08694601899101467,-4.7831752180699425,0.7491502839486041,0.4090948353724966,0.9942155168791121,0.12095200671255062,266.3701481483799,-7.911466911334007,3664.931782325185,0.9997920711361367,0.00016068635547459632,0.9998248716617544,0.018588233169930215,0.061541541355133664,0.9995130272399778,0.5572205387409611,0.46595654467779535
744,blender_bs_4_temp_0.9500000000000004.json,0.03748266838693869,0.24289007064133145,-4.754929033797289,0.2477521767233168,0.07182333111357145,0.2206972555794814,0.22086377668315454,-4.125061826783755,0.8667472365525073,0.6594540010076403,0.7029102660020726,0.8280734106071742,37.16326235580669,-1.9668008619083586,43.72896220482713,0.523195462735393,0.7735038430801061,0.15770141218004438,0.06454081125663294,0.2339553113084968,0.9701237004922526,0.391648281929401,0.6785442554946577
745,pythia_topp_0.8_temp_0.7000000000000002.json,0.0009294377977978394,0.08504167268245207,-4.980505610078308,0.09059313762161303,0.007956623970044385,0.08341117233467449,0.08315638303751384,-4.633620650690458,0.7474087838249319,0.40790383279795117,0.9908499740412872,0.12088068596178335,258.97970597093297,-7.769849372571247,3320.194040832747,0.9997684047241985,0.0011155340201550697,0.9982740063895071,0.009080662173112005,0.028225373420056123,0.999483389077979,0.5587115837023414,0.4664711076587311
746,blender_bs_1_temp_1.2500000000000007.json,0.007802049123627489,0.18603844776722875,-4.736661904183623,0.17840481980177533,0.025956366866221846,0.14890011421833882,0.14886588336282114,-4.910102892487976,0.8482612640815248,0.6242349476904275,0.5251848144275594,0.675725369454452,127.61468477156946,-4.577844947380639,208.00358514470005,0.9918188613888397,0.0605181197027216,0.9089955206724006,0.11063373437447635,0.5177775437857569,0.996911867902523,0.37762572627393004,0.5643238000936734
747,fastchat_bs_3_temp_2.050000000000001.json,0.001224916038454182,0.07972520275491024,-4.814309206914477,0.10181904864110432,0.005978368611642424,0.09143030068764219,0.0942547042807699,-5.268412719954369,0.7757313091429475,0.403516690658106,0.8841271780306802,0.16679809239997367,307.2836682592394,-9.106348462556173,30372.49680908114,1.0,0.0001945518622693438,0.9996644999736218,0.053068957920246754,0.2575069096360144,0.9984253230805921,0.4939425731227023,0.29386090862472164
748,fastchat_topp_0.9_temp_2.0000000000000013.json,0.0002817809617007933,0.046811298850951796,-4.928535567900547,0.049507914263029924,0.0015551296767941343,0.044489129029131644,0.04684372305902358,-4.816911842844252,0.8259103659706228,0.3424008632157188,0.6713739706335086,0.1803693326965079,992.5810264439318,-11.149974024704036,152881.42726498996,1.0,0.0,1.0,0.34968656766451006,0.8544272703223612,0.9987505593002727,0.6017870100629613,0.22826958242941991
749,fastchat_topk_60_temp_1.750000000000001.json,0.0,0.04580232813779527,-4.911076610236917,0.04906420650097282,0.0014100772037992277,0.04430284367197107,0.04646425534316076,-4.9153646556489194,0.8222657045996153,0.34479239238719733,0.6831605779059056,0.17813343534066714,960.3333980269294,-11.038818950995864,142851.48891455826,1.0,0.0,1.0,0.37831119013516407,0.8631136460435918,0.9989857336091712,0.5893264816029312,0.22311188545919547
750,vicuna_bs_2_temp_0.9500000000000004.json,0.0008705835164902199,0.08349596896964895,-4.977847903772348,0.08945897029694266,0.007950831901065441,0.08260535799851854,0.08196840372575885,-4.604002777794348,0.7468061723058231,0.40721102432091827,0.9895828127455102,0.12054056474096186,256.1881235321557,-7.750408266509154,3269.743081860458,0.9994502199652345,0.0013645196742801493,0.9978388614491789,0.006149161477980275,0.021168362323596982,0.9994593075368807,0.5585990829973617,0.4646975028555901
751,fastchat_topk_50_temp_1.2000000000000006.json,0.000359609068330492,0.05144491262668512,-4.905836108954794,0.059751053428370046,0.0024781138737689674,0.05372290075793634,0.05539002964263796,-4.748382822236251,0.8173389898474916,0.4022295948915934,0.8473608807451796,0.1829858272323642,876.1094707031878,-10.881113072931601,140354.76836630862,1.0,0.00019633835076623185,0.9996789538866974,0.11005522196011151,0.43936759592149466,0.9985086781157938,0.588874690342993,0.23581025006045042
752,fastchat_topp_1.0_temp_1.0500000000000005.json,0.0006109007600860442,0.05413943755803755,-4.890381387645483,0.06553208141172903,0.0030092191907484167,0.05929316254076046,0.06054863966281227,-4.771927928110966,0.8074495098711121,0.4196328663452747,0.9024261378856164,0.18186469466474445,779.7732459975646,-10.657478117789697,123197.40545302023,0.9998588148902688,0.000312428737133405,0.9995160326287411,0.06203596359241262,0.2767749051680073,0.9983032316765375,0.5696928054403835,0.24097745438202736
753,blender_bs_3_temp_1.550000000000001.json,0.01967859797792435,0.22773195457239268,-4.771926059072025,0.2137163152467796,0.04946657614758124,0.18270032464437036,0.18270392714773015,-4.35334607553765,0.8581880078825116,0.7414703798713144,0.7305104870746539,0.7882419046172006,82.10705692147292,-2.9834279922086,37.286996025979256,0.8893564553079379,0.4030209993401264,0.493617745173659,0.07447810779987107,0.3341094555490259,0.9938854171101347,0.3824772123789044,0.6410547391316107
754,blender_topp_0.7_temp_1.0500000000000005.json,0.010953691568781398,0.1659258018706893,-5.030377087748723,0.18563279209861847,0.030599996499795497,0.16435837103930245,0.16434353391461595,-4.5629169705006065,0.849709086982362,0.31804906075069284,0.7620666954746185,0.11744613981223687,63.10400920217594,-2.9643302662873654,91.3682017455356,0.8072682820503837,0.42703621435902095,0.47765280665560605,0.02078126604813585,0.05472496730126435,0.9828487552745262,0.4700081666516975,0.44030897631785776
755,blender_bs_1_temp_1.8000000000000012.json,0.003536140624974041,0.1667001785761553,-4.716013123974956,0.15459280306113152,0.015568739574254371,0.12702235759873298,0.12697422042426235,-5.245524509971856,0.8393018467047801,0.5209757533848052,0.440013480547536,0.5609608605005514,180.51980727251512,-5.7482608950173555,692.605851806608,0.9995803438208132,0.006693839775702116,0.988979119896971,0.1305582062500375,0.5991568834710382,0.9978239684456888,0.35693329285819203,0.5031937546332617
756,koala_topp_0.8_temp_2.400000000000001.json,0.022282316659940894,0.20539326939289407,-4.593106953892581,0.1977701618641518,0.046838588808263984,0.1675956219380904,0.17133749252082617,-4.925192054973512,0.8427422552151214,0.8516426659258474,0.709574063552722,0.9874948652743055,189.75907001636472,-5.411567281430743,1314.6718847970492,0.8671346762193352,0.11124505566917021,0.8652578878603944,0.1800810654313839,0.6321641316291713,0.9933567522077072,0.4760956322691384,0.8087761113868605
757,vicuna_topp_0.7_temp_0.9500000000000004.json,0.0002803623217223567,0.060664628417219785,-4.998809423432506,0.05881314167241489,0.002300070883768586,0.05308788747919758,0.05706181352221015,-6.792688661300818,0.758927309132825,0.45727788982893836,0.9929322318684903,0.1934481392721459,991.1531962502814,-10.385056832363098,34169.20617981266,1.0,0.0,1.0,0.2880527025231143,0.6460282513395031,0.9998019429183501,0.5780566969704026,0.18345695826513775
758,blender_bs_1_temp_2.4.json,0.001288935719741294,0.15661958342022858,-4.702943369613557,0.14289266181946822,0.01070129769238471,0.11578433486250889,0.1158189677107544,-5.465607611574122,0.833351696103546,0.45655004272059974,0.4138790757549196,0.47756819128144046,220.26889872068375,-6.480291937555515,1241.7052317654825,0.9999857558643114,0.001017192384313913,0.9982909551361301,0.14653331898675395,0.6420298985521753,0.9980737448180819,0.334985464112695,0.477070727561418
759,fastchat_topk_40_temp_0.8500000000000003.json,0.0,0.05581164746168455,-4.868880679487121,0.06990909401612118,0.003850189856460687,0.06415670847185218,0.06465056638789692,-4.770430848541882,0.7967397243491974,0.43386686560924975,0.9361415623345265,0.1865949242484261,659.943564258714,-10.313236488340467,101712.16383050819,0.9995058545744906,0.0006529315126920558,0.9990008719153739,0.027208659863562044,0.13145402404051498,0.9977466946274307,0.547209269750189,0.24845213153474144
760,blender_topp_0.7_temp_0.7000000000000002.json,0.008879319938780779,0.16736540000096264,-5.03648504581225,0.19911636411037384,0.032176484850983456,0.1837327123522784,0.1836763005940987,-4.681232801353896,0.8557521498963812,0.15245419332325086,0.32808301073356594,0.0762439092996421,46.919599939441255,-2.7220549906326825,25.820641078916353,0.7504956253339955,0.49821859482695785,0.3455425622097226,0.007033015821762996,0.015265687930362478,0.9934862825477866,0.4522836534555128,0.30752074940056534
761,blender_topp_1.0_temp_0.9000000000000004.json,0.01102880977962755,0.15996997061460322,-5.014443462715659,0.19277114463131045,0.028681887183798934,0.17185149898991534,0.171871848331125,-4.641687723401746,0.8523854681133163,0.24374244048454474,0.5404406829410812,0.12131543617918987,46.77107881888596,-2.84729250719188,84.11338911294725,0.7023860376982826,0.488410052819616,0.41252174891175947,0.01656844445376565,0.03904222427839588,0.9690255496767004,0.46603970343484724,0.42602817066460646
762,fastchat_topk_50_temp_2.35.json,0.00019088664415167043,0.039427777774045866,-4.91603533450503,0.04290834665542158,0.0010085212313432823,0.039048403314313834,0.040593242756170655,-4.990482936803948,0.8185393005609513,0.3417959617949767,0.6758729205442847,0.17725059405278043,992.4916055599829,-11.145830673526136,142791.87906293952,1.0,6.59951131955646e-05,0.9999006220670849,0.5280448220967975,0.9339883254462034,0.9990499645913744,0.585527280932541,0.20991837023047508
763,blender_bs_4_temp_2.4.json,0.008606765610633204,0.2027768033079372,-4.753505518988261,0.1816292815682278,0.03060574947379701,0.14967760468276992,0.1497298024732068,-4.699992009935464,0.8494012252513308,0.6641242127434508,0.617644109572657,0.6905911665380224,138.9413941713361,-4.197058048444064,118.15668984030653,0.9875147899502753,0.09682034773108597,0.8580902615520473,0.0792460535794304,0.4221716334727145,0.9968217822980102,0.37593201870093185,0.6089843470356427
764,pythia_topk_50_temp_0.6000000000000001.json,0.0008099479765041411,0.08602858092244946,-4.980975769782986,0.09178205779528611,0.007938455453174965,0.08452293488360743,0.08414682740563229,-4.653114042756112,0.7473523851937286,0.40886658720796637,0.9906220578737951,0.12253951325013668,259.56539287891815,-7.783887348921822,3426.8966568245073,0.9994208925613108,0.0009369681533884297,0.9985452649046602,0.010207735577947302,0.032771172215806284,0.999485709476188,0.5583544827710273,0.4658711609245452
765,pythia_topp_0.8_temp_1.3000000000000007.json,0.0008198721337230557,0.08881231761081944,-4.979039201821347,0.09558699207673649,0.007247129208171143,0.08676173048399188,0.0867570762895246,-4.717622776838014,0.7475947388467166,0.4088990285215137,0.9943689077167643,0.1205962939622585,262.9854189472605,-7.846765159995102,3404.9584037111604,0.9997932321296812,0.0003070117918350495,0.999543788519361,0.013894099301679135,0.04298734295237873,0.9994930622131959,0.5564505346539467,0.46528306239442097
766,blender_topk_40_temp_1.3000000000000007.json,0.025765097108211673,0.24872335303540805,-4.781374654288816,0.2139850021348466,0.05952709054046504,0.18295386408826364,0.18293746519221427,-4.080938294998616,0.8578770253177213,0.8357378397396819,0.9055984892641037,0.8483979247284166,105.54428768637905,-3.0133423663167154,38.370149582926885,0.8863378482815986,0.3925342487147618,0.5256241287142378,0.05911427326847684,0.2402454136065524,0.9901265881197715,0.37503342197804496,0.6880293491940253
767,blender_topp_0.9_temp_1.4000000000000008.json,0.010232701413202488,0.1782086826802165,-5.007455565809142,0.1748299010397677,0.030075061590603185,0.15114907882702422,0.15110057205886657,-4.505225955060398,0.8432313431087517,0.3097406604943911,0.7242424305106046,0.11273154777991079,94.17278277513621,-3.2226915130960037,57.29469222500722,0.9005890793305246,0.34773846837147554,0.5629829095112249,0.04113125896033558,0.14461799282954893,0.9928362069844934,0.46452835741002413,0.46025905541715334
768,vicuna_bs_4_temp_0.7000000000000002.json,0.0008359231993692803,0.08141906802857304,-4.9778369186540035,0.08776595393960929,0.007708067726260913,0.08120792217946499,0.08058178177759844,-4.577692999578018,0.7463422370858999,0.4069342841147009,0.9876427992435141,0.12118872072840353,253.89411499653446,-7.74543008954551,3367.9369844041744,0.9992756727303395,0.0013430536334772417,0.9977934918219618,0.0036949196000146513,0.013965266360526862,0.9994629853999225,0.5598086086552292,0.4631312716533969
769,blender_bs_3_temp_0.9000000000000004.json,0.03565006018800968,0.24325489628960204,-4.762451492997235,0.24670818274685286,0.07101996755757409,0.22012246586629963,0.22012461618034507,-4.158910232676243,0.8663077178447112,0.6715800325493254,0.6993790855232107,0.8360164011804377,39.32384420116012,-2.041556086176339,15.248990274930406,0.5613227152831218,0.7516509328845103,0.17379192873556115,0.06428942493359341,0.23662143299434316,0.982912342491883,0.3877182290997102,0.6528967083044968
770,blender_bs_1_temp_0.6000000000000001.json,0.020737154803305166,0.22135776057153053,-4.788830432481511,0.21180841090100108,0.05220945706007856,0.18505006371446614,0.18501428561494826,-4.337857021139354,0.8590824835289833,0.7178717782782835,0.6797090049148923,0.7908206345802256,76.74315790154361,-2.9017716550675243,35.64571314798077,0.858731738228681,0.43584846529850096,0.46215510367289536,0.07035803189564113,0.30282418240191544,0.9907872057810028,0.3853643626571586,0.6186092494270086
771,pythia_topp_1.0_temp_0.9500000000000004.json,0.000840400441491023,0.08860136855140911,-4.980322636305755,0.0946448179863696,0.007032637032367351,0.0859805420682202,0.08646034625087061,-4.727814088377118,0.7482841938557186,0.4086291084819478,0.9941236094427178,0.12038226242060428,263.7377027802003,-7.874175185100633,3611.0086045992434,0.9996416110219498,0.00023217217030894056,0.999688702672117,0.014667637574118382,0.04867068795805168,0.9994931879843024,0.5575450607241085,0.46659611776082166
772,fastchat_bs_2_temp_1.700000000000001.json,0.0010454671998130938,0.07224035247722395,-4.818055346740813,0.0942074029155313,0.005597882553228147,0.08579941386133247,0.08701637962019082,-5.089354582745527,0.7735354367544106,0.42164867667577377,0.9188222494876366,0.176951769374797,342.2549709058516,-9.291202693723429,40802.42826091657,0.999237653412098,0.0003784246134740914,0.9993466880168577,0.02932492527520595,0.14738436444133754,0.9977386961970202,0.49289251251549676,0.27941443662833454
773,fastchat_topp_1.0_temp_0.9500000000000004.json,0.0004766200082808287,0.05612194060990243,-4.883491769141188,0.06918722747491513,0.0034593745688497575,0.06292031916157209,0.06379425946620768,-4.782316801562153,0.8021179601417451,0.4269983675760816,0.917491422934876,0.18546409769158517,714.0120097345347,-10.48619643157608,111012.35502278314,0.999685492668021,0.0003671942749916312,0.9994464971140646,0.040456041372825574,0.19419198366096502,0.9975454433647037,0.5587763528264948,0.24650063162395947
774,vicuna_bs_3_temp_1.0500000000000005.json,0.0009399869090172698,0.08285872422746668,-4.979186268694677,0.08824253308307173,0.007700977656210342,0.0816032896103036,0.08045254210121203,-4.581158879178214,0.7465779908333051,0.4066815738337749,0.9881316565765154,0.1205158677356641,258.4907688369414,-7.741723985220469,3625.4244469114146,0.9993899816129623,0.0014273931879907513,0.9978183626298747,0.005272899643356959,0.018950505191600315,0.999445640218364,0.5592508708289894,0.46465724872453523
775,fastchat_topk_60_temp_1.8000000000000012.json,0.0,0.04478462214215923,-4.919281980085797,0.04762175358984981,0.0016018465748662675,0.042658240245528486,0.044733961769614076,-4.91802238852051,0.8236610965399784,0.34279989744359396,0.6761825383714487,0.17859650713584446,968.2982690582812,-11.078123263598687,143943.42710792832,1.0,0.0,1.0,0.3947044646318238,0.875972087540167,0.9989380779093027,0.5912137664147052,0.2219623252314181
776,blender_bs_3_temp_0.6000000000000001.json,0.0385701475151813,0.242426393110018,-4.759880779794132,0.24680813716776767,0.0741161440442561,0.2215756506303962,0.22150854634994888,-4.1484897986717675,0.8667605636735345,0.6604176724954867,0.6936532673014293,0.8364230173902535,38.08604703506696,-1.9636278162994714,16.232369500203195,0.5257918725654662,0.7780293881285022,0.15405860667163995,0.05991408322445263,0.2094752248430341,0.9798086884602882,0.39159651491735736,0.6560109879590177
777,fastchat_bs_3_temp_1.8000000000000012.json,0.0,0.07668473908593681,-4.804814269139434,0.10126995329581326,0.006105446514908405,0.09192450367048424,0.09323586895237913,-5.167099730409571,0.7653038709559851,0.42530749084793357,0.9249013158130136,0.1793500086267407,254.9296227655557,-8.987652925027897,23069.187499328054,0.9995086379297374,0.0011043088945509965,0.9982597581614882,0.025488338129058617,0.13435771471840285,0.9977285956947315,0.47668756921098565,0.2865370525702149
778,fastchat_bs_3_temp_1.2500000000000007.json,0.0010065145068049812,0.06254040923526036,-4.799166839271342,0.08512273442843335,0.004860006049694844,0.08058660365064342,0.08003519635606603,-4.9926027575657,0.7575991479154864,0.4407697739341553,0.9556761251517737,0.1881207477485741,205.14045350142584,-8.882116607948822,25372.674864934543,0.9958901589879723,0.0013076912644467149,0.9981482281529458,0.006755194821873475,0.03852479124833044,0.9954303693545855,0.46626392975228476,0.2802349790479595
779,blender_bs_2_temp_1.2500000000000007.json,0.02358497605430891,0.22964662023374927,-4.773015899262018,0.21878470493070837,0.054576683802927364,0.1896353502908291,0.18963934545620895,-4.2750141571820315,0.8603211549516955,0.7475219970906275,0.7403915958879697,0.8133023261268716,71.86096164813955,-2.7561914390073774,48.29316465723868,0.840174494682532,0.48916411386564773,0.4083377393555133,0.07368302312464749,0.3111577613181764,0.9908634723877142,0.3890580224044599,0.6474991946780821
780,fastchat_topk_50_temp_1.1000000000000005.json,0.0005039163883958802,0.05333410021376931,-4.901016163401505,0.06326171015286233,0.0028981894136510993,0.05712312071904572,0.05825434744284959,-4.75729122621723,0.8112353793060744,0.4153494423086305,0.8856491580967594,0.1837286810226262,813.5266707129794,-10.732729148047717,129237.4237930933,0.9998685128159608,0.00031239003279973646,0.999556950724962,0.07529623709116744,0.3219527760051053,0.9982667265465422,0.578595443662444,0.24055318612369048
781,pythia_bs_3_temp_0.8500000000000003.json,0.0009667553696798202,0.08254048248010427,-4.978613123483403,0.08833511310745476,0.007728746289598418,0.08168735564760579,0.08088429959727207,-4.586397882915746,0.7466054875967411,0.4070671279513128,0.9876011434981022,0.12145938093814006,254.79955256142168,-7.724744641023869,3268.3744685543543,0.9990302836903804,0.00178617157822621,0.9972300863908374,0.004268656580427959,0.016078621214756048,0.9994613879158518,0.5587014472758735,0.4641984631755121
782,blender_bs_2_temp_0.9500000000000004.json,0.03058200796147185,0.23336648197837406,-4.767912874554314,0.2350930681619779,0.06431163247583649,0.20813423419028232,0.20816244463588407,-4.184246362564472,0.8646672389450696,0.7033215785915513,0.7160104919380693,0.8373304969992299,45.41153235790688,-2.192264610233303,18.571656895574897,0.6505769702357374,0.7013040530743078,0.21297036281436837,0.06964858579451967,0.26368705229840567,0.9829084355124336,0.39168704694540457,0.6528547667672996
783,fastchat_topp_1.0_temp_1.8000000000000012.json,0.0002520084218014876,0.04555982582168267,-4.921264535595472,0.04845192012759611,0.0016129405075534658,0.04356965852379298,0.04577092919435864,-4.8814360045184015,0.8239407973579553,0.34282223175120324,0.6764315541996214,0.17850719233631096,973.6682885911949,-11.100898573819993,147863.14746617575,1.0,0.0,1.0,0.3750885358696752,0.8627421134746376,0.9989561378425236,0.595046950874502,0.22366082085948022
784,koala_topk_50_temp_0.7000000000000002.json,0.0266133938117522,0.20746388697284157,-4.552321273884363,0.20948644004374484,0.05270079540305388,0.1802169129903553,0.18323502050446466,-4.8536959956237045,0.8214261959320713,0.8682687863904209,0.7031735247423652,0.9874540896528022,185.24008781402924,-5.807011699599392,2957.8217517966327,0.9234459252952903,0.056359155265793145,0.921300838326761,0.17776036268338516,0.5528673915179888,0.9964331643517718,0.48314754648537594,0.7999247102741358
785,fastchat_topp_1.0_temp_1.5000000000000009.json,0.0,0.04914972063069187,-4.933229307675574,0.052872388053489025,0.0020357010207983483,0.04750368147974127,0.04955551110473312,-4.801730128600973,0.82455233782972,0.36155294086360545,0.7302051784688449,0.17997795816251874,946.1190186714998,-11.020814973599222,148346.61660050426,1.0,0.0,1.0,0.2453817964250991,0.7285037012392913,0.9986986660196803,0.5971297484720319,0.23279465052270876
786,fastchat_topp_0.8_temp_1.750000000000001.json,0.00044134789707024955,0.051332166459569506,-4.938556511607297,0.05646168239735444,0.002219686165168939,0.0505172966194986,0.05284803863323091,-4.688237058161274,0.8247005387742724,0.38187613600587256,0.7867335893319982,0.18246873362136326,944.0668325561793,-10.950361289494898,151448.2985373179,1.0,4.5152849008139675e-05,0.999914033542284,0.14803956450579947,0.5603935458480913,0.998675613092032,0.6039227300320782,0.23799941884555842
787,blender_topp_1.0_temp_0.8000000000000003.json,0.009485855393854518,0.16068099441559539,-5.015405541393099,0.19276020664487922,0.02987066150687895,0.1748951083483144,0.17489522974823324,-4.664667217809298,0.8538351608313156,0.2077978148685902,0.45998121639259737,0.10137803904304553,46.80978403647665,-2.7769766525031483,48.99106037956855,0.7175374329166851,0.49622818908766975,0.3974796523917058,0.011383653562228264,0.02580052694296553,0.9742312065275933,0.4657665074092698,0.4021339292991827
788,blender_bs_3_temp_1.8500000000000012.json,0.01452873990339428,0.21713234346181345,-4.764971043058956,0.20140804114418537,0.04125619253837556,0.1693240506541283,0.16934900882446519,-4.505283525117427,0.8549350990120664,0.7165371819560783,0.6761037635576954,0.7553460170814232,100.29776417228864,-3.4517230653654565,56.79585804007425,0.948169195474881,0.2517954010559251,0.6606982180473752,0.07888778130590635,0.3796505482206148,0.9945502984030753,0.38131085499369427,0.6189310064384774
789,fastchat_bs_3_temp_1.4000000000000008.json,0.0,0.06712369064730786,-4.797858311089988,0.09064346267626826,0.005473244907662161,0.08461882207178854,0.08409682505544129,-5.042738495099439,0.7579264188644087,0.43955364710931416,0.9520164310425433,0.18803876201165853,210.59218712883967,-8.88117850531979,22338.106533470665,0.996381665665168,0.002044767975825478,0.9970320951144886,0.008543489449305199,0.04940823015294975,0.9963033863495294,0.4643524227315665,0.28141512471591107
790,fastchat_bs_4_temp_1.4000000000000008.json,0.0007051867499973482,0.06675511141869243,-4.793700312506905,0.09057151715962616,0.005419820398392216,0.08450513308754112,0.08389378131106409,-5.035695145922528,0.7566916861325413,0.438563782745967,0.9523298443642079,0.18620855978131157,197.80002995753765,-8.84502040820592,19713.057937638478,0.9969115172068115,0.0024835255092621154,0.9965908342133928,0.007180643629828071,0.04422025607826212,0.9957607100245153,0.4628454711697222,0.28363686057943466
791,blender_bs_1_temp_1.4000000000000008.json,0.0062679701560899165,0.18034552082620806,-4.730996094506997,0.17143168416026539,0.02265231155018503,0.14265289664237912,0.14262563164974676,-5.012753026987749,0.8457423398862607,0.5861778500849598,0.48955510794328827,0.6350076040797682,142.25856220982644,-4.929375689352003,299.42869195432735,0.9958236263554033,0.03431210114761379,0.947245835622184,0.11598455097205543,0.544343753181957,0.9970539931196841,0.37182329145732723,0.5427763335276461
792,fastchat_topp_1.0_temp_1.3500000000000008.json,0.00043757650779497367,0.05054495793703076,-4.916228868734943,0.05566671239638076,0.0022424328215899713,0.05018270460246167,0.05196646589603322,-4.779116052300711,0.8213760507655073,0.3836378773373333,0.7923592736553452,0.18232733885234187,904.9268790621448,-10.944204883434466,144392.3934913992,1.0,3.1184779396402726e-06,0.9999931924668513,0.17527057868134022,0.5942394211592276,0.9986444882009433,0.5958762222762808,0.2334861142712836
793,fastchat_bs_3_temp_1.2000000000000006.json,0.0008903269895145667,0.062206274449641864,-4.7982068604814545,0.08366558906461327,0.0050380081436808815,0.07954628346956394,0.07893504419175444,-4.979447531629387,0.7579871111170828,0.44095341718608166,0.9562237184744556,0.18815906783362066,202.4976403782952,-8.853906594432726,26118.963177276735,0.995456420781871,0.001885970980665735,0.9973575789513441,0.006304911329164278,0.03596815338665311,0.995397308249944,0.46694818803438093,0.2792347438900126
794,koala_topp_0.9_temp_2.4500000000000006.json,0.023046520254860838,0.20043642754805152,-4.56832774509662,0.19801209810898537,0.04842576367051798,0.16989788591792415,0.17199819641299813,-5.117621031359325,0.8234362155110617,0.9060161118221363,0.7882025651486059,0.9865406902600908,245.94202409700105,-6.827758451687249,4945.422752809981,0.9547016550907816,0.037004325363736,0.9547589217725195,0.23832674180488034,0.6716225804854705,0.9974539482656546,0.5109486915635426,0.7810147055319389
795,pythia_bs_1_temp_0.7500000000000002.json,0.0008022018957462271,0.08743360020071608,-4.9796749048841455,0.09328014539987126,0.007573945391316143,0.08546402816080167,0.0851962112336479,-4.6837070821300815,0.7475198018533186,0.4086461708451227,0.9916899410109807,0.12154718664047641,261.0972107799739,-7.830051639131431,3473.3125531538044,0.9997259226353987,0.0008943521354529138,0.998688104969241,0.012300734878462408,0.03903724607598479,0.999470429958151,0.5577866355548626,0.4649325694921302
796,pythia_topk_60_temp_1.0000000000000004.json,0.0008644215311158144,0.08844574574840103,-4.978360922011141,0.09488974233848413,0.006725038603488699,0.08630157589971342,0.0865342184127863,-4.739800154101601,0.7484710450253784,0.4090117050855018,0.9950811596439708,0.12045289152991012,263.80753390806217,-7.873994045845373,3716.9884303613358,0.999680165072803,0.0006227315304473389,0.9991728520435433,0.01576440841553875,0.05099861180572759,0.9995108397937317,0.5570528012752887,0.4654507249700132
797,blender_bs_3_temp_1.4000000000000008.json,0.021436381732862615,0.22994391463082495,-4.776280837985811,0.218006104453234,0.05304496133948697,0.18802580576308342,0.1880450483865309,-4.280496348506973,0.8595162927573795,0.7476784526704985,0.7436308263860142,0.8076680545230588,76.07236428258781,-2.7990530680848407,32.6299220348944,0.8506779784178152,0.4720216861250516,0.424637243326914,0.07176244959273115,0.30856717768591874,0.9924097683380195,0.38360650771980115,0.6531579357573497
798,blender_topk_50_temp_1.1000000000000005.json,0.029243994198894445,0.2497648231913608,-4.782910465964224,0.2208265724852031,0.06331460143021343,0.19016508205262683,0.1901089116390272,-4.035859267718714,0.8585673268099567,0.8159546973651495,0.9000322524627258,0.8413058659412677,96.78992642173492,-2.8621785799738424,38.566529866501924,0.8369233837398735,0.44637418754089925,0.4751358832174033,0.058658325241823475,0.22251285404726187,0.9818398806207416,0.3950782058887648,0.7170156217142204
799,vicuna_topp_1.0_temp_1.2000000000000006.json,0.00027789395382141386,0.06005689768178401,-4.9960463070020475,0.05815584391141359,0.0023331552218592453,0.052361852581097657,0.05638473316818717,-6.818153329772836,0.7581356302566981,0.4588897139649615,0.9939506416217333,0.19535224213401248,1014.1795040749405,-10.390851640483831,34315.6838255581,1.0,0.0,1.0,0.30741861883570154,0.6723543818714218,0.9998001012144173,0.576782294157174,0.18226322634352884
800,blender_topp_0.7_temp_1.4000000000000008.json,0.010080019660525743,0.1754133585983089,-5.019395335314889,0.17706886115241507,0.030195318199937822,0.1530610489679704,0.15314640994073012,-4.499796603482979,0.8445926539268267,0.3157801735486243,0.7496530378966874,0.11109075816899722,91.19629783588671,-3.232664617696823,78.71153575486207,0.8864425948177281,0.3569861802514824,0.5561316858135452,0.03537873740601248,0.11523718597261211,0.9908301422409769,0.46324369131811294,0.4418858881313744
801,pythia_topp_1.0_temp_0.7000000000000002.json,0.0008359402171771228,0.0870235975836872,-4.980266435103883,0.09281528268925457,0.007664657285764355,0.08532812333790683,0.08497105359077138,-4.672659638939696,0.7476251709001355,0.40900164265142164,0.9917425346968942,0.1221031428311766,259.51446399760965,-7.805141253994253,3335.32235640215,0.999592545925723,0.0007449707202877493,0.9988549816009153,0.011066393825687283,0.03551486728728757,0.9994932709709473,0.5574630876676973,0.46571081106150963
802,blender_topk_60_temp_0.8000000000000003.json,0.042267002055687945,0.24818338517433766,-4.744883865984682,0.2558273317449208,0.07642464079083486,0.22805400294559422,0.22799405856678848,-4.098529633534768,0.867085234391937,0.6598531558346064,0.7272851119183472,0.8430428480920492,34.65452882266742,-1.918804451085096,15.869271503670097,0.4699818477514439,0.78355135385474,0.1553340289305288,0.06568991680184187,0.22515340877104092,0.9605390329893612,0.3879064677620323,0.6719374623172261
803,fastchat_bs_2_temp_1.550000000000001.json,0.00089909042187455,0.07138915856210719,-4.814131083014457,0.09436054803206509,0.005685204057383966,0.08637961587435011,0.08676012288136675,-5.062622827592165,0.7655628009436746,0.43106182708569596,0.9397637839666334,0.18081374014966128,286.8487631264541,-9.105155947961292,31944.836936676948,0.9985703587204623,0.0011693909552035707,0.998185026805141,0.0186061795607343,0.09561011553321934,0.9971390142859974,0.47843508090083253,0.2813688476040727
804,blender_bs_3_temp_2.4.json,0.007194149540890306,0.19804349895393655,-4.757372953028637,0.18165678335583452,0.02820511002923217,0.15033703526617254,0.15029699726660434,-4.751156517836743,0.8494766784704757,0.6529160888272719,0.5923008127399256,0.6864404295934082,132.83532535591306,-4.231366770673819,132.22460359611472,0.9881563444671071,0.09216649578176847,0.8653384010563792,0.08291202034184277,0.4416058620028097,0.9968118457615552,0.3759963874215984,0.586290822249432
805,koala_bs_2_temp_1.1000000000000005.json,0.0002747057806490622,0.06081482404869257,-4.996507782999768,0.05755801371107879,0.0022830748392310544,0.05185745804992897,0.05577606985248357,-6.836038614239112,0.7602211387203426,0.45156273332502095,0.9931017260881727,0.18483457271033346,966.0410197425184,-10.369059993018935,33888.30953089469,1.0,0.0,1.0,0.2895479072805409,0.6589575133793649,0.9997994430517938,0.5687965729934349,0.18545550108733186
806,blender_topk_70_temp_0.9500000000000004.json,0.0405028001916722,0.24857266172455236,-4.754648075082535,0.2533494296573282,0.07447715422121343,0.22580531086348266,0.22575927907111593,-4.106220760136754,0.8671594669362558,0.6679588494724193,0.7672132772505855,0.8284795516170129,35.21506147245405,-1.9563481929337543,14.52211228714527,0.48782846695835275,0.7704446699931727,0.16447706030372233,0.06730658153138488,0.23076140640363468,0.9738226304597287,0.3914198195412534,0.6791244508746351
807,blender_bs_3_temp_1.8000000000000012.json,0.014778979417925548,0.21719959623024565,-4.768335088176614,0.20186148585153563,0.04192700836563585,0.17123403982722468,0.1713120657819737,-4.477652801179745,0.8555029309998634,0.7250704118509766,0.6931037280886154,0.763477605150236,96.22048662741668,-3.350220943378393,59.93648822095361,0.9371423122140992,0.2862839027992077,0.6224063740303795,0.07833079998125096,0.37459765359289204,0.9946844871611906,0.38102777723875175,0.6268246952424128
808,blender_topk_60_temp_0.9000000000000004.json,0.04136603962500144,0.2491054671573114,-4.745431231214314,0.2551861258704786,0.07567908349291431,0.22782770121799842,0.22787935535425946,-4.091034729721285,0.8669705783843287,0.6703807130881545,0.7614236424372564,0.8400830787592072,34.81308621225541,-1.929427491528439,16.94287642320121,0.47328841511917136,0.779662290199383,0.1593397767646075,0.06766838728553218,0.23054787437332794,0.9612570844730224,0.38713430255784126,0.6730682266626603
809,fastchat_topp_0.7_temp_1.2500000000000007.json,0.0,0.06219315015611606,-4.845029702809161,0.08154750704261937,0.00404564972322944,0.07448148748156688,0.07505326269399548,-4.846588063346172,0.7826096399424691,0.4353541365590265,0.9414913232318003,0.18630270719734948,525.1163748593397,-9.779341610504629,76949.45076205253,0.9989105203807392,0.0006341716105552586,0.999050051616378,0.016883077017527705,0.08154652657955182,0.9973730298461122,0.5158716127630157,0.26102237003877515
810,fastchat_topp_0.9_temp_0.7500000000000002.json,0.0,0.05912155445502469,-4.83996663931923,0.07710844250866634,0.004772836882563778,0.07200284830942077,0.07202418732040808,-4.837462318261936,0.7774812782818911,0.43858981709217926,0.950657757493647,0.18690021098644932,456.23447173916065,-9.651884323039333,71490.20051477643,0.9973766020223619,0.0008469878886378201,0.9987762131280875,0.009802371541501976,0.05137624391276731,0.9967667546930228,0.5059588015963841,0.2605444462510456
811,blender_bs_4_temp_2.050000000000001.json,0.010587481968158372,0.21051753921389268,-4.775974761484639,0.19237987713461457,0.035972802521508404,0.1603958057927655,0.16040974311254158,-4.548374546140167,0.8527456503505169,0.7080153478674079,0.6743809528519357,0.7351178308192455,117.7966777272994,-3.728102430498507,77.67733819218768,0.968867729986243,0.18676158748401064,0.7414688918627461,0.07691935444845024,0.3880410654827969,0.995439198381027,0.37935730514920785,0.6203435070831184
812,fastchat_topk_40_temp_1.600000000000001.json,0.0,0.04826955623337158,-4.935849262557327,0.05218097327996231,0.0018465114277828043,0.04670266592397336,0.04909215827839322,-4.802946528871972,0.8255171996372743,0.3583665019364776,0.7204401470372159,0.18003172151372493,952.1095334183245,-11.065639506838417,149765.35404995328,1.0,0.0,1.0,0.2605799134093542,0.7507985591953242,0.9986789484052346,0.6011584709544917,0.23423900666525063
813,fastchat_bs_3_temp_1.600000000000001.json,0.0012460126517923097,0.07160351635114569,-4.8015667429309925,0.09653319940226476,0.005466504392734861,0.08898351769690885,0.08910502162058309,-5.108600657842279,0.7593026773954358,0.43372430971932485,0.9414150649771568,0.18427999897343375,223.9395835734134,-8.924842669861404,21118.946888502607,0.9973536725963309,0.0018555470415731676,0.99731691417478,0.014281658393055329,0.07769446448631419,0.997111509399881,0.46742686263841055,0.28325211610855777
814,blender_bs_2_temp_1.9500000000000013.json,0.010189492062362466,0.20180484703498033,-4.7577343781907055,0.1907075920429554,0.033957554442449925,0.160196378101522,0.16021732177911746,-4.652115367711121,0.8528218312061859,0.6921199679146424,0.6240021572011815,0.735100617297252,108.29107351085003,-3.838609086288546,90.59598852412736,0.9720049572509399,0.1635545020465888,0.7700479727081004,0.09050353946841191,0.4357972027972028,0.9963680497705052,0.3829297769184636,0.603855412473655
815,blender_topk_70_temp_1.1500000000000006.json,0.027643951065949697,0.2480840532716119,-4.779924842724107,0.21843046610280487,0.06182162321097639,0.18840243195112874,0.18845772551164902,-4.071817153639185,0.857980039866105,0.8043318015659436,0.8879745796791523,0.8192795925383326,98.9104849743358,-2.921979802695954,35.051137865857015,0.8568512346984514,0.4208091492280226,0.4981647150671223,0.05765469146751874,0.2249838482879185,0.9887592449342107,0.3982609763807819,0.7149870278598145
816,fastchat_topp_0.7_temp_1.2000000000000006.json,0.0004744033300024121,0.06276393749953114,-4.8456979531562645,0.08193472654308424,0.004292535147502512,0.07546096291619685,0.07579052432731886,-4.864851737942115,0.7798147482847247,0.43774697238674426,0.9495964172247647,0.18588712675799546,485.43827572112843,-9.71524413310875,72471.99227286963,0.9984271800334695,0.0007693611120716502,0.9988052609129545,0.014370693799070662,0.0688603462348039,0.9970326773313811,0.5093938609922322,0.25995179240174526
817,blender_bs_1_temp_0.8000000000000003.json,0.01610029360586271,0.21222385269936944,-4.767011804113756,0.2050216121731191,0.04319880690299627,0.17628195247544576,0.17625787775147556,-4.512382506652119,0.855924456356541,0.6943688696126568,0.6102023845229742,0.7636576671272831,88.57449208169754,-3.3645993700464163,56.776298304904564,0.9243578384287273,0.2845623595170204,0.6248939892849873,0.08464199966633543,0.38228228457250063,0.9933089275277863,0.3899808788489694,0.6047031556399131
818,blender_bs_4_temp_2.2000000000000006.json,0.009856459156101146,0.20662764616310247,-4.764793775414147,0.18700210771135764,0.03325967307168047,0.1557706311394156,0.1557270716931089,-4.6187157319632055,0.85145781385085,0.7002323302486516,0.6542804627183838,0.7301149284193508,125.86968083923708,-3.9337726382038967,90.7779479411567,0.9792659510561752,0.14072693994295224,0.7998854650614206,0.07824503095856225,0.4041156217471375,0.9963588350781347,0.3780192104430775,0.6193502230408856
819,vicuna_topp_0.9_temp_1.1000000000000005.json,0.00027686021405247933,0.06014117457902304,-5.003265628934968,0.0578792965896744,0.002313527450937981,0.05232693139200674,0.05609335071597317,-6.814197185485229,0.7580870243933505,0.4578460082576419,0.9935352637550658,0.1940197203417764,1015.3336868469693,-10.392709633734565,34537.018809718465,0.999958543706069,0.0,1.0,0.2989368870255297,0.665468509984639,0.999793996929415,0.5762631091811536,0.18065735889790105
820,blender_topk_50_temp_0.9000000000000004.json,0.042159358155069764,0.2482119759334821,-4.752696124347098,0.25442472966783336,0.07618026497819681,0.2285215988000296,0.2285242932588069,-4.076581352400851,0.8675750655749431,0.6649437285803734,0.7408033066956843,0.8461398427448068,34.564943619511915,-1.9206168027215211,17.96782139917151,0.46981967798583973,0.7821787318359802,0.15788283718361357,0.06727748139088628,0.23002973690781559,0.9575927928365243,0.3973379580574856,0.6879111641308285
821,fastchat_topk_50_temp_1.9000000000000012.json,0.0002472487898842391,0.04483691953672884,-4.922286048734931,0.047153532957662,0.001527731652765507,0.042972853301566354,0.04486208469128691,-4.914068580841098,0.8233960502756101,0.33681437694629085,0.6617746505307964,0.17675931682257992,966.5321649247223,-11.075444732166252,142995.1120074004,1.0,0.0,1.0,0.4112409571508069,0.8859230951067686,0.9989074145031965,0.5911593373279013,0.2198157726551825
822,vicuna_topp_1.0_temp_0.6500000000000001.json,0.0002773550909231756,0.06025907261270149,-5.00017708426767,0.05779693872610493,0.002310266236667505,0.05233257494349994,0.056031428435963454,-6.818577343207792,0.7580767771433652,0.45913412405144843,0.9939117646102175,0.19573618168668,1014.5298226085351,-10.3903247879804,34386.70587686408,1.0,0.0,1.0,0.30742556588710435,0.6727080000770906,0.9998052399218613,0.5759590423447619,0.18145221082092255
823,fastchat_topk_60_temp_0.8000000000000003.json,0.0,0.05528049650472915,-4.8638338390019245,0.07035904687111544,0.0036588088078533675,0.06494761742637767,0.06525114587254884,-4.786709080393307,0.7941870803383763,0.4348670457426645,0.9404076876955666,0.18602524388183214,627.6500405999955,-10.20524166655164,97112.04241797305,0.9992884291131608,0.0002763322569539824,0.9995706458000114,0.023285570888072624,0.11476816378087873,0.9973879925398161,0.5412255238531605,0.24877627308159866
824,pythia_bs_2_temp_0.9000000000000004.json,0.001038290220460854,0.08321125498467916,-4.979807828724915,0.08893231382405206,0.007915762444695216,0.08223535544887618,0.08134697644679056,-4.599862772456262,0.7467455907108522,0.40701164544151835,0.9901555863950008,0.12000422592404214,256.65266932557364,-7.749538744296373,3404.54252694668,0.9992585484061676,0.0011493038546310512,0.9982345031348903,0.005807248390406916,0.019967026070013397,0.9994709423546975,0.5583487821659985,0.4648374321978976
825,fastchat_topk_40_temp_2.4.json,0.0,0.04061407504703892,-4.927007286484942,0.043634470856205684,0.0008679994724150979,0.03974137294737809,0.04134388552512871,-4.925326110382816,0.8200308730234378,0.3401923982956566,0.6608013387404581,0.1822805321064276,1007.6663171264995,-11.188284622086252,147168.84720644436,1.0,0.0,1.0,0.5037083697397029,0.927883596637864,0.9989693351067845,0.5932539417455387,0.20983279592327175
826,koala_topp_1.0_temp_0.7000000000000002.json,0.03258786396745979,0.20660671875568445,-4.583391330044065,0.22677468862858002,0.059200156917005434,0.19881612478639343,0.20039833476390395,-4.747927029426444,0.8532632006647325,0.8274842249335005,0.7521700781446106,0.9894879520348431,112.65627600891769,-4.600232152170934,2035.4373583376992,0.7505437114731629,0.24552502213875205,0.7069514196746047,0.15385623286566683,0.5589666508066958,0.9866443080335678,0.4832157348445686,0.8160370971380787
827,fastchat_bs_4_temp_1.8500000000000012.json,0.0013535641817292658,0.07757689785987602,-4.7994643305104985,0.10299276177599812,0.005963216545559034,0.09349283195603757,0.09483177089381324,-5.189197124147274,0.7620917887291498,0.4261669716748214,0.9306800513519603,0.17783253801826288,226.02817644939677,-8.887975417511148,17858.904444290507,0.9992460219472452,0.0006272050200683936,0.9989609482314897,0.023480307116233532,0.12636511148790316,0.9975512878698481,0.4708147829448257,0.2884087151062926
828,fastchat_bs_4_temp_1.8000000000000012.json,0.0012515878856912389,0.07636463939003077,-4.796211907983888,0.10213276806308048,0.0062851081737611645,0.09301658476790163,0.09390325427912782,-5.1749592341372095,0.7604599126899277,0.4286488370022896,0.9332375523522325,0.18033704454353383,220.70766558330538,-8.898380283335905,17090.265022916104,0.9992463106982802,0.0010055754645769835,0.9984324628773291,0.020291118575689975,0.10892732434221863,0.9977039718884388,0.46785744638886934,0.2871903572337928
829,blender_bs_1_temp_1.650000000000001.json,0.004436291380678846,0.17242919858491357,-4.722773836840508,0.160609314971701,0.018130632342298482,0.1323122745561644,0.1321850538181823,-5.165658636298307,0.8415729279068882,0.5452954460991173,0.46179017459481325,0.5867183074329929,167.7885075045489,-5.476789009242059,496.3641638136875,0.9990832274862121,0.012301065945864952,0.9802059623850453,0.12536067284670638,0.5815818123599104,0.9975111626862418,0.3671816008812154,0.5179808278694392
830,fastchat_topk_70_temp_2.050000000000001.json,0.0,0.04040289084036641,-4.912055450978548,0.04301267489073846,0.001019382610922748,0.03930139436390057,0.040900797393443836,-5.040145362767692,0.8183085304251057,0.3429787297358598,0.6839460487107142,0.1750396024795886,962.2821757703438,-11.084053511666468,136710.02224469173,1.0,0.0,1.0,0.5073121048484732,0.922290659425569,0.9988827676288452,0.5812876674813668,0.21016934702790532
831,fastchat_bs_2_temp_0.6000000000000001.json,0.0,0.03806600581549089,-5.026583234881789,0.043241214884413307,0.002817992176543874,0.040627336678993854,0.04058958262039991,-4.6855503715464195,0.8201581320882905,0.42947469244966174,0.9459327917644842,0.17518793100642557,886.4320227781601,-11.610351452376186,161166.94166842295,0.9997185653267741,8.972950368372764e-05,0.9998400593475822,0.14711990220481022,0.2235230635904312,0.997819917766206,0.6135098569891042,0.1997527205606353
832,vicuna_topp_0.7_temp_0.8500000000000003.json,0.00028104373750726,0.06059149690657834,-4.99880818323141,0.05848446859951925,0.002356282572004366,0.05276168386137173,0.056709107178282925,-6.788042629720196,0.758908283905035,0.4575642297670639,0.9929042975603428,0.19388927100321282,996.0970258758842,-10.389033607092127,34464.92213549256,1.0,0.0,1.0,0.2882654220902217,0.6465641910804254,0.9998016542514637,0.5789788947835874,0.1861545429213521
833,blender_topk_60_temp_1.550000000000001.json,0.01999369868488296,0.23562093288625857,-4.789092012328989,0.2018465359123148,0.049766855264103044,0.16958501953259641,0.16956942201458663,-4.208025712641481,0.8540032555335353,0.8193582473311909,0.8788663211071255,0.8143402518620202,126.8163160945277,-3.4371584029899283,55.47757615906574,0.936450184000014,0.26693550869252886,0.6648374394452589,0.06612919740678268,0.28890902075259617,0.9938213208670941,0.37534806364235257,0.67320015515189
834,fastchat_topp_0.9_temp_2.050000000000001.json,0.0,0.04595716142634635,-4.929521309940327,0.0480096765819982,0.001769583400855335,0.04318514749531133,0.04536386151624071,-4.8178996064896396,0.8257937236957097,0.34231497605655,0.667327620725508,0.18223412121960117,1002.5992780978859,-11.174638640782543,152775.40264325272,1.0,0.0,1.0,0.3616897454769526,0.8628756070661533,0.998648998441965,0.603270426808196,0.22788502764596205
835,fastchat_bs_1_temp_1.750000000000001.json,0.0,0.046550110335089025,-4.926025680300036,0.049574995568882604,0.0018300137470977952,0.04468460246641703,0.04704109309678998,-4.877712707632727,0.8251486742531864,0.34185797575730975,0.6767047103516592,0.17693346468844895,959.2624310904392,-11.079303987712931,146811.4140512209,1.0,6.973078331469047e-05,0.9998851983195705,0.3540628136156491,0.8464556001702348,0.9989361762381449,0.5939502006579047,0.2278269986424095
836,blender_topk_50_temp_1.1500000000000006.json,0.027768845497073754,0.2479365403514163,-4.777210823718447,0.2174119220069562,0.06172279795604539,0.18669596453319426,0.1865857870836864,-4.048874914433907,0.857928869968352,0.820903872926765,0.8932983601609354,0.8412337460982021,101.96289531944976,-2.951583960418703,41.957709750146954,0.8627458324249375,0.4144734266904852,0.5058783247826342,0.057700204116852435,0.22642141090259824,0.9838285324187916,0.3933955913492498,0.7148171142047264
837,fastchat_topp_1.0_temp_1.1500000000000006.json,0.0003657074871288196,0.05288995331805731,-4.9004478290809725,0.061991068152884674,0.002751083419292755,0.056019056396267,0.05723535040387702,-4.765538088504214,0.813631400713581,0.4096345769902495,0.8702925282936526,0.1827491716029772,839.1980623538541,-10.798179891974081,131993.8451070489,0.999953803677948,0.00022581278705594205,0.9996482151263287,0.09358929519812433,0.3775954810599072,0.9984759076943384,0.582926495709299,0.2392433624792684
838,blender_topp_0.7_temp_1.3500000000000008.json,0.010395729102053034,0.17528278993427387,-5.020830392130051,0.17723810463088666,0.029917266145643037,0.15323522441738494,0.15323309922637077,-4.507124060693056,0.8450618811371772,0.31192840554176204,0.7419920727270626,0.10948345906431975,89.19766112577716,-3.215272847584236,72.4394724081768,0.879333139080099,0.36240266480920685,0.549051138762226,0.03283213182286303,0.1044993161039522,0.9899811335482831,0.4604443614755257,0.4385172433668951
839,fastchat_topk_70_temp_1.1500000000000006.json,0.0005573176402017131,0.05262346669579435,-4.905522548551022,0.06137019094385381,0.0027279514591994824,0.05541268030810987,0.05681394423094567,-4.76596860701677,0.8146492482204466,0.4063615444941573,0.8617596495099175,0.1820609853072902,843.5457311015396,-10.802397116202927,134024.56293516015,1.0,2.1169556705777384e-05,0.999956314068393,0.10386420057969507,0.4048606065786287,0.9983749600033378,0.5828148799166304,0.2391344310209025
840,blender_topk_50_temp_0.6000000000000001.json,0.04091147198561237,0.24230207904768325,-4.753097844442204,0.2506323696905788,0.07583008904894536,0.2250234392284255,0.2251127538289531,-4.097730296620275,0.8669660278792197,0.6233509106539009,0.6303214148250429,0.8332097318894658,34.545960047141044,-1.8880813386530029,13.574068435707742,0.46968950773919355,0.7907208238461255,0.14756938854507068,0.06057056805822806,0.20865397596867827,0.9529436831668092,0.3988335972281521,0.6651027083539753
841,pythia_topp_0.7_temp_0.9500000000000004.json,0.0006394036783129121,0.08576467785515002,-4.981387822670469,0.09160236899735053,0.008000175739425918,0.08454437132629429,0.08384561958174797,-4.6493093821344464,0.7470817995708138,0.40811737261734926,0.9921535782440312,0.12063369458803899,259.56796399596374,-7.7939597584748554,3407.6741458585575,0.9994971782220092,0.000771701107113947,0.9988379359709366,0.009617867578770924,0.030112853104044487,0.9994512507222173,0.5585133803660155,0.46447528964627083
842,blender_topk_40_temp_1.9000000000000012.json,0.013867201171923754,0.2255452778693934,-4.800081768163234,0.18893074402174065,0.041675243570008125,0.1554120411397129,0.15545301864263694,-4.326291019626471,0.8516213847904601,0.8030627697519876,0.8461207734796465,0.7926878795981466,153.14961053928872,-3.8637581689180216,79.31181060099316,0.9716463772768924,0.1566770944027668,0.7929401185310077,0.06347054894370145,0.31757938728492713,0.9968611344153432,0.3697058652292727,0.6436933409120803
843,blender_topp_0.7_temp_1.1000000000000005.json,0.01100381910038979,0.1697133960388047,-5.031293238305904,0.18139046176997214,0.030621391182761692,0.15919538063836058,0.15922134770873053,-4.522440638634147,0.847614515897782,0.3141060241882218,0.7485583053150786,0.11593834795937258,76.29013261357724,-3.094266157382417,83.26403302499962,0.8303423971905438,0.3935067803842473,0.5187750756335817,0.022647671517195597,0.06571421676279654,0.9869006906122035,0.47103506076406654,0.44152042822832366
844,blender_bs_3_temp_0.7500000000000002.json,0.03872953944003373,0.2428851957243427,-4.758927785819645,0.24772593483374758,0.07448266002255222,0.22123592245017287,0.22136585363239694,-4.147534266105391,0.8667545465581141,0.665648639637783,0.6965408507375376,0.8409633589014337,37.87911029861254,-1.9870705241701505,20.304879644533354,0.5326854930155771,0.770397302748191,0.16062991825858117,0.062045713719073824,0.22232612507305669,0.9801372201480414,0.38762852401757275,0.6565145309862965
845,pythia_bs_1_temp_1.0500000000000005.json,0.0007024860904916907,0.08846942919297181,-4.976215115180709,0.09508983614714239,0.00710340813415928,0.08642867982701058,0.0865348777021388,-4.753847515229301,0.7489730519604613,0.40844429564167906,0.9933773491336293,0.12035598278215613,265.2619159960251,-7.888951872944784,3753.6800838608224,0.9999491650290365,7.662960907639165e-05,0.9998452314501455,0.016537868472546596,0.05533493913156696,0.9995084374877748,0.557082974150202,0.4643730712507006
846,vicuna_bs_3_temp_1.1500000000000006.json,0.000985665533697393,0.08380771308074299,-4.981145881651417,0.0887740872640009,0.007889037364339883,0.08204968995871892,0.08087031383402511,-4.596729096531514,0.746473931054687,0.4074324482436685,0.9909713658395373,0.12020610056794041,259.866482153818,-7.764682450154602,3538.8676343727802,0.9994523861623712,0.0008829547786312728,0.9986095402292677,0.006244448752688269,0.021119982144268728,0.9994671734840297,0.5595520844180082,0.4660968078053708
847,blender_topk_50_temp_1.9000000000000012.json,0.013537452001321428,0.2219297493288518,-4.800680263919717,0.18573441555565912,0.03939090077076847,0.15316693255241637,0.15315413544438544,-4.366252145639867,0.8503603280828685,0.7775671953740484,0.8184087027028658,0.7658889588345642,158.35032296516545,-3.982940630157517,88.23566344136451,0.9778412674620169,0.13445449203206508,0.8204133362798565,0.06554936263396288,0.32898609383041766,0.9963822332484432,0.38431759552494,0.6562032413172146
848,fastchat_topp_0.8_temp_1.5000000000000009.json,0.0005105109958821767,0.05560071826831681,-4.905662834149086,0.06516676504819016,0.002754565391123387,0.058372652240424976,0.060268581082611405,-4.706155249202287,0.8140980621031555,0.4184226373494434,0.8870050502609762,0.18762963928392112,842.1311890892794,-10.68514586835952,131901.5034787335,0.9999608076339686,0.0001476774651230855,0.9997688750353881,0.06275203215834935,0.28449583281156515,0.9982579724813427,0.5824875823025888,0.24415655080926846
849,pythia_topk_60_temp_1.2000000000000006.json,0.0007972976375865777,0.08930573867305638,-4.978067906886251,0.09590523314027673,0.006385349797234165,0.08707817603313639,0.08744292441852022,-4.805706831255724,0.7495752261724953,0.40764030037635335,0.9933056567489833,0.11924621682417702,267.6296938045902,-7.93633454999628,3811.547814553254,0.999820190208302,0.00017247718047111677,0.9997434231063071,0.02025159565565502,0.06777430958946293,0.9995199433508541,0.5572875173336851,0.4637074703127505
850,blender_topk_60_temp_1.3000000000000007.json,0.02511704183057131,0.24470296263152008,-4.786397111309742,0.21172907322689316,0.05734811384853905,0.18072471496581105,0.18071608374903947,-4.1046496181884224,0.856476002533641,0.829573518858393,0.9013913355084051,0.8378680105216417,107.46110832178029,-3.0759841969609507,41.53117921404716,0.890275739617531,0.3725892815350259,0.5490251080456104,0.06188449001844355,0.24939340165863905,0.9879647931221525,0.377975995535755,0.6961764680765516
851,fastchat_topp_0.9_temp_1.1500000000000006.json,0.000477201699245347,0.05777410726780307,-4.878972885233712,0.07058588909989685,0.003827210413661685,0.06397764555519567,0.06522476825273048,-4.758897693680726,0.8028878701369911,0.43220818379075154,0.9310586016873984,0.18654541954219733,713.7005317052901,-10.397847715684698,108880.38671004647,0.9997933966676935,0.00028518662414011897,0.9996071669412386,0.03225469486292625,0.1568158352010879,0.9980588307189658,0.5563216817684096,0.2508840609653452
852,blender_bs_4_temp_0.8000000000000003.json,0.038577731774254914,0.24291153446173874,-4.752652958486483,0.24958483917607258,0.07350147686601195,0.22303524857824583,0.22304101595485593,-4.113887184203909,0.8671931622466984,0.6448707784495336,0.6751025556424535,0.8270817036118916,36.01025294918615,-1.9333502031035943,14.040043383101272,0.5015520131585554,0.7832920959275376,0.15140396834356112,0.061350188002137075,0.2178431987540693,0.9687934730092453,0.39193138082564233,0.6736272029510504
853,fastchat_topp_0.8_temp_2.100000000000001.json,0.00027728072371102934,0.0490094621036883,-4.934776755327287,0.05155559388402654,0.0018414753661753313,0.04647958274282098,0.04865967680467282,-4.769997963707242,0.8271901691614344,0.3482858913596119,0.6835407638170211,0.18316035716416945,982.7949879974797,-11.102602404018596,154002.7048693685,1.0,0.00012831183118167537,0.999808288023382,0.27872297053612033,0.8006066663159925,0.9986265117186467,0.6053456616109839,0.23503709351540286
854,fastchat_bs_4_temp_1.750000000000001.json,0.001616713260574499,0.0764042988277653,-4.798252002810866,0.10206015176504467,0.006588580994094457,0.09308378471905389,0.09381639169170869,-5.160429591559515,0.7594340191573701,0.43091127994236866,0.9404555616993007,0.1802316526764035,215.86754118906626,-8.872191496734162,16990.42915934473,0.9988665525515922,0.0009151118239198039,0.9985521514978511,0.018439474133515453,0.09752717391304348,0.9973922733117989,0.46561792841076144,0.2856065853158957
855,koala_bs_2_temp_1.0000000000000004.json,0.0002777280515372103,0.06077685564117257,-4.9940346229324,0.05849841068680398,0.002385885465845574,0.052799811126777715,0.05672669630246081,-6.825407962700026,0.7595775984249766,0.45497103510842857,0.9942843491985333,0.18933910428792844,970.1008534901441,-10.359205870015774,33623.44596673037,1.0,0.0,1.0,0.29586172423772067,0.6660677034129338,0.9997973936601633,0.5681003977707656,0.18674065430715295
856,fastchat_bs_3_temp_1.650000000000001.json,0.0017144875628924152,0.07333023815965645,-4.799546783401987,0.09767297478322584,0.00635970337937828,0.08962871171198587,0.08964612639225732,-5.1176680826999315,0.7605699374520106,0.4319193941874102,0.9413405223908559,0.18135771945437407,231.05166874748986,-8.943357383660617,20401.836694702404,0.9982546271901896,0.0013994575339941076,0.99780306554421,0.01705806652214094,0.0889481937986629,0.9971308594022378,0.4685348557479658,0.2828779449505394
857,koala_topp_1.0_temp_0.7500000000000002.json,0.03222165175385151,0.20707215734446227,-4.5809877429942345,0.22636817716227722,0.05869160431999558,0.19795886190953627,0.19981572739539416,-4.75718254515962,0.8527525321400837,0.8298282218511135,0.7512868787372485,0.9892208471662125,116.17580302253667,-4.654601867031526,2071.2756030636538,0.758334865438723,0.23505441966746538,0.7199489267670606,0.15673644659151906,0.5640301719545716,0.9873642617842122,0.48272623601936093,0.817808204599261
858,fastchat_topk_70_temp_2.2000000000000006.json,0.0,0.03894160953401032,-4.910550912056196,0.04213984769062505,0.0008788912354133671,0.03872230439007022,0.04010686221381105,-5.070698068509824,0.8164726686141611,0.3457754419648947,0.6912272118191694,0.17562755532025132,967.1962033984017,-11.052283722317998,134574.4436801628,1.0,0.0,1.0,0.5448865504768169,0.9344880236663804,0.9989292319167615,0.575585270270661,0.20725008468601358
859,blender_topp_0.8_temp_0.6000000000000001.json,0.00771745224721824,0.16518598703327164,-5.0326805146582405,0.19521702394959017,0.030358431795521335,0.18116575770286808,0.18114074394297702,-4.7082948101026725,0.8535411116365863,0.11987570333375051,0.2352983247402068,0.07253373481996901,47.159512996990365,-2.7639100512370867,26.84833328640918,0.7565717856799817,0.4716399657039032,0.36286016875221094,0.006581352833638025,0.014097252507631924,0.9935987356773823,0.45388611391496236,0.29787023623031944
860,fastchat_topk_60_temp_2.2000000000000006.json,0.0,0.03974500494164627,-4.918100956427238,0.043276939134363895,0.0008888412757924245,0.039825420069558234,0.04134078308123669,-5.0500840020109,0.8174484301656927,0.3447181867568614,0.6826682840130032,0.17826515377995483,961.4549286954559,-11.076046044299204,136005.42530714875,1.0,0.0,1.0,0.5256144447352,0.9309485549267565,0.9989724994236354,0.5788875814516219,0.21071516166478105
861,fastchat_topk_70_temp_1.750000000000001.json,0.00026059953295743435,0.04458569999442006,-4.916590540133173,0.04715340771361892,0.0015438181683807915,0.04248886271969337,0.044524634783219344,-4.957875530656085,0.8220296175349007,0.3439918677452773,0.6817893636571335,0.1776139966245117,952.8215484047442,-11.04207211825802,141806.90301821567,1.0,3.204681356770754e-05,0.9999414158058385,0.39914535621285974,0.8742100511585916,0.9988135360115006,0.5887151087073261,0.2242693536655455
862,blender_topp_0.8_temp_0.9500000000000004.json,0.010404499535665905,0.1593900978337567,-5.016244950244971,0.19248352528404694,0.028666108585771913,0.1725868133000353,0.1725410529367372,-4.65025881284776,0.8524346250189518,0.25236493868135806,0.5690598784455696,0.11791681358215482,48.054877364318564,-2.925318813010746,106.1595413410673,0.719420295907745,0.46221673702939303,0.4410106493572858,0.015695725062866723,0.035388951521984215,0.9674764458901519,0.4726725233326326,0.43378586881797576
863,pythia_bs_2_temp_1.1000000000000005.json,0.000832675122125219,0.08455293903028091,-4.981450144048968,0.08970668761744725,0.008021596995529437,0.08301163482799773,0.08190365768945274,-4.614551347087328,0.746621573855686,0.4074894767709032,0.9901534079630615,0.12062834137537688,259.8191490891556,-7.776582443220886,3541.503186623061,0.9996483562953932,0.00099849135335752,0.9984685213954464,0.007663907419276216,0.024537049967879785,0.9994519348933364,0.5590735476209785,0.46489091309551595
864,fastchat_bs_1_temp_1.650000000000001.json,0.0,0.04791966404541055,-4.929544377362339,0.05111250971430287,0.0016128367997119046,0.046013277381194054,0.048162409674137666,-4.849463036081557,0.8250680714934091,0.3456911242242582,0.6922476189452553,0.17499911936167703,947.1366592562831,-11.042185752929814,146563.469165224,1.0,0.0,1.0,0.3125867507886435,0.81099541122485,0.9987816976952624,0.5967732386083207,0.22624585310752693
865,blender_bs_1_temp_2.2000000000000006.json,0.0021453917796888907,0.1596698503839471,-4.7043999546359485,0.1449613896623027,0.012026405970244975,0.11826852165391884,0.11825314632457494,-5.397350578668917,0.835394235180818,0.4811815956052262,0.42395961472130944,0.5094148947148573,209.94276495741096,-6.27099734018555,1012.034617288869,0.9998832306894522,0.0023614942399933915,0.9960987266613439,0.1402244185182433,0.628825036712029,0.9981385165753633,0.34275134739297436,0.49346555072771436
866,vicuna_bs_2_temp_1.1500000000000006.json,0.0009421370123923148,0.08364906975288393,-4.982092700832322,0.08937969275581947,0.0077574070470167985,0.08251333674991486,0.08167784786168462,-4.622691856576711,0.7467739567823862,0.4071485127555884,0.9902410776580122,0.1200654335225689,259.92728742763506,-7.79551196008506,3571.765995559926,0.9996895358768226,0.0011529540048389134,0.9982956370477636,0.008455923892165504,0.02690129355552966,0.9994963437318802,0.5588707295033628,0.4658208934580548
867,pythia_bs_1_temp_1.3500000000000008.json,0.0007379156617929913,0.0897697396844905,-4.978327896686973,0.09670878322961704,0.006013789008170445,0.08684298889090945,0.08824134306361964,-4.847419940576355,0.7503723951758546,0.4078973913723844,0.9937152024823347,0.11938659037501452,270.8000455075823,-7.978899087930398,3864.570291569401,0.9999168005542448,0.00010770261790865027,0.9998676519149142,0.024385723842412627,0.08185234223482023,0.99949841091647,0.5571395981603631,0.4636054269728342
868,blender_topp_0.8_temp_0.7000000000000002.json,0.008274248199251159,0.16488752819329333,-5.031404261666872,0.19702151128130488,0.031080519449738227,0.1809054607912432,0.18084457084894923,-4.705590258613892,0.8555746206101749,0.1549937299134508,0.3285157812708443,0.08073901533279071,47.42670509558293,-2.76168106905955,34.739357792832244,0.7461687609576251,0.4832018739264448,0.3717849596044686,0.007603403234495868,0.01653262328535417,0.9933157363193502,0.46159386949431297,0.3376802018877445
869,blender_topk_70_temp_0.6500000000000001.json,0.04195002914694779,0.2444524904151949,-4.7584214844760275,0.25219564411702927,0.07640636023386611,0.22608074330928957,0.2261286579712961,-4.120142507694595,0.8671210109214754,0.6416979892408898,0.680093294880174,0.8375550092108527,34.69445282498474,-1.9069685361843398,13.39123953723942,0.47695171200670755,0.7857506858822816,0.14979158909762233,0.062467858229867446,0.21187924238488384,0.976778587578203,0.3897941922597609,0.6528747984952646
870,blender_topp_0.9_temp_1.0000000000000004.json,0.011026558298439229,0.16165168820000012,-5.01375048132254,0.1899826128309298,0.029097154698030328,0.1684776004691364,0.16848091921898556,-4.598886595352467,0.8511354195434898,0.2839188737025869,0.6564659714591476,0.12328442440506349,49.88823732364117,-2.814702747525523,65.99615150987894,0.7219842113286804,0.4914446588835116,0.41005152176536724,0.02031827648401144,0.0497153173170393,0.9800148679232308,0.46643463311722444,0.4388078800323993
871,fastchat_bs_2_temp_1.3500000000000008.json,0.0010970416521483483,0.06736437547397277,-4.808008423544886,0.09032169319530192,0.005474153150455454,0.08390937661702813,0.08385154414149992,-5.011523070604228,0.7616723482881173,0.4376565450009779,0.9510095192841412,0.1854617003151264,256.16148199947384,-9.024367829715436,29746.938587424083,0.9974166374137117,0.001448597115542824,0.9979121942563891,0.011101570166830227,0.05702685588706373,0.996342894600743,0.47148303164263156,0.28253327323378064
872,pythia_topk_70_temp_0.8500000000000003.json,0.0009167980905596518,0.08802931715840158,-4.97849272270231,0.09445679326571052,0.007557367837685677,0.0860105221892363,0.08623741875461371,-4.709751457311987,0.747971149094027,0.40801726221920875,0.9930029079963556,0.1200133054385465,260.66448650122084,-7.840781395855877,3475.638830460089,0.9996679386353429,0.0003475504154695164,0.9994306660185724,0.012963407835156218,0.04216830854540609,0.9994710586191284,0.557297669881706,0.46669566660013345
873,pythia_topk_70_temp_1.2500000000000007.json,0.0009495821063772276,0.08990924215712516,-4.976283360447304,0.09645453266057677,0.006530155733419345,0.08696960859707292,0.08798527276474902,-4.829006408760739,0.7501385802154371,0.407685666080576,0.9940177915274623,0.11897781682393316,268.62501983153146,-7.954464575187657,3651.9642714421802,0.9997604368216828,0.0003016278153268589,0.9996197909429979,0.022654659003484637,0.07605844186155067,0.9995316002330016,0.5574121672560624,0.4630168980792391
874,fastchat_topk_70_temp_0.9500000000000004.json,0.0,0.05528944258443888,-4.88309950941748,0.06714664711144475,0.0033100115057409316,0.061473868644026985,0.06211973060789184,-4.77622435025716,0.8036696768302238,0.4246506997979542,0.9150565144453825,0.1831673077927717,726.7739650057479,-10.512699655088186,114140.98523723808,0.9996909292672737,0.0004478702128384947,0.999365489353202,0.04422345229769934,0.208471279322916,0.9978595352889168,0.5615111106558971,0.24673667560612716
875,koala_topk_40_temp_0.7000000000000002.json,0.032474974492938846,0.20711170295945922,-4.581369423477161,0.22876189063879557,0.06051240195168295,0.20094511334656967,0.20199301914966145,-4.643991464606379,0.8512111942209193,0.8337125829342993,0.8087408301198485,0.9895450576675575,128.98213750737358,-4.555671581310038,3899.9868823634465,0.7130214586055399,0.2634592274134146,0.6875718256328138,0.16804251950695465,0.577921862746181,0.9845511428884698,0.481932923186692,0.8016809684203527
876,blender_bs_1_temp_1.3000000000000007.json,0.007022200412135727,0.18422875649853193,-4.736271448269796,0.17508581909404344,0.024383820989829698,0.14665895463320075,0.1466591768648296,-4.939500483667108,0.8475014588510955,0.6066959518736335,0.5126710706972506,0.6552549276189931,132.72490519167948,-4.6732931846954076,234.93121593108242,0.9925507846354771,0.0518707675617011,0.9211164861579649,0.11313357972544878,0.5257010636828291,0.9973073382273272,0.37727310458524294,0.5547746969571857
877,koala_topp_1.0_temp_2.5000000000000004.json,0.02183792004346331,0.1987081333676362,-4.606193900992679,0.18745561222751167,0.04519397881312254,0.16060320508510667,0.16170157639375518,-5.245690749837666,0.8207115307494511,0.9142701148234571,0.800843259052351,0.9858781084694653,285.5385838892007,-7.0925597070124855,4366.998222240171,0.968200260685724,0.02774790394905676,0.9661997150008245,0.24787376737467387,0.6925379616273479,0.9972245890978801,0.5176771628772646,0.7562684570024085
878,fastchat_bs_3_temp_2.3000000000000003.json,0.0007937500851507442,0.08104394214541416,-4.825542385358839,0.09950567658866075,0.00477818910819686,0.08802148845498022,0.09228351929312409,-5.343391710289862,0.7892032890892878,0.3711964928279981,0.7991153890544727,0.1604304693134668,374.91820110840814,-9.285663697673115,40730.93800670387,1.0,0.00012315943323132575,0.9997624498601708,0.10121818181818182,0.4285686616308348,0.9987786876562795,0.5111081911256476,0.2892531518478262
879,vicuna_bs_2_temp_1.0000000000000004.json,0.0007406680605661352,0.08316880810245103,-4.98270987728583,0.08920262440971205,0.00799531703136206,0.08248567175134638,0.08157992269432285,-4.607171820851391,0.7464697564744808,0.4073363514034556,0.989320587472337,0.12084380794992396,257.74680781216404,-7.769757743987984,3388.24769395235,0.9995475708920246,0.0008932215015385337,0.9983978688733115,0.006310465839496252,0.0205780011146027,0.999487487631311,0.5588813822329575,0.46443223292543484
880,fastchat_topk_40_temp_1.8500000000000012.json,0.0,0.04499178797403144,-4.927694468010073,0.047811667431840135,0.0014586130540998716,0.04305349265571029,0.044880001146622786,-4.832898206774488,0.8249097347171087,0.3478264857532787,0.6868885064514452,0.1808257889914971,991.7144993815756,-11.168076987872864,152600.52578907378,1.0,0.0001305636241210938,0.999858352322178,0.3575718282945472,0.852926434299815,0.9987440472275284,0.6005424088071645,0.2226554948779912
881,fastchat_bs_1_temp_1.9000000000000012.json,0.0,0.04464125990183599,-4.923786585444159,0.04767014928207176,0.0013048553836766228,0.042998873436604385,0.045175899510588036,-4.928154816436485,0.8225282763338231,0.34004691760622224,0.6691886338978728,0.1779323409252618,963.9583384399475,-11.107388909076308,144527.85944077064,1.0,0.0,1.0,0.4129348873893611,0.8849249726721654,0.9988849604607336,0.5919432479855038,0.22108160059759877
882,vicuna_bs_4_temp_0.7500000000000002.json,0.0008098354369679238,0.08185796743327683,-4.977723334557225,0.08749695667135104,0.007781211554538717,0.08114567921585708,0.0801898168417921,-4.576724169905178,0.7464331897766017,0.4076289491026397,0.9885192139689705,0.12172423564075514,254.57551750505107,-7.7454041356519285,3358.0102542179065,0.9994012110464044,0.0014753734468850072,0.9975688776921674,0.0031924076416830704,0.013646409100119218,0.999446981482053,0.5591289937230882,0.46406091990153847
883,pythia_bs_2_temp_0.8500000000000003.json,0.0009591191757773805,0.08250372737305947,-4.9791433153944835,0.08835417302392129,0.007767638287210202,0.08166246996767151,0.08095297460868148,-4.594109631469059,0.746512418799655,0.4067613820839032,0.9884095795363815,0.1204891333461472,256.2212715834306,-7.762264463660625,3323.5618119359706,0.9994004091942457,0.0013995368116834685,0.9977099436350941,0.005214049244304391,0.0185333953462151,0.9994711741672425,0.5590408913945939,0.4643580884770808
884,fastchat_topk_50_temp_2.3000000000000003.json,0.0,0.03839888963635813,-4.919507570047407,0.041707037987812494,0.0009563939343802671,0.03836788504811157,0.03983746104572841,-4.986485674331733,0.8189213622040847,0.3425915998670569,0.6755555743329119,0.17859441841372498,986.9604026785196,-11.139508724346417,142590.63148319875,1.0,0.0,1.0,0.5161560115866346,0.9294498841114422,0.9988649615371262,0.5862667916502903,0.21122852484695614
885,fastchat_bs_1_temp_0.8500000000000003.json,0.00037823473715745674,0.054931346714520476,-4.875844920672012,0.0687227562495065,0.0035144573601053686,0.0632060201172468,0.06372468794566727,-4.765241515388828,0.7985155928205666,0.43001463185994754,0.9266063532660158,0.1855713119350967,671.3014730309686,-10.354794093598068,104698.55708142658,0.9994182621959148,0.0007887555257570649,0.9989237411299576,0.028294251091528826,0.13771131499981476,0.9977553526884724,0.5495287553537139,0.2496934140768477
886,blender_topk_60_temp_0.7000000000000002.json,0.04135361942078933,0.24487630225464807,-4.748430496790289,0.2524922962323026,0.07533321581940011,0.2261609666767735,0.22609807600202644,-4.1096229920401415,0.8667663177591403,0.6455283776979662,0.6955587316865973,0.8348829160445863,34.51763684688816,-1.9037532195420592,13.821224367463833,0.4687041817058734,0.7859763965795128,0.15292207050961484,0.06353961536850045,0.2186119376070688,0.9619043707898031,0.38903105281271283,0.665098093532562
887,fastchat_bs_1_temp_1.4000000000000008.json,0.0,0.04982757726543592,-4.921608680999597,0.054784695200781094,0.0021641490365217355,0.04931865595301471,0.05129191570729662,-4.783021941736827,0.8230167704802946,0.3740968491326464,0.7681551328067511,0.18000844075584674,926.1574830377203,-11.004726190863572,148690.58883282574,1.0,0.0002969090002096476,0.9997028791022575,0.19942313824390526,0.6458862081151412,0.9986115223399256,0.5983906012680658,0.23521678635186602
888,vicuna_bs_2_temp_0.8500000000000003.json,0.0011105927099900076,0.08328663344474713,-4.978860703314093,0.088610476228841,0.007999768063262448,0.08229278656103421,0.08108540479454941,-4.595972031372591,0.746616787045575,0.40817360280768866,0.990594988159465,0.12140223381863645,257.02019625513543,-7.763125224509998,3460.8752570458923,0.9997511528911042,0.0012027593599661217,0.9980111344549493,0.005544175884200464,0.018802535806527354,0.9994658443711986,0.5589408817604317,0.46424565860581546
889,fastchat_bs_2_temp_1.2500000000000007.json,0.0008746583208612354,0.06415938826001269,-4.806646676516321,0.0862617707584383,0.005266681853275197,0.08086250267436525,0.08040612878876632,-4.996158052976478,0.760771938680895,0.43890587611879484,0.9522631726226923,0.18699030586491922,243.32537072795307,-9.006114679161687,34101.61722516903,0.9957673056562865,0.0018433091416623856,0.9972599334066802,0.008757564346204033,0.04652526361834207,0.9961297707184485,0.47061037900760905,0.27726928073904566
890,blender_topp_0.9_temp_1.5000000000000009.json,0.009271054443919687,0.1785770299745607,-5.001795333040221,0.17337704863162562,0.029473004179059174,0.1494967308388837,0.14953073962665397,-4.5189889387136395,0.8422944858006979,0.3087444395355907,0.731075030034827,0.10698806246375915,101.30254024163769,-3.298660442153376,59.95412526480102,0.9146022255165981,0.3182002817165005,0.5955713236060002,0.045325076612031584,0.1691044597664501,0.9941607878490929,0.4655879356298673,0.4594821374851684
891,pythia_topk_40_temp_0.8500000000000003.json,0.0009119562801413321,0.08794683875343519,-4.979576373913876,0.09405603890678511,0.007423099490952085,0.08591012517521282,0.08592950909633608,-4.7028533700311925,0.7477743594600468,0.40901146001861555,0.9942533874618427,0.12107764250368781,261.8031722959114,-7.846835822008796,3577.3322018466606,0.9991095358916985,0.0006628142494664145,0.9991158182453336,0.012688112597936368,0.04113789444654785,0.9995084661581396,0.5576637757417002,0.465417535321577
892,blender_bs_1_temp_0.7000000000000002.json,0.018174289028314864,0.21578423216751988,-4.782912541072517,0.20848877617588574,0.04631787837597419,0.17987230833044815,0.17982061060308335,-4.426626825651005,0.8575680276141322,0.708168325903045,0.6536643566657835,0.7755680998416534,82.57804875460268,-3.1196318283460203,50.071931366219474,0.8922493030728327,0.3646483552463669,0.5355385181303196,0.07710873333382091,0.3415904422681919,0.991510237459624,0.3868139186348954,0.6099286057401047
893,blender_topk_40_temp_0.9500000000000004.json,0.04255666236196817,0.2507678791190675,-4.744122024176736,0.2555913903200566,0.07700753108712052,0.22868979074595164,0.2286555343348453,-4.076715824087579,0.8678699998632736,0.6825430233290266,0.7894529272858066,0.8530977229570764,34.293706536996744,-1.8924195835632485,15.632689418994602,0.46428391665467683,0.7936368524804667,0.14770684362812891,0.06672949060258625,0.23092435081394694,0.9753948593104983,0.38063358111577855,0.6673974729123047
894,fastchat_bs_3_temp_1.0000000000000004.json,0.0005975225024654118,0.05706585422996085,-4.805698548403267,0.07698025659225899,0.004638769307213002,0.0739975421751308,0.073557311562841,-4.906698033363954,0.7602015464348326,0.4433158049783259,0.9625467838287075,0.18836878993213715,228.34542100203512,-8.915073662925787,34405.70704189829,0.996310506208211,0.001471907707867226,0.998005588648505,0.004857893644976143,0.027517714873150495,0.9951574393169462,0.4737883868884262,0.2733079861242943
895,blender_bs_4_temp_1.3000000000000007.json,0.026380915905419477,0.241357150518038,-4.776400064007111,0.22207915208736534,0.0592479768161724,0.1921443582296683,0.19211289798235442,-4.172209117957322,0.8603932517395529,0.7694480696857683,0.8062124712661062,0.8204961311244489,75.1907543583412,-2.6521916009418636,26.946923869762735,0.8242761348186805,0.5243519848453494,0.378946181713961,0.06506646346626027,0.2681862628896527,0.9888215784516147,0.384176781669657,0.6788263277848405
896,blender_topk_50_temp_1.700000000000001.json,0.01719676902555421,0.22782296092149168,-4.802572247748559,0.19449951842961283,0.04485411471355449,0.1619410612551678,0.1619672737466536,-4.266442781669096,0.8527802481318794,0.7994995912792737,0.8579490885014327,0.7877135723855351,138.35310870013572,-3.634671121771764,64.46294605752227,0.9560443536108387,0.21124312040495313,0.7278502180837683,0.06429338177614467,0.30238253095793144,0.9946159500661873,0.38512942388830623,0.6697717012866007
897,fastchat_bs_4_temp_2.050000000000001.json,0.0009129370275308582,0.08204394683790295,-4.805552796510985,0.1061997587875387,0.005687747036396993,0.0959118155483485,0.09807184928892507,-5.281904542446137,0.7686687178357064,0.4099535564080967,0.8963023931206219,0.1704306992230026,247.62776325408757,-8.88931668743613,19805.875829600503,0.9999411330769775,0.0005254688683434737,0.9992954622270841,0.04082787960921887,0.21250466558030714,0.9983804124045442,0.47940516945427886,0.2933416700030702
898,pythia_topp_1.0_temp_1.1500000000000006.json,0.000846400876926173,0.08939073628694107,-4.979330519575747,0.0960687320860804,0.006605231776175113,0.08680378592170221,0.08741626478699552,-4.7833101055742375,0.749510289812654,0.4073379514749711,0.9934752174663314,0.11876122069367877,266.26485933899914,-7.912403381385191,3652.069457986879,0.999590034019799,0.00043918672762684045,0.9994382058226593,0.018643103541693004,0.062411519260859846,0.9995463789128408,0.5571848601147046,0.465412487968086
899,pythia_bs_4_temp_0.7500000000000002.json,0.0008729310777849515,0.08193030496183534,-4.9787315574880875,0.08764655991291799,0.007787981060745469,0.08107594986866892,0.08047269718394648,-4.577650544975914,0.746411179868333,0.40732199269848507,0.9878133579368145,0.1217000452642421,253.90202709445578,-7.739693489422528,3328.022775477045,0.9991417673935639,0.0015848153235661076,0.9974736651676446,0.003424908089916412,0.014097531516569789,0.9994448360774213,0.5593517875547579,0.4637760048133849
900,pythia_bs_4_temp_0.6000000000000001.json,0.0008014550557718605,0.08097755370618294,-5.016245822524459,0.08257481415058573,0.007001911882658651,0.0754586414173416,0.076337678585842,-5.464011706761154,0.7609100026175247,0.40053271645243466,0.9882470886524894,0.11109237202885958,406.398859264226,-8.746789208533892,8397.076064451869,0.9998625088206718,0.00014556130912405694,0.999763551676568,0.15814282954472278,0.21671124472247397,0.9996095830679648,0.5942930450491629,0.26901951713283
901,vicuna_topp_0.8_temp_0.6500000000000001.json,0.00027622490454254085,0.06046296244990641,-4.99843560153016,0.05820443775111922,0.002286691986323197,0.05239282228199077,0.05640267212500148,-6.813089769318125,0.7582251535236658,0.4601568737042286,0.9941802762008862,0.19713042172826467,1011.6665067381299,-10.400451603317391,34887.027562356045,1.0,0.0,1.0,0.291026059181447,0.6564832941665161,0.9998022069828446,0.5778939121731664,0.1820684178013117
902,blender_bs_2_temp_2.4.json,0.006832005311627491,0.192066421710516,-4.74170685766005,0.17679741382102787,0.027072716921392046,0.14691406610480962,0.1469425448501997,-4.851369085899092,0.8482865774224703,0.6351785478465481,0.5569482720641881,0.6758997060649822,135.91218269655604,-4.498873724801146,225.1139664843999,0.9930681846091356,0.06239596529897837,0.9059469428252022,0.09513484961089852,0.4796919350808286,0.9970403603524058,0.3785907980784199,0.5765987740744618
903,fastchat_topp_0.9_temp_1.2000000000000006.json,0.0006214678462966047,0.05557156848165416,-4.889340510389571,0.06790252388105242,0.0031158878631671995,0.06164419573012746,0.06282184152931708,-4.74360577663965,0.8051113707198587,0.42550114824406393,0.9155801355931326,0.18416656203137383,748.0556831325466,-10.480513574035694,115976.68644625964,0.9998427741916525,0.000247682190048567,0.9996238086449164,0.03949195556406818,0.18761393822594927,0.9981455613579877,0.5632078818402056,0.24306873957972314
904,fastchat_topk_60_temp_1.600000000000001.json,0.0,0.04725879741677671,-4.919900139396905,0.0502776347885815,0.0016704913733243069,0.04493867449042605,0.047400175363705374,-4.862510699617403,0.8242310937062923,0.3525048352347198,0.706730045723584,0.1780357017103527,953.0249287822064,-11.044342972733396,146951.4972531853,1.0,0.0,1.0,0.31452721704893444,0.8089724783459067,0.9987279963511034,0.5957984385973268,0.2248798640958553
905,pythia_topk_50_temp_1.1500000000000006.json,0.0006980610482556459,0.08916204241233743,-4.979983813684843,0.09604154917235236,0.006706599812216425,0.08706145114869046,0.08741335343193482,-4.787485679214715,0.7491525114290085,0.4083882908936146,0.994051946250561,0.12008375427151101,265.5883620111715,-7.913149498549482,3684.748933225401,0.9995329133090387,0.00014145679843075473,0.999811059297832,0.0186975998405631,0.06099879927302289,0.9995286104587137,0.5570739446301842,0.46296127188252284
906,pythia_topp_0.7_temp_1.1500000000000006.json,0.0007717273485785022,0.08714464300941815,-4.9814881919045835,0.09350337741439005,0.007799059867597153,0.08567208006908203,0.08526966365516893,-4.676422300536838,0.7473154146788028,0.40872270255396015,0.9926793001423398,0.12122707548832799,260.42899936923135,-7.797768126755955,3403.366900504292,0.9996898614195078,0.0008832491067461627,0.9987236078927119,0.01175365636697778,0.036595986456970146,0.9994918124877381,0.5572321258684294,0.46526132957161426
907,fastchat_bs_4_temp_1.3500000000000008.json,0.0009667100643613408,0.06452245190340612,-4.79409193571668,0.0871587965928882,0.005300330412419696,0.08210490369656383,0.0816557018736932,-5.02533807383093,0.7572310152941713,0.43947318898902915,0.9518109236347748,0.1881328187824088,197.8846640279935,-8.865673217397106,24091.490968343212,0.995780074083824,0.0018775632745732167,0.9974261102586942,0.007115615961504005,0.041885812052468156,0.9959363103929896,0.46333604529721095,0.2797114391945916
908,pythia_bs_1_temp_0.9500000000000004.json,0.0007346546358500415,0.08902413769675141,-4.977774881502995,0.09518928650523256,0.007183157712280206,0.08674826312633366,0.08677055764486562,-4.73261187426768,0.7481964964364332,0.408464192696347,0.9937654906831673,0.1202372775239682,262.38616127909535,-7.861148436638666,3461.9917521402162,0.9997471161166526,0.0006985682086300267,0.9989965780820019,0.014698081814183967,0.04701800002805928,0.999523357750754,0.5569161833570689,0.465388358328374
909,fastchat_bs_3_temp_1.1000000000000005.json,0.0006268665035504181,0.05955611137686277,-4.799200891528709,0.08055010082980266,0.004786957913877873,0.0772581620406727,0.07672927040346711,-4.952301794308229,0.7577427742300826,0.44285048851734105,0.9590284831387152,0.18954353481404623,202.89935724251742,-8.851827326668351,29756.440622342852,0.9956925771257792,0.0018285350537287463,0.9975260758371859,0.004929643647423684,0.029717062380447298,0.9954457616328486,0.467929906382582,0.27760409589370477
910,fastchat_bs_3_temp_0.9500000000000004.json,0.0,0.042109941871174575,-4.994659903495178,0.051644425533805216,0.0026282935124820146,0.048259780533219485,0.04824120025182861,-4.5375531001685285,0.8289543066251172,0.43123597816726666,0.9518320435178467,0.17497936965037864,787.8969579292898,-11.271893791462197,143559.17545601146,0.9993801694710177,0.0006133446904362661,0.9991467916728117,0.0096824907068659,0.05461424308148921,0.9976711911953522,0.6001188344479669,0.22623074549148053
911,blender_bs_2_temp_1.3500000000000008.json,0.020396835540804594,0.22352934658089182,-4.77061985232356,0.21441329258055544,0.04949605219234565,0.18419608639898338,0.1842271788479249,-4.332214949357404,0.8593472006501359,0.743199745193391,0.7181652188123558,0.8064778424418675,75.0448294890318,-2.881567384732879,57.0759688357542,0.8673641200257715,0.44292186873417455,0.4526430397791258,0.07784561056994509,0.33396889428152726,0.9920069704387746,0.38613558896991373,0.6395749034151444
912,fastchat_topp_1.0_temp_2.050000000000001.json,0.0,0.04247063034829303,-4.921771031635805,0.04472935479169717,0.0012240830802217547,0.040820304584164434,0.04247437965287512,-4.938269338197453,0.8220723890497705,0.3384146052373388,0.6620517720360587,0.1790112245752822,982.9037904238519,-11.134293381222042,143708.09171394235,1.0,0.0,1.0,0.4557453849156922,0.9067182419077171,0.9989414720577727,0.5910782197971195,0.218362432636199
913,pythia_topp_0.9_temp_1.0000000000000004.json,0.001073861732773299,0.0885955830947357,-4.977290419584212,0.09428802236290601,0.007690591625306669,0.08633120508797659,0.0858919333124898,-4.695687035177158,0.7474679281432126,0.4078240260341986,0.99209501382685,0.12011915309953926,261.3280597598531,-7.829132023790875,3539.025665134812,0.9998186717330311,0.0005155215885231569,0.9993070599107305,0.012148658359659946,0.038630610808366626,0.9994879525740705,0.5570505198013889,0.4652493303257195
914,blender_topk_60_temp_1.0000000000000004.json,0.038372742330753294,0.24873936999981233,-4.751850561607485,0.24886798292814516,0.07178137820974101,0.2210197172180638,0.22105047747136936,-4.06803176747939,0.8660006551342831,0.7243772164891087,0.86319074777561,0.8452519580315524,38.73266735516787,-1.9715989406273546,15.46134386706631,0.535781466198024,0.7673964035364846,0.16718451113429847,0.06950218526809508,0.23839047806658303,0.9635663444174416,0.38672694193436946,0.6838250283321047
915,fastchat_topp_0.8_temp_2.2000000000000006.json,0.0,0.04611927616648658,-4.940388624498327,0.04839677202749888,0.001610801185254886,0.043732590619286825,0.04583943918749735,-4.7851218452793205,0.8270477779806544,0.3417366426841222,0.6657049901660234,0.18217014317811056,1000.4037978398819,-11.187060371634761,156105.4893393264,1.0,2.932929246052749e-05,0.9999455087201605,0.3225444747544056,0.839718559598589,0.9988582306693499,0.6064565624942235,0.2275560254829926
916,fastchat_bs_3_temp_0.7000000000000002.json,0.0,0.03456093450449774,-5.072696254409031,0.043439015648331754,0.0027575620596063926,0.04105286740329465,0.04096094393506018,-4.5294052721838565,0.8291038172977261,0.4412866213454692,0.9461482104066968,0.1929650143094434,818.5668936080634,-11.56884391756881,173109.88281547787,0.9984967046809243,0.000526200623797831,0.9992513717187607,0.012955782566549848,0.06803257717891864,0.9972860904581823,0.6149634174029799,0.2058450921611012
917,fastchat_topk_70_temp_1.8000000000000012.json,0.00025557478079899225,0.04395104911358568,-4.92322466684732,0.0461352353751443,0.0014124415933982335,0.04177849513127678,0.04385714702638628,-4.9598436011051215,0.8221564802553958,0.3430652882132709,0.6826701713107468,0.17579721146376662,959.8004234823613,-11.051574169361022,140732.9171401506,1.0,0.0,1.0,0.4171953169322812,0.8884049234837731,0.9989522509122107,0.5868853222634035,0.2215859121168623
918,pythia_bs_3_temp_1.0000000000000004.json,0.0007538672622669783,0.08180590074013507,-4.980800871290156,0.08783580951501582,0.007584893758399833,0.08135870017180422,0.08035994696832716,-4.587806508873619,0.7464350002986387,0.406119553420314,0.9881685225713891,0.11971297239325457,257.07460008418605,-7.753978600282226,3471.3453249979425,0.9992478742735985,0.0012786170975956734,0.9979714835653815,0.0051122007865622154,0.01792590998207877,0.9994639763580939,0.5590379471550709,0.4641912780337928
919,fastchat_topp_0.7_temp_1.550000000000001.json,0.0005162864148837423,0.05689844662165354,-4.895468985362293,0.06883341028287618,0.0033837402634200107,0.06270661933201795,0.06368028720686253,-4.717985638525083,0.8087486939012828,0.4237519627168489,0.9088228277477677,0.18488536015982346,771.4805330035248,-10.483591248805306,119091.49633498675,0.9998113449556485,0.00047067308911917765,0.9992905067582303,0.040646768575851394,0.19569968926107337,0.9980717561453669,0.5684344295887636,0.24851239505668693
920,blender_topp_0.9_temp_1.1500000000000006.json,0.010443183387915458,0.17312957180770872,-5.015887153962246,0.17967147186908228,0.030366631614378893,0.1561410769207771,0.15622391269494126,-4.4979859304357355,0.8460632572541958,0.3017940828653149,0.7055042660518717,0.11371645420044937,81.81461787464761,-3.0982118284196414,57.186785291261025,0.8527683622997773,0.3981962929848677,0.5059358210530741,0.027928604436229205,0.08910410152099335,0.9908446670783468,0.4637842124444087,0.45376658296496336
921,fastchat_topk_60_temp_1.9500000000000013.json,0.0,0.04277898690469155,-4.917015602715999,0.04552126401041147,0.00124518413920538,0.04145399916395008,0.04324254988734666,-4.973192531064993,0.820985621532276,0.3431752435966255,0.678382916353561,0.1780729570148524,973.9561777515105,-11.07757457194755,141883.0814645263,1.0,0.0,1.0,0.45320482626182107,0.9078583515621775,0.9989884191786854,0.5870676466813781,0.2164157951395587
922,pythia_topk_40_temp_1.2500000000000007.json,0.0006764746537455408,0.08950591535649398,-4.979004297199872,0.09659511003986343,0.0064684780763139774,0.08744358494268761,0.08806958871214463,-4.8019847493143395,0.7495121706487163,0.4076778144596068,0.9931397529376889,0.11941046412382689,267.15317306012815,-7.927607092734195,3635.4876807718965,0.9997810298029227,0.00014060635782595993,0.9998350333281656,0.020618370244436204,0.0673624907891914,0.9995434144042012,0.5575763120274515,0.46466765564162343
923,blender_bs_1_temp_2.5499999999999994.json,0.001456236125240526,0.15525454732979926,-4.713466280504221,0.14049211818590496,0.01015681209408566,0.11403622992495946,0.11402569046639954,-5.5073096821499155,0.8322276569084881,0.446311873982337,0.40391225655314694,0.4672083947360824,226.18936736095014,-6.576830178189469,1403.8105642153255,0.9999493947970042,0.0005133033559924663,0.9991199755090515,0.1491644431961803,0.6479668388942406,0.9981548250207916,0.33378143993148285,0.46529019701432606
924,blender_bs_4_temp_1.0000000000000004.json,0.035453487900116404,0.24410062262133947,-4.756608302143985,0.24538630528701594,0.06899902661607749,0.21734225238080862,0.21740188375742237,-4.116959996994596,0.8662762628641609,0.6889865089768382,0.7597115713654902,0.8267775328517623,39.85877780910704,-2.010282116035125,15.235309614380885,0.5629994646719076,0.7602817415444046,0.1674844881039304,0.06567666870789957,0.23916867814916337,0.9745005014795017,0.39109220314406146,0.6796874225373744
925,pythia_topk_60_temp_1.3500000000000008.json,0.0007432413946048146,0.09097097568679827,-4.979353247056729,0.09716922791671376,0.0061522273933470335,0.08706114747483307,0.08843775320276762,-4.859362468450643,0.7508275630300759,0.4071235665184283,0.9931293766994459,0.1185230027107164,270.9500059914237,-7.984630659570241,3864.3773215974384,0.9999244974316613,0.00021299390890401338,0.9997338330112981,0.025165586850642015,0.08523537470758735,0.9995375391460668,0.557605737122743,0.46244244242359217
926,vicuna_topp_1.0_temp_1.2500000000000007.json,0.0002760236096118821,0.06014235538639806,-5.000348073721639,0.05779486668160415,0.0022806560236757704,0.05207056776080685,0.05599619842637999,-6.815277994421894,0.7581083634575326,0.4579326545924941,0.9931890042769538,0.19429893012104424,1015.1926865118182,-10.377761490680344,33803.57399963404,1.0,0.0,1.0,0.30687739319768753,0.6711022954860576,0.999804671272326,0.5752672867689183,0.1829484070625325
927,blender_bs_2_temp_2.4499999999999997.json,0.00655866252709986,0.1883991324417671,-4.7444727341923585,0.17492484164397465,0.024988402901208902,0.1446628423604229,0.14465422966747843,-4.864063237328911,0.8476855712050146,0.6331233544388323,0.5593988087720885,0.6714214863034405,139.5737279160263,-4.546088003258568,193.40322425941696,0.9934387119568627,0.058640233848693366,0.9110631865367373,0.09399381404611017,0.4831106876250213,0.9970748730114376,0.37530557730232394,0.568128597378794
928,fastchat_bs_1_temp_1.5000000000000009.json,0.0,0.04871207658638638,-4.926846538665386,0.052456217027942245,0.0020748441846085795,0.047135643171862,0.049089608393414835,-4.808209446841956,0.8239193140045472,0.36427967557644164,0.7385590299662927,0.17993312789188892,941.4778494060864,-11.028737286222569,148580.75238262152,1.0,5.14533495577993e-05,0.9999159661730174,0.24858318916661695,0.7255769996020692,0.9988034785855064,0.5980386972648454,0.2296827302705386
929,pythia_topk_40_temp_0.9000000000000004.json,0.0010380554473612,0.0884922896632851,-4.978796087209831,0.09465705261688848,0.0073651043328593,0.08609867114095193,0.08640621797395737,-4.7144407381643525,0.7480456581720613,0.40885053152263306,0.9931946583354082,0.12111249987624284,261.5943555786211,-7.848435271309138,3502.2198785436644,0.9998073052387663,0.00013392103627637248,0.9997332659657396,0.012973766880176247,0.04287871915607947,0.9994775103090071,0.5572724785003534,0.4664165743253227
930,blender_bs_2_temp_2.150000000000001.json,0.008860951879449661,0.1964628958796962,-4.745443796863896,0.18456268742428822,0.02985125136581275,0.15354817457047726,0.1535869055964575,-4.740183774193953,0.8506704412157529,0.6677979274822172,0.5924291216932444,0.7099979782313884,120.55006598429877,-4.132991615848593,171.96971219184405,0.9843059450549024,0.10991971700819311,0.8398919212907773,0.09191517688550928,0.45537189529804467,0.9961897551217489,0.3805339622612523,0.5960788085562851
931,fastchat_bs_2_temp_1.8500000000000012.json,0.0007194848915360759,0.07342656535130498,-4.830848560488896,0.09347308733659182,0.005370532386027111,0.08448125070306439,0.08658500722544069,-5.11945273508304,0.7826415443102047,0.4107731334119105,0.892094886498817,0.17374595154392206,400.9607387007238,-9.414240089687848,48950.94683650899,0.999784657544663,0.0005433653580568517,0.9990833872815204,0.04790335370119875,0.23077995122194017,0.9981529490530314,0.5087859392320897,0.27969120489478316
932,blender_topk_70_temp_1.2000000000000006.json,0.027376235365679055,0.24829212947681653,-4.783505996186231,0.21673175788394428,0.06127787605354704,0.1859659508112,0.18599498384116953,-4.092014855800821,0.8575126583922864,0.8040789071174617,0.8856121481535443,0.8170997599458635,99.4541097298103,-2.9424947248565174,35.68096951242597,0.8665285630413658,0.41677302026209345,0.500805462388044,0.05923159663053068,0.23065148098219798,0.9894485643774669,0.39635151174770616,0.709521558779776
933,blender_topp_0.9_temp_0.9000000000000004.json,0.009865861406609703,0.15948686939800696,-5.014532947257294,0.19318073874343042,0.028591548138443265,0.1730052559471034,0.17302982677843678,-4.659613619324715,0.8527094466661487,0.23885788748687306,0.537818255414864,0.1125269660101947,47.57601044595598,-2.898510260266193,71.4035689798169,0.7184900268126443,0.4692113718115237,0.4305970442268651,0.014672909866410821,0.03395362923579096,0.9723455909117282,0.4679818255965009,0.42678557507620707
934,fastchat_topk_60_temp_1.4000000000000008.json,0.0,0.05022498543663273,-4.927549767635696,0.05462499569905413,0.0020757212348827356,0.049389328588709196,0.051292286731106695,-4.808160292111801,0.8225115291177342,0.3720757438188174,0.7648597379541233,0.17861497058799644,923.0671663705509,-10.99061831904902,146472.61702881375,1.0,0.0,1.0,0.21321872892422047,0.6728462723792277,0.9988394083714981,0.5955203907315562,0.2347205407923372
935,koala_topk_60_temp_0.6500000000000001.json,0.027579320998285556,0.20850144749896246,-4.576606626114435,0.2147038146902442,0.055015721812532066,0.18606363499141448,0.1895459382966062,-4.76558154692282,0.8431663705351091,0.8566243880924213,0.7659843785175342,0.9884819628665285,166.38785878358328,-5.2524137540525775,2505.689255733091,0.8251834040133909,0.14259269131459718,0.8276876120455293,0.16649537512846865,0.544457758597389,0.9908792703382074,0.4941086627498755,0.8090026170324207
936,fastchat_topp_0.8_temp_1.8000000000000012.json,0.00043385720251242475,0.05319061376021136,-4.946349487283463,0.057484129987898064,0.0026666209266398913,0.051488041557265815,0.05407529497805322,-4.703457590062116,0.8255439669335985,0.37643298119869967,0.7731303977919183,0.18104470138412915,943.1426296123941,-10.953802625203448,150725.2746398859,1.0,0.0,1.0,0.16732771087787626,0.6082980712848064,0.9986913014855512,0.6047186253686333,0.23579751512523497
937,fastchat_topp_0.7_temp_2.3000000000000003.json,0.0,0.049426992711891014,-4.937806102500825,0.05272710406574033,0.001997699840080216,0.04724741603991756,0.04983225951058294,-4.725667372513949,0.8285252778837872,0.3441458558443262,0.6723758595715581,0.182480331620466,998.7657618935775,-11.142734498639307,157977.41255207855,1.0,1.1831777219914494e-05,0.9999755447163227,0.26247038382562,0.7802015202404101,0.9987664977060935,0.6093255844420424,0.23365663579714868
938,fastchat_bs_1_temp_1.0000000000000004.json,0.00039488981958240514,0.05424565659600181,-4.891593948210029,0.06555246720011029,0.0031623021889053927,0.059779352354028065,0.06054221763301189,-4.764269852708992,0.8069686147685574,0.41985321875854503,0.9003637401100218,0.1832414271125633,763.7248289179811,-10.59774689901208,119615.06057517105,0.9997183961364505,0.00043903698399811955,0.9994058409413368,0.05348507790748791,0.24240206514796678,0.9978281479958965,0.5685086034260447,0.24141471278387364
939,blender_bs_4_temp_1.4500000000000008.json,0.023058213865899006,0.2356866911557016,-4.773548750513031,0.21644179060865018,0.05503214991884879,0.1864819809483137,0.18640333114175467,-4.236974813676376,0.8591363918179928,0.7612522117949038,0.777799724077666,0.8056122734868769,82.2794955459272,-2.8509818914465117,33.40374356392591,0.8637747692847783,0.4537378506318247,0.44795774306225705,0.06811596193196644,0.29339640301236913,0.9908604738701865,0.3841700625536792,0.6793803200231487
940,blender_topp_0.8_temp_1.5000000000000009.json,0.009060168799243167,0.17748396552025975,-5.007418050964084,0.1744243868618591,0.02907792500922437,0.1500740477681446,0.15005175759335299,-4.518756764119032,0.8429224852284621,0.31344263319149485,0.7347093277424267,0.1126951992870549,98.57390338365254,-3.3003143043640235,65.85248123484786,0.9106328510047556,0.32645258211842865,0.588382028753043,0.0418484921185556,0.149949485703437,0.992462366931859,0.46473305762610023,0.45127312320667384
941,fastchat_topp_1.0_temp_0.8000000000000003.json,0.00039482579563297955,0.055638468272165835,-4.868460064330511,0.06993209482427115,0.0038202302904980874,0.06491397854976053,0.06519384028965786,-4.771943262599696,0.7956160396691246,0.4316728788266592,0.9362759313984611,0.18336510419063493,643.6861720464432,-10.257639378020222,99824.89422445252,0.9988302822791975,0.0010204821128043627,0.9985025178110193,0.023644307375995887,0.11632206687370851,0.997177666836924,0.5432969629764557,0.2504008182660243
942,vicuna_bs_3_temp_0.8000000000000003.json,0.0008413395108557627,0.08197544667344625,-4.977576006661537,0.08776709575271095,0.007808227246810913,0.0814382355906444,0.08032837212357044,-4.582901498719563,0.746434771616664,0.40831693728615576,0.9894488896138863,0.12233489157206404,255.24690002215212,-7.744117625723146,3326.0783938859945,0.9992478800219114,0.001243362312038386,0.9979539163403678,0.004330306676877074,0.016167867421606065,0.9994614529680428,0.5589121409976517,0.4636043629329928
943,pythia_topp_1.0_temp_0.8500000000000003.json,0.001092186276692982,0.08808768641249821,-4.978080476709926,0.09432311888098971,0.007624179325568058,0.0862786465524966,0.08627392752590188,-4.705038326784128,0.7479302537812678,0.4085724712376351,0.9922596953508318,0.12124058154734779,261.5555487179845,-7.838098886198334,3496.874366364745,0.9995815572922147,0.0007680416854277337,0.9989346862987805,0.013291170735900184,0.04292400225842125,0.9994664865183901,0.5574627055612446,0.46511356697624373
944,fastchat_bs_3_temp_1.9000000000000012.json,0.0016793386789411401,0.07882429664647918,-4.806282581844386,0.10278678642760541,0.005767836764581216,0.09286603951923678,0.0948341270892546,-5.20684635738237,0.769203210062726,0.4202021046642633,0.9181687742797319,0.1750212258826024,276.27965291660985,-9.055063772787005,26538.322279909677,0.9995959799557818,0.0005150862636193924,0.9992598088560206,0.03488992486727134,0.1753399447909212,0.9981902210224276,0.48286839144122,0.2868057434702049
945,blender_topk_60_temp_0.8500000000000003.json,0.04219786493645097,0.24818064167924542,-4.748069406333946,0.2545501509165915,0.0756364617658021,0.22807001842836747,0.22812803084054184,-4.0911151691431105,0.8669969444016674,0.6663430300003749,0.7512457116303515,0.8396492471137151,34.555233206526566,-1.9131880711571476,18.42228963721554,0.46877521208927775,0.7852902467181653,0.1548361313064552,0.06641131901712086,0.22795442262655377,0.9591050449982271,0.38680263598524145,0.6750160283180201
946,vicuna_bs_4_temp_0.6000000000000001.json,0.0008912561888366944,0.0812995041029251,-5.015859897271108,0.08262700350189328,0.007130813600541273,0.07545062266521603,0.07646789703586926,-5.468173595033696,0.7608582069594357,0.4000368081876255,0.9887435959749741,0.11009285701919387,406.3881394944696,-8.758459130429808,8472.696780363263,0.9999207403568,7.8408309883476e-05,0.9998895949037251,0.15849582770234036,0.2177118999757008,0.9995990659875756,0.594986973923993,0.26660684923826544
947,pythia_topk_50_temp_1.3000000000000007.json,0.0008236645354307659,0.0903686681897386,-4.978662174604059,0.09677095351727347,0.006274133396664499,0.08713016662290918,0.08824244796877061,-4.833784328759247,0.7502101327085353,0.4075466008251766,0.9939840017636642,0.11875379502354474,269.47951226143783,-7.959628986935117,3795.443250913242,0.9997653675885656,6.956530327185392e-05,0.9998850107191175,0.023153342260504507,0.077001325195513,0.9994697960441827,0.5574246573165191,0.46431064679928524
948,fastchat_topk_40_temp_1.8000000000000012.json,0.00036399249140958587,0.046848124547821675,-4.920453288151886,0.05057707217035949,0.0018309792797104921,0.04544643735923786,0.047698451849436885,-4.832224136396403,0.8243989189760621,0.3464996810561618,0.6808074094643904,0.18184065064613966,983.368588396756,-11.112569746034705,150537.831381108,1.0,0.0,1.0,0.33783694829345357,0.8369673860733721,0.9989143447547001,0.5982254470270182,0.22770134125420277
949,fastchat_topp_0.9_temp_1.750000000000001.json,0.0004090720658346265,0.049843466520937546,-4.930224368657132,0.05288202624182396,0.002184794962017111,0.04719893812236942,0.04969286877928766,-4.752388038444236,0.826364757673323,0.35874812140388035,0.7162533563164739,0.18266345346185864,981.624223924787,-11.05246663468508,152831.495230388,1.0,0.0,1.0,0.23895175699821322,0.733796756041046,0.9988102291166252,0.6036180380632332,0.23253271538577353
950,blender_topk_40_temp_0.7000000000000002.json,0.04208328416843361,0.24664580766010333,-4.751351980427253,0.25514325916572983,0.07777404594693837,0.22802443384451246,0.22812250564718795,-4.1039880483016065,0.867471347037338,0.6512456297269091,0.701919752386121,0.8519246477316422,33.87345549687478,-1.8631217845877672,13.207540665399057,0.45611950299097764,0.7999759325381628,0.1417265311819363,0.06218793032765345,0.21482956409589213,0.9770171711679744,0.38478008817980835,0.6524285268291939
951,fastchat_topp_0.8_temp_2.0000000000000013.json,0.0,0.05003487587631303,-4.9344406316471385,0.05236577257970039,0.0024137471963953743,0.0468427116859587,0.04961854959779578,-4.73154016372358,0.827160720345882,0.35764655999998185,0.7100985751691343,0.18405079133457986,991.1400652413903,-11.086738810948123,156128.34876333066,1.0,6.736760748229179e-06,0.9999856255145712,0.24684851286793033,0.7569905417024936,0.9988324160922529,0.6073020887348348,0.2347216114211822
952,fastchat_topk_50_temp_0.7000000000000002.json,0.0,0.05675328280073368,-4.854423221600869,0.07323433468590076,0.003944089755307912,0.06776715319010668,0.06775082517885894,-4.794072298267829,0.7877976149497471,0.4353332402199651,0.941311315824385,0.18641196501245086,559.5371922392085,-9.99544215508498,85449.03890400709,0.9985669240873551,0.0008357084099158901,0.9988253669089441,0.015401969259313922,0.07969994779727184,0.9968409991405838,0.5266231225974836,0.2533007210157867
953,fastchat_bs_4_temp_1.1000000000000005.json,0.0,0.057924802176662446,-4.795376844222185,0.07930763187574147,0.0039181051723440035,0.07627254545645058,0.07565644934091661,-4.947475629390524,0.7578301614310692,0.4433714808695849,0.9602634547055062,0.18972239842164595,194.54231569142092,-8.803987277268392,29191.30201593559,0.9957715328227381,0.0022684698602917466,0.996938896473366,0.004686091408548927,0.028743617040472024,0.9948646911815119,0.4683023314801451,0.27950318270675195
954,fastchat_topk_70_temp_2.4.json,0.0,0.036434533544870626,-4.906963091540407,0.03979182533761942,0.0006693737151914621,0.03665513521553679,0.03788160590750608,-5.119234131174908,0.8139938486612869,0.3470594191300558,0.6988448595201808,0.17379196341551867,961.1470559807559,-11.064074563651364,131764.19712835047,1.0,0.0,1.0,0.5874597645398827,0.9447407944481848,0.9989924156082136,0.5735796151378741,0.20414683107363207
955,koala_topk_50_temp_0.7500000000000002.json,0.026364473306113852,0.20820137036812336,-4.554857345327779,0.20932618102404096,0.05348869633369378,0.18050311000300753,0.18325127709724676,-4.893639945329474,0.8217265704353768,0.8755394875551844,0.7162634532047362,0.9873280359459737,189.71638854610336,-5.890466842951609,2763.4223847447984,0.9329131171146048,0.05123925050183668,0.9284117054816365,0.18154853910616858,0.5600237279431945,0.9965978633313929,0.48129036645197726,0.7992673515782663
956,blender_bs_3_temp_1.3000000000000007.json,0.02518814417208561,0.2370761439944503,-4.777789955712214,0.22292303991953807,0.057517714166358674,0.1930570345989162,0.19304554628786239,-4.228796706143048,0.8605401484743423,0.757132200381557,0.7715663917472799,0.8183157759292835,72.83824810580074,-2.684989876604271,31.840575788031614,0.8253299471224849,0.5127417712489154,0.38651693928677283,0.0690874153825844,0.2874337430271046,0.9906903630376791,0.383381515021715,0.6632588472215076
957,fastchat_topk_50_temp_1.550000000000001.json,0.000327570421126162,0.04937147863134897,-4.91873845657892,0.052863464796866114,0.0022119805690510577,0.04769548802559177,0.04976888107913101,-4.811747280497226,0.8243472386626886,0.3580914853635936,0.7216625410028326,0.17901917437710424,952.1714356037454,-11.030340867908642,149074.22385377518,1.0,0.00010287872548768139,0.999863982122077,0.26970480827754106,0.7595116988809766,0.99870437480045,0.5964768580628078,0.2318381568125051
958,pythia_topp_0.8_temp_1.0000000000000004.json,0.000681802997949812,0.08752358989047476,-4.981108057322063,0.09335081817535161,0.007810738954214334,0.08532838785326757,0.08544006052107428,-4.67339952002647,0.7474425109805268,0.4088605154617189,0.9932950791594616,0.12107600353601891,260.39234683781825,-7.806207695447822,3421.82334322324,0.9997288515437336,0.0006374702632034018,0.9990848611587617,0.01189909998052298,0.036727981199160875,0.999494998285254,0.5582442724519031,0.4659787759814931
959,fastchat_topp_0.7_temp_1.3000000000000007.json,0.0,0.062291213880086044,-4.85683676641136,0.08015526829236984,0.003898609926776096,0.07361677195155061,0.07387667096571007,-4.832085658110214,0.7855928009359349,0.43483650278235164,0.9429708425641986,0.18474210651547548,551.651981307298,-9.847860472390307,81022.64934490436,0.9990825322541936,0.0007726628628291304,0.9988862546722459,0.018698276398481737,0.09022589924848917,0.9975006493421973,0.5216230694967314,0.2556669062394538
960,pythia_topk_70_temp_1.0500000000000005.json,0.0010404376546386267,0.08927991955359695,-4.977502344234761,0.09559539225652053,0.006881096940777708,0.08648335638072141,0.08727952233184512,-4.761117464357031,0.7489107578196936,0.4084545179715803,0.9944627733483131,0.11993501085000136,265.0294326583064,-7.903648792749569,3697.078545552973,0.9996303640174687,0.00014860058860104546,0.9997460606452471,0.017528781127722614,0.05743613670827015,0.9995316786918159,0.5569959620583128,0.4653455824445355
961,fastchat_bs_4_temp_1.600000000000001.json,0.0011687266338405013,0.07256948711450315,-4.7977698993258375,0.09764230832087027,0.005911617876955315,0.08973188858206199,0.08961172503576031,-5.102466845087906,0.7572385732427195,0.43672890044767093,0.9481458590085109,0.1853159494914038,208.67823778745915,-8.879354631462563,17137.31413531153,0.9980338850586375,0.0015993667997395852,0.9977541441602457,0.012319155647629521,0.06792876072975931,0.9969403808057662,0.462523529817867,0.2852595910416137
962,vicuna_bs_2_temp_0.7500000000000002.json,0.0006864394679889027,0.08224019003093619,-4.980404560148539,0.08805322389208955,0.007769974845273362,0.08163432604274382,0.08089045711299842,-4.587866439557571,0.7466498170655983,0.4069039682941805,0.9888574818066993,0.12044632295125858,256.4793870988945,-7.7473040469801795,3448.8340079905392,0.9994274746424218,0.0012809410508188232,0.9978707698838514,0.005403805881817354,0.01811008829607364,0.9994670554509149,0.5594394890641247,0.4641832462860857
963,fastchat_topk_70_temp_2.3000000000000003.json,0.0,0.038466232675980545,-4.910779148393286,0.041357286217648684,0.0009200841887620254,0.037910444819626604,0.039295916095394526,-5.094222817045998,0.8146563512723595,0.34415228836316736,0.686997967543874,0.17528799861744762,968.3765062685525,-11.051178438839507,133039.42665562013,1.0,0.0,1.0,0.5679982863874906,0.9428213793966704,0.9990862841510632,0.576350158888526,0.20589532510841055
964,fastchat_bs_1_temp_0.7500000000000002.json,0.0,0.05525650824357647,-4.864924775811261,0.07083229455692659,0.003712422335750777,0.06545859361710776,0.06574023579979382,-4.789211428413052,0.7907084676384573,0.4364278408112531,0.9446083028522356,0.18631286508640693,593.6068293413432,-10.125760173987459,90569.01718603262,0.9989950091524509,0.0009651242702228321,0.9985784892329516,0.0181865279381766,0.09271222544260921,0.9970665237581694,0.5343093151309547,0.2507522438166425
965,fastchat_topk_50_temp_1.0500000000000005.json,0.000431143759386157,0.054803497620405685,-4.892432033202061,0.06556570397025721,0.003247384640001964,0.05944752557412073,0.06033672081910053,-4.765571839377859,0.8082236755584044,0.41830025222393075,0.8978349147374045,0.18216560137400628,785.740337686108,-10.679703798189776,124081.14379107648,0.999766303979433,0.0004822645929201972,0.9993249448242595,0.06183408725559834,0.2751302597031575,0.998063120360898,0.5721658873938311,0.2422721891843946
966,koala_bs_3_temp_0.6500000000000001.json,0.0002895366175944069,0.061950396905436994,-4.993591333638313,0.057622645275607204,0.0022511312543439877,0.051875597241011734,0.05588397653351113,-6.9228947127961975,0.7572943950353815,0.45816466710493714,0.9938633707760299,0.1943490605035058,978.4067999717445,-10.291954774800644,30887.199053234923,0.9999124026656038,0.0,1.0,0.38513926999230114,0.7067310227341864,0.9997702136503129,0.5578018426364536,0.18521861856335564
967,fastchat_topk_60_temp_0.7000000000000002.json,0.0,0.0556033303529282,-4.8526817189126055,0.07140266895816944,0.004289402838939686,0.06629232934315255,0.06624453399442914,-4.797481774081109,0.788456235910028,0.4361329702554556,0.9426921912745964,0.18698912856106173,561.9150942274902,-10.038744408266233,88791.84757545392,0.9981101444391727,0.0007053114302680156,0.9989705904285638,0.016078124007032856,0.08178023131144924,0.9971199977601317,0.5278777767868177,0.2526450633443063
968,blender_topp_0.9_temp_1.0500000000000005.json,0.010906966785276773,0.16669415665656132,-5.023651281344077,0.1845821589239916,0.02931782962595267,0.16181698028911085,0.1618706912565337,-4.540542703601656,0.8489994876108821,0.2976501032205684,0.7014571731282598,0.11688346386465548,62.00330054455359,-2.890980105071652,82.2051833017676,0.7804642299324435,0.4678581591888699,0.4314737383994311,0.025468648998060762,0.07104360159216727,0.9846058580652708,0.46524054661216296,0.4410049878241227
969,fastchat_bs_1_temp_1.8500000000000012.json,0.0002495608770802327,0.04527167320101404,-4.91479466276282,0.04745780197711462,0.0015254270909910502,0.04310571665809864,0.044962751942364626,-4.889446159286386,0.8241526490768268,0.34419561066737353,0.6740741768042253,0.18171810794325313,975.7247665699222,-11.113968533936593,148031.4527687759,1.0,0.0,1.0,0.3894881720430107,0.877084752359638,0.998949341851809,0.5940850802163873,0.2230341803350725
970,fastchat_bs_3_temp_0.9000000000000004.json,0.00029217671419394764,0.03623218699249894,-5.03828826994146,0.044638380050066324,0.002459152312789173,0.04222280603649085,0.04217141681997453,-4.497678974438846,0.8331387658854974,0.4403155103586603,0.9489403183004221,0.18996044742019477,847.634160288292,-11.464308628201694,165852.36520789648,0.9992764005449561,0.0003685531683641153,0.9994939865179817,0.010629056160253463,0.06221255796948063,0.997485822297699,0.6098834038222932,0.21255905131663635
971,blender_bs_1_temp_1.9000000000000012.json,0.002868029969213373,0.162808822180752,-4.717755690243548,0.15104754209205198,0.0140877409015112,0.12456145534413948,0.12456435819439159,-5.290799897573114,0.8384472104137658,0.5122398277693322,0.4427526246360175,0.5466158323952699,187.25656206905697,-5.895080616728403,769.0079474810706,0.9995349329347343,0.00503873513708305,0.9916337904390934,0.1325891236693186,0.6080539076205885,0.9978887906502545,0.35395451872347017,0.5043350461265772
972,fastchat_bs_1_temp_1.4500000000000008.json,0.0004105879865271619,0.048765816594138436,-4.926874888792236,0.05350575060656668,0.0019568098404313013,0.04810310864139534,0.05023028488624583,-4.789850336472429,0.8237544305954206,0.36863265577730225,0.7488676784412509,0.18135271924132884,940.0724852892922,-11.02486070704804,148788.62715178583,1.0,7.912239056228955e-05,0.9998774260498735,0.21968936052520488,0.6888648578853076,0.9987713740735097,0.5991597015930212,0.23346745334650273
973,blender_topk_40_temp_1.3500000000000008.json,0.025249964927064602,0.24689022761167878,-4.780583328627691,0.2133572197121196,0.05794505367551968,0.18225039117138336,0.18231340606665675,-4.096537635022172,0.8573657949883435,0.8350243739247373,0.9030763191483814,0.845120825149705,108.27808912523034,-3.0735630633030016,41.19953665802467,0.8917236737318018,0.3725666910072736,0.54797219746763,0.060008043203493046,0.2489839827874731,0.9908197722701737,0.37351819398848873,0.6828503069154825
974,blender_bs_1_temp_2.100000000000001.json,0.0029104888026572793,0.15979529489322367,-4.714974411092809,0.1459400586128999,0.012355019836448046,0.1191972730252196,0.11915524738559286,-5.361491940566269,0.8359798095434993,0.4869828080470682,0.4302412707177661,0.5150007690331052,201.96772060765798,-6.142266609305727,942.9129577697975,0.9997683344617848,0.0032512233786437814,0.9947420128395701,0.13888535216158343,0.6245709123757904,0.9979867953221239,0.34862273194514853,0.48625535445427254
975,fastchat_bs_2_temp_1.600000000000001.json,0.0,0.07113914647304527,-4.816090098403682,0.09372825635270615,0.005611744247673621,0.08571915953417514,0.08616767915117449,-5.070232108615627,0.7686553350365126,0.4300210314803251,0.9335681011978857,0.18231906113145485,307.52574687198177,-9.180112431736521,35661.49155597662,0.9985015436985242,0.0011730521824527137,0.9982027274413813,0.021349503937996735,0.11007466249116844,0.9974287374260163,0.48329720217679306,0.28250119081278297
976,fastchat_bs_3_temp_0.6000000000000001.json,0.0,0.03448538828347553,-5.1423326763625665,0.0448364269105728,0.002662509054639571,0.042675904093138775,0.042610975312594876,-4.670308991851014,0.8246615761996023,0.4350886407067969,0.9477634660137175,0.1828715774092308,730.5956686171913,-11.661735349676308,167393.57066534954,0.9988083796412374,0.00014497062841326396,0.9998197730422154,0.07492490179465455,0.14075500088511242,0.997691321567541,0.6142281491386784,0.19893130649493326
977,koala_topk_60_temp_0.6000000000000001.json,0.02780020051254365,0.20741097073913278,-4.5741857880300865,0.21605777381759905,0.05550707825966941,0.1872363669948774,0.19038452269230538,-4.74663035273552,0.8438376437220446,0.8562374147558139,0.7684122858762338,0.9885381248047249,162.6741525338653,-5.2200768466440985,2827.3425238204577,0.8217204909439034,0.1480964453436489,0.8213096675340024,0.16387454661830594,0.5409154706388373,0.9891498980540727,0.49433999880263996,0.8100223410718637
978,blender_topp_0.9_temp_0.6000000000000001.json,0.007880240197934233,0.16558204194726947,-5.033201733611811,0.1945670677994067,0.030903832842492783,0.17979918371630432,0.1797806121429042,-4.714871021972566,0.8531664140411938,0.13053663045810387,0.2633245559317237,0.07548188152670225,47.66520697822688,-2.769102520128092,29.04224500618122,0.7600781872330797,0.4676507870444652,0.3701684949286028,0.006439574481031143,0.013889342433247341,0.9937141579760995,0.4604117556588409,0.31863941067111373
979,fastchat_bs_4_temp_1.0500000000000005.json,0.0,0.05723358759382466,-4.800064857777219,0.07779270806420524,0.004051232319958493,0.0747528942071984,0.07417595763213247,-4.938931769256422,0.7581363474756745,0.44377041048873445,0.9606940719363163,0.19014184836775633,197.02132320295672,-8.818208234584082,31598.42464539167,0.9954116531439775,0.0015790748295935538,0.9978106621384463,0.00425557318050794,0.027280623970755896,0.9949743920423156,0.4689460345209529,0.2789485214577949
980,pythia_topp_0.7_temp_0.7500000000000002.json,0.0013105043563652594,0.08488166802131088,-4.979746001658171,0.09031019890887854,0.00798042848894917,0.0832019733094055,0.08275749102203678,-4.629526774324366,0.7470515982245125,0.4081437206724338,0.9910257228025198,0.12111297130390145,260.6165961395642,-7.790311603512532,3607.6575170036167,0.9998309227152491,0.0008833703087028229,0.998510266295433,0.009321789061230386,0.029033820023837902,0.999472194459035,0.5586755417066265,0.465460298806346
981,blender_bs_3_temp_2.3000000000000003.json,0.008823433506208065,0.2006006222850884,-4.754899522777127,0.1847752786893604,0.030535718581871873,0.15274520063777838,0.15275371807172441,-4.71729170703039,0.8501546797660409,0.6651077721364639,0.6050639546931535,0.6988900797430591,128.72152936585726,-4.125048592389167,110.19870187256645,0.986583320407883,0.10505694783193277,0.8461640189596447,0.08259900648129793,0.43174803898860015,0.9968342170163502,0.37598994932294955,0.5902666545262533
982,fastchat_topk_40_temp_0.9500000000000004.json,0.0005575713227371693,0.054708128567001496,-4.87719854781465,0.06728831284287126,0.0030711363835758797,0.06147357595311313,0.06232134092013747,-4.765170381047959,0.802714819175907,0.42461325029295943,0.9147899331756563,0.18326955639359693,725.1802083454298,-10.506906406843918,113322.31587605247,0.9996660338962939,0.00021281835855569076,0.9996980185240892,0.03995032818875288,0.19088864614791493,0.9979382679485426,0.5608746988947562,0.24619997598183166
983,blender_bs_4_temp_2.35.json,0.008355878723848194,0.20118529627738435,-4.761770135571058,0.18177433798465664,0.029944890313722137,0.14999417794049777,0.14998381066207989,-4.678692919917913,0.8498793393108187,0.673602418383116,0.6340595309772746,0.697117286318599,135.43615764713587,-4.132580068083818,126.74608697376782,0.9873594306311138,0.1084926709600951,0.8422127025883605,0.07795932855474386,0.41815539993330475,0.9965123189674021,0.3765353136250987,0.6048648509229106
984,vicuna_bs_3_temp_0.6000000000000001.json,0.0007976410148473523,0.08116536144173062,-5.018413675574237,0.08248862620708874,0.007034797516658614,0.0752852356217204,0.07631371103734252,-5.467524111058663,0.7609654591681342,0.3998363294261534,0.9894522241657734,0.10947195395821853,408.00713744714085,-8.761173955083953,8386.953785933998,0.9998728368065348,0.0002243686045508531,0.9996996808941687,0.15844078089250968,0.21879830027081176,0.9996010672267891,0.5953658761384756,0.268384313468755
985,blender_topp_1.0_temp_0.9500000000000004.json,0.011235521077537074,0.15940969820402306,-5.009968395155332,0.1917044792380836,0.028737154355363403,0.17033178937568155,0.17031604355061192,-4.640236389071014,0.8517398438662379,0.24539636692564396,0.5466705704625302,0.12118886779217901,47.09661559806411,-2.856546917997811,84.36673260092618,0.7024799190778831,0.4867557080000556,0.4139258629306638,0.01881952183695355,0.04611084708172087,0.9750161785291762,0.4674370715123786,0.43263478657909193
986,fastchat_topp_0.8_temp_2.150000000000001.json,0.0,0.04967213605530871,-4.941992458992966,0.05220698996143339,0.0020095495549448837,0.04641096414933456,0.04928213822644621,-4.787534442393645,0.8266961369652422,0.3436551331192869,0.6722159403475856,0.18182667582773845,985.2457051048423,-11.125766331210857,153663.58930481874,1.0,0.0,1.0,0.30373801814509666,0.8209934227078316,0.9989275667628478,0.6037698270084243,0.23199427633413988
987,fastchat_topk_40_temp_0.6000000000000001.json,0.0005814374735218995,0.05527288308705739,-4.849925043851756,0.0721950920871176,0.004200065248903331,0.06789360870862982,0.06787388976839408,-4.7997417255395955,0.7830194010048309,0.4364638119040661,0.945619695593631,0.1860827062691103,501.9674318209003,-9.814334566771999,77478.58970784814,0.9981074546471007,0.0008477729495508089,0.9987642008851183,0.011909127954360228,0.061518267337562896,0.9966921928949455,0.5174486091741822,0.25718619045338564
988,fastchat_topk_70_temp_0.6000000000000001.json,0.0006128052185698038,0.05663118864912882,-4.847956802300247,0.073074170289462,0.004440864523225084,0.06842167901816529,0.0684609244239489,-4.803929576781807,0.7833984739702604,0.43752078384870013,0.9489172316024561,0.18616528972195398,506.85799712901974,-9.850482382321161,79116.95994236923,0.9975367937791675,0.0010757154924248146,0.9984041488955812,0.010789051564718984,0.05813226241811778,0.9963771201294325,0.5180762632222133,0.25743422193496934
989,fastchat_topk_70_temp_1.2000000000000006.json,0.0003657392199671736,0.05219823038438876,-4.908150581825381,0.060080783726815155,0.0024746604643432315,0.05380330359492179,0.05542537728970408,-4.772062857674562,0.8170127122444639,0.3985138736435849,0.8421325492757815,0.18001819869548027,868.0081066348766,-10.86693199818759,138879.38022451504,0.999930207247583,0.0001981861320883729,0.999735880822646,0.12643401845693605,0.47218104700823343,0.9985247872349771,0.5881477414345706,0.23663336654402348
990,vicuna_topp_0.7_temp_1.1500000000000006.json,0.00028199841404020793,0.060732907781580935,-4.994635553494406,0.058459520428654585,0.0023507526080299287,0.052803499373666934,0.05669868831377058,-6.788417275440092,0.7590462288799908,0.45559814955529365,0.9931050436284952,0.19085594799684966,987.6298844166495,-10.378572923124835,34084.2885310791,1.0,0.0,1.0,0.288392836826177,0.6462898241626515,0.9998069680143888,0.577424630765922,0.18672577328188897
991,fastchat_topk_70_temp_0.8500000000000003.json,0.0004621919487953987,0.055580135274844684,-4.873464120495567,0.06947754999095461,0.0037292233927362015,0.063979964300097,0.064588342095579,-4.785469933964024,0.7967885741140439,0.4304052860942062,0.9302641934286136,0.18432383566441218,654.9344510963057,-10.309723844223267,101932.95232065357,0.9993013640450905,0.0008143441900340701,0.9989454054875623,0.029702188166521842,0.14145078353059007,0.9978144298763586,0.5468847106534225,0.24726622247279453
992,blender_topp_0.7_temp_1.0000000000000004.json,0.009570746210283173,0.16180985633506184,-5.027111858925409,0.19044126408718803,0.028751800521608598,0.17000335765640065,0.17012146800683084,-4.636048129793444,0.8516638276750327,0.2933261969298159,0.7017717121117697,0.11214932919676023,51.53049667308187,-2.9003856356463107,66.2080726122225,0.7582319126889262,0.4429331064183852,0.46394527282077863,0.014876000511947072,0.035030000105448524,0.9818244029514944,0.46816833705505917,0.4217506399026775
993,blender_bs_3_temp_2.4999999999999996.json,0.007010475576636401,0.19545328258215247,-4.7465793619877505,0.17794966828951844,0.027278430523373386,0.14615517235884007,0.1462205984834558,-4.789630719249963,0.848394820209073,0.6411902462401055,0.5732581401631667,0.6771261431766554,140.27067868918067,-4.376189476461548,139.10709306857967,0.9921236635149294,0.07191978686077576,0.8922456147392849,0.08238326960954698,0.44491198456715697,0.9968326903194278,0.3718404930140215,0.5858679979819504
994,blender_topk_60_temp_1.4000000000000008.json,0.022547660083590347,0.24327466961159494,-4.786675597263019,0.2084043609463706,0.054102036286461735,0.17648423037952343,0.17647744443051916,-4.140088670331576,0.8556149286314713,0.825225112196342,0.8908002926774853,0.8286864054406873,113.816719643455,-3.204891874449763,46.379367605855435,0.9098979284270777,0.33599045615596385,0.5890244902700649,0.06435864547370562,0.26555331684651395,0.990647819159464,0.37912186249781077,0.684234544824715
995,pythia_bs_4_temp_1.1000000000000005.json,0.0010289082923659587,0.0821118967104406,-4.98134087791075,0.0872413735214196,0.007569468300753564,0.08067272646484257,0.0798025337120635,-4.567795598966785,0.7467120315713769,0.40627837039634557,0.98732132404126,0.12024629754300602,257.49146104136366,-7.732468562091503,3429.338178382731,0.9995508224496689,0.001598178872829578,0.997508828178631,0.004777731616119651,0.0174239883746926,0.9994057472098828,0.5598349302211219,0.4650823812213939
996,blender_bs_1_temp_2.0000000000000013.json,0.00263343790443324,0.16314327400346926,-4.711720901639242,0.14996512402631182,0.013613990278161034,0.12278837437779586,0.12273203747598746,-5.328129113817074,0.8370448067828526,0.4977922554690936,0.4296703347094839,0.5313993582149437,194.4832974564081,-6.031610754304309,834.6750612573586,0.9998056896806251,0.0029882207401499207,0.9951117181458232,0.1363561621310532,0.6163248584461484,0.9978575520018442,0.35112642663080545,0.48999208856436377
997,fastchat_topk_40_temp_2.150000000000001.json,0.0,0.04259791008249119,-4.917585983014602,0.04616669473178164,0.0013313570264949087,0.041864183899287664,0.04369087153979346,-4.892525063176537,0.8227250386062644,0.3380303860918153,0.6597609173251328,0.17956609458883915,993.6016155542336,-11.167813769089866,148595.34775034082,1.0,0.0,1.0,0.4470119521912351,0.9075266478137916,0.9988727900589255,0.5939062389183115,0.21802627674303257
998,koala_topp_0.8_temp_0.7000000000000002.json,0.027157309586654004,0.2077811030771845,-4.555275961341065,0.21370122600474534,0.054737274168752736,0.18428201543709438,0.18686594576241705,-4.691788537619022,0.8220928322579104,0.8854165008324483,0.7351296991233475,0.9874599806212707,240.97499488180466,-6.436219592913913,7704.015080100207,0.9432668238038139,0.04854003148526446,0.9377971471941714,0.1805483966369513,0.5519107566865283,0.9980147415235948,0.5284556612416615,0.8043279615193205
999,blender_bs_4_temp_2.4499999999999997.json,0.00766088451338697,0.20117432702906252,-4.756998878275252,0.18117446803205167,0.029395404819676153,0.148264052351788,0.14827577995479094,-4.717222873039699,0.8490267623249077,0.6606573670075945,0.6062531520421477,0.6907133397822858,142.10616017048648,-4.259500703838597,122.83797649994347,0.9902437178625743,0.0875816801853517,0.8701957604336936,0.07792091408087823,0.4222351571594878,0.9968999788916784,0.3735038171823548,0.6045878917231228
1000,pythia_bs_3_temp_1.0500000000000005.json,0.0009095150231961255,0.08229268549682824,-4.981894933576046,0.08765668789292569,0.007604983694010496,0.08123729388450782,0.0801603621679883,-4.580823886429874,0.7464434674567921,0.40592129302455443,0.9870500839062402,0.11996943318480743,257.8198024903198,-7.744340408656274,3449.28748503165,0.9992493590975803,0.0014731217164050496,0.997836948819114,0.005476085051010726,0.019353545897682047,0.9994600246585795,0.5595472123927108,0.4639802612302803
1001,blender_bs_1_temp_2.4499999999999997.json,0.0018469440287701522,0.1550388793754026,-4.708791405369337,0.1393244644248878,0.010366295959223065,0.11367468237188055,0.11365707295425986,-5.481989693146431,0.8329668656477942,0.4551610124177322,0.41361216322884353,0.47562537097345514,223.41485779733867,-6.533265869718139,1369.5316368393023,1.0,0.0008248309035365009,0.998562051597163,0.14791530651297868,0.6447617821874854,0.9979606645220465,0.3372985361790622,0.4725551975517027
1002,pythia_topk_40_temp_1.2000000000000006.json,0.0008335045208119227,0.08950955540569008,-4.977390407596214,0.0962104067321469,0.006688909097323833,0.08716037425038826,0.08767874338329543,-4.78641360241157,0.7493864134882607,0.4077054896502288,0.9928191574826268,0.11958720763794282,266.3266780787158,-7.91717891108424,3673.678622600394,0.9997909001556526,8.629977823478417e-05,0.9998834390008117,0.01897891882869349,0.06310514732909313,0.9994718311360045,0.5568131321350261,0.4650603350510652
1003,pythia_bs_3_temp_0.6000000000000001.json,0.000919429518962294,0.08150198479457359,-5.01612061120636,0.08247050905355548,0.007251686953962014,0.0753526149799873,0.07641428824257274,-5.472167364850596,0.7609194406592882,0.39923377611721833,0.9886728082257709,0.10897761428541208,407.9930488930264,-8.762991433943002,8445.569279472344,0.999786088308698,0.00035755649665118283,0.9995155311837902,0.15873831515571943,0.21882895554899048,0.9995995414274736,0.5956739632064582,0.26972242366378846
1004,pythia_topp_0.7_temp_0.6000000000000001.json,0.0009128944111679051,0.08384578936272755,-4.979893561286813,0.08886968351878383,0.008178175578714735,0.08197370614887012,0.08161115058942835,-4.611397691367288,0.7471181458464716,0.4068011947973389,0.9883368834417867,0.12043229702483409,259.80495890275813,-7.767737834280958,3656.662364482643,0.9997713579709984,0.0011836769231879471,0.9980957294501737,0.007445256133978468,0.024262728962904632,0.9994671246683562,0.5589709449548396,0.4651956303787517
1005,fastchat_topk_60_temp_0.8500000000000003.json,0.0005946145810576284,0.05436218418577111,-4.868761188481611,0.06885180028308131,0.0034659540032069254,0.06338245839670147,0.06364966628966053,-4.784029645665109,0.7968252354365074,0.43006749033111963,0.9306880001457383,0.18363204774643171,656.1548283731984,-10.32613695518242,101401.34889787967,0.9992023885177814,0.00028162130425325136,0.9995685858116216,0.028326373998420043,0.13679003297911324,0.9975597740944132,0.5470218273758535,0.24677657600718853
1006,pythia_bs_3_temp_0.9000000000000004.json,0.0007016484450657257,0.0823592199124632,-4.979204321721188,0.08805890812475564,0.007688454931989613,0.08156156024527728,0.08069597111533208,-4.582911988005086,0.7466511778555567,0.4074035965142499,0.9880014170743499,0.12164132558311545,255.4902042384812,-7.7348554549560635,3421.03204481694,0.9993584451635754,0.0017103288263701228,0.9972709239266214,0.003930248338866649,0.015349630471859011,0.9994077392696273,0.5588929797050154,0.4641494347165319
1007,pythia_topp_0.7_temp_1.2000000000000006.json,0.0008795921646182095,0.08785839175995358,-4.979113316111466,0.09395380505497768,0.0076528405269167595,0.0860031466664779,0.08553994309396146,-4.684156631715927,0.747213028782553,0.40838361523785,0.9933679374971182,0.12036307407069802,260.2049273494288,-7.8170774392220865,3342.4060718258443,0.9997116943676595,0.0004614777939354991,0.9992319817592099,0.011426011484838475,0.03661661540184927,0.9994628002541002,0.5572958144262565,0.4660425867669793
1008,vicuna_bs_4_temp_1.0000000000000004.json,0.0008545669039443024,0.08145517015345415,-4.980487791650019,0.08733351938740652,0.007310273913733506,0.08089169484967013,0.07996677693421672,-4.568403480526955,0.7463868937966378,0.40646605305980077,0.9866148488305994,0.12105094955598736,255.8223318483017,-7.743337101827938,3548.6345533209474,0.9990502698681641,0.0016807430295888224,0.9974369358598324,0.0033601906078352915,0.014236260952774077,0.9994569735463366,0.5599535687696686,0.46460036342329336
1009,fastchat_topk_70_temp_1.5000000000000009.json,0.0,0.049106422288762365,-4.9197331788631855,0.05264774672536843,0.0018109866564449129,0.04714753660978373,0.04929735224253615,-4.8560214251722,0.8230106970234512,0.35546082308868165,0.7166129376747168,0.17757993082988985,934.3692825613558,-10.99207778265018,144822.16069640065,1.0,8.227904363613299e-05,0.9998864981088655,0.2827893352462936,0.7677325001661902,0.9988148315812431,0.5940345254580239,0.23455213431347693
1010,fastchat_topk_70_temp_1.550000000000001.json,0.0,0.04954514802897558,-4.919835163931465,0.05252544802718319,0.0020629298690863964,0.04717028894971016,0.04975419883161307,-4.8875729168204245,0.8237909153590216,0.35082662643941254,0.7065608585979388,0.1756142434359603,930.4646504472776,-10.954699252584954,142421.8617362529,1.0,1.315410175484583e-05,0.9999730336307627,0.3070422960269198,0.7962574121046178,0.9988879074417165,0.5917604521668629,0.23155552837337873
1011,fastchat_topp_1.0_temp_2.150000000000001.json,0.00022445004009521353,0.04154310577332535,-4.909690443627558,0.04445646908802511,0.001445553293853106,0.040694947694892694,0.04254560906434212,-4.9597956296598165,0.8207020251881829,0.33762879904736376,0.6622425094985781,0.1777444341982577,985.5581306838494,-11.122302179623386,143006.23995716096,1.0,0.0,1.0,0.48390687676333416,0.9176641756497587,0.9990905586884354,0.5863538938588311,0.21493532781907873
1012,pythia_topk_60_temp_0.7000000000000002.json,0.0007881577615007656,0.08682040791448732,-4.980520832078747,0.09254295230173655,0.007642732697014451,0.08512770917856605,0.0846547800157377,-4.671592332029201,0.7474884128093012,0.40881643186063216,0.9925402979729513,0.12148905787924846,261.15446175754204,-7.814999739418884,3483.8307596543577,0.9995391661106344,0.000359304235965358,0.9993970983363913,0.011107842027837501,0.03652449984826202,0.9994874157431571,0.5581773598797244,0.4654191555795937
1013,blender_topk_60_temp_1.1000000000000005.json,0.028141047484195023,0.24856796761604288,-4.776618029066646,0.22005468537602535,0.062288026847886015,0.18946090979238134,0.1895169629662023,-4.049924761888182,0.8579388850343688,0.8219706214106383,0.9073173966677396,0.8469417388438689,97.62770602701029,-2.877414833942256,40.81803253717103,0.8339098551713894,0.4423165435715412,0.4808616829850707,0.058421758751067206,0.22346731111676418,0.9832288560462018,0.3846285221429448,0.7074373540223182
1014,blender_topk_60_temp_1.750000000000001.json,0.015249629157155567,0.2276689156500898,-4.801921387419148,0.1926039636294271,0.042870855114436654,0.1596790314552924,0.15966648605749217,-4.311755744922762,0.8517032337913881,0.7996093216669585,0.8535484768122049,0.785807813843505,146.30959654825713,-3.7985689408895866,76.60772451965424,0.9661171388225432,0.17817363777405068,0.7673630255637536,0.06868145726767355,0.3211379991017995,0.9960673585846379,0.37572566115736783,0.646404810176925
1015,fastchat_bs_1_temp_0.9000000000000004.json,0.0003959979101182978,0.05433809063810272,-4.8785730379979055,0.06739078355973636,0.0032514647958952134,0.06184703682918767,0.06238455495550817,-4.766126028118926,0.8007154369743359,0.42649197317821935,0.9200422884594565,0.1835343221521944,703.5004553241694,-10.44088114461012,110183.49931044837,0.9992057260653582,0.00042837052346512934,0.99937685946853,0.03487787482315526,0.1672103265767195,0.9978041443653206,0.5560963788044913,0.24695721700969248
1016,pythia_topk_60_temp_0.6500000000000001.json,0.0009065938407687134,0.08659021693153629,-4.979069601145271,0.09253689988520644,0.00774384055666795,0.08489741743375334,0.08477015596053047,-4.662904895908401,0.74750390628502,0.4081365831013954,0.991527843362096,0.12089583307415443,260.98550320329264,-7.806433830334776,3425.032419681683,0.9996874280620023,0.0007301275682215157,0.9987586242791353,0.01098004370256866,0.03436181853892126,0.9994604461889947,0.5582813389245587,0.4644469639277763
1017,fastchat_topp_1.0_temp_1.4000000000000008.json,0.0,0.049348584564449245,-4.925003200115011,0.05443861247930188,0.001872887972436246,0.04873301216198504,0.05088397141593484,-4.768955275849701,0.8234563515341954,0.3749003414212994,0.7727885760302904,0.1789255393004522,934.1148343944046,-11.021047287909948,149217.01344898058,1.0,5.7205239489045666e-05,0.999894528563557,0.2009593023255814,0.6474863035771834,0.9986060343528006,0.5990571330536367,0.23261815637280303
1018,blender_topk_60_temp_0.6000000000000001.json,0.04041344810194674,0.24241838092657667,-4.752394116632309,0.2513910937283439,0.07460445509928801,0.22544245849813904,0.22542974184475817,-4.127194410120344,0.8664209084623999,0.6302650272460446,0.6520435994815822,0.8308660313935874,34.90478311018971,-1.9062554905897027,13.464390031052295,0.47359443790214484,0.7855212427213185,0.15197627747055673,0.06182613677795719,0.21298526693182454,0.9635888589399615,0.3908151561808869,0.6589626141412834
1019,blender_bs_3_temp_2.0000000000000013.json,0.011647469488165436,0.21002882950461382,-4.7656947708625115,0.1948740365304603,0.036046635650592504,0.16355480917320595,0.16354933380124403,-4.580192347414769,0.8535864709304419,0.7010304103354748,0.650955758018152,0.7377698441214015,108.84786282383757,-3.678394931662592,72.12423481640982,0.9654679319874896,0.19343416221190363,0.7323362126342889,0.08054963126654162,0.4004418242372153,0.9957104771975593,0.3768994258014756,0.6076753743716199
1020,fastchat_topk_60_temp_1.550000000000001.json,0.0,0.047894345319960105,-4.921009382296033,0.052019783024868566,0.0017080420273284098,0.046862842550098635,0.04904582982086414,-4.845180193925116,0.8246001550457952,0.35461936740315536,0.7092896015304417,0.179931208540396,939.4922232726248,-11.011244288948092,146680.99329686322,0.9999985082401889,0.0,1.0,0.2880199768560814,0.7820686846749015,0.9988805819866565,0.5954155193503603,0.2334724559982719
1021,blender_bs_2_temp_1.750000000000001.json,0.013417806674352923,0.20880930366478145,-4.763984212465031,0.19900997762863118,0.03890253495038411,0.16870095944829555,0.16863766767372212,-4.5434730624232875,0.8552198904381307,0.7118687653077067,0.6510887927697822,0.7606022556698936,95.9929910417225,-3.5059712340783684,83.17949402064679,0.9479862600599802,0.24604622732115028,0.6673388148890315,0.08699767542211272,0.4056826977844635,0.995422098905025,0.3830751690427698,0.6063178846478
1022,blender_bs_4_temp_1.2500000000000007.json,0.02632769246287548,0.24237586768523758,-4.778918375035068,0.22381606328916293,0.06009414153343892,0.1939621504457844,0.19391914887374537,-4.1557499967626015,0.8606803024646437,0.7715766517591944,0.8108627712923105,0.8257738495085418,74.43684948095861,-2.622510315784926,25.501072916683324,0.8128777813635938,0.5336680140832909,0.3711752058869443,0.06372712028697369,0.25901766012615435,0.9878246454963494,0.38418181174011895,0.6867124866169911
1023,fastchat_bs_2_temp_1.3000000000000007.json,0.0,0.06583269601883193,-4.807196906341643,0.088658712476923,0.005728626731754639,0.08262878186028513,0.08224760858120703,-5.00035350655236,0.7610755224521507,0.4381409184060234,0.9500928576502594,0.18661137101549113,248.39763800247883,-8.98954170015576,30572.250010988966,0.9971858121862431,0.001976227508150736,0.9971876618210284,0.010342598577892695,0.05289684233975014,0.9961927976779839,0.4706442233584047,0.28072781654970186
1024,fastchat_topk_50_temp_0.8000000000000003.json,0.00040920699057453685,0.05576754532818523,-4.868477925879311,0.0709169661868588,0.0035275416923765046,0.06533198254776174,0.06572109805435061,-4.779855664299928,0.794392264906306,0.432785339429388,0.93737906065817,0.18445121309484558,633.413784095334,-10.255991144109467,98616.96411556823,0.9989038934425732,0.0008767510880892285,0.9988201937790943,0.022584260934222646,0.11167488334712776,0.9974638474535872,0.5418488214383846,0.2517015326248609
1025,blender_bs_2_temp_1.8500000000000012.json,0.012140698021991804,0.20523273121008695,-4.758456936257529,0.1949430743968158,0.035747033177426384,0.16464927072603314,0.16466775530139988,-4.597505201607147,0.8540135739465142,0.7051771713364534,0.6398550029423656,0.7512434218465665,103.08664875147971,-3.686669559875668,81.3043134341538,0.9627665891582605,0.19814467293128712,0.727133467329457,0.08922447098374656,0.4222503160556258,0.9957267002575653,0.38537012444317165,0.6107981856000311
1026,fastchat_topk_70_temp_0.8000000000000003.json,0.0,0.0564261863447994,-4.868987337524176,0.07103085282102431,0.003877031709989224,0.06570320467970422,0.06598318113131188,-4.775109844179465,0.7940949252964127,0.4308594189122724,0.9342938320172252,0.1830559332859882,628.2417493552779,-10.206618097278858,96353.55635862616,0.9992698570777091,0.0007849093763385542,0.9988687951774244,0.02433530606836852,0.11851648613828315,0.9974226085209351,0.5411994625159293,0.2528851355448813
1027,blender_topk_40_temp_0.8000000000000003.json,0.04203159644290773,0.24826778042407,-4.747379087658947,0.2556613837785333,0.07685465584418505,0.22857445628396672,0.2285264694672656,-4.09690800075715,0.8675785357149135,0.6604945807965648,0.7341331228165047,0.8509436660830103,33.83720717301784,-1.871610663640023,14.826422032684622,0.4547698876829552,0.7975363982016368,0.14392648051640072,0.06453686240214104,0.22100105481642793,0.9736643307202548,0.3829445107842765,0.6522963769661707
1028,pythia_bs_4_temp_1.0500000000000005.json,0.0008539448326836396,0.08185989492681109,-4.981426440679001,0.0872845631045914,0.007380628467762997,0.08089804939622616,0.0797100755355009,-4.563567329832638,0.7464865220760379,0.40592805453574005,0.9874109847007443,0.1197779550262734,257.7517986538833,-7.740135096926449,3536.386649967459,0.9992257656650826,0.0008207737306091445,0.9985562822810001,0.004203919443691863,0.01644467213114754,0.9994674931117264,0.5606252994089876,0.4649419509310369
1029,vicuna_bs_3_temp_0.8500000000000003.json,0.0007076983604103339,0.08233048220241408,-4.978025015914476,0.08803050233670821,0.007970529186393108,0.0815886885770879,0.0806634191053517,-4.579036450775158,0.7466637728122293,0.4068339754723574,0.988309240309725,0.1206526747521316,255.06709100270783,-7.735507184325935,3392.465257466535,0.9992903422595159,0.0015210386003082505,0.9976477192436798,0.004268539904242573,0.015993570612812716,0.9994554790261945,0.5591253983160862,0.464716566716202
1030,fastchat_topk_40_temp_2.2500000000000004.json,0.0,0.04216501885334985,-4.92448853020852,0.04588189961941826,0.0014546286060079009,0.04179181916293112,0.04374715338573652,-4.913000444453265,0.8215331381523998,0.33632235656560594,0.6601011059707663,0.17684924118694498,992.4520936452627,-11.15054209280263,146829.39265221896,1.0,0.0,1.0,0.47203784088918305,0.915622969551677,0.9987838123071088,0.593184091640465,0.21464978543097066
1031,fastchat_bs_3_temp_1.700000000000001.json,0.0014084995057048512,0.07554841491231773,-4.8007654265409405,0.10052559579693192,0.006207445673212625,0.09193701023074086,0.09232110597763846,-5.135074109670317,0.7616456083268016,0.4311122386220334,0.9372656630336573,0.18201089381214486,237.77230620952952,-8.944022094511256,20741.481694524082,0.9990734337878145,0.0008244694033498152,0.9986677200504227,0.019204223893988542,0.10207745575788664,0.9974199293540564,0.4706426907474457,0.28730983563589324
1032,blender_topp_1.0_temp_1.4000000000000008.json,0.010155872926601386,0.17995360573559135,-5.002084062608838,0.1751432931761621,0.02987579973040362,0.15017228028059104,0.15023797360878116,-4.518584106265614,0.8430928550771153,0.3010936087504916,0.7023663651821007,0.11092776341010525,97.31754494343271,-3.2693356058470804,57.46868888805409,0.9083154904819227,0.32997259284134256,0.5824113805942994,0.04276418735656165,0.15468234267164951,0.9931595003016802,0.46716923189269327,0.46536462938700435
1033,koala_bs_3_temp_0.8000000000000003.json,0.00028665762265138163,0.06203153773311998,-4.998646917611979,0.057895641862087927,0.002224284417163557,0.052052834006528825,0.056161260179666106,-6.895553125967258,0.7576468469834823,0.4584967364459503,0.9937032680616518,0.19488754923224746,979.7445932479793,-10.31363306780867,31657.348845249784,1.0,0.0,1.0,0.36940066908954633,0.7033985623163305,0.999786834290544,0.561980883527315,0.18352816255330676
1034,koala_bs_3_temp_0.9500000000000004.json,0.00028291413845134836,0.06118365307162559,-5.000988741975156,0.05895180035168324,0.002281178479597445,0.05295208670435006,0.057141719785556905,-6.822881544591412,0.7588274498544744,0.4549418899155441,0.9937419111402401,0.18956277498397464,972.3471294591317,-10.368157674815643,33825.01772083807,1.0,0.0,1.0,0.3174055288240522,0.6777051578500307,0.9998023187459754,0.565422134479447,0.18812156513755457
1035,pythia_topk_40_temp_0.6500000000000001.json,0.0012802565334382883,0.0866674836647374,-4.981919571447797,0.09231514042311148,0.00787163968330632,0.08487242418813515,0.08454433646315693,-4.662032297987612,0.7474085832827169,0.40869461178083155,0.9927181074825079,0.12114737074397634,259.66135678878385,-7.8047684426858,3488.779269416785,0.999692674176472,0.0010326646560835657,0.9983495625138923,0.010727590801555434,0.033439922208820694,0.9994632811061707,0.5581275868818208,0.46430569778881187
1036,fastchat_bs_1_temp_1.0500000000000005.json,0.0003989546291686461,0.05305880017514913,-4.897011536554342,0.06409067096970456,0.0032145465179967882,0.058451718453973664,0.05940709176456695,-4.765428364948986,0.8087195286588075,0.41632608464265475,0.8931819790443934,0.18148827094382444,787.636289155462,-10.686985119529034,125748.38711774243,0.9996702189525387,0.0003950748540144949,0.9994383714374893,0.06393727569433155,0.2785235357576916,0.9980841072668661,0.5741183687476801,0.24086152598619714
1037,fastchat_topk_40_temp_2.050000000000001.json,0.0,0.04308580508678114,-4.9306177168996115,0.046625762651537735,0.001201716854036357,0.0422785656937804,0.044184145842124545,-4.882522337620619,0.8242278397083282,0.3366889900460381,0.6576047863861495,0.17862598587852024,987.9004230479925,-11.171378654471823,149493.9182389869,1.0,0.0,1.0,0.4240361984345637,0.8950050968399592,0.9989049008497498,0.5947775179735808,0.21708818398884466
1038,pythia_topk_60_temp_1.3000000000000007.json,0.0008085158136106399,0.09013491031196133,-4.977621055533695,0.09639599319451275,0.00617449812281258,0.0868675339976974,0.0878369368098849,-4.843407901882771,0.7504708273120733,0.40664990158063485,0.9933821012499447,0.11768849590195717,269.95461802045685,-7.9667995318828195,3986.4311238899895,0.9999098965727505,1.910280562855087e-06,0.9999957978737227,0.023624895440056068,0.07979013641133263,0.9995287172960599,0.557043523940559,0.46340650305889813
1039,blender_bs_2_temp_1.1000000000000005.json,0.025972837205518004,0.230843009692074,-4.776672835059973,0.22355218077687145,0.05775524775529139,0.19473229183132243,0.19468787962120976,-4.213840263179926,0.8615662386580107,0.7498909661035875,0.7611035566363186,0.8310295010050682,65.31809414674451,-2.5569570250978195,27.074142901805445,0.7847999855982427,0.5650218925916201,0.3383842094722413,0.07007483040772082,0.28125230625415126,0.9878852903853981,0.3882830614450689,0.6582563576359856
1040,fastchat_topp_0.7_temp_0.6000000000000001.json,0.0,0.05401924626674221,-4.831045440396498,0.07076118482498012,0.005217775690587509,0.06762922745248959,0.06739782033837238,-4.800226506564313,0.7712123949821342,0.4405170803047655,0.9515031515990277,0.18976814528194516,371.57988621027886,-9.405107420754643,63709.39024067409,0.9958142772937522,0.0014382749322083904,0.998011627419507,0.006140111313060921,0.03048860196888795,0.9955432722455537,0.4960197390783965,0.2620930145648709
1041,fastchat_topk_40_temp_1.9500000000000013.json,0.00028088117611357346,0.04395661441550052,-4.917987014207359,0.04751551325417125,0.001446187202242829,0.04307799783359628,0.04494801037877924,-4.848889967737283,0.8239063648512526,0.34196449508952026,0.6638773626879325,0.1834103961231395,999.9922053311872,-11.154166114305943,152006.92452094168,1.0,0.00024234762550259456,0.9996667360628709,0.3904530914970649,0.8769488416603533,0.9988312619553121,0.6003077113088939,0.22195668413493097
1042,fastchat_topk_60_temp_1.3500000000000008.json,0.0,0.050266599726733946,-4.917354250909313,0.05579480015946382,0.002228675499315446,0.05025521149290971,0.051964136667808886,-4.792302021003972,0.8222516971101393,0.38145988624875365,0.7903006880962054,0.18009053608508402,911.6874553395916,-10.9929437995693,145917.64464725295,1.0,0.0,1.0,0.1895821569734613,0.623198127925117,0.9987596012364509,0.5967947870293958,0.23109552460494284
1043,blender_bs_2_temp_1.0000000000000004.json,0.03015799744429356,0.23256495101531244,-4.770278353294916,0.2331787662807852,0.06283274419563517,0.20560901610488724,0.20570420220203542,-4.1929576450002655,0.8643909289239068,0.7186644286174934,0.7429031036559433,0.8342005440887699,47.56780869883203,-2.250002416946167,21.44390336324667,0.6797087995592225,0.6780020833232252,0.23224014020067446,0.0706341181568684,0.27182104817933633,0.9839963825059245,0.39077597637204814,0.6514998465824029
1044,fastchat_topp_1.0_temp_2.2000000000000006.json,0.0,0.0414574950922657,-4.921583282027825,0.044224965939703695,0.0013036759872409706,0.0403839941024824,0.041965903698707216,-4.952370865691663,0.8203869815042535,0.3403805436366927,0.6677347477823669,0.17914638338583844,992.2079744260197,-11.152592345951705,144602.35826722547,1.0,0.0,1.0,0.4963366672655766,0.9234850407141704,0.9990199603295113,0.5892701296870893,0.21450852129519613
1045,fastchat_bs_4_temp_2.2000000000000006.json,0.0,0.08294087665807859,-4.804028137359846,0.10646954670516492,0.005436601190708398,0.09521512869542578,0.09886542983383538,-5.367132611692129,0.7746442155332169,0.3965965209627876,0.8673762768039837,0.1647410470467551,266.6395470818707,-8.930205535536022,22477.86615484694,0.9999349786843584,0.0001233739793577561,0.9997776861540121,0.0629608914511896,0.30268097739209865,0.9987349668666942,0.48717735828693615,0.28942829897041356
1046,fastchat_topk_50_temp_1.3000000000000007.json,0.0005131550436607983,0.05111744679441478,-4.920278406001694,0.05787165149368386,0.002250546355057246,0.05224820351148775,0.05396693864169384,-4.771330156489013,0.819438545401443,0.3897445613445259,0.8086121357296338,0.18343665157275507,896.010895457245,-10.926807647978748,144129.04146419786,1.0,4.304457095972452e-05,0.9999157775020796,0.1517993185029227,0.5453906560332448,0.9983726894422171,0.593687191696213,0.23358212609758783
1047,fastchat_bs_3_temp_1.9500000000000013.json,0.0016773737031207851,0.07875791144371255,-4.809060570323503,0.10234643780566988,0.0060149955775945785,0.09217080775795744,0.09459314781793172,-5.224481296397812,0.7714719084851466,0.4139735354543075,0.9023487897105703,0.173517880504928,284.828010835341,-9.059621970416046,27020.36367835031,0.9995361679740089,0.0006765050692838738,0.9990083442017579,0.03917538450727731,0.19842774048381526,0.998257121010421,0.48578701541712094,0.2892070460697713
1048,koala_bs_2_temp_1.2000000000000006.json,0.00027451451538346725,0.06054385998958977,-4.989571934602381,0.05702458006032178,0.0022920700467145873,0.05148751232020352,0.055273377410468665,-6.839140179532218,0.7602323800767564,0.4512631446824213,0.9935079775851507,0.18418733146167202,961.5704591721799,-10.362844983834409,33507.65172241056,1.0,0.0,1.0,0.28714643220483727,0.6579368283152948,0.9997970144897257,0.5683251284527142,0.18873432193397757
1049,fastchat_topk_50_temp_0.8500000000000003.json,0.0006881869180427557,0.05639643292262382,-4.867655947937102,0.0700750151915149,0.0037838011932306358,0.06428138009143905,0.06483660121437546,-4.772386628690035,0.7973420438586074,0.4300133774583161,0.927433361120396,0.18516666634321435,667.1021610165254,-10.345725454950616,103692.4302696061,0.9993788509980346,0.000467880199728915,0.9993341707076209,0.02765489235236734,0.13664054631653935,0.9975893431495134,0.548328651903468,0.2449713557490178
1050,pythia_bs_2_temp_0.7000000000000002.json,0.0007118242576723375,0.08201714929203746,-4.978351588984979,0.08829620259026827,0.008016596477456013,0.08146182899063088,0.08097168235284186,-4.591469589220664,0.7466626289424981,0.40740242130761434,0.9887357918516003,0.12125082227140796,255.9634816403427,-7.75213894308985,3441.887086713277,0.9994993423078155,0.0011234527158011348,0.998209091753311,0.005401340079310817,0.018208323536327297,0.9994544109268783,0.5593773729458054,0.4641102471263825
1051,fastchat_topk_50_temp_2.4499999999999997.json,0.0,0.03862321734892422,-4.916998285886442,0.04214890615006422,0.000852124150752472,0.03833275284282195,0.03986682931546417,-4.993537289770845,0.8172262156575653,0.3393778819573561,0.6636556352785121,0.17965901551700994,997.1730865039867,-11.131380310945566,142404.25691418836,0.9999985247299433,5.132130050488833e-06,0.9999889382865838,0.5442542787286063,0.9362451917111304,0.9989787367225047,0.5851616649714351,0.206458416241887
1052,vicuna_topp_1.0_temp_0.8000000000000003.json,0.0002775607354835652,0.06009438787989172,-4.998748863804588,0.057987270830824264,0.0023206662177248406,0.05231582604892325,0.05629239560898093,-6.8242301595670884,0.7579709208772161,0.4594328921637477,0.9938320276987924,0.19622137764648767,1014.6226991598477,-10.389103873060595,34277.34065443823,1.0,0.0,1.0,0.30765552040970023,0.6713700641372382,0.9998161423011774,0.5762034649664994,0.18105275427054845
1053,vicuna_topp_0.8_temp_0.8500000000000003.json,0.00027731278446160206,0.060391716658684196,-4.996817352333125,0.05837550608530941,0.0023335112353195164,0.052761279037295515,0.056585701975056676,-6.807997934825343,0.7582651387601649,0.45998911489096006,0.9936751292928644,0.1971288391407693,1011.677977551047,-10.405433754977183,35090.33442561181,1.0,0.0,1.0,0.29120809140288445,0.6561392721263595,0.9998155634286495,0.5767622999780609,0.18283643900369811
1054,fastchat_topp_0.8_temp_0.9500000000000004.json,0.0,0.06107416389054304,-4.841864761860505,0.08012371111868141,0.004263470127044205,0.07392087753700308,0.07404621272751505,-4.849331588631921,0.77759931338647,0.4361109597874852,0.9456400545097084,0.18563779268400568,463.0926838069472,-9.630769870302617,70871.04847841586,0.9975606109476326,0.0013874263887690647,0.9979851599027854,0.011712943694631071,0.05843438741053794,0.99668185591963,0.5064318846612726,0.2596074249319047
1055,koala_topk_70_temp_0.6000000000000001.json,0.03188387178311388,0.21030698811825524,-4.600387279039321,0.22869422024180885,0.06044388239074387,0.19945927206002795,0.20168362473485257,-4.592511540951998,0.8611802738392035,0.814301397814969,0.848658501589314,0.9906664803944727,98.1581481628084,-3.638758458177026,272.0981106442689,0.6120690359140977,0.33270679432844685,0.6103526490384334,0.13826224388041167,0.5371341328672733,0.97854787732422,0.46399021473677293,0.8160648230687461
1056,blender_topp_0.9_temp_0.9500000000000004.json,0.011296073002252447,0.16161760729247013,-5.008930823993966,0.1936050529792916,0.030207010968419237,0.17236643621681577,0.17237749793520515,-4.633889118358714,0.8522939381772757,0.25426295430888574,0.57182433260473,0.12192068071966927,47.09829708131568,-2.861615611589789,71.66596892426593,0.7070452419852516,0.4830310442774807,0.4192015243876039,0.017052948935368382,0.04071587862951366,0.9743139687513805,0.4674538297473677,0.44269353476463014
1057,fastchat_topk_60_temp_1.700000000000001.json,0.0002721454508970352,0.045245913025326545,-4.929497802965011,0.04806478219610619,0.0016112425086694405,0.0434718197582595,0.045583174935427136,-4.885251205682047,0.824418809939209,0.3439004037201954,0.6832640236381471,0.17675115808896644,966.7770126953936,-11.073929397747609,146758.65820871046,1.0,1.1082977633866234e-05,0.999976985556162,0.35984829988443445,0.8498089474742673,0.9988494079438445,0.5950637091559189,0.2264547523380812
1058,fastchat_bs_3_temp_2.100000000000001.json,0.001055790598465447,0.07880061676230721,-4.8192679075176,0.10073747009534664,0.005407414818737365,0.09018269021451278,0.09378486799571872,-5.276799583611927,0.7786886863255713,0.39802128281395655,0.8686313269212724,0.16625995826251325,324.502884321212,-9.146395684693951,33411.32294458072,0.9998647751107257,0.0001419010380542395,0.9997747867308864,0.059443230471317665,0.2862298985241596,0.99854572188076,0.49775521305972814,0.2827373563810127
1059,blender_bs_3_temp_0.8000000000000003.json,0.03798495420743725,0.24384091055481777,-4.755967002700274,0.2472580246767179,0.07285290407615569,0.22124934007738792,0.22130718229675708,-4.148084732332994,0.8666491291466382,0.6702646199461557,0.7020715645033001,0.8404690173961871,38.450109919462115,-2.006453404516551,16.105448648421035,0.544270819436085,0.7651458607598208,0.16457429383206337,0.06339306860345781,0.2275783331219079,0.9815605281269073,0.38870614439978624,0.6580428500799432
1060,fastchat_topp_0.7_temp_1.4000000000000008.json,0.000686791136166265,0.06093551112062463,-4.866527338551484,0.07672504298609027,0.00425724997824792,0.06996485127061221,0.07073929364352777,-4.7804136095839365,0.794656297785592,0.4318539311906163,0.9309084214608598,0.18614774051181351,650.7203401872722,-10.12859642748856,98034.60980390474,0.9996226848266082,0.0003047275037354382,0.9995462909574535,0.02632744833085971,0.1255356330644196,0.9976487048788312,0.5417553100348049,0.2563588755470576
1061,pythia_topp_0.7_temp_1.4000000000000008.json,0.0009740854963066842,0.08824137231535577,-4.9798464221841146,0.09430764004100504,0.00725139924276203,0.08603511943604655,0.08601923782568541,-4.701936307010028,0.7472949470451394,0.40984914339600936,0.9948883162165932,0.12177910434758533,261.97125429144603,-7.838824885778146,3439.9790693416026,0.9998093656637131,0.00022183349936378898,0.9996635552821498,0.013562603766585688,0.04165014068471226,0.9995152152522028,0.5566983669819393,0.46440048801029743
1062,blender_bs_1_temp_1.1500000000000006.json,0.00865859867031331,0.19225761505793035,-4.737831652093712,0.1845860043965185,0.02883617887636669,0.15493301819651634,0.15494976416752923,-4.830201945389767,0.8497166240869715,0.6317506739186766,0.5283084921061026,0.6882840784631188,119.80518401047603,-4.319861659264983,174.18355015315143,0.9837111163107816,0.09224655963201844,0.8655047245696877,0.10477677726400043,0.48984304170444243,0.9964287228219056,0.38031685763876055,0.5681929514745806
1063,blender_bs_2_temp_1.0500000000000005.json,0.026614030268450942,0.23175417054221448,-4.775038064941101,0.22655515981182062,0.05975633557908631,0.19838618261939778,0.19836018446239967,-4.19398438916362,0.8627966604972098,0.7414263914377666,0.763074886765589,0.831392083554229,58.57979777812249,-2.4279413131286227,21.609125462131342,0.7490889255905335,0.6126765741677892,0.29149271666221965,0.07072104522086513,0.2769893255701116,0.9861201745100066,0.3899503879779701,0.651040979994921
1064,fastchat_topp_0.7_temp_2.150000000000001.json,0.00035661803241219945,0.05123531018629247,-4.9425343557705865,0.054615256390016825,0.0024706075698686086,0.04877491688926693,0.051532227974420135,-4.709591466772096,0.8278633693293931,0.35807408511712235,0.7140695146127468,0.1827330526789769,969.4503336019258,-11.028937836918608,155248.41402404488,1.0,1.2313210208580627e-05,0.9999746255770426,0.20872128878927815,0.6993522036792152,0.9986148268072824,0.6069158965384571,0.23781553794688942
1065,fastchat_topp_0.9_temp_1.8000000000000012.json,0.0,0.05032338909490656,-4.93603000418015,0.05330286453030644,0.0020401596142711,0.04787758660315239,0.0503024258097242,-4.798604882612427,0.8259471112613508,0.3531528839000907,0.705638084605745,0.17954077011969433,947.5182355326572,-11.028129182250657,149094.18550868746,1.0,3.9358704856397e-06,0.9999914524163829,0.262581791130881,0.7633648463528895,0.9988633644023706,0.6012098121448511,0.2336064060181756
1066,blender_bs_3_temp_2.35.json,0.007593198514773384,0.20168888737253313,-4.756237528975003,0.1834004509052617,0.029047973691994022,0.15112718609003778,0.15114613864445298,-4.7343134973452425,0.8498255666356412,0.6587551580400576,0.5949477988938054,0.6942331306105426,132.1532592730643,-4.193121422448971,121.73901028206559,0.9873835827141766,0.09568948852349045,0.8593810146848662,0.08212090862219167,0.4338236655781826,0.9966565704741446,0.374142037704587,0.5868579549983237
1067,blender_topp_0.9_temp_0.8000000000000003.json,0.010656181360986552,0.16117828534401926,-5.025256439026456,0.19325009354822303,0.03097817335932973,0.17569464493681813,0.17564987751681838,-4.664761704153406,0.8541892927725874,0.20296309474114851,0.44787104866480293,0.09898392800376432,46.974807202693086,-2.7786435447237365,48.47884675220442,0.7264052800020211,0.4938309578063089,0.39532807070328396,0.010328467522482879,0.02319976550541183,0.9788115283059791,0.46859759414010305,0.40006415059790706
1068,koala_topk_40_temp_0.6500000000000001.json,0.027238408665636114,0.20229499513835728,-4.544637345029622,0.22294037541830775,0.05746614952613302,0.1946219441966484,0.1961751807811872,-4.618358392319269,0.817864093582425,0.9069126794176842,0.8093065533818021,0.9892957247506263,235.75102058554904,-7.009760277920827,10820.589653141373,0.9309053619777338,0.06305604874304568,0.9235969703564677,0.21018725000884925,0.6082022133554167,0.9973401443187137,0.5721298201722632,0.7793176881383098
1069,blender_bs_3_temp_1.1000000000000005.json,0.03043797539873228,0.24318088157091605,-4.769843317351638,0.23043163503872569,0.06475252561955519,0.2011569807692964,0.2011444440138409,-4.147381632794966,0.8623796925965685,0.7561532642860743,0.8002203156367306,0.8335563870654266,65.15043477287078,-2.460097453570655,29.90869568116455,0.7546847558655059,0.5987005347123492,0.31011474974072867,0.06408328690169977,0.253321209877934,0.9892693402393492,0.38656878172909115,0.6778910167537516
1070,fastchat_topp_0.8_temp_1.4000000000000008.json,0.0004831726381426201,0.05710080077287763,-4.889554811655945,0.06845786116805536,0.0032062050232212966,0.0619632510417804,0.06344888268514676,-4.730689037270645,0.8082046073339105,0.4273419927007255,0.9145201670742754,0.18740736022236645,776.1674115789256,-10.513255846303938,119341.45948750402,0.9998968295994884,0.00021029987471006572,0.9997222569713655,0.04350194269944442,0.2078100083029113,0.9981872369786752,0.5675691207611065,0.24728807819950552
1071,fastchat_topk_50_temp_2.4999999999999996.json,0.0,0.03767751919024673,-4.917098029537088,0.04140208414373325,0.0009468198916087762,0.037722489059686753,0.03932418934398212,-5.021149811723466,0.816206783666455,0.34217231492690714,0.6727176928984104,0.17936638249318393,993.3133854642688,-11.149576576520833,140996.7055865742,1.0,0.0,1.0,0.5538161726914511,0.9378816698368205,0.9990211208248705,0.584152020732886,0.2040590626047717
1072,fastchat_topk_60_temp_2.4.json,0.0,0.038209350779653324,-4.915840100676086,0.04097263497142685,0.0009474446721352092,0.03748632590535403,0.0388924693833062,-5.041333881153197,0.8168810076370437,0.3431165727303461,0.6803799480130951,0.17700177594929178,989.1883007183789,-11.125979110978822,138487.48419802674,1.0,5.3246233468081176e-05,0.9999139171952489,0.5595871668354485,0.938267248115752,0.9991127171484582,0.5801602010203398,0.20494044977421624
1073,fastchat_bs_2_temp_1.9500000000000013.json,0.0,0.07420783630811882,-4.8435571433174855,0.09103418621104115,0.00501072990975286,0.0818230465570716,0.08444309332683587,-5.124880776490231,0.7894853692645489,0.39892896010557516,0.8593539230875943,0.17217440037286524,450.96848417662426,-9.555627461902224,57250.596151747435,0.99988157866252,0.0003076986286251055,0.9994870305437866,0.06341603053435114,0.29533958800734245,0.9985781239826531,0.5215248112022346,0.2795133456178438
1074,fastchat_topk_70_temp_1.8500000000000012.json,0.0,0.04361980647878428,-4.915111167848287,0.04600559388336778,0.0013619262238601245,0.04202234346145799,0.04372008257135833,-4.980958969161489,0.8207924174891028,0.34114331689740046,0.6810820578581134,0.17371080269286918,956.6938115812801,-11.042563034018839,140076.26847220704,1.0,4.664298275560261e-05,0.9999217006116797,0.44294768807047896,0.8989599406825515,0.9990446509301486,0.5846490934026878,0.21726475093446884
1075,fastchat_topp_0.8_temp_2.3000000000000003.json,0.0002872585407958853,0.046330999314604875,-4.9292339400650835,0.048485698821063114,0.001615236788738443,0.043594918769458944,0.04603095291738102,-4.79667907334223,0.8264480127513586,0.3369089215996581,0.6508554225624227,0.1822785554538192,1017.515397631587,-11.209867090916617,156009.83369260785,1.0,0.0,1.0,0.3537695198041987,0.8647373142478256,0.9989439319609181,0.6059890649306314,0.22661080846584744
1076,fastchat_bs_2_temp_1.5000000000000009.json,0.0009429158933829538,0.06975757281504298,-4.808369360974705,0.09261110516642203,0.005734465862162851,0.08526152191637318,0.08531676072108355,-5.049305135630712,0.7644835085118914,0.4318437483948955,0.9399218115491824,0.18207463633321924,275.61424846618405,-9.09090730886017,29882.506639240608,0.9980908166246676,0.0016492345444226897,0.9976147046491823,0.01639981964618826,0.08397025505071871,0.9971414529118764,0.475837982678095,0.27912427583482746
1077,pythia_bs_2_temp_0.6000000000000001.json,0.0007950732312469954,0.0814014383808707,-5.018374608001652,0.08225059134671697,0.007112068566595358,0.07537146769069264,0.0759793585539891,-5.48352564332747,0.7611017312511846,0.39911540590992717,0.9894379955012282,0.10835950357391422,411.35413407497697,-8.775225597427326,8452.765179230677,1.0,8.566376857333908e-05,0.9998708317431667,0.1600005108709072,0.2210402668384812,0.9995954611977059,0.5951942393351733,0.2694709176030452
1078,pythia_topk_50_temp_1.2000000000000006.json,0.0008130495376491222,0.08963960448838426,-4.976875063962682,0.09619541399536283,0.006479175418348391,0.08694346778641918,0.08774336893263049,-4.790623848409964,0.7496057958825759,0.4072626905712819,0.9927188238401318,0.11891670568434826,266.05278191232406,-7.914290535154289,3561.450089365274,0.9999361220489218,0.00018390125743559637,0.9997811005706522,0.018828744645025573,0.06513085300047024,0.9995126431172255,0.557271552413083,0.4656920759176992
1079,pythia_topp_0.8_temp_1.1000000000000005.json,0.0007861307770770355,0.0885226224516296,-4.979123272917037,0.09456252272536368,0.007512262514967162,0.08647357664113905,0.08622128878994878,-4.689149094406151,0.7475403504042668,0.40872696887223153,0.9928747914183603,0.12116671763500406,261.27542649795095,-7.808280757702161,3368.406812023083,0.999563053743931,0.0004166591819273205,0.9993703843437595,0.012754007918771642,0.03979344288248688,0.9994974268119484,0.5572820817239207,0.4653142219767229
1080,pythia_topp_0.7_temp_1.3000000000000007.json,0.0011152122178490888,0.08847599677990389,-4.980969054550375,0.09453961169890135,0.007655039553814383,0.08660406355148383,0.08602939632919884,-4.696573984092351,0.7473028864811011,0.40925078002791565,0.9945915926430069,0.12107438598599704,261.0650038279561,-7.819990749298125,3338.0751463055553,0.9996735789892686,0.000486830131081303,0.9992005282261816,0.012945086247824023,0.03914655473941938,0.9994954985397859,0.557273410402172,0.46460592122057603
1081,fastchat_bs_4_temp_0.7000000000000002.json,0.0,0.03342276881742495,-5.103873807563272,0.04440207017904983,0.0023554098872526734,0.042005273388429076,0.04201852980428819,-4.589090671348289,0.8310010936564437,0.441742671210696,0.947043374060762,0.1930910551259695,752.7195137340118,-11.608755881488404,171590.99732677697,0.9991212892286189,0.0007792822446945737,0.9988630586461368,0.01280994228487542,0.07120757438295298,0.9975352609856193,0.6126199979655643,0.20528490710471556
1082,blender_bs_2_temp_2.050000000000001.json,0.009249441165024698,0.1995101557877093,-4.754809060860812,0.18760244137040089,0.03109972463410552,0.15698426562650455,0.1570525609339864,-4.704743574387242,0.8519004207955624,0.6771620221762519,0.6068129868511593,0.7188169109636653,114.47193388610333,-3.9963628169614713,121.53223427956331,0.9789710078236716,0.13095345946225212,0.8119606955685728,0.09184421774943363,0.4485772608332306,0.9964339551148322,0.3811080055338958,0.5908499980807738
1083,koala_bs_1_temp_2.400000000000001.json,0.02406974287009741,0.1997071811843839,-4.574406487651678,0.19832055514621844,0.04922237858035476,0.17101614415429844,0.17258760908826123,-5.206543826031048,0.8181796408283251,0.8998537863118458,0.7622402245337465,0.9875588686003707,285.514907193021,-7.308392299384351,5790.103212568996,0.9595053839939311,0.030559648111907395,0.9628268111613911,0.25049517468077037,0.6803717438899066,0.9969610652446924,0.5427710510790348,0.7743732980720803
1084,koala_topk_40_temp_0.6000000000000001.json,0.027624506971043652,0.20199270001025318,-4.54499080029015,0.22326883942853515,0.05832478472617578,0.19536564379814858,0.19692148230402723,-4.606116455510391,0.8178451644649137,0.9076028202864255,0.8114850266734429,0.989833896098664,235.35190638604865,-7.030439990151683,11575.044220498983,0.9297321236894999,0.06550007752801432,0.9202599152997879,0.20651640258870788,0.6061547228949993,0.9974632857284489,0.5727861185345345,0.7790605566797029
1085,pythia_topk_40_temp_1.0500000000000005.json,0.0008270621799825348,0.08877632563999244,-4.97695738628993,0.0954701662295451,0.006948985290606755,0.08690032600332545,0.08706343084000151,-4.748149182817702,0.7483274256440228,0.408382631984534,0.9941283523239323,0.11996825284248415,263.72091960992157,-7.886688480772152,3674.135634658958,0.9997242421575935,0.0003456006026850738,0.999524096187934,0.015573291804555188,0.05115082348436384,0.9995113091316704,0.5565732612631088,0.46609534965793514
1086,fastchat_topp_0.7_temp_1.8500000000000012.json,0.0005528611187930344,0.05488695780867884,-4.951217079056477,0.060892921076942184,0.0029927599491600828,0.05448624123568031,0.05673052948574443,-4.656488871397533,0.8240156757017979,0.3944182490411635,0.8187962854469514,0.18540032542361307,920.6184454907127,-10.87475225905938,147945.5479923816,0.9999726152690981,4.3078521827427545e-05,0.9999245261726338,0.11098127590907826,0.4581708777208117,0.998622971233699,0.6024142983361238,0.24195691488181637
1087,fastchat_bs_3_temp_0.6500000000000001.json,0.0,0.03383769820619456,-5.077482304622582,0.04374160046166346,0.0023277963610895767,0.04121029720622095,0.04118470095060218,-4.587592962941359,0.8273802600734665,0.436241982469075,0.946358655546573,0.18519868364266412,772.6371647328962,-11.622706172772286,168448.88793120286,0.999105780474004,0.00037129995378194823,0.9993616842193623,0.03820211874094962,0.0979800629590766,0.997483951627147,0.6162923540555229,0.20215446082039154
1088,blender_topk_50_temp_1.5000000000000009.json,0.02073687822723259,0.23775546003592468,-4.792068061878137,0.20431627054362478,0.05132638482478971,0.1725291129413767,0.17250853881105568,-4.173910273076519,0.8551336053836239,0.8169252289694662,0.8794580363268032,0.8148765071884533,120.08953958539674,-3.3088505425420385,50.73251330476284,0.9254995591061547,0.3040213015876964,0.6208900978255587,0.06325133371216092,0.2739097300611388,0.9907588373772933,0.38741358069796944,0.6893528122252494
1089,vicuna_topp_1.0_temp_1.1000000000000005.json,0.00027722313864882273,0.06032364244759763,-4.999534475414265,0.057939872328139186,0.0022998814554681035,0.052227073541037825,0.05621666451906565,-6.819614507819495,0.7581106341999433,0.4573138413178789,0.9926089748657807,0.19366685192479657,1013.1538672145347,-10.381519658336037,34004.98121839424,0.9999310763654098,0.0,1.0,0.3069251119862911,0.6713614842460789,0.9997963266309008,0.5764655265194372,0.18118107210307932
1090,koala_topp_0.9_temp_0.7000000000000002.json,0.025385740650514705,0.20729743852586296,-4.5504990632173214,0.20962992168286576,0.052912846340070464,0.18006180133029537,0.1849655184510339,-4.794343593884646,0.8319387765684184,0.9200721811106677,0.826910500282341,0.9893487896173309,210.358467814894,-6.327838227549543,7698.507823295679,0.9518870667423067,0.03402442784019365,0.9556559508122827,0.1716872427983539,0.5279430628543055,0.9971136687373195,0.49548323487404194,0.7993405720925626
1091,pythia_bs_2_temp_0.6500000000000001.json,0.0008742410658023562,0.08222988568890484,-5.006253346845021,0.0856500603010917,0.007704902852915695,0.07863991853149563,0.07873372650158152,-5.065686246726209,0.7561083368890718,0.40364966971715843,0.9898369947062488,0.1149305394986518,327.3756789477195,-8.404536883960343,6291.942201383453,1.0,0.00015454964460692174,0.9997736133908678,0.0896152746310024,0.12054043025865391,0.9995686337749753,0.5796914487811861,0.35400887248334295
1092,pythia_bs_4_temp_1.0000000000000004.json,0.0007789055623634294,0.08083256926678943,-4.979040400422999,0.08718202703651011,0.007224080056854039,0.0807280049162121,0.07957810317390158,-4.565481005047478,0.7464782192639852,0.4065890115442304,0.9865726881456168,0.12126672873806774,255.85686946581657,-7.732639636483621,3394.866086397014,0.9990135519107953,0.0013564154093250959,0.9977779949134717,0.0038442837863014445,0.01533795534554932,0.9994736820370932,0.5599200782816559,0.4645091590631162
1093,blender_bs_3_temp_1.0000000000000004.json,0.03498639099743356,0.24482224809813546,-4.760352111923942,0.24423809208557315,0.06965196091027206,0.21669279445613182,0.2166834043270876,-4.157148666976114,0.8658183944685169,0.6982180711756074,0.7560364092015232,0.8289616026009894,42.283761513250326,-2.102363980633552,18.487645513530286,0.602728254917224,0.7329628632699421,0.18855085879364264,0.06780303389204195,0.25205210473578205,0.984840725233795,0.386571902598224,0.6622811793680361
1094,fastchat_topk_50_temp_1.2500000000000007.json,0.0,0.05179583021696407,-4.914279703747271,0.05913050275056745,0.002464093281668016,0.05319636015575206,0.054961232814390484,-4.764784917916318,0.8187623299194019,0.396919187927702,0.8330525580191658,0.18210722952444214,878.4762295667197,-10.873173210655928,140411.16785877736,1.0,1.3715059719443408e-05,0.9999719810895441,0.13299558397225758,0.4961241465668883,0.9984411901377075,0.5897550663206096,0.23857072899187154
1095,koala_bs_1_temp_2.5000000000000004.json,0.02405627227016537,0.20010717312122814,-4.575079138767118,0.1982642589490921,0.04903889572711152,0.17056103917117904,0.17231978343225907,-5.2165373559521635,0.8182082929048765,0.9024905941017913,0.7676676107590775,0.9871469204322344,286.497552910758,-7.333234013755007,5733.84339391654,0.9634921904825163,0.029422846408978083,0.9644290311864646,0.25286833842605455,0.6828667553120287,0.9974007958712094,0.5413594586072761,0.7727985882164201
1096,fastchat_bs_2_temp_1.0500000000000005.json,0.0007670121862667486,0.06053654722854506,-4.805608996899262,0.08125047803100613,0.005030438368747241,0.07736954577050348,0.07687982852541678,-4.930856848930393,0.7602745387868994,0.4418723552504652,0.9588461897684362,0.18803446426142514,237.6578368356497,-8.970728801610118,36153.90467617039,0.9961689294179065,0.0015874647552475637,0.9977051559483893,0.006183845464745123,0.03301089276310319,0.9952932879041316,0.4715371175959308,0.2767768277457808
1097,fastchat_topp_0.9_temp_0.6000000000000001.json,0.0006523334248862912,0.05710242806737957,-4.831558132949851,0.07509395872591335,0.004717452747178369,0.07071173787372767,0.07048902182700773,-4.821052939318761,0.7731489350339426,0.44015419162244535,0.9527471515424676,0.1883258808825306,403.55366442004464,-9.484597265239426,67161.30688911719,0.9965945788686827,0.0007875310928969494,0.998820819812324,0.008531751744258582,0.041124985891503096,0.9960838212156309,0.49955279858069884,0.26106473581370754
1098,fastchat_topk_50_temp_2.100000000000001.json,0.0,0.0421304458060335,-4.9212543458542415,0.04503641419893664,0.0010249243453103372,0.04071815726717214,0.0425625893661997,-4.943574323427783,0.8207978662910377,0.33890279771028536,0.663340406260583,0.17910516961834888,988.2691049290763,-11.116860563688041,143303.2682291993,1.0,0.0,1.0,0.4714622283021736,0.9146256428135623,0.9988304028790499,0.5888248342633778,0.2176383377412453
1099,blender_bs_3_temp_1.9500000000000013.json,0.011691609765279751,0.21158833785949416,-4.76417877415875,0.1966531851057669,0.037055945015989515,0.16558231350448974,0.16551089130276278,-4.545890010287571,0.8540961648837749,0.7035858195275908,0.6566895395889735,0.7404102902883545,106.02748519388955,-3.592917570587366,67.08481135866317,0.9601900565548206,0.21914340690362333,0.7001213439554315,0.07977753346698571,0.3954831293528974,0.995019806838195,0.37977345483460484,0.6197903854497863
1100,pythia_topp_0.7_temp_0.8500000000000003.json,0.0009463212360551714,0.08642264625429784,-4.9800648908586815,0.09135800425003754,0.008043196018082066,0.08446457698560464,0.08375979753796689,-4.6366448016477975,0.7470748361918622,0.4074711758722629,0.9908696349095418,0.12026171437231047,260.2107721983423,-7.782031579965506,3508.327712965562,0.9995805784007596,0.0007035630835896403,0.9989598127092573,0.009962983026363307,0.03068721482447155,0.999495250101613,0.5583763797090386,0.4653595941692925
1101,blender_bs_3_temp_2.050000000000001.json,0.011973416335825366,0.20848673534020526,-4.761478013136267,0.19244369722010018,0.03574390769688501,0.16132167663324626,0.16133721498692122,-4.6034712925509105,0.8527886265197918,0.6910360820413263,0.6443771968799213,0.7237656443750936,113.01319169848153,-3.76911702809637,80.9577593446852,0.9706618047235539,0.1757149109763718,0.755017087450598,0.07988591332441505,0.40548057151895395,0.9960997811654024,0.3790639107057532,0.6081453345258715
1102,koala_bs_4_temp_0.7500000000000002.json,0.00031157223831252643,0.062102765184274246,-4.994316368711455,0.058084028257080526,0.0023088151980847323,0.05214131730732764,0.05630516485214593,-6.9020443991313,0.7575558990063229,0.45713295844327495,0.9946565372825156,0.1924521772729479,973.1092026579886,-10.303863731534086,31385.079869179168,0.9997921448164073,0.0,1.0,0.37595275969732733,0.7030206445177066,0.9997777043535023,0.5566546817473205,0.18659210060569403


==> related_code/a_esl2.csv <==
,system,bleu,meteor,bartscore,rogue1,rogue2,rogueL,rogueLsum,prism,bertscore,USL-H,vup,nup,nll,nce,ppl,norm_nll,norm_nce,norm_ppl,distinct_1,distinct_2,DialogRPT-human-vs-machine,DialogRPT-updown,DialogRPT-human-vs-rand
0,koala_topp_0.8_temp_2.2000000000000006.json,0.026386390886730587,0.2809517250366508,-2.8836242296772157,0.21254304195391477,0.06993762462520145,0.1792707583250831,0.19798118978994883,-4.358709509482604,0.8476800944857702,0.922375466796956,0.8003423555030262,0.9971489817322137,353.1661378960156,-6.51341697933951,3856.286549543355,0.9710604111600015,0.04499471349846389,0.9430437167799838,0.2508992538422664,0.7218222480928893,0.9999750510365786,0.6635818138181088,0.9282840851802595
1,pythia_bs_1_temp_1.1000000000000005.json,0.027889481580254998,0.28033586470926986,-2.8659447055302545,0.19028524111971507,0.06275338140610628,0.15862718009158555,0.1764752760695145,-3.986986412672337,0.8588026578655702,0.9552196586158795,0.888535027843923,0.9976497973373275,312.36428990173386,-5.4191871913587795,1334.3289436966372,0.9810878834858826,0.04984618245315983,0.931749384238982,0.19642901611176133,0.6221558262468398,0.9999636928280274,0.6439064767114624,0.9431391531127489
2,vicuna_topp_0.9_temp_1.3500000000000008.json,0.01918400044855798,0.23557280604815736,-2.832056042575884,0.1437343735774168,0.04838846872053845,0.12451225994744378,0.1352580284982358,-5.905297459963568,0.8011198193730715,0.97086740045339,0.9206273257126985,0.9956125118928347,999.8223653627097,-9.381583780784666,13720.170004181262,1.0,0.0,1.0,0.4843041635013601,0.8622170865884599,0.9999755149733327,0.6760857885251781,0.8506099229626253
3,blender_topk_70_temp_1.3500000000000008.json,0.03881312581918083,0.30396384608226745,-3.1009693454525515,0.23282644764070232,0.07844088024505907,0.20223043022955467,0.20235972203055785,-3.718776004825661,0.8835772578725833,0.8460119568844341,0.9033148738392252,0.8531604052156412,103.71998273465991,-3.2085089882145392,45.87508376508535,0.9098279914442796,0.34302582550160665,0.5754822155108476,0.14818024263431542,0.46643139955241864,0.9997246697216569,0.4799010428135285,0.8516587226125291
4,pythia_topk_40_temp_1.1500000000000006.json,0.027225247476414645,0.27654258766333517,-2.8757358844091514,0.18589637058877484,0.06260437233867569,0.15450599203873147,0.17336143870072887,-3.9908383480293717,0.8582717174876907,0.9557317723126014,0.8846836751830112,0.9980411819800108,315.7867630012458,-5.469181036930308,1037.2461028137172,0.9855470224631266,0.048413134690238877,0.9340794266248488,0.1911914831558991,0.6179254683140694,0.9999631133848775,0.6384854307752812,0.9411932702811949
5,blender_topk_70_temp_2.3000000000000003.json,0.011929167414549057,0.24643582242451814,-3.172951417122193,0.17743012022176397,0.04048104953309986,0.14704195870316647,0.1471720772303049,-4.359860364803093,0.8656370095117297,0.7328898000937952,0.7158605082225592,0.7428904318548666,197.67043816268733,-4.7872125913236125,181.61232793869982,0.9952189803547818,0.03213837371791845,0.9529573472064725,0.15501042264584153,0.5959567641653428,0.9999642326143796,0.4555919258771296,0.7647130361784769
6,pythia_topk_60_temp_2.050000000000001.json,0.020537109429775567,0.2565962890978113,-2.893291955899619,0.1664700713675359,0.04980409370533247,0.13661121155203504,0.15371577050599144,-4.526981580711319,0.8497848194801736,0.9484706057050877,0.8571132762577883,0.9965415595767493,412.61877575085833,-6.606572679454845,1681.007930762922,0.9939370644204818,0.01565040233788127,0.978440340389668,0.2527541706011961,0.7643974241030359,0.9999716281890869,0.6133510927428941,0.9189411804093074
7,koala_topk_60_temp_1.0500000000000005.json,0.028966963855676323,0.28566865027863253,-2.906803043966064,0.19674423461936943,0.06644764669134016,0.16491021244585538,0.18377723249473735,-4.001869493352626,0.8558451760269119,0.9217576890000301,0.814156644828709,0.9978899778368956,319.4842663546043,-5.609976067390697,1292.951041285444,0.9543546212177578,0.058383046982038576,0.9275080131548155,0.21062132887859028,0.6373075645143427,0.9999733074514087,0.662947264009105,0.9446762649525323
8,koala_topk_70_temp_1.0500000000000005.json,0.026921509320631372,0.276362344597896,-2.9319116350166308,0.18343120295954374,0.06011045568588924,0.15181142154422342,0.17009968778436804,-4.059842640030121,0.856289814254325,0.9152355586059586,0.7621969511418171,0.9975547303178746,317.35265938534417,-5.649518601237579,860.8629062212144,0.9863098125801874,0.024533225645745296,0.9690012248482818,0.2068854568854569,0.6485560574531797,0.9999752833633002,0.6594194185309754,0.9450356984111613
9,blender_bs_4_temp_2.5499999999999994.json,0.009363330607469167,0.23342688744785445,-3.1794924590296163,0.18311999429815595,0.03668274924889098,0.15495599416682715,0.15492234730065524,-4.447492619315703,0.8680144860773144,0.684100852746463,0.6336838831020231,0.7104300528127881,161.7930570205286,-4.566741679450353,163.09562785550773,0.9951878212597872,0.05234063585409348,0.920814191237635,0.16331865220037955,0.6341861933231832,0.9999655847081201,0.4433927724589566,0.7144374243430056
10,pythia_bs_1_temp_1.3000000000000007.json,0.026182021645943857,0.27577366974463285,-2.8773800464335806,0.18479526018332224,0.05985961583647984,0.15445098727790035,0.17141910299841934,-4.0910484922195005,0.8577904966407883,0.955934570563675,0.8841052680613857,0.9975931379264724,323.89916780863587,-5.641426242364339,1186.6607389755673,0.9876008081843394,0.0388395921997004,0.9468923027294512,0.20236232025824122,0.6521782724219181,0.9999587579456742,0.6362216189533532,0.9389651368739819
11,blender_topk_70_temp_2.4.json,0.011420511335423074,0.24234238745641706,-3.1698961601945346,0.1733525210117875,0.03679562441870804,0.1430877187463951,0.1431644956368484,-4.432748182503159,0.8635517408350905,0.7171657836205136,0.6846594704932364,0.7342189315599233,206.10698883000393,-4.9418185911678005,218.03350447009998,0.9970022655262138,0.025635403751460537,0.9610725652680006,0.15917664181542757,0.6088952829899905,0.9999675950808133,0.4596999644904672,0.7699575780583863
12,vicuna_bs_2_temp_1.2000000000000006.json,0.018582288833677463,0.23313804156236195,-2.847985432059588,0.13658161342410177,0.045547656627124636,0.11773920548231906,0.12871998599088388,-5.929079659238368,0.8057473624994855,0.9682590299734314,0.9130320957044601,0.9954603558074019,902.669565128431,-9.228131010592847,11397.45583882864,1.0,0.0,1.0,0.4736199842078817,0.858928790292928,0.9999744322352514,0.6493343015412291,0.8441875873335108
13,pythia_topp_0.9_temp_2.0000000000000013.json,0.022297887182670843,0.2647573998809951,-2.9076749238676443,0.1730232779967062,0.052593466346560785,0.14261445042459575,0.15898338291238737,-4.325432569087149,0.8537786666878717,0.9489227756031966,0.8632289612080736,0.9968738199355368,381.70017078126307,-6.231573514889642,1384.0394890838777,0.9886631773075562,0.02777254523180123,0.9632324836047,0.22552597197819524,0.7179693981012075,0.9999683268204003,0.6226804236879568,0.9287534000964197
14,blender_topk_50_temp_2.0000000000000013.json,0.01923019700782409,0.26353656921478485,-3.196319168101332,0.19445257557787207,0.05157975516985347,0.16429094254748763,0.16415793318227564,-4.099887346934699,0.872628929142006,0.7793041626091434,0.8272925439813587,0.7611945197720137,154.92413545744557,-4.062863510293648,94.17825560621974,0.9834255245253201,0.11318572505278296,0.8416340530730935,0.147467458015782,0.5362576772752652,0.999930374488563,0.4365052386132892,0.7661077785782772
15,koala_topk_60_temp_1.4000000000000008.json,0.025867023338601018,0.2783237463461431,-2.9347577280773667,0.19416044271732952,0.06373969389524267,0.16197933775951645,0.18146627729747572,-4.241156103137977,0.8562272072196724,0.9213772164633998,0.8052878193258606,0.9973293880303064,327.29832817087527,-5.908705327146336,1131.3706346069046,0.962983432725914,0.053893449660903606,0.9315826381563151,0.25284763110108405,0.7086963901776621,0.9999742034919754,0.6539381499549669,0.9362816905065295
16,koala_topk_70_temp_2.4.json,0.02228903954063322,0.26612803839225413,-2.949814847213233,0.1804206892280234,0.05452786173999044,0.14915416960112157,0.1667575982071509,-4.718239161437881,0.8483117358359641,0.9191403440428191,0.772132814535823,0.9964639639448307,396.12508894990395,-6.791631994409958,2197.5465901211796,0.9903027140831552,0.019168786516359528,0.9745427231298884,0.2857884625369957,0.7908049040511727,0.9999741923832941,0.6215588063867632,0.9227691722962863
17,vicuna_topp_0.7_temp_1.750000000000001.json,0.019146113771307274,0.23585849491247987,-2.8390465963460163,0.1410787427271963,0.04707537682685426,0.1215891239995858,0.13265598953292604,-5.9154028773068905,0.8036672156416104,0.9697984605166015,0.9168092804414525,0.9958976089118239,949.3234633825429,-9.260879336754426,12226.924021025412,1.0,0.0,1.0,0.48901950175835524,0.8606075885541409,0.999975184878271,0.6580911350841513,0.8418235720745577
18,koala_topp_1.0_temp_1.550000000000001.json,0.023406664212791285,0.2677524100121656,-2.959937956027373,0.1814544607600541,0.05519964974854129,0.14887923822815707,0.1668322588888387,-4.3086345038098655,0.855212234304042,0.9159336083994593,0.7606033840451444,0.9971917407187766,344.2034521082146,-6.090587735099043,1667.5960380474646,0.9906307048450929,0.020445294090407806,0.9729065432332717,0.23234511966906332,0.7131569647094461,0.999975328216094,0.640022650943371,0.9379198962639651
19,pythia_topk_70_temp_1.1500000000000006.json,0.0256272681120746,0.28105417555756157,-2.8723643026753276,0.18841152620368,0.06170516465657951,0.15714150593065088,0.1745021772910063,-4.048437338076039,0.8574057821639793,0.9570685176927497,0.8888095645852372,0.9973233547024354,319.4142132818225,-5.567484785065659,954.098224866258,0.9869144211218455,0.042718467849704025,0.9405941490565615,0.2047887533841683,0.6381580622978377,0.9999655307772642,0.6340410205608379,0.9377748532862755
20,pythia_topp_0.7_temp_1.2500000000000007.json,0.029902066749554812,0.29016501063764455,-2.844911966271295,0.19656776097469303,0.067627364885845,0.16563244387141113,0.18338264012588704,-3.8674066446587174,0.860187249694893,0.9563305540610624,0.8887084474302689,0.9981406058720453,291.568421470162,-5.1753705363794404,1399.0259909432714,0.983210813499868,0.062460704807025785,0.9116034804235984,0.1760846723559109,0.5682087157772927,0.9999444267314995,0.6458499121194134,0.9465623312743608
21,vicuna_topk_60_temp_2.2500000000000004.json,0.019071266722535445,0.23658398177413578,-2.835934964174737,0.14272580075417246,0.047702996624184646,0.12292396619003017,0.13431348562935452,-5.905836200427435,0.8036369440670242,0.9613663811535073,0.8932965819502914,0.9953440123784518,936.8719525236668,-9.272267490910034,12528.85380008169,0.9991099104493899,0.0019573784564438433,0.9972380363469637,0.5182037046135705,0.8733504583459253,0.9999766727845989,0.6745241479817516,0.8477718156542189
22,vicuna_topp_0.7_temp_1.2500000000000007.json,0.019045079912444682,0.23568056747673333,-2.843061848967252,0.14072913814252339,0.04696742079270869,0.12116193605833986,0.13234701204258142,-5.929596873705755,0.8034235878076725,0.9703699154333931,0.9189705514791842,0.9956860200675551,950.793160543705,-9.272896317841035,12087.533569808431,1.0,9.733615318153452e-05,0.9998020045421288,0.4892125134843581,0.8612968082432773,0.9999752549943561,0.6602302729964017,0.848066371052763
23,blender_bs_2_temp_2.100000000000001.json,0.011580085535980654,0.24318397073445946,-3.19767832326029,0.19544888468404054,0.042150692803235384,0.16760000901474548,0.16753938330079668,-4.386259698437784,0.8723986256934837,0.684523846885968,0.6202701267225503,0.7208264381830644,127.12897030012473,-4.176272398545659,116.70091731742113,0.9858275445902351,0.09827149266519689,0.856202104492411,0.17327653943178528,0.6288659793814433,0.99995199395325,0.4402849120731822,0.7080886980573757
24,koala_topp_1.0_temp_1.0000000000000004.json,0.028600459303446187,0.28516659436330494,-2.9059577249214503,0.18548589071924176,0.06313958815559886,0.1544757318483872,0.1737700099951257,-4.027256671316877,0.856202447163557,0.9057223238465125,0.7395232949920263,0.997838913379069,317.275977864377,-5.625633335067689,1134.8162461597183,0.979762433335514,0.031106218846113254,0.9609777986056379,0.1935833353852215,0.6284235769279314,0.9999755927938259,0.6589600505803773,0.9518650277687576
25,koala_topp_0.7_temp_1.2500000000000007.json,0.0315358551180953,0.2906001052090802,-2.871731167745017,0.19917798740871612,0.06983144307770237,0.16847766941830655,0.1867267478141374,-3.96565934221348,0.8534741599359111,0.9237269374354175,0.7900556369648527,0.9978157247235636,310.67679999225186,-5.737377613762385,1694.1891940513203,0.9837343245410124,0.035867430094625036,0.9548436668115089,0.1909752780222418,0.6017699115044248,0.9999751494021597,0.6731788780920969,0.9496857261766711
26,koala_topp_1.0_temp_2.0000000000000013.json,0.02296594579922245,0.2683437416390353,-2.9504391481140573,0.18634781630454367,0.05702781506599776,0.15383536885846805,0.1720343363386327,-4.50199409644446,0.8532841022243959,0.9137539442349139,0.7597392022096807,0.9972775092344723,354.762067484978,-6.330843606754983,2175.694802620799,0.9848690866035582,0.023894563660325024,0.9665222955274879,0.25498656469615544,0.7539383652469103,0.9999738888057296,0.6319000805188755,0.9310572366258185
27,koala_topp_0.9_temp_0.9000000000000004.json,0.03117443327262006,0.29396166706515264,-2.881103994373329,0.19863210447955512,0.0705176001708487,0.16654486308344058,0.18654183301536914,-3.9266140637751334,0.8533623668258797,0.9133296808512424,0.7742579924173941,0.9981452487035839,325.49608276199564,-5.66442557783618,2686.4775565043824,0.9678036348405211,0.04620558860783544,0.9430814943163479,0.1903367496339678,0.5919271474280089,0.9999754453947645,0.6631611048398849,0.9490547389023469
28,mpt_bs_2_temp_0.7000000000000002.json,0.03570573065971011,0.29597727237207233,-2.797713861735407,0.24464630597290282,0.08933269589428747,0.21660479793121673,0.23124846023781648,-4.02036263254697,0.8638960570992831,0.8377390633342213,0.7706684213174418,0.9984670099848975,247.57125229312135,-4.773017891136981,820.90063794253,0.7481468916067686,0.2773538351972393,0.6709287260096747,0.15230352303523034,0.42763369845360827,0.9999664156494256,0.6374583065748692,0.9228222906544715
29,mpt_bs_3_temp_0.6500000000000001.json,0.03467777914820489,0.2903391560156447,-2.8045673850543036,0.23262871968027632,0.08421428172068227,0.2052043077825637,0.22026624432040376,-4.416369490728589,0.8527398396708922,0.8407106814125973,0.6209646476730748,0.9983967813198457,297.5273270055316,-5.847081890210357,1307.9119688024098,0.9024519135803653,0.10305726553223915,0.8783104567166331,0.2214415820973198,0.4863529320928078,0.9999695398167283,0.6708099600338266,0.9154169318671683
30,pythia_topp_0.7_temp_2.35.json,0.02297005346915684,0.26637675388163634,-2.8819652403404334,0.17502631806076158,0.053638882235311686,0.1444154629011471,0.16178024988799722,-4.238915298649209,0.8544733478932199,0.9512941537257031,0.8714185139405762,0.9970437817439766,366.7604497176793,-6.045739359093609,1372.151638971753,0.9873608473071088,0.02588797559195504,0.963898870926024,0.21636530098420692,0.691558137355945,0.9999692374933697,0.6236994019550886,0.9322685843314005
31,koala_topk_70_temp_2.5499999999999994.json,0.02218842985800399,0.2629210428340164,-2.9354386106282773,0.1795794563273889,0.05386151814543719,0.14903241286559898,0.16613546381990146,-4.750136899804782,0.8490142737457413,0.9196106914402524,0.7777728057742511,0.9962978919068415,387.1256540114296,-6.7375246013656,2329.399593207955,0.9865368309904986,0.020846660039014475,0.9738610317273931,0.2843331939799331,0.7926704941782475,0.9999743690471611,0.6130688129690941,0.9257119622572375
32,pythia_topk_40_temp_0.7000000000000002.json,0.03236471537165757,0.2836602630843465,-2.840155672184929,0.19511439798151253,0.06797002928869669,0.1655098782485343,0.18181129174107594,-3.809519552635048,0.8609507478669077,0.9574010380014676,0.8931006115717482,0.9980925051028838,281.53557955352534,-5.076943677310372,1041.8517777356717,0.9821724181910497,0.0635406546767722,0.912631786001926,0.17020285655143863,0.550199203187251,0.999956603697641,0.654260750643476,0.9448143206434119
33,vicuna_bs_2_temp_2.2000000000000006.json,0.018601065928310855,0.2340413025977997,-2.8430042392266297,0.13676397005179003,0.0456715371542862,0.1180957019983084,0.1287480716914469,-5.93475401712085,0.8058017059294638,0.9701740769290039,0.9191582585210749,0.9953012710702204,899.9276080320576,-9.232141334127649,11377.779949494728,1.0,0.0,1.0,0.4725134973005399,0.8584949725889324,0.9999737388385321,0.6499035729166263,0.8478308779407733
34,vicuna_topk_70_temp_1.750000000000001.json,0.019296198949088524,0.23824975271544158,-2.8429724359082313,0.1419133060918562,0.04717756209555491,0.12211966949202378,0.13349198935370538,-5.946399091001981,0.8041739903375477,0.9684155065659071,0.9132866181391732,0.9955685411641497,899.2510163123299,-9.199858796994898,11495.992560698007,1.0,0.0,1.0,0.526193625676991,0.8743505080754562,0.9999754621772345,0.6603140530730774,0.8446906881989213
35,koala_topp_0.7_temp_0.6500000000000001.json,0.03642355264608243,0.30208512713915747,-2.8489287723759134,0.20149224723106254,0.07645743432803778,0.17121654150934668,0.18844746672404444,-3.789730935392972,0.8533300498205578,0.9225097613718407,0.7874473926550529,0.9982359318551655,294.3915010258202,-5.463742802242066,1389.5979564010877,0.9818480281574677,0.04371594869695815,0.9459856101709864,0.16540555253130104,0.5254042862738515,0.9999766894476209,0.6857055358006385,0.9566595932032039
36,vicuna_bs_3_temp_0.7000000000000002.json,0.0199578118628068,0.24022864592615753,-2.8395614185648594,0.14012750701623244,0.04678983197449832,0.1204526656877957,0.13189637900210818,-5.965323361222873,0.8030815674570615,0.9726846708066741,0.9256668351317675,0.995847072295531,923.7017758678852,-9.182229236996545,11513.2930739585,0.9999913992256052,0.0008790232450457696,0.9986962184290092,0.5860950354241818,0.8703077128013854,0.9999720672208943,0.658617726846305,0.8386304988875753
37,blender_bs_3_temp_2.2000000000000006.json,0.01504117698819027,0.2442948745665894,-3.1717802685105014,0.19509664102651447,0.045405088840896154,0.16661449606916395,0.16682213134128127,-4.321154511763242,0.8724053173600314,0.7105477268302678,0.6626870188925615,0.7397980666334291,128.04721437780188,-4.034653381241898,105.9776463219485,0.9819482027238708,0.12189670609265746,0.8245174125908864,0.17008512363194164,0.6258026360256843,0.9999533728631083,0.46078477041396443,0.7164103666447357
38,blender_bs_2_temp_1.3000000000000007.json,0.030208598910246375,0.27593031002561447,-3.1480898829643618,0.22993033201321794,0.06990498295251404,0.20553263281828854,0.20553584426097082,-3.872177225793292,0.8853837871599293,0.7851945719109561,0.8004623923617257,0.8188507863853524,76.56623741407337,-2.884522380190303,30.315540374722648,0.8881935858146349,0.4341817670634022,0.45687031835198294,0.150821944939592,0.4993228461298052,0.9998396593248677,0.46173319829728654,0.7449278857632221
39,blender_topk_50_temp_0.7500000000000002.json,0.060135245583349095,0.31634940918097926,-3.091725746830384,0.2826051727679877,0.10732565664149299,0.25936126558511763,0.25930492070817657,-3.6356721729458212,0.8951737502653279,0.710934929009837,0.7821627267662797,0.8333556410229676,40.36754992344794,-2.2519523384540765,17.582417070425617,0.5996946685321458,0.6676855277242554,0.24617534326988874,0.14976665252439542,0.4082471089470481,0.9969585340223713,0.48147897643292836,0.8190958740139279
40,koala_topp_0.7_temp_1.650000000000001.json,0.028054615294047482,0.2875201413385173,-2.898651015125439,0.19867590223999257,0.0670881227682486,0.16791460445651987,0.18618203624809282,-4.076920941740812,0.854149993053658,0.9262780944546171,0.7967867368422371,0.9973677420663929,322.3475417070975,-5.8845535943338705,2119.6770571342613,0.9855819275202529,0.03719870567527266,0.9516533116917325,0.20232106257818946,0.6424762790188947,0.9999769233868929,0.6643989576187306,0.9469373097684316
41,vicuna_topk_70_temp_1.650000000000001.json,0.019237425992231674,0.23651553825926744,-2.844391478923614,0.14108246405129932,0.04686367706682858,0.12182901042858932,0.13246531841979198,-5.934431609027611,0.8045346070984323,0.9679838904651048,0.9121578214627099,0.9955061540933314,901.9157357321213,-9.19364938750347,11594.619941554094,0.9999489832211771,0.00016764621595208754,0.9996799854380877,0.5235604702131899,0.8750574653930633,0.9999754720317099,0.6616110853955358,0.8414769810148495
42,vicuna_topp_0.9_temp_2.150000000000001.json,0.01912414492502222,0.2355127513988881,-2.8305833566045475,0.1447346968618526,0.048304200472374645,0.12481717750770158,0.13597073054099834,-5.914526792231925,0.8010122775434253,0.9698677087129683,0.9177288362683291,0.9955480488722692,1007.3756973745608,-9.39246143181059,13764.917010097184,1.0,0.0,1.0,0.48348135857895763,0.8621517531135897,0.9999758151466239,0.676820707583953,0.851104652132085
43,koala_topk_60_temp_1.700000000000001.json,0.024890903249852825,0.273198146451681,-2.9436763088426035,0.19070218732195937,0.0614680353040709,0.158693400326877,0.17779807573946693,-4.405425655579041,0.8538729296418612,0.9189317743829951,0.7930402884912163,0.9972425600689255,346.8597061543899,-6.165784834220096,1367.095620603183,0.9678411894126003,0.045818869754261596,0.942928160471661,0.26874743326488704,0.7436316041320685,0.9999714401776423,0.6403010372587579,0.9257048182898688
44,vicuna_topp_0.7_temp_1.1000000000000005.json,0.01907837887585418,0.2352729134352192,-2.8403124263386927,0.14011166204413328,0.046865882263919696,0.1209004149396738,0.131933187616581,-5.914490779559455,0.8039005358735163,0.9710113663503325,0.921329084414133,0.9954817440204009,949.0993785360004,-9.269907004503283,12101.984865818224,1.0,0.00022970393748709524,0.9995849448296185,0.48706864791845755,0.8614698995392401,0.9999748591430679,0.6582653649405152,0.8474938676763468
45,koala_bs_1_temp_1.3000000000000007.json,0.02601248714216511,0.2727597075114258,-2.8816079594388992,0.18982755506874183,0.06156443368661853,0.16024050885422386,0.17678108992284947,-4.339585667621636,0.8421390095430767,0.8894293037098867,0.6884800062428026,0.9975140388002377,383.7612330589119,-6.623175189926011,2242.079513441607,0.9820274991590012,0.021559202021838805,0.9740022650495274,0.2596218680044232,0.6868261315446659,0.9999759415825288,0.6729252266889822,0.909004959600692
46,blender_bs_1_temp_1.0000000000000004.json,0.016655838899875403,0.24894683856317043,-3.1418129650050988,0.2106686780158964,0.048375261233356774,0.1812386697897912,0.18122898129218445,-4.353258543597433,0.8744890008397953,0.6938394545319116,0.5900908996856145,0.7528990728833469,108.46414800532249,-4.048767801213189,111.11203900626174,0.9783698826359187,0.12439557920040681,0.8221158783581477,0.1938955287843436,0.652452132180173,0.9999451751938325,0.46342257699949707,0.7351658879119048
47,vicuna_topk_70_temp_0.6000000000000001.json,0.019214131703843403,0.23599264050011493,-2.8449914849592832,0.14109665615897413,0.0468209556716508,0.12151979539926583,0.13262068086607057,-5.939197079213206,0.8045930480192562,0.968955432191487,0.9148672944412358,0.9955958582475811,903.4731531062966,-9.189937951315015,11418.728436125717,1.0,0.00028299199547674375,0.9995117593619841,0.5236056842786392,0.8747160758492203,0.9999752431689857,0.6600172766792273,0.8434096560594188
48,vicuna_topp_0.9_temp_1.4000000000000008.json,0.019296883703274054,0.23694448976313826,-2.833227383409569,0.14481313624775605,0.048623367809213586,0.12525773068012683,0.13611755346476756,-5.905357590419257,0.8014129288569242,0.9669551942352483,0.9083505809159946,0.9958201530342828,994.3382352725636,-9.361343925309741,13537.68014418132,1.0,0.0,1.0,0.4876413908671973,0.8624845254036028,0.9999761801802801,0.6787706343886369,0.8481509702873672
49,pythia_topk_40_temp_2.3000000000000003.json,0.020738772582079082,0.25758887830743143,-2.8999655907880326,0.1685679836161621,0.050721404486639365,0.13899090561874944,0.15534065144427672,-4.491145212569075,0.8512999886023497,0.949848846838986,0.864351229665852,0.9966449853413568,404.254752825672,-6.486420676954784,1620.585782611089,0.9907434061161953,0.01501933737511949,0.9783501497528002,0.23715707369553524,0.7492778210830391,0.9999716557218937,0.6062473189347015,0.9284395872053498
50,koala_topk_40_temp_1.9500000000000013.json,0.026595923788287613,0.2765021229891925,-2.882431809254782,0.20942385599237073,0.0675289513145973,0.17501764828343513,0.19550289413289876,-4.427966242323897,0.8398277125282134,0.9335605603921844,0.8231610863227918,0.9976869671640989,377.5478423864859,-6.8126787472894454,4194.180367155911,0.9807362632660248,0.02819919470273014,0.9637143255740832,0.2757510729613734,0.7428056416418949,0.9999778183524259,0.6851002572473878,0.925144576775526
51,mpt_topp_0.7_temp_0.7000000000000002.json,0.034227162610692946,0.2916954635689376,-2.800241701588602,0.24135106405095774,0.08704470496884745,0.21260653774833246,0.22821328476523917,-3.9845108641890103,0.8652756513359552,0.8418440713104077,0.7800667408408041,0.9984745763705106,244.46375188592447,-4.725645859283836,733.4128694279317,0.7510823747786317,0.2739240950606002,0.67595592676139,0.16638655462184873,0.467703766924002,0.9999666593834489,0.6345190616970311,0.9230942293583511
52,vicuna_bs_2_temp_1.0500000000000005.json,0.018661236600475677,0.23425191391204084,-2.8441634218774006,0.13848864477767497,0.04639565349627529,0.11949304987081605,0.1302321008401826,-5.921014747304286,0.80656941709872,0.9705576619479392,0.9205035738647742,0.9952111680187539,897.0383578414766,-9.173553147175923,11107.366372739338,1.0,0.00014415773869857294,0.9997000818084357,0.4731730769230769,0.8612876212994434,0.9999747297806826,0.6509148582129297,0.8441548381553206
53,mpt_topp_0.7_temp_0.6000000000000001.json,0.03458291170647603,0.2907054143185707,-2.7917247637957034,0.24140232316991156,0.08717601749945995,0.21225840769625726,0.22828008966836077,-4.005860942399096,0.8641639321982741,0.8361490009763353,0.7626483501290479,0.9984701198184179,250.3056669329235,-4.789125365238936,815.6451623770369,0.7512534290370046,0.27366629075008825,0.6759367871764133,0.1616995721041964,0.45242551863983776,0.9999669752044524,0.6352391284489202,0.922388305443382
54,koala_topp_0.7_temp_0.7500000000000002.json,0.036401735260737124,0.2984082350465845,-2.8405740821887115,0.20066084560730998,0.0743110699894643,0.1717219351446585,0.18907547733311003,-3.8176848541997477,0.8539234882366203,0.9217637510479342,0.7865307772664604,0.9979375382224639,297.99364580357457,-5.508336124278262,1472.1740982847377,0.9811415686822158,0.04388244552302875,0.9457703504084168,0.1666030117852466,0.5379998878232094,0.9999752655655205,0.6829527622473264,0.9526088703797014
55,pythia_topp_0.9_temp_0.6000000000000001.json,0.03374209185163811,0.2962525742851399,-2.8114982093861682,0.19575011135698478,0.07196199818122981,0.16637725772024403,0.18337311582136606,-3.7554971541097024,0.8632151228870323,0.9635444992666123,0.9160421790266065,0.9982725643442724,272.56284111421945,-4.9034759163001205,1213.294856033314,0.9776412866373191,0.08116525214775668,0.8928269520778312,0.15383822506248873,0.5098257028749769,0.9999628603338956,0.6557247027127681,0.9529995487065974
56,vicuna_topk_50_temp_0.6500000000000001.json,0.019983681636576857,0.24035474714420801,-2.828023488930089,0.1475052979274079,0.04953580956625808,0.12752148916258615,0.1391807343453077,-5.848826209624449,0.8025413986915099,0.970878197057187,0.9209233133494668,0.9954828412714367,894.2476285516125,-9.24491378103268,12122.71577010338,1.0,0.0006655973864059516,0.9990451800131842,0.5233130912976621,0.8670894543897675,0.9999763153956266,0.6734421501955193,0.8501844523924371
57,blender_topp_0.7_temp_1.8500000000000012.json,0.031702679982903034,0.2890173068050678,-3.1014296276297024,0.2191634766561859,0.06944241082980666,0.18869720098835813,0.18850031669827721,-3.837668786187449,0.8808989128870572,0.8594786234545367,0.8983417661772632,0.8587408657385932,124.34402904237011,-3.5492243529714766,62.20336098705658,0.9524580122799579,0.24404803716307763,0.6869436907265957,0.15007570022710068,0.5089686098654709,0.99985697381721,0.4511037514599148,0.8264057475267228
58,pythia_topp_0.9_temp_0.6500000000000001.json,0.034903134352466676,0.29464461107179246,-2.816160191007272,0.19392143796914751,0.07183490320792171,0.16624709705813,0.182084266705263,-3.748687463198492,0.8616803211415698,0.9620091441629119,0.9109322231068906,0.9982773450787417,280.86098239318795,-5.011213436066894,942.6263161286588,0.9780620753086466,0.08007472033900677,0.8907799842045162,0.15837796480489671,0.5140008374332671,0.9999547586412373,0.6550436149797363,0.9501457886736773
59,vicuna_topk_70_temp_0.8500000000000003.json,0.019297731504764378,0.23654776144021156,-2.8413562054982884,0.14112720707084597,0.0470720542798016,0.12162253007155073,0.13262512542956062,-5.925658022951268,0.8050921986958307,0.9700017152130928,0.9181468603641559,0.9955421661088366,899.3121873328573,-9.170030396589345,11249.528842391606,1.0,0.0,1.0,0.5228723934949616,0.8738681127538753,0.9999750645342236,0.6570278270868118,0.841466632774305
60,blender_bs_3_temp_1.600000000000001.json,0.025465144719535104,0.27086403521339164,-3.127014812821138,0.2212019427513642,0.0614401603806652,0.19192371495272886,0.19179654188910172,-3.949224495935536,0.8811785578727722,0.7676753359054251,0.7673494932313112,0.7962290049901042,92.84565509383914,-3.183269537944055,43.74478806643051,0.922075876077295,0.33994032905186683,0.5660586983463257,0.1564558332581431,0.534155328798186,0.999631909903639,0.4587890342445316,0.7655512574252454
61,vicuna_topp_0.9_temp_2.0000000000000013.json,0.019248722584858574,0.2364382554465697,-2.8375713784613446,0.14397474146525052,0.04854354706535835,0.12458130406677032,0.13575582032207473,-5.915137227408155,0.8012698405610774,0.9698589355740694,0.9182481305370112,0.9952791828311278,1002.0615207286995,-9.381428468199877,13515.209361489966,1.0,0.0,1.0,0.48350571050438707,0.8611948547884635,0.9999757544072214,0.6773837820919817,0.8480193011158469
62,pythia_bs_3_temp_1.2000000000000006.json,0.03316743940665424,0.2875584606967757,-2.8301946324611715,0.18100614399761075,0.06611817483687037,0.15362489269680468,0.1687031855027264,-3.6743087503379717,0.8567437869393992,0.962158167461049,0.9027104854019832,0.9980413120590852,314.142878124971,-5.26441399497333,919.8208698209613,0.986951208356171,0.04470188884670157,0.9388807923281355,0.1433246838254202,0.47449675674381864,0.9999611482233227,0.659652862555995,0.9512452897998338
63,vicuna_bs_3_temp_1.5000000000000009.json,0.01925906862216718,0.23592764184122508,-2.8365151249096248,0.14143525655993025,0.04690389474775261,0.12189930392024695,0.13293243063259982,-5.939774228002361,0.8047576168615498,0.9705035253747353,0.9194208368476202,0.9956636555448085,889.971681896841,-9.250060762732101,11791.34732129167,1.0,0.0,1.0,0.4901605578579051,0.855645181811242,0.9999753005041149,0.6684533452581547,0.8463125241862495
64,vicuna_topk_50_temp_0.9500000000000004.json,0.01997891358863021,0.2389275998945711,-2.823652440357304,0.14652429953060228,0.048928330919464504,0.1266388701922887,0.1380441976486652,-5.856168793771931,0.8026262028422767,0.968732334505925,0.9146178059031107,0.9953857590416391,900.1039915583187,-9.258325980324638,12292.486094829963,1.0,0.0,1.0,0.5215653708413349,0.8670343137254902,0.9999758946393917,0.670280683434798,0.8534388216622995
65,pythia_topk_40_temp_2.2000000000000006.json,0.02074233673580929,0.25843687633332985,-2.878241727371254,0.16744601757457367,0.049927432015728496,0.13792344227942638,0.15471484646101474,-4.457926223655502,0.8523243159234882,0.9484302025785933,0.8576051187692556,0.9968758289942999,398.33516182941884,-6.441645968640571,1443.5759759740115,0.9926628135398634,0.014232587793733409,0.9803095649452648,0.2333289054197662,0.7417251528186551,0.9999714709355502,0.6134829026215779,0.925537213084021
66,vicuna_topp_0.8_temp_1.1500000000000006.json,0.019053162095926956,0.23544510071723623,-2.8279723336319167,0.13877513385160695,0.04630473743195,0.11965626405009272,0.13051130958748008,-5.94342674377686,0.803355260339672,0.9673503152747661,0.9108135220186726,0.9951967955352309,939.0143529424257,-9.282022023237674,12140.011293732356,1.0,0.0,1.0,0.4776163579409516,0.8523960045517764,0.999973475933075,0.6538430942084364,0.8451234112327586
67,koala_bs_1_temp_0.8500000000000003.json,0.031118308353668713,0.2864072748515686,-2.823312648969566,0.22596444713953245,0.07929715131545334,0.1964547735663416,0.21232843953350433,-4.062374457328735,0.8578916987579667,0.8487683514934566,0.7299826459334992,0.9983248440679424,285.83380271521,-5.31984336680362,1142.4301325655092,0.8204157033449548,0.19732668232165124,0.7689028829835458,0.20976659493461347,0.5717464991269217,0.9999702592531522,0.6493041613895095,0.9189132578327565
68,koala_topk_50_temp_0.6000000000000001.json,0.037322949496693035,0.2953371781792423,-2.825918396214445,0.21969475872087907,0.08001182766277805,0.1890878919974271,0.20633245725374522,-3.867689213915196,0.8449814083103188,0.941680524583572,0.8559618667924354,0.9984935151790092,312.1107708731193,-6.0008562784255535,3042.9286056671194,0.9712149073185455,0.039750801166485814,0.9500603162198749,0.188507080078125,0.5630468995908089,0.9999770369821178,0.7165082341026447,0.9467913553749542
69,vicuna_topk_40_temp_1.650000000000001.json,0.019104388333523282,0.2357399229225832,-2.8484313674943005,0.14237258665567304,0.04776877819864522,0.12303746020355598,0.13402517686164014,-5.874557651355414,0.8048077862941192,0.9595579539465706,0.8869583558365327,0.9954062592170998,933.395887809708,-9.2566739467767,12138.662041027239,0.9998217694289101,0.0005874303854179157,0.9991980132722936,0.4759806189281975,0.8573603174207072,0.9999754551895157,0.6736570796173417,0.8439882705118769
70,blender_topk_50_temp_0.8000000000000003.json,0.05738232640397569,0.31055501269775615,-3.089982124034293,0.28090813902028344,0.10133535706549202,0.25836078754783076,0.2583081781650396,-3.6190911513531137,0.8953115270586912,0.7153978340786947,0.8067167784672323,0.825268939980945,40.39310881527312,-2.2540266750271947,18.122763300547067,0.5997193992127157,0.6740109946300668,0.23764391793355938,0.14850367024280067,0.4099468488990129,0.9962472627629976,0.48212846832906076,0.8221029566184717
71,blender_topk_70_temp_2.5499999999999994.json,0.007859881987460137,0.23528307989366318,-3.1847152441202518,0.17013163624638047,0.03451684877420305,0.14047785135601193,0.14039686773403443,-4.508054181664645,0.8624492565950076,0.6869753259949632,0.6382280548633337,0.7111987852707705,215.22313052302104,-5.1113446222911,243.17528826564842,0.9983810612507424,0.01708210774212886,0.9742814159231864,0.15683402659792606,0.6226614363307181,0.9999719176717655,0.45336964941454794,0.7539415896563644
72,pythia_topk_70_temp_0.8000000000000003.json,0.030789776535782454,0.288419048513287,-2.8387950888138733,0.19465953153582577,0.06824077789823041,0.1641718724661323,0.18211841703974446,-3.8439326145367056,0.859864372827247,0.9578390985221711,0.8932745506848776,0.9983446548481981,295.01503308744617,-5.196857063246336,1669.3100264109855,0.9828145872387278,0.0619485101314346,0.9134510818935968,0.17318062760002054,0.5614062829432849,0.9999516864936194,0.6496692826609335,0.9466129534883436
73,koala_bs_1_temp_1.0000000000000004.json,0.02889545494238103,0.2819049243528794,-2.8436354552815577,0.21519875681516354,0.07476920182210545,0.18697481283301753,0.20223231787902557,-4.140063424865325,0.8521397112605567,0.8561211191811952,0.693517856889966,0.9981831439391884,311.57055747040505,-5.7083394981662385,1422.0491810424198,0.8777449121619707,0.13824024456069342,0.8351722225445002,0.2278393351800554,0.6157946051348716,0.9999737735979543,0.6608970501200708,0.9215876543035876
74,mpt_topk_50_temp_0.6000000000000001.json,0.03289119606602056,0.2902307934592764,-2.8089476400362945,0.23680435101779257,0.08505778361412207,0.20812440194176707,0.22387398205003317,-4.018311079852806,0.8627018977501588,0.8397704974776686,0.757969666371451,0.9986212159803731,259.26283566328766,-4.909747685352124,878.2267687259123,0.7661402182668058,0.25469878642247074,0.7012319662512316,0.18294424216463198,0.5074030204323364,0.9999675456889885,0.6360332540465978,0.9243155641402893
75,pythia_bs_3_temp_0.8000000000000003.json,0.04460662004135161,0.31942232630442247,-2.769567595992633,0.2392170843623307,0.09089679190877839,0.2061199451122685,0.22392943762085377,-3.6932309300961617,0.873458132177651,0.9539679576816129,0.9119835476871785,0.9988415397718579,168.24955531574497,-4.015174823522378,721.3773130286686,0.9522373526251378,0.2045689940648578,0.7315828359648207,0.16652139173385633,0.5142824841724449,0.999954592727707,0.6532127840037575,0.9538442524885367
76,pythia_bs_1_temp_1.2500000000000007.json,0.02517352426215537,0.2750436042859565,-2.8729963869991186,0.18647894655039665,0.06165742345656595,0.15645372621341436,0.1727597322419076,-4.064388432340297,0.8574929909261768,0.9539216736965912,0.8782985340658525,0.9975872624493792,328.01585603113494,-5.658430801661122,1196.9658098142752,0.9873324718480503,0.03685927661949811,0.948712249601625,0.21067004779089046,0.6549207777277952,0.9999647213963564,0.6364428689460716,0.9346305354683098
77,vicuna_topp_0.8_temp_1.550000000000001.json,0.01910793102383299,0.2362545437200685,-2.8294572143373125,0.13883694242477712,0.04654139578215129,0.12011081601376002,0.13101519631430109,-5.937079899057836,0.8038034190634687,0.971908787218899,0.9245930075925578,0.9952857299653705,933.7050761916346,-9.257326721180902,12143.070870291202,0.9998573197790407,0.0004175210629277626,0.9992741022723972,0.4800138603569042,0.8532673518589011,0.9999734025918888,0.6462018544186571,0.8480464329874005
78,blender_topk_60_temp_0.9500000000000004.json,0.05719656279014626,0.3136934023568447,-3.091214067591933,0.2804703614421147,0.10192300860905676,0.2566510360027144,0.25668783079074187,-3.640651206693095,0.8954407031645994,0.7266771748916155,0.8096920796068514,0.8170352245231074,43.78507008993337,-2.516277546933779,145.29925362381758,0.6530176900882894,0.5940830481861139,0.3192131325557494,0.16716772705026917,0.44133784291619693,0.9949061061910732,0.5121492628971178,0.8270929193610367
79,pythia_topp_0.9_temp_2.2500000000000004.json,0.020960583487102325,0.25515997318610356,-2.9085500425470614,0.16853401330540724,0.04992039809864281,0.13812609788171298,0.1558929352892203,-4.410618425132277,0.8524597616855033,0.9478499578534604,0.8552093626175135,0.9964095446652544,395.11037732166375,-6.376014168995059,1533.9100173825682,0.9942144645424756,0.016500173130030844,0.9761083217779357,0.23405452867145463,0.7350699002740736,0.9999722228618805,0.6164188073996552,0.9289761715706714
80,blender_bs_4_temp_1.0500000000000005.json,0.05118489268151151,0.30722562853744123,-3.093836017863784,0.25953005298442755,0.09436448508554054,0.23360375194520333,0.23378367036417463,-3.6282813103500016,0.8904698950374772,0.7895371337595362,0.8864092839870433,0.8419920072844975,60.733860439616244,-2.419485418629988,20.8710073895205,0.744406660277649,0.611134712673632,0.3004031481925779,0.13836750148753177,0.42798330379095434,0.997548375756504,0.4699823990135728,0.7990263008721591
81,pythia_topk_70_temp_2.0000000000000013.json,0.02042808065189773,0.25569660221695645,-2.9065646965780814,0.16588214932199116,0.04830430204720662,0.1360074442197195,0.15238119320486915,-4.531259870003603,0.850680282395445,0.9492378442520741,0.862693281429937,0.9962237101638006,409.80513330514015,-6.582129240701548,1693.744479670729,0.9913906227203918,0.02053135047171015,0.9708711589183137,0.2544655929721816,0.767795008871581,0.9999722958447221,0.6153938435391338,0.9200493808255301
82,vicuna_topk_40_temp_1.700000000000001.json,0.019139253379751135,0.23574618254001317,-2.841864926482967,0.14284623129265506,0.047844709568191576,0.12315816835535123,0.13452635657485457,-5.874736624872518,0.8048153584729694,0.9580013475538619,0.8821389558261818,0.995366406166004,929.095974139057,-9.246435842576826,11781.588815884763,1.0,0.0,1.0,0.47672567888537914,0.8549986195125624,0.9999758127576602,0.6743114607666203,0.8485068282605203
83,pythia_bs_4_temp_1.2000000000000006.json,0.032162696589340733,0.28014968418757774,-2.8264504163442012,0.17625786608769728,0.06542222989490723,0.15087798399180785,0.1646159342409541,-3.645528427226271,0.8551867456139925,0.9614772656694655,0.9001294311500548,0.9982468428497085,326.8585595403484,-5.394237348495022,1540.5164126363452,0.9870536425217535,0.03514106227625443,0.9512023214381843,0.13535020923372437,0.4502141202349472,0.9999374752054233,0.6624602930011874,0.9529388164186884
84,blender_bs_1_temp_2.4999999999999996.json,0.003129231577345655,0.18254309201166724,-3.216618441508146,0.14895239967337032,0.014837305221147373,0.12250681957734996,0.12235213782473667,-5.242785880943099,0.8497552340159674,0.4430099043928356,0.42623684163992515,0.451271263659194,226.91364498912125,-6.573947661107968,1323.4181763856675,1.0,0.00044928400153797704,0.9992107876831541,0.2461363204860452,0.8270908158029758,0.9999751351281015,0.3988878526136966,0.5655555657741245
85,koala_topk_60_temp_2.2500000000000004.json,0.02340379617667562,0.26820410684508844,-2.922215541820966,0.1896811944394386,0.05911728051783819,0.15718525418904888,0.17533677463131014,-4.606965091758835,0.8510906501619037,0.9221296337427808,0.7959927834981573,0.9970073742952519,372.7137067115369,-6.52756215957878,1674.2649940041235,0.9748525506046429,0.03472334592906553,0.9560147399958592,0.2876856572821991,0.775634083784554,0.9999726466043201,0.6272617527890301,0.9228042846121909
86,blender_topk_40_temp_2.3000000000000003.json,0.01566352369616369,0.2534005487378953,-3.1839205835290807,0.18606721844615498,0.04626493511153863,0.15510725633367003,0.15514282821082234,-4.201451881615098,0.869851259107819,0.755406849453335,0.7793768204755761,0.7466347816298804,174.9765133755484,-4.417837599013122,131.33824563974034,0.9898857224532536,0.07029439397754413,0.9009580780753159,0.15440347770085333,0.5720464450876668,0.9999548174097447,0.4618471073274144,0.768420375406953
87,blender_topk_70_temp_1.0500000000000005.json,0.05321177861013195,0.3217780872690853,-3.0846905083598974,0.2604947935692046,0.09695286498533247,0.23430288697941387,0.2344697500872549,-3.6118239331579876,0.8899686221249835,0.8122861530682283,0.8949121942242657,0.8488974102145436,71.01373294175251,-2.7189753668124967,32.127387774377716,0.8017539309626951,0.5137788654394682,0.3947606775519907,0.1545834607933109,0.4440803609798023,0.9981233198083713,0.4901646750574121,0.8480161014633563
88,koala_topk_70_temp_2.050000000000001.json,0.022599750778085802,0.27175388894991237,-2.94676780706656,0.18494494750118412,0.05775858549278988,0.15162432481387847,0.17073818895552761,-4.58324198875733,0.8515340371695692,0.9134888365921272,0.7617767503302247,0.9966618358969449,369.48977954052157,-6.481223760894241,1758.0034016691811,0.9833373835940844,0.03199582090110767,0.959652306240114,0.2734006734006734,0.7726789322556631,0.9999732590151693,0.6319370604230311,0.924901877791212
89,koala_topk_50_temp_0.8500000000000003.json,0.03621997146682733,0.29810435309324596,-2.821816508182304,0.2248711373839652,0.08233872736329474,0.19204558831897994,0.2115680578300435,-3.9973804052463753,0.8427839818483364,0.9433209063623396,0.8533581104544384,0.9979557709727355,337.4530305645302,-6.392653392317483,3522.096732490875,0.9796387970796473,0.027599309527629172,0.9652942989095354,0.21386567626121944,0.6147802759325498,0.999978445992919,0.7171885250864144,0.9431224623116439
90,koala_bs_3_temp_0.7500000000000002.json,0.03548800887672206,0.293638277228298,-2.791966336583327,0.2428434572667829,0.08810709793878779,0.2150375235531649,0.2301544192913189,-4.039528233732632,0.8632172912299514,0.8345081331456798,0.7619056738661536,0.9985595651284487,249.05226733912514,-4.78350773110673,868.0474890892435,0.7469677548805373,0.2788990847299278,0.6705732792365706,0.14644579250272205,0.4101464519783154,0.9999668390335206,0.6367517566692853,0.9220730978211683
91,vicuna_topp_0.8_temp_0.9500000000000004.json,0.01912049516553073,0.23586108173883716,-2.827272169934007,0.1390664544287826,0.04629014629890786,0.11976867973296426,0.13067260450961116,-5.924673357086334,0.8038884698150153,0.9720741572441117,0.925163690630675,0.9951793124417743,934.829402562214,-9.24685165897585,11744.811630792014,1.0,0.00040237417570341514,0.999372208689418,0.4751953704619646,0.8533647750900147,0.99997382095916,0.648459431134866,0.8493890428821368
92,koala_topk_70_temp_2.2000000000000006.json,0.022505428322832224,0.26600518266688183,-2.9491807415872393,0.17818172017690992,0.055300288297489356,0.147345348934101,0.16519094124729078,-4.654215045586856,0.8505016460208472,0.9189897273476798,0.7705866073716818,0.9965508525261659,378.2754326890412,-6.582667823070887,1823.4610725235361,0.9911852004333668,0.019097515895960464,0.973064236143536,0.27866742186293186,0.783479547616531,0.999976079186839,0.6204035837270454,0.9270211222529307
93,pythia_topk_50_temp_1.750000000000001.json,0.022790043209984956,0.2643497957025319,-2.8905007700941607,0.17668900830150425,0.055525183272752715,0.14530089624571013,0.1630732951436889,-4.315786800785867,0.8559655488015177,0.9487483620852016,0.8625391049078419,0.9972625205177582,361.56892363077725,-6.08222991145647,1145.8105517900194,0.9880626873168509,0.030080506686685077,0.9593978061461724,0.2312673668346442,0.7189157904890519,0.999969770232279,0.6216070892994772,0.9283788248836875
94,vicuna_topk_60_temp_1.9000000000000012.json,0.019178695604676454,0.2367596366464763,-2.8436563461720348,0.14249458809612908,0.04752215224657218,0.1227915444253483,0.1342901835328023,-5.921096525115814,0.8036528754090976,0.9642329688952422,0.9005025302193569,0.9956225879445583,930.770692817886,-9.28090209191422,12380.26932299124,1.0,0.0,1.0,0.5205848879212233,0.8735159817351598,0.999976328475203,0.6702804609774826,0.8496362152966654
95,blender_topk_40_temp_1.8000000000000012.json,0.024892768268390316,0.27612550710252187,-3.152149034764819,0.20657534236655348,0.05803699214971207,0.17593010190850042,0.17571213215814901,-3.9487110710812954,0.8768098490510532,0.8376725489261809,0.8849057092187165,0.8257132058625978,138.96626195677152,-3.8180871990765257,81.06914230467947,0.9695059257090509,0.17655479737350116,0.7644255339135293,0.15585807696430484,0.5217310756234022,0.9999267231366916,0.48008708491592944,0.8183726536855195
96,koala_topk_40_temp_2.4999999999999996.json,0.026715883881540517,0.2788145074314908,-2.8722675040752472,0.21543215431147705,0.07085594548348961,0.1833667383730117,0.20164073779340788,-4.540246936744583,0.8383601595141844,0.9353522258730702,0.8292648393124433,0.9973804956686521,383.0774595590376,-6.975347129428987,4520.919456367439,0.9807202254779734,0.033291950525876184,0.9591589461996568,0.29419329946627226,0.760330853042785,0.9999770320847422,0.6847308792905482,0.9208499155770651
97,blender_topk_50_temp_2.5499999999999994.json,0.011582606071068867,0.24460436264838611,-3.21323225529256,0.17456944476683117,0.038252123146070925,0.145087030745296,0.14492785186837445,-4.405294356938593,0.8648412728118514,0.7023883025126288,0.7264613598547627,0.6915283217281623,194.16414069378146,-4.72909362644863,167.8440369577941,0.9967827482245902,0.03865632201349876,0.9432395266958644,0.14299519826050192,0.582220146349058,0.9999687052322533,0.43506073087214947,0.7268354200360502
98,koala_topp_0.9_temp_1.600000000000001.json,0.026348317647724398,0.27479173453493483,-2.910914721075662,0.1980580654504362,0.0642519478549197,0.1642198173390788,0.18347029271823384,-4.209249434585801,0.8524415132277953,0.9186144242836491,0.7827217958647781,0.9973394129582063,362.44222791250854,-6.135662537227193,3703.551889075934,0.976725624619781,0.03519206704089747,0.9554198066622106,0.23354289940828402,0.6942047859352108,0.9999758887864306,0.643560461908997,0.9361502461299629
99,pythia_topk_70_temp_1.0000000000000004.json,0.027524177852103395,0.2779965910065542,-2.864381222901698,0.1901518406776943,0.06342821942920429,0.1592213111643289,0.17638173497780765,-3.9555403586618887,0.8590245036658399,0.9532974727025522,0.8815005700517488,0.997721685914095,296.35940862773003,-5.305165067029378,1121.876191193857,0.9821191648321533,0.05901005919131629,0.9173853367050556,0.1922713939548527,0.6094956421598137,0.9999645160649248,0.6441148856807806,0.941806689580391
100,pythia_topk_50_temp_2.100000000000001.json,0.02017578088026099,0.2541409075027814,-2.9099077056190055,0.16462706757887363,0.04837210040144771,0.13375317822862165,0.15078470354019105,-4.497438713161644,0.8511388978523339,0.954628177758719,0.8732365186603195,0.9966581552205439,412.8528460466592,-6.561574956343644,1729.059562667057,0.9961716694093301,0.014763712114135153,0.9786339466887438,0.2416490857946554,0.7549543881723813,0.9999742306067136,0.6099814356478278,0.918698173958364
101,pythia_bs_3_temp_0.7500000000000002.json,0.04339716922085401,0.31990071212561066,-2.7666399056663016,0.23542608742651927,0.09045116109484982,0.2033375523371225,0.2205142471504481,-3.7015981075758924,0.8723760825956991,0.9533626017987901,0.9174208930347237,0.9989011261410609,173.24518386750233,-4.057911615259263,632.4525813666717,0.9450522780064685,0.20071001246975925,0.7387355460069449,0.16563088177847224,0.5074555428739738,0.999960641524118,0.6546785201810166,0.951675958229688
102,blender_topp_0.7_temp_0.7500000000000002.json,0.06332711404404577,0.3211413926294276,-3.0513815486837244,0.29029806111880796,0.10954334450424011,0.26648509549332705,0.2665236933520071,-3.620447700033207,0.8977428497914561,0.7246313655609303,0.7577088492431423,0.8682986512356289,41.732370905191125,-2.363833351880804,19.565334109253364,0.6217579511132889,0.6330163608990975,0.2747131020411554,0.15920256318974724,0.44730589407526633,0.9976170741335184,0.48384921422941174,0.8298885674618991
103,pythia_topk_50_temp_0.8500000000000003.json,0.029325705221063616,0.287545982483167,-2.84061207788024,0.1933267029222457,0.06774707649069428,0.16347349889194576,0.17998555574657563,-3.8676317060638765,0.8598879966324938,0.9568948880612436,0.8942439679961541,0.9978994393277025,290.6971423687718,-5.21334128635581,949.8706560189821,0.9799687019061751,0.0541445612741567,0.9256319417048485,0.18191554467564258,0.5843058244806112,0.9999559057021666,0.6481122824257027,0.9427426213245533
104,pythia_bs_4_temp_1.3500000000000008.json,0.03212079960612104,0.2875517239459215,-2.837054485548474,0.17604035269820914,0.06500050227608573,0.14862118792994708,0.16380740848609893,-3.67996447693131,0.8549369977328009,0.960656168709213,0.8954230489871917,0.9981422466720512,332.82218072492094,-5.440271783004555,1752.5319813855015,0.9894159435246913,0.034759118400679904,0.9519918469978598,0.14052093787063225,0.468328432059002,0.9999544690988346,0.6602414904352658,0.952908234950715
105,vicuna_topk_70_temp_1.3500000000000008.json,0.01939988818127298,0.23821727847809013,-2.847871376362019,0.14228515684238624,0.04752358881804086,0.12284650776381542,0.13395891566512697,-5.927997157186688,0.8051112058286916,0.9689925076529646,0.9164889315888028,0.9952962890655579,892.2798191114402,-9.157246445688521,11349.43996135481,0.9991245223366737,0.0010496239421463704,0.9988965878297483,0.524634990717977,0.8730701934952655,0.9999751717389705,0.6606203904730046,0.842450178239517
106,koala_bs_2_temp_0.8500000000000003.json,0.03576922506179858,0.29266282201297916,-2.793413559814732,0.24388212731628123,0.08787329242881795,0.2148580520500418,0.23030233850436954,-4.024345169803183,0.8636334280451696,0.8370539621371188,0.7688126033455613,0.9985326452102355,247.9258230024129,-4.75772203361752,799.0908373907682,0.7477898135336544,0.27826781890191465,0.6705986231324654,0.1547164042195383,0.4308988317571326,0.9999666570542093,0.6376579762819057,0.9207718192650106
107,pythia_bs_1_temp_1.2000000000000006.json,0.026187490438687958,0.27895436218749387,-2.8818333220027967,0.18761223049708747,0.06108323798199235,0.15583528947718892,0.17379478278696928,-4.024485629163906,0.8576412246915286,0.9536681972386656,0.8785633565669619,0.9976585842445045,322.00401028197246,-5.5510354146770124,1421.9200729031695,0.9861806152136888,0.044426696062022215,0.9386691729580025,0.19809121911725017,0.6361510022383743,0.9999664816445483,0.6372835509673149,0.9360557589567974
108,pythia_topk_40_temp_1.750000000000001.json,0.022567351783727572,0.2693222082801244,-2.9007830223841276,0.17603044653763605,0.05539426782413762,0.14571755830242714,0.1627018520863353,-4.283732155998628,0.8555496864782307,0.9461414739934255,0.8541765185208184,0.9970587446598825,363.89277703765936,-6.065137609848107,1103.6491456920926,0.9889003775052287,0.02361491239999375,0.967464421598571,0.2214914802124773,0.7099719927510649,0.9999720701473749,0.6221504071671403,0.9312282566658645
109,pythia_topp_0.9_temp_0.7000000000000002.json,0.03266826091356164,0.29051549760537054,-2.8382836648959198,0.19993474522770377,0.07111727300409035,0.1684724078689584,0.18458488690189717,-3.7726601162749924,0.8624611335670302,0.9566397495411184,0.8968908684907942,0.9979830853685826,270.55020825582034,-4.916717858376583,693.770411275788,0.9764899363801016,0.08553740866719241,0.8857097048028343,0.1621408480323861,0.5311934778500661,0.9999629867100763,0.6523333341928427,0.9501307783629708
110,pythia_topp_1.0_temp_2.050000000000001.json,0.02105804746986913,0.2592332034052563,-2.8859000606742318,0.16992960581332972,0.050820543099288955,0.13920598066578854,0.1550283666066856,-4.465242520601811,0.8515119409274482,0.9519015603495411,0.8710955991621181,0.9968425095200778,400.66675485699096,-6.443106158958405,1723.9263252477008,0.9898549485862576,0.01970112129083913,0.9735821028889925,0.23971135415492165,0.744895840542598,0.999971661634579,0.6139264867784743,0.9278885692074328
111,mpt_topp_0.9_temp_0.8000000000000003.json,0.03372262639213852,0.2898705564306623,-2.807150447476125,0.2378520311920951,0.08557988547651504,0.20869517234565613,0.22462916289284374,-4.004351165347204,0.8631088482234665,0.8413369277897147,0.7631120792475358,0.9985258499821107,260.98329797248863,-4.910782045219409,855.5969592102767,0.7659441364677498,0.2527530875275952,0.7027067849476397,0.18391700010622852,0.5150313842087876,0.9999668427961383,0.6345714117906137,0.9244359707112662
112,pythia_topp_1.0_temp_1.0500000000000005.json,0.028211919432011283,0.28116999001019144,-2.859107083870557,0.18955873223174186,0.06509482039469688,0.15943598363253597,0.17631769559555657,-3.9554256489855013,0.8586978883088711,0.9574420885491409,0.8927408062973154,0.9978687099679439,308.9012838172022,-5.403380736137087,1335.7722796041953,0.9831003972895193,0.051725195180413186,0.9284091419168613,0.18733542008247628,0.6099959241899328,0.999962099926744,0.6429299676495945,0.9474303014875055
113,blender_topk_50_temp_1.600000000000001.json,0.027240195299502674,0.28314789282141556,-3.1713185262584496,0.21642964099960982,0.0654266725117713,0.18534658712485724,0.18545650169175548,-3.8699819341690125,0.8798268653586776,0.815095841129483,0.8973945964059015,0.7940523156125974,120.50404793836826,-3.485725823851651,55.21857084554095,0.9480293331260521,0.25226996500567755,0.6749997961964221,0.14625235549744262,0.49218156368726257,0.9997880959916927,0.45410177050408473,0.789216800509086
114,pythia_bs_4_temp_1.700000000000001.json,0.02705742823466778,0.27606397812625183,-2.8667957630448924,0.16880385979629747,0.058541706892690386,0.14168114573126211,0.15707328032710774,-3.835222742839423,0.859454141052548,0.9732381884185719,0.9255688504044647,0.9977886704858654,336.3537603254908,-5.449123907679763,543.2025657574034,0.9978857295915771,0.02075568625368425,0.9698314100707341,0.1569766186662061,0.5418900730345756,0.9999701463148923,0.6497235458515928,0.9534435037351802
115,pythia_topp_0.9_temp_2.050000000000001.json,0.021619020913837217,0.263216663442695,-2.9111114563588387,0.1702557164505581,0.05100798211763313,0.1385843117963852,0.15548337971751974,-4.340346359059901,0.8536691478115762,0.951635224418458,0.8671285605492423,0.9970243475838511,383.22565416291843,-6.244478278358691,1412.8578677418957,0.9925701701004629,0.017778243356811926,0.9760731941846774,0.22346168492260826,0.7137129109863672,0.9999718086155718,0.618871141799944,0.923347229949891
116,koala_topp_1.0_temp_1.8500000000000012.json,0.022845056530390824,0.2714897925628189,-2.95218305328566,0.18427087951639204,0.05733094460057769,0.15120011402487527,0.1713122133617515,-4.423964988014741,0.8543424707256959,0.910438447460164,0.7421770719917616,0.9972036707257937,350.1681053462679,-6.258617335399583,2215.296701632556,0.9923294263817007,0.01776376524107367,0.9744865718523089,0.2397841562587085,0.7344769330734243,0.9999749681395376,0.6321720478529921,0.9332756414162163
117,vicuna_topk_70_temp_1.700000000000001.json,0.019305483467912887,0.23736761693999223,-2.8483025349213746,0.14179618523794466,0.04775096014808453,0.12250002004743826,0.13353814993248989,-5.928757850775021,0.8047983696561061,0.9675162110414004,0.9107632773974653,0.9954691485078158,901.627565379494,-9.178977837114733,11557.740209067413,1.0,0.0006402287367549532,0.9991724635805223,0.5247943184375703,0.8746120899694801,0.9999748411063919,0.6616128778947379,0.8435285667364368
118,vicuna_topp_1.0_temp_1.550000000000001.json,0.019548465211529944,0.23717863249244028,-2.8341367383280356,0.1420670436164037,0.047463715105108495,0.12255801863796331,0.1340199869032334,-5.863979261719392,0.8012904936899403,0.9640464255842912,0.8994665629211076,0.9958544176422761,983.1358639474988,-9.313803347832462,12295.74993161479,1.0,0.0,1.0,0.4813638182909746,0.8571758427831084,0.9999732300489842,0.6695486694753529,0.8464136263056993
119,blender_topk_60_temp_1.3500000000000008.json,0.0409059727297035,0.29480236754841205,-3.1365035084302058,0.2291459206340764,0.07785567317603478,0.2002687653707737,0.20019059715013585,-3.751378733313872,0.883362363120597,0.8331851197705685,0.9109465798227974,0.8226160068179652,103.93916271517988,-3.3043902823477778,57.00914046098826,0.9265856648851978,0.31175480281880136,0.6056921737223108,0.15083308973984216,0.46712275044664253,0.9990198690153076,0.49778759555670926,0.8308948177905177
120,pythia_topp_1.0_temp_1.3500000000000008.json,0.025332672836778244,0.2727926648788182,-2.8876932955576566,0.18332683593197277,0.059276457171126326,0.15231423622063747,0.16987732643858247,-4.111738630072148,0.858091391518503,0.954051677488891,0.878914695562814,0.9973435993185025,331.2570760326185,-5.721778928815943,995.1726548536864,0.98759605667051,0.03588516646032633,0.9498373294984755,0.2089620156152704,0.664123073903229,0.999962861826998,0.6305377980869614,0.9374667265431914
121,pythia_topk_60_temp_1.9000000000000012.json,0.021164623970756268,0.25894652233751525,-2.9008238645259268,0.17192202269982196,0.05206872394700537,0.14053354074842556,0.15711028151765805,-4.4390103558978,0.8513180126766403,0.9506150733645642,0.8681632649828108,0.9960081820975325,405.00174204430033,-6.4986345270108,2101.013400382442,0.990564612558658,0.017982878559290483,0.9763653800404382,0.24394915941767703,0.7489625599409812,0.9999723405183437,0.6132666529240255,0.9224531615903239
122,koala_topp_0.9_temp_1.3500000000000008.json,0.026980225516850413,0.28180206566581295,-2.910835892260672,0.19694390555610722,0.06643012607380538,0.16476950186778222,0.18328490173838885,-4.126314860785413,0.8534080253574318,0.9197327093827452,0.782999146792297,0.9974716912529512,344.13942766549553,-6.005130822303909,2983.7244455297177,0.9794909997723317,0.03466862570725093,0.9558624406863073,0.22001102680563941,0.6625326898708581,0.9999754906656269,0.6487922451957194,0.9354176227570715
123,vicuna_topk_50_temp_2.0000000000000013.json,0.019941401762008714,0.24035372480696152,-2.8214378827559448,0.14694629905632256,0.04947986828034612,0.12707963113631415,0.13834898553751274,-5.840982716881441,0.8028285373188928,0.9701317809174254,0.9184716647463563,0.995576315747951,902.0495995358818,-9.248780943650974,12104.430084007146,1.0,0.0,1.0,0.5252777560950225,0.8672098303726459,0.9999761255924592,0.6748289915328035,0.8491445687050765
124,vicuna_bs_3_temp_1.4000000000000008.json,0.01914663669578691,0.23632831443358343,-2.842777856246742,0.14066995761386258,0.04679441887047772,0.12109410073320846,0.1325501354576216,-5.9299117596689355,0.8050827204822777,0.9730227228663685,0.9269960227738301,0.9956925900761254,889.1901287174144,-9.235688132985382,11536.81004460308,1.0,0.0,1.0,0.48565700566789594,0.8552467960918665,0.9999735942465031,0.6639569562100217,0.8481918953905976
125,blender_topk_50_temp_2.4.json,0.008946455894842834,0.24527557463276128,-3.2131913570698374,0.17896327114120347,0.03940182531088163,0.14809614043727992,0.14796303973437083,-4.350952142226195,0.8660015089358978,0.7118607269059716,0.7297771800734743,0.7041116177277287,190.90269110887462,-4.6766632523346345,159.55466473189753,0.9956889808808026,0.038866615389196335,0.9432948341835523,0.14274416765519968,0.5752062486276232,0.999962519428773,0.4319810489853303,0.7290524469419309
126,blender_topk_40_temp_0.6500000000000001.json,0.06652244474605012,0.3196351611388087,-3.0728720456421494,0.2874971137881044,0.11044988652852032,0.2614046860632835,0.2613808786782615,-3.6621776444161824,0.8964770350881474,0.6787990556437147,0.6888457865570891,0.809445004225445,42.409793463541746,-2.457080962979221,50.461485632435824,0.6300672998302458,0.6143146123864739,0.2987305665102601,0.15650035137034435,0.41520556227327693,0.9980242599346834,0.5197069912043984,0.8221884891456124
127,pythia_bs_1_temp_1.4500000000000008.json,0.024894874479959313,0.27030748946404043,-2.86804159514173,0.18218954553412398,0.058366689842140856,0.1505248320372755,0.1684058723734752,-4.165260716048414,0.8568597380407826,0.9527638839979001,0.8743722791378187,0.9973689235283999,336.7977620725428,-5.808905831891117,1277.8184385752945,0.9881795601351047,0.033641144671527026,0.9531385238506991,0.21649212777684584,0.6791387395349979,0.9999695785179405,0.6322089786042192,0.9366235114402606
128,vicuna_topk_60_temp_2.150000000000001.json,0.01904549936731653,0.23581952320860627,-2.8447206491578316,0.1424029394741807,0.04739286119546568,0.12289540860018203,0.13416091836585792,-5.910318981430573,0.8034978503574112,0.9646030847618652,0.9018592087254556,0.9955067848992013,935.3406114540358,-9.292356808204014,12596.488664143859,1.0,0.0,1.0,0.5174947171851196,0.8735768261964736,0.9999765370317356,0.6732694798994637,0.8471726079794293
129,koala_topp_0.7_temp_1.4000000000000008.json,0.031132483251382095,0.29314292123653113,-2.880856077931448,0.19972414886980583,0.06977202629400686,0.1672722638598786,0.18562151412676758,-4.019308929214019,0.8539858882675668,0.9296571587622467,0.8061213640695006,0.9975757446580517,318.42893396296495,-5.788098737083735,1756.408541016068,0.9860482299672307,0.02898760876376369,0.9625243872512989,0.1914044028792098,0.6150588108341427,0.9999764410551182,0.6646174836851552,0.94970605284431
130,blender_topk_70_temp_1.650000000000001.json,0.02769627265889241,0.2842054953683681,-3.1292435646296024,0.21323044120073503,0.06504598453227911,0.18412984646651964,0.18400505095760744,-3.9128543888638636,0.8790359713271529,0.8351296492557019,0.8783933944291138,0.830385730329531,130.3477330668299,-3.663350397468163,66.14265376448243,0.9557406447779082,0.20857637038337395,0.7296333709537218,0.15269593400117856,0.5212586984782442,0.9998771170814912,0.4654650636957977,0.8173356160422589
131,koala_topp_0.7_temp_0.7000000000000002.json,0.03775340724250169,0.29770997266273885,-2.845395260499809,0.1999841780461339,0.07410637939309508,0.17072284110529398,0.1884472759202813,-3.816453942554986,0.8529016461544381,0.9258041982551035,0.7928333552450214,0.9981776337943717,293.41417477723485,-5.4763128982348235,1448.3867774289636,0.9864351769609865,0.037320519877928844,0.952332516962466,0.16580353249018753,0.5295881199215466,0.9999760761409102,0.6806106533340079,0.9557314843073756
132,vicuna_bs_1_temp_2.100000000000001.json,0.01957811006837093,0.2385567572254444,-2.8396773634549373,0.14456971781853317,0.048822160028728384,0.12516790344669196,0.1362254552704595,-5.856726507385652,0.804301873237671,0.9452620755290807,0.8443157225230246,0.9954016276734148,893.190852043142,-9.229112509826694,11716.418501638953,0.999172450848286,0.0009363349113493117,0.9987312789744056,0.5093587609101458,0.8663440637615154,0.9999753107169348,0.6729965940685215,0.8493665144188546
133,pythia_topk_70_temp_1.700000000000001.json,0.02136498908035986,0.26138342062038844,-2.8950373848717295,0.17139013640386702,0.0529519664054144,0.14108505927839016,0.15799122679292454,-4.370359570325496,0.852509969281768,0.9484424165318295,0.858765293714433,0.9966730955607428,382.90554732049327,-6.309665885787957,1375.9004493372927,0.9919891697399373,0.01989288922504923,0.9721443576673624,0.23588427972604623,0.7295529665486767,0.9999723118507791,0.6164514133800008,0.9241471876663703
134,blender_topp_0.8_temp_1.0000000000000004.json,0.060715652461462655,0.322424388906943,-3.0445752183277763,0.2843390409326373,0.10606667234636852,0.2593565077797485,0.25934146475498676,-3.5918085296789486,0.8956941515505911,0.7721865101849346,0.8614631695770198,0.86616072922694,45.99507246117207,-2.427732588978728,25.221717904423247,0.6718674815710427,0.6161115874357098,0.2950022533965424,0.16686452974541618,0.4633578085286642,0.9978876014749607,0.4874380999702012,0.8351680147715888
135,pythia_bs_2_temp_1.2000000000000006.json,0.032667076958420874,0.28989459454522754,-2.835067447237596,0.18463191808402313,0.06861276567674787,0.1578034904682596,0.1725794271023637,-3.7004878946201116,0.857327125414101,0.9593763228728475,0.8965002487091839,0.9983569157864144,306.2321984924285,-5.20723678078146,1388.1151006913958,0.984181282469308,0.0546868205960958,0.9240056012752662,0.149061714064616,0.49231798582544484,0.9999559748626663,0.6576546645743814,0.9508921179868176
136,vicuna_topk_60_temp_1.0500000000000005.json,0.019024576199109737,0.23570735808765164,-2.843974672720762,0.1425416113526762,0.04747705081312159,0.12259046787591593,0.1342637587150396,-5.9121909079427475,0.8035099298538331,0.9640327464942634,0.9004650889175668,0.9953421897783069,933.1202792765591,-9.281289749963772,12431.654352755028,1.0,0.0,1.0,0.5171846210539246,0.8735991135064346,0.9999764387258786,0.6707800945681417,0.846818825588347
137,pythia_bs_1_temp_2.150000000000001.json,0.020343674408463353,0.255774652550753,-2.8934403520547796,0.16551964316406623,0.048367532616621155,0.13522414676891115,0.15161430788562047,-4.50719676562445,0.8504678746144136,0.9487869061606595,0.8591412101682828,0.9964964504471284,418.49667305975686,-6.615445175340171,1737.7550133690027,0.992983370297842,0.01760094605674118,0.976036476256468,0.24447577713643673,0.7572139751762665,0.9999715666732711,0.609609262140576,0.9289580967355676
138,vicuna_bs_3_temp_1.8500000000000012.json,0.019130771861627528,0.23585184086685254,-2.84279588641289,0.14038231536529688,0.046870691928048144,0.12128444925417378,0.13225150304699362,-5.937621351712213,0.8047912630862846,0.9731168038564117,0.9277546899503434,0.995459337571341,892.2965745662236,-9.244001221655735,11708.281966956465,1.0,0.0,1.0,0.48741282951679116,0.856262677484787,0.9999753164504478,0.6651184430610918,0.8459633879049986
139,vicuna_bs_1_temp_1.2500000000000007.json,0.019466438330573484,0.23740555197660063,-2.835211698690015,0.14271964273106694,0.04751360891679145,0.12312849491053791,0.13459806319374645,-5.86779452708059,0.8042828471125486,0.9533847141762943,0.8681701851845771,0.9953560493513195,899.3660405094274,-9.219297802929209,11436.32792774569,1.0,0.0,1.0,0.5104069665013968,0.866967858525881,0.9999752891565372,0.6720126748741987,0.8492522375967974
140,vicuna_topp_0.9_temp_2.100000000000001.json,0.019241876973251377,0.23644315473646357,-2.827133513285306,0.1445982800926092,0.04842551012288518,0.12475112599908214,0.1361546131091197,-5.904951769746616,0.8013677612574163,0.9686608983204691,0.914155062330856,0.9955070563452039,1001.4993503366516,-9.382584995333042,13814.367310830095,1.0,0.0,1.0,0.48244648318042815,0.8611981844170825,0.9999755340253184,0.6797936888251133,0.8493131704830036
141,blender_topk_50_temp_2.050000000000001.json,0.016026367823389332,0.25625251647428854,-3.20523768818689,0.18966723029523652,0.04649883791249933,0.15986985485345245,0.15989290367659398,-4.145119134314314,0.8714882272756649,0.7703544983601508,0.82512348568833,0.7480796463838881,161.86371054101514,-4.147236838440116,102.90505895921687,0.9864519439792566,0.10510064222896762,0.8511678901931753,0.14382995603451126,0.5460636515912898,0.9999362530713091,0.44041847427915,0.7442280324206283
142,koala_topp_0.7_temp_1.0500000000000005.json,0.03551686449730265,0.3001817519899538,-2.8460901903962803,0.20128800376113737,0.0744500629003229,0.1709106419709128,0.18790357898349255,-3.8956166183303496,0.8540765637147403,0.929072432976451,0.804208155862312,0.9979945505429844,307.16819060422563,-5.6490363162368675,1544.1004337547072,0.9853667095255798,0.03363156373208622,0.9572500627673219,0.17638763237720184,0.5688552372621911,0.9999749905957965,0.6756565328799412,0.9545514622846906
143,blender_bs_1_temp_2.3000000000000003.json,0.0030292441790167927,0.18750606860801314,-3.1976414254767622,0.15401425497641588,0.015983474936335187,0.1261716687611993,0.12614641811832888,-5.19826475460687,0.851459484480187,0.47445501286353525,0.4150360521792761,0.5037210681259315,220.2875419012038,-6.429517636116119,1206.213190880333,1.0,0.0009395277941497653,0.9982310817291441,0.24258872651356994,0.8257387462027065,0.9999764541944186,0.4072506383718374,0.6075092205836788
144,pythia_topp_0.8_temp_0.9500000000000004.json,0.03121718939724615,0.29063782363128926,-2.83203972526686,0.1958405754482448,0.06958137781970976,0.16572552884194058,0.18293348715484514,-3.8015580802021143,0.8608554249894403,0.9559603264876065,0.8928785217454253,0.998255669353959,284.9303067883096,-5.053687574633726,1534.1260130590445,0.9778474508264897,0.08232292862754442,0.8888962267984728,0.16316506801758943,0.5407374171923249,0.9999605156257301,0.6500231638282,0.949239434470947
145,koala_bs_1_temp_0.7500000000000002.json,0.03138862099908047,0.2877752173967804,-2.8297338204715916,0.23068643846912745,0.08275975970112007,0.20218263795913904,0.21724477915909118,-4.038748455668738,0.8592259504035384,0.8408666456622599,0.7354220790649253,0.9985399684590662,279.5533219737593,-5.184667599550959,1086.217055012147,0.7914316750982446,0.22131213956373322,0.7406845235171374,0.19712581344902386,0.5386936083631516,0.9999685113678476,0.6463623897047464,0.9228149994046899
146,koala_bs_4_temp_0.7000000000000002.json,0.03579187671053888,0.29351098979263845,-2.787971069256146,0.24336281270639795,0.08862606961803833,0.2152585107509502,0.2304216693564309,-4.037168474378949,0.8632479612836856,0.8345968261551562,0.7628436112804219,0.9984979574570436,249.3914785056616,-4.785459061153838,863.022500676711,0.7464260599839421,0.2795453914568865,0.6694225709955173,0.14685314685314685,0.41172405382332616,0.9999672311221908,0.6376663633661424,0.9226475541287649
147,vicuna_bs_4_temp_1.550000000000001.json,0.018720117598923024,0.23368683863694956,-2.850993410618845,0.13829825764386505,0.04580644704188711,0.1191060144283613,0.12994098226339512,-5.935538446258208,0.8064343840301873,0.9722405554693163,0.9251284001181115,0.99544504989603,882.2540549751575,-9.237619963564761,11700.43581625378,1.0,0.0,1.0,0.47340515676068273,0.8565509712953085,0.9999754902475583,0.6588386011446168,0.842137751501718
148,blender_bs_1_temp_1.0500000000000005.json,0.014683879268276925,0.24216317343867,-3.155231222599924,0.20498072936357903,0.04555653920940102,0.17607863705636528,0.17614965071972755,-4.409157910662328,0.8730972540641356,0.6875276576304492,0.5827297420069891,0.747109256127783,112.94427175894909,-4.096523503251804,123.86033664517228,0.9780311059044925,0.12239300866219636,0.8247392975932191,0.19081646765939791,0.6574203837046344,0.999908609177641,0.46308454003685223,0.7067944522704911
149,vicuna_bs_1_temp_0.9000000000000004.json,0.01956959045090821,0.23780301140188265,-2.8384643843274318,0.14334206391706925,0.04799371484076119,0.1237379366428725,0.1348126654831038,-5.863182879163173,0.8042397727827749,0.9506823657505271,0.8598362005205765,0.9954274919085607,899.9070173914887,-9.257121145352617,11831.249267723482,1.0,0.0,1.0,0.5093401322764679,0.8662989434431324,0.9999753213478234,0.6743231418436181,0.8538722621952604
150,mpt_bs_1_temp_0.8000000000000003.json,0.03141416481344623,0.2865332267035134,-2.828264300354975,0.22937936210069748,0.08106139318748135,0.19880265324527518,0.21559493600008825,-4.045799994038675,0.8593533306059713,0.8548758137727792,0.7637824748090353,0.9982103958636344,281.2342673820153,-5.221988113497544,1253.2225663692097,0.805801120128021,0.21392620067776213,0.7500517297922024,0.20750269396551724,0.5664854693706879,0.9999698802440582,0.6445426332926703,0.9226345485094972
151,koala_topk_40_temp_1.9000000000000012.json,0.02759880916673683,0.28018514550439194,-2.8815219080997614,0.21400727200979477,0.0696275719161461,0.1806088679316894,0.19970098791828983,-4.402129579880434,0.8406777036691715,0.9345757384337667,0.8216496601892874,0.997120786883788,359.6500659160608,-6.7145611725707575,3756.1655518070493,0.9863432209334784,0.025753339475977167,0.9643678304827649,0.27309086364204477,0.7355995613752176,0.9999770046116594,0.6856575713367883,0.9228200389311195
152,koala_topp_1.0_temp_2.35.json,0.022294437255508115,0.2653520165445716,-2.944427295593556,0.18397145721871894,0.054972046900206434,0.15109360697984897,0.16987517523334603,-4.602113621507236,0.8517426499025617,0.9070493423716217,0.7401227624433271,0.9963542237310467,366.4920714261441,-6.465381272424465,2219.082522741982,0.986022293166279,0.02382998999227835,0.9689304357081474,0.25853395616241465,0.7622221051522495,0.9999736459078435,0.6184223288136398,0.927566564908785
153,blender_bs_3_temp_1.5000000000000009.json,0.03444424761210026,0.2835513387272628,-3.1173939783730824,0.23099172129872902,0.07062760360326055,0.2027961093142675,0.2027193412854673,-3.862531720039123,0.8828079951311161,0.7777852606034396,0.7956912864879515,0.80386193435814,87.09933953298174,-3.045255068027478,38.39090665552127,0.9012363444282981,0.3799211199822921,0.5231828208827745,0.15048025613660618,0.5104364326375711,0.9991169058249326,0.46890551575976525,0.7853703933592068
154,vicuna_topk_40_temp_1.9000000000000012.json,0.01904074131404657,0.23492414839371437,-2.8400160366284823,0.14195649153016787,0.04747796260873668,0.12262167012910968,0.1338008146215984,-5.8764720932993,0.8048502255178883,0.95977639711296,0.8875244085917322,0.9953631974293856,941.0129532117534,-9.280414622506441,12087.123325669752,1.0,0.0,1.0,0.4735845391861707,0.8563573028116447,0.999975390508323,0.6773575431777384,0.8429057728723139
155,koala_topk_50_temp_1.3000000000000007.json,0.030483784739939013,0.29217735694323177,-2.840574254014927,0.22945118684574875,0.07736224380022168,0.1944655789611176,0.21353376937852264,-4.247104336599071,0.8430381264380797,0.93934668472381,0.8478368478917143,0.997992053120313,345.8079944540669,-6.671879954932139,4650.4165107325625,0.9732360251070615,0.03892840040998232,0.9526554780509399,0.2540618923639719,0.6902368376214005,0.9999776810467362,0.7110409311397758,0.936044229857086
156,vicuna_bs_4_temp_1.5000000000000009.json,0.018663465854980753,0.2343866179177123,-2.8510159932539794,0.13786673053921827,0.045891743740725376,0.11905994202751213,0.12966801102121966,-5.928351293823762,0.8066200034651824,0.9734516450503625,0.9288857863529026,0.995401993364036,884.2243968052445,-9.23273233377872,11500.962669446477,1.0,0.0,1.0,0.4777046960390772,0.855486173059768,0.9999752375549209,0.6547690096175025,0.840133376413945
157,pythia_bs_4_temp_1.750000000000001.json,0.030243145617547797,0.2869692400735089,-2.8579838529139576,0.1756361321419278,0.06218256045443057,0.14725277857256341,0.1642149480296733,-3.853199780704024,0.8595435265190376,0.9710722414348387,0.9210188173798335,0.9975580540233719,333.35858627551136,-5.469729175447132,695.8403567004225,0.9963764569076254,0.02086011895382555,0.9699277174231409,0.16143191142088315,0.555232295895354,0.9999690373579343,0.6449910349143531,0.9489232218844857
158,blender_topk_50_temp_0.6500000000000001.json,0.056973759177338344,0.30874907294230264,-3.0961186882250296,0.27808912710833544,0.1033572307144927,0.25440931067633515,0.25455622387848703,-3.6600762621195377,0.894389639218489,0.702559205323687,0.7273932456338555,0.8436803006110265,41.2833724087055,-2.279820107205294,18.447874286392594,0.6131665613547428,0.663292809020435,0.24692175084781412,0.1463995516951527,0.4039011899382437,0.997458709564381,0.4839910077815782,0.813214028662888
159,mpt_topp_0.9_temp_0.7500000000000002.json,0.032858858687554914,0.28870948710340594,-2.8119993890096286,0.23681645261072648,0.08446042337803156,0.2082833196071524,0.224236559439469,-3.9946192591367122,0.8636857303445469,0.8416430574072293,0.7655704401944082,0.9984777258608288,257.5690090436587,-4.8714010746398815,830.4065495866192,0.7645490860747983,0.2580218621852752,0.6966145215921756,0.18193021372486884,0.5103455826004452,0.9999682615419667,0.6360749906462754,0.9235245734602512
160,pythia_topp_0.8_temp_2.3000000000000003.json,0.021865303043173762,0.2637391256316416,-2.9026512510492233,0.16993031841260375,0.05155693685829753,0.13938842034352014,0.15539886393276509,-4.329314938766923,0.8536196054222589,0.9534381133922565,0.874650222715559,0.9966420202193136,385.33629391085583,-6.248304274662273,1388.4458190535518,0.9913221616026374,0.021839997480103252,0.9693134062717376,0.22262716601453325,0.7147757678322318,0.999972525722756,0.6248626916824218,0.9279839443453477
161,vicuna_topp_1.0_temp_1.3500000000000008.json,0.019564148683046224,0.23748903068847368,-2.831832530861627,0.14176191844057529,0.04748016230268345,0.1222089415588205,0.13333023645544062,-5.852364890799971,0.8008047538792681,0.963460772868189,0.8974252933339903,0.9959857105492113,987.8990716667432,-9.323109949972384,12397.02297060611,1.0,0.0,1.0,0.4792819408627726,0.8575096936548289,0.9999731819113653,0.6731560909318064,0.8514335858383644
162,pythia_bs_2_temp_1.4500000000000008.json,0.030554526778649522,0.2923373322040991,-2.8442974522978606,0.1849717168816182,0.06509564494030667,0.15557619002718245,0.17161086996346353,-3.7903294910887677,0.8589099612169132,0.9652572583314027,0.9082083038236028,0.9979086829450183,309.63033268937687,-5.306984445457414,813.9564495747078,0.9910101363143584,0.038721942960254795,0.9459293102147848,0.16211733484977728,0.5359413677619764,0.9999620341705177,0.6511921517416566,0.9506881597828875
163,vicuna_topp_1.0_temp_1.8500000000000012.json,0.01963006894742252,0.2375104605152832,-2.830934890943443,0.14223644267608726,0.04766225085606421,0.12260548261278334,0.1338619046565588,-5.856949525510142,0.8015423244488741,0.963625331212443,0.8977492949500762,0.9960717371327127,979.214470975358,-9.305686866480096,12350.9999870412,1.0,0.0,1.0,0.4853898143262732,0.8574852459861351,0.9999726334052955,0.6731513606940577,0.8511218200213759
164,mpt_topk_50_temp_0.8500000000000003.json,0.030520054299021184,0.2868833972645467,-2.829991860356264,0.22688217529492577,0.08020434378245112,0.19787467565960332,0.21358109820625,-4.064723763771669,0.8575957133798656,0.8493513220802695,0.7329032301308388,0.9983399614900769,287.3935628766245,-5.3166535712181915,1330.987724344341,0.8192375879626426,0.19890156663744285,0.7680767931246192,0.2116609180153887,0.5794402140358098,0.9999714434624674,0.6476060191919665,0.9206417805789587
165,pythia_topk_40_temp_0.7500000000000002.json,0.0320548936057196,0.29236402888748475,-2.8255743499628765,0.19477137395263905,0.06887195193137849,0.16465836467249695,0.18181654280913473,-3.8305452319089777,0.8612965679837611,0.9591178700059806,0.8996004322621968,0.9980902075170276,285.32806274360104,-5.103949273078497,1037.0639933526575,0.980928725334612,0.06512992332242011,0.9104844625464789,0.1726056769450684,0.5569437896170569,0.9999591991275489,0.6550875875001441,0.9503071033405158
166,blender_topp_0.8_temp_1.700000000000001.json,0.030898070690106604,0.2920172974917227,-3.104976168018066,0.22083193571927928,0.07082440447952917,0.19116344011029465,0.19110063497430804,-3.8171984552142617,0.8817079272681104,0.8558078613702818,0.8911397461824726,0.8604082073180546,119.11818427972403,-3.4747896404784315,59.08536946098959,0.9491940773982767,0.26193362107013607,0.6615252309781003,0.1531050493325595,0.5061375618786976,0.9998844839886338,0.4602739477384544,0.8306925844332065
167,pythia_bs_2_temp_2.050000000000001.json,0.02567402911353671,0.27379335684007716,-2.87960421644853,0.17601538463829225,0.057456148604546634,0.14557244342118392,0.16216534708553326,-4.0311309739439665,0.8587035208283541,0.9653431664208788,0.9075947903385498,0.9972464038518244,335.4697002153106,-5.596057173054375,634.1838069912162,0.993166409412625,0.026979848928923963,0.962459521237511,0.18553225915189106,0.622537412933036,0.9999715868600146,0.6389179118948136,0.9435133279370282
168,vicuna_topp_1.0_temp_0.9000000000000004.json,0.01955267974086269,0.23741649467280207,-2.8307806592367455,0.1416405500392514,0.047594337201188996,0.12213654722355541,0.13325835860009844,-5.863108502122348,0.8013733917462802,0.9670312559856358,0.9083178340015894,0.995949807112107,980.6717174377735,-9.317603965881089,12475.48087854741,1.0,0.0,1.0,0.48471670290670066,0.8578678901904493,0.9999725482387389,0.6676575593157618,0.8516919428822333
169,pythia_bs_2_temp_1.8500000000000012.json,0.027035315673941247,0.28271704258758973,-2.8667592281150913,0.17985139525332383,0.060681927948329106,0.14978739813249675,0.16627391595252844,-3.9370271774953256,0.8591769295847249,0.9653860717909429,0.9045043910920543,0.9974170386910678,328.3035489172217,-5.504880906468132,888.532714894174,0.9959651653198965,0.030684981341025496,0.9569032721715214,0.177069772753226,0.5953911234720827,0.999963598762581,0.6423726171284974,0.9448542321298667
170,vicuna_bs_1_temp_1.9000000000000012.json,0.01957264037106099,0.2371636954743313,-2.839031509144273,0.14363524195198357,0.048100257606499476,0.12392523365337424,0.13508294670154739,-5.875912067646493,0.8046272437056463,0.9483933971316396,0.8529297225243778,0.9954128189531262,889.9711531389125,-9.224043555536952,11532.515128998799,1.0,0.00014634156904939563,0.9997152647174168,0.5132884076626032,0.8686275017476633,0.9999749996141346,0.6702998453277147,0.8522039565924026
171,vicuna_topk_70_temp_0.9500000000000004.json,0.01925302080604179,0.2368142281674837,-2.8431221224621446,0.14218373561886333,0.04752304413382154,0.12207780134132686,0.13362234054685798,-5.928695011712267,0.8045519977987171,0.9702690713912729,0.9189132801058771,0.9955637148601976,905.213025693088,-9.205934764841672,11644.28099592416,1.0,0.0,1.0,0.5237312615170078,0.8742849846782431,0.9999746430612996,0.6624978179623464,0.8392834566218148
172,koala_bs_2_temp_0.6000000000000001.json,0.031229620588306816,0.2784907281286212,-2.825172671514427,0.20317001655295064,0.07203300323233836,0.1782351994449335,0.1916356628331422,-4.9275056398464345,0.8412868039521999,0.9037539829612067,0.7132927025546061,0.9975632703256512,390.14138554291105,-7.474369697661776,2666.5339222493117,1.0,0.0011286891984406894,0.9981389355372974,0.32398508840931634,0.5744130873552636,0.9999719090714961,0.6785959417601387,0.8925930118320775
173,blender_topk_70_temp_1.9000000000000012.json,0.018395178939301017,0.2701152791324756,-3.1508334754464142,0.19664031382933533,0.05204838863746109,0.16430276192281917,0.16454704512578078,-4.082702630985237,0.8733073130757631,0.8175192998216,0.8538123020924556,0.8067419112412171,161.25151520471286,-4.142065474471318,100.21645235851332,0.979718568236871,0.10875717484081565,0.852437585317581,0.1537063953488372,0.5524697683951629,0.9998710034844392,0.4653637538886142,0.8099299765113585
174,vicuna_bs_4_temp_0.8000000000000003.json,0.019902695135540587,0.23925109747836884,-2.845413122662084,0.14042146693611052,0.04690912111412303,0.12125205422023368,0.13238289400375983,-5.938093145290214,0.8042631581097184,0.9728530332275804,0.9260840488645781,0.9958885031377146,913.9190439390337,-9.18409343942278,11581.729096750381,1.0,2.5149377979651372e-05,0.9999453095501046,0.5719299151033468,0.8704012713547874,0.9999728248210135,0.6589110083654075,0.8440147971768
175,koala_topp_0.8_temp_1.3500000000000008.json,0.03250131621049736,0.2912821950569468,-2.8406035135647576,0.22103600858841255,0.0768480606627292,0.18680329138295448,0.20698921939000373,-4.047726436941801,0.8511425533848918,0.9180058203448919,0.798663810688573,0.9976503487101538,320.7833226307412,-6.057723481378194,3592.2900734381024,0.9588431559924722,0.051042613610209446,0.936649536280937,0.2076292653851885,0.6301870565469792,0.9999735567397727,0.6789443121853477,0.9417812744629586
176,koala_topk_40_temp_0.7500000000000002.json,0.03345191767680482,0.2904087345246485,-2.8603098878043447,0.20176767940344048,0.07256529245878789,0.17124532038836762,0.18879332400372068,-3.8884463853730944,0.8479374840049323,0.9409564385118305,0.8361862752180185,0.9983064769981859,323.3422827333947,-5.914766759561211,3357.021174892717,0.9886617045357858,0.020060157020816937,0.9737773175057339,0.18432745388447555,0.5782439051387774,0.9999737132766203,0.698945827050534,0.9454999395752538
177,pythia_topp_1.0_temp_0.6500000000000001.json,0.032644101801341925,0.29357079712095263,-2.8249382045202123,0.19807479379414067,0.07271945668337328,0.168068235156945,0.1844965377717171,-3.778556860998303,0.8616806364847807,0.9568103467805049,0.8945857075406296,0.9982000348682633,276.35328823745874,-4.971304078120593,706.0735286535195,0.9787979731924364,0.07805375213211617,0.894669473699632,0.16462024660656926,0.534170079242674,0.9999596215560584,0.6524360721598647,0.9513365903902866
178,vicuna_bs_1_temp_1.1500000000000006.json,0.019539183962878594,0.23732867069714159,-2.8427487478585904,0.14349396138277298,0.04758828999946847,0.12340072875837661,0.1347007170835976,-5.872826321569378,0.8046817109436692,0.9512819342175832,0.862040829597886,0.9952797560032479,892.068026579036,-9.21559682664849,11406.742913046972,0.9999147264079928,0.0007747174966658892,0.999093424701748,0.5102590569220312,0.867184877204762,0.9999756955789899,0.6723257772519976,0.8483300384204977
179,blender_topk_50_temp_0.8500000000000003.json,0.05937013702581826,0.31317966331225233,-3.082628716806133,0.2817057445288287,0.1028678743481787,0.258084755999237,0.25800992949945784,-3.6042655960830277,0.8949454745094857,0.7233030265505241,0.8173225887386363,0.8336539757552903,40.64001333343698,-2.270274839238868,18.3943597375549,0.6028461931484403,0.6626729875683188,0.25012341143241434,0.1533253402919811,0.4165844776572339,0.9947809559668234,0.4790586436648885,0.8155033229327647
180,vicuna_topk_50_temp_2.050000000000001.json,0.01992510087950259,0.23917787407443336,-2.8267244874594923,0.14553949521311232,0.04898250693237849,0.12607002811800347,0.13708686771305567,-5.851605545781657,0.8023373185393805,0.9709131049284946,0.9213251891269028,0.9953370037561428,908.8582024689741,-9.270675317643118,12483.826150606139,1.0,0.0,1.0,0.5230581579425427,0.8668442786732383,0.9999755098967849,0.6766173012987645,0.8517355645273277
181,blender_bs_4_temp_1.2000000000000006.json,0.04244494801272043,0.30270709622690567,-3.0949817295064905,0.2421669673161623,0.083455666106662,0.21429527842129198,0.21418689951050834,-3.6781168508386326,0.886702765563208,0.8146189229420069,0.8622980190412456,0.8516521012142929,78.94109804443532,-2.72435745573384,25.974597330152534,0.8497301031168025,0.4918036487753238,0.4116010137481994,0.1351911127847863,0.44067964042279956,0.9994323215408172,0.46157157827235895,0.8051746893869638
182,blender_bs_3_temp_0.9500000000000004.json,0.05074518280725629,0.30015718928431867,-3.0799004552598466,0.26842239181738725,0.09337761861015692,0.24278889151585747,0.2429140084749523,-3.6601065093864182,0.8910884706075779,0.7162892920827658,0.7707665779352609,0.8296733130348607,43.4867364538482,-2.1605779359260056,15.09750532378762,0.6370263240869696,0.7065602349473306,0.21064707047289957,0.1414745956959124,0.41365243404949686,0.997039511590778,0.4875651887787846,0.7815621494043073
183,pythia_topp_0.8_temp_2.0000000000000013.json,0.023338452836062343,0.2635107838341655,-2.9011138176810527,0.17500042590180603,0.054360672635772773,0.14375635953187588,0.16107178747465734,-4.210626642307442,0.8562466064412034,0.9575514704984278,0.8862513479589634,0.9971798636273057,359.03884236867475,-5.9513254337984804,1077.9690900816927,0.9910991705750721,0.027816868292091262,0.9612964002812826,0.21033997548908356,0.6829370239643322,0.9999723675136337,0.6234908613389384,0.9311883634307192
184,blender_bs_2_temp_1.9000000000000012.json,0.01799712884422495,0.24960198579489234,-3.1660941650490004,0.20507892108703013,0.05022724342836479,0.17680608696294312,0.17668160981508035,-4.248942299452955,0.8761329417357703,0.7248148731802952,0.661241950319333,0.7643409390678176,111.06387023582755,-3.842831512709327,88.03648224344991,0.9736429240199929,0.1605192211270771,0.773385727891092,0.17663427561837455,0.6187505775806302,0.9999442054537351,0.44474960744142056,0.7277776849146312
185,vicuna_topp_0.9_temp_1.600000000000001.json,0.01933213536994782,0.23775508759889566,-2.8321069298621886,0.14534494471875808,0.04894609877597979,0.12571396157037537,0.13674219286993586,-5.891056312109999,0.801937523191582,0.9672234602415472,0.9100312126804151,0.9953927762044933,997.2406789976691,-9.34321232244222,13296.0594005535,1.0,0.0006041084046567945,0.9989824445361629,0.4875385945411881,0.862992883733887,0.9999755500910994,0.6763577405997889,0.8506596487571666
186,pythia_topk_60_temp_1.650000000000001.json,0.022976069836328324,0.2687296963243396,-2.890230932551061,0.17484186243166017,0.05535465007039439,0.1462939643909506,0.16304968448224622,-4.30685524854488,0.8542860124058619,0.9513496393452929,0.8685426706091938,0.9968171734250858,369.37434784355185,-6.15833292547348,1345.0526162958163,0.9907448190440411,0.02174986133081316,0.96878271476452,0.23179877697011653,0.720811583248695,0.9999722819887326,0.6205759085640162,0.9300903906179723
187,vicuna_bs_3_temp_1.3000000000000007.json,0.01912003401495057,0.2351444816076571,-2.8438733663850413,0.14069234208280196,0.04678615883570866,0.1215316826063143,0.13257629859772335,-5.940863131043429,0.8045975522311751,0.9732164440963692,0.9281801804609714,0.9953984843944023,892.1493712778127,-9.236956146111712,11634.59726182789,1.0,0.0,1.0,0.4876268250433061,0.8569471227037451,0.9999743609246845,0.6664485576635372,0.8441999334812105
188,pythia_topk_40_temp_2.100000000000001.json,0.021307785122713942,0.2601321489748993,-2.883775394163533,0.16939557877091493,0.051791289029690615,0.13892604232182926,0.15667150592450146,-4.427685698430858,0.8528169547627589,0.9509399589879127,0.8660024145406013,0.9968016874455736,393.41170029683303,-6.399275106324431,1521.4554755128995,0.9920560813500039,0.016974814752723222,0.9745055688440396,0.23272506356456585,0.7436528944642652,0.9999719510575334,0.6133649914799807,0.9241930792054053
189,mpt_bs_2_temp_0.6000000000000001.json,0.03056944633484198,0.2798564597931512,-2.8286818881670315,0.20354930990306377,0.07183055365588067,0.1784016574629414,0.19171741383683713,-4.928342088190969,0.8419054069953834,0.9017666077429773,0.7072668753650444,0.9975649833918095,384.8070965616752,-7.430876471474981,2531.862067884888,1.0,0.0010987964364810262,0.9988010086199437,0.32688275530196265,0.5798184730379071,0.9999752500372564,0.6775326575479192,0.8914263826591488
190,pythia_topp_0.7_temp_2.2500000000000004.json,0.02263477852247146,0.2666160555494807,-2.900983361568384,0.17558792576511573,0.05439463804446541,0.14530451686686316,0.16241236890040633,-4.200955332400564,0.8562390760692183,0.9522152324289952,0.8717366022269899,0.997375844236844,358.4874688367514,-5.949933016584059,1493.5449589282507,0.989098545464728,0.026265922350385558,0.9644971319417625,0.21399594320486814,0.684046619166706,0.9999650421744597,0.6236258298158646,0.9296389802289988
191,vicuna_topp_0.7_temp_1.9500000000000013.json,0.019058735618587,0.23550393931772995,-2.843475309008348,0.14018888298291401,0.04697894088137257,0.12116682586618191,0.13202658587865965,-5.909678927165473,0.8034271010177169,0.9687622964789857,0.9143179704867994,0.9955781585348393,955.4439284183675,-9.291575694468072,12382.34020843443,1.0,0.0,1.0,0.4821262197812975,0.860359907509802,0.9999751865505455,0.6580518129354488,0.8506491146627104
192,koala_topk_70_temp_2.100000000000001.json,0.022536553124717685,0.26816865378287,-2.9505923981657007,0.18233067772171174,0.05624426150982677,0.15066158237773272,0.16909694950199333,-4.6189157941298395,0.8501994363769501,0.9182866015319125,0.7683732791186874,0.996422276707116,374.6204842895883,-6.5805162554201,2041.4396746710647,0.9915282258804087,0.0171972556289123,0.9764303952183906,0.2715416860735911,0.7740118997025074,0.9999757898236086,0.6225879940396559,0.9208784627761759
193,blender_topk_40_temp_1.1500000000000006.json,0.03983201522752701,0.30540544262913544,-3.1060577350293466,0.2386877299575341,0.08264404581543736,0.21223429473599645,0.21235425616205927,-3.6934533496657926,0.8857202764622912,0.8231827424779491,0.9272643234190164,0.8133155559962998,90.61134189998242,-3.1082623771686206,56.00041571809684,0.8675679613356702,0.3851946183666691,0.5356826355052589,0.15360558400942756,0.43669594113458343,0.9982318444576913,0.5085214633263184,0.8465179192067455
194,blender_topp_0.7_temp_1.750000000000001.json,0.03190487676993589,0.2928183001142819,-3.1072130688206707,0.22625077016127104,0.07303021514589457,0.19596290169976743,0.19584823768858,-3.795850881832635,0.8825517736957642,0.8524195466507402,0.8961050881984692,0.8586970287435984,114.05910301906077,-3.365654006534065,52.19527812930161,0.9343701928598963,0.2928414706137411,0.6267958634665082,0.1511746680286006,0.5029031730454694,0.9997604630872577,0.45554133440425737,0.8146905486592333
195,pythia_topk_60_temp_1.4500000000000008.json,0.024008973147968828,0.2658816023360272,-2.8929662587408553,0.17625572854988675,0.055184725461894,0.14631062744384338,0.16234473097056557,-4.195699893400999,0.8558159096088104,0.9527748666015705,0.8745414766026789,0.9972302748230034,353.6845394302806,-5.931052988087729,1083.7782834065156,0.9883111427736346,0.029461836903895873,0.9595613321700969,0.21658474335948577,0.6820030011133162,0.9999614961161643,0.6236431749466664,0.9291175149984467
196,vicuna_topk_40_temp_1.0500000000000005.json,0.0191534819637374,0.23597450009166196,-2.852693298895039,0.14298367227520406,0.04811350119639455,0.12377209637238282,0.1345957598476224,-5.867940832474428,0.8046816104877449,0.9628393814040689,0.8970374149160822,0.9952493051966589,933.0584658980035,-9.235409241890139,11611.819031993371,1.0,0.0,1.0,0.47663916418493385,0.8575110088070457,0.9999765183380945,0.6766853166187933,0.8429125798016951
197,koala_topk_40_temp_2.4499999999999997.json,0.026939394249172147,0.27750859707491293,-2.8768615751323816,0.2155653178343102,0.07134566099920805,0.18263543435973212,0.2012613989439237,-4.5239506620682315,0.8375430153104251,0.9292616857701685,0.8124472020171815,0.9975988335145977,377.9280993549235,-6.929032198105471,4187.584985782215,0.9786997662527244,0.034295337277537696,0.9557425546526074,0.2975848837584239,0.7625187406296852,0.9999769266717181,0.6836714575399377,0.9216453854278297
198,koala_topk_60_temp_1.750000000000001.json,0.024473745297361744,0.27454523902584216,-2.925936258627561,0.19240781006421262,0.06115955869278769,0.16026296552486965,0.17915479931206924,-4.427380879082995,0.853370765227832,0.9162698967765948,0.7845274695824767,0.9970887533887355,356.7894731984483,-6.249933750650922,1659.5065554736798,0.9685835463693668,0.04555576149265913,0.943446282520295,0.2717979720260504,0.7466730709462323,0.9999696878727548,0.6411408458300726,0.9280151144390504
199,pythia_topp_0.7_temp_2.2000000000000006.json,0.022893106154977215,0.2639704502891538,-2.8973667091262603,0.17717757934376216,0.054422284092924676,0.14591238936348955,0.16229631870530858,-4.179308161945763,0.8562311708091017,0.9559091366859772,0.8832124669955635,0.997403261238683,354.3377233973047,-5.875093982514894,1042.8544065850856,0.9887727889469086,0.030481318583616534,0.9575215990598399,0.205227029122671,0.675130101981284,0.9999671707411328,0.6257415988551591,0.9296533959882263
200,pythia_topp_0.8_temp_0.6000000000000001.json,0.03454456290560252,0.29865610137157966,-2.7965305302150263,0.19327221240011988,0.0719397810624901,0.16563124359487852,0.18118178519707973,-3.707471621060419,0.8623916906918696,0.9662821236405611,0.9227603614572308,0.9979292868612286,280.50392824301883,-4.9472352204155134,662.103708987689,0.9798442023920756,0.0838917999283064,0.8882519656150479,0.15007854862413217,0.48463658105438284,0.9999618304516366,0.6556283277058171,0.9535259263466798
201,pythia_bs_3_temp_0.6500000000000001.json,0.04427288705126882,0.3207582964759528,-2.7602062559199476,0.23350701204236055,0.09034115471305174,0.2020025012706892,0.21968387042436643,-3.7903418785823373,0.8719659321054906,0.9562963324330864,0.9248595819429362,0.998915953005483,188.43997382179757,-4.225042158271,431.68018503114706,0.9464300376288289,0.20034355369327841,0.7392894846958573,0.19596844238563985,0.5365322520087107,0.9999611494178046,0.6567850274618021,0.9530943244535155
202,koala_topk_40_temp_0.9500000000000004.json,0.03224860126231103,0.29059719910512255,-2.876639883898064,0.21123157174722743,0.07452732090367237,0.1789681150740212,0.19778880035518476,-3.98509087567339,0.8467589228568908,0.9347639032850258,0.8258635594516082,0.9982437056028294,319.48078907415817,-6.0069140789848,2767.830391580264,0.980593772155709,0.03455929772731648,0.9562905597476562,0.2120728474933736,0.6255977001378744,0.9999747066077345,0.6959218147671772,0.9377350541772339
203,blender_topk_70_temp_0.8500000000000003.json,0.06431411401681444,0.3263608757218642,-3.058687896790629,0.2892901967162303,0.11094431440410214,0.26535965635252545,0.26564954648347655,-3.6051844666620534,0.8963286450248443,0.7192158971861657,0.7636045871338679,0.8503706844686041,41.941903306096044,-2.385981130358125,27.813887434676847,0.6194393793209758,0.6240503365037803,0.2897295362898019,0.16199114110947058,0.4409829867674858,0.9952639439003262,0.5007609427871111,0.8390795440601562
204,blender_bs_2_temp_2.35.json,0.009345728847364591,0.22898457915922485,-3.187074160886432,0.18767035861399486,0.03619363416508482,0.15942622158136005,0.15931077254106393,-4.49830204666497,0.8700990940860374,0.6542569751078093,0.5855653308595585,0.6905034698844204,136.96481997212985,-4.449449826962884,163.54026944583492,0.9915549121329004,0.066445152086742,0.9016135083118074,0.17260894170911148,0.6626790227464195,0.9999582848114098,0.43746178891352994,0.6865442670435684
205,koala_topp_1.0_temp_1.2000000000000006.json,0.025982591991137303,0.27600651305122625,-2.9367929372137676,0.18543723150292785,0.05894872672021173,0.1539432153883172,0.17201252418206103,-4.128471094764067,0.8569011103533551,0.9066978224454137,0.7394746822062275,0.9975396201820794,324.1332847134431,-5.748358495921018,1031.7284871651423,0.9832721744332098,0.02885046102445271,0.9625687342996496,0.21090146750524108,0.6636913040180039,0.9999753002652185,0.6513737048319204,0.9446064320603808
206,vicuna_bs_2_temp_2.100000000000001.json,0.018511545769722918,0.23434354796386958,-2.8436613128873294,0.13655770095363273,0.04544414997328999,0.11760410094490598,0.1285792493952221,-5.9336370494896045,0.8063162787404949,0.9682169940001303,0.9133832013364603,0.995224682924026,900.3867310853865,-9.222592267704108,11333.807931356907,1.0,0.0,1.0,0.4668716335383002,0.85712890625,0.9999757054334651,0.6488028081182488,0.8476271138532099
207,pythia_topp_0.8_temp_1.8500000000000012.json,0.02366461746081038,0.2714270809406908,-2.8854390659886513,0.18132142649538985,0.056991492637629454,0.15021210870107665,0.1682173322307623,-4.130578047526862,0.8563246875702738,0.9507956761484203,0.8701324449898593,0.9975663488040228,345.25149205115935,-5.797428783094686,1562.4026982953771,0.9861071887123566,0.034557503997514255,0.953297288638582,0.21002031464071433,0.6657393071414748,0.9999688697124053,0.629877002062444,0.929233105947452
208,koala_topp_0.7_temp_1.3500000000000008.json,0.031634190220247785,0.2898577153287428,-2.877313036001278,0.19851946082782662,0.06852453401815053,0.16735598625274758,0.1849956265499662,-3.9929593553046185,0.8539912014423248,0.9250782070884697,0.7937266918144855,0.9979183970090144,313.3291296374932,-5.745581722247363,1502.3846775158859,0.9839418080192545,0.03733726232303242,0.9524687512206089,0.1928016489614714,0.6080772988817718,0.9999735301028273,0.6667448518301299,0.9506613110706074
209,pythia_topk_50_temp_2.2500000000000004.json,0.019949446823933983,0.2571499499083954,-2.899609900309232,0.1647466105100423,0.04773490483806498,0.13352806214269275,0.15049171820505272,-4.5437138682615785,0.8495840977929637,0.9496569252998739,0.8598782526979359,0.996701231700385,420.5105172938993,-6.644906214575869,1737.0892078464126,0.9944115022847593,0.014351613724633807,0.9800896170766086,0.24263336619564027,0.761484534235223,0.9999692021367067,0.6099553295301053,0.9242692609002183
210,pythia_topk_70_temp_0.9500000000000004.json,0.027816405759604777,0.278601349725309,-2.8531278288794426,0.18999166185759692,0.06345079492485317,0.159980685301447,0.17629494578732552,-3.918044220708415,0.8590367108523727,0.956010864784223,0.8921515941884118,0.9976737658700389,302.6272309537886,-5.319698410687677,1158.0878288925671,0.9798496285099171,0.06375700125524036,0.9155128838382464,0.18565485944787596,0.5995810380944991,0.9999608802413176,0.6450477793275234,0.9391153516930962
211,koala_topp_1.0_temp_2.050000000000001.json,0.022362663518338603,0.26696356290521644,-2.9489468965597285,0.18038173054349482,0.05448145703285673,0.15052122979063975,0.16726776593319448,-4.507796455958563,0.8532759317295824,0.9067338920031431,0.7379181926716445,0.9967073772498266,360.09869180530677,-6.37297240097314,2214.543827536849,0.986536915028424,0.024628652718506044,0.9667878590720574,0.2499120028159099,0.7516762946152259,0.9999752310449948,0.6283692003998584,0.9273254337043078
212,pythia_topk_40_temp_2.050000000000001.json,0.021230637256127147,0.260330460236981,-2.8893923133551955,0.17152121173624935,0.05269648834326923,0.14100752472217187,0.15702441732037015,-4.402312278269766,0.8530610023973462,0.9481585356733984,0.8572413292203345,0.9971326637960866,388.01768458081983,-6.322979627638708,1860.9836586376684,0.9917274227813917,0.021150783570027778,0.9703157897709341,0.23467345824995453,0.7347480106100795,0.9999693825631916,0.6160999719419317,0.9274612879931166
213,koala_topp_0.8_temp_2.2500000000000004.json,0.027092280165460256,0.2816799788142156,-2.8649530951269644,0.21888888579557209,0.07137178716694745,0.18415734138271422,0.20409398200998563,-4.379741953226751,0.8463561896809595,0.9219635476596127,0.797782669594543,0.9978181828477818,355.4759327629811,-6.599729545205718,4166.079418883683,0.9710180420242307,0.041419603006687324,0.9472613018894666,0.2517514468473957,0.7229517466700176,0.9999753923000458,0.6711609803423852,0.9309118532618593
214,pythia_topk_60_temp_0.6000000000000001.json,0.03363997709386156,0.2950238935756871,-2.8160925090074063,0.19592952859764023,0.07142582955371415,0.1664579467911232,0.18265183920612132,-3.7678391507011137,0.8620876022474561,0.9613313984926716,0.9079322236708077,0.9979068457124707,284.0361359506365,-5.021730534503922,1012.9188973698369,0.9797260353149538,0.07903193744913398,0.8949686714503967,0.1606468727680849,0.525990682091818,0.9999556061261163,0.6529690912795927,0.9516987038164106
215,pythia_topp_0.8_temp_1.8000000000000012.json,0.024939118510661964,0.2746749272348953,-2.8863610900595096,0.18270836106224697,0.058795918938385754,0.1504887676017841,0.16783892918617915,-4.1179058052494915,0.8569114662721783,0.954660467819929,0.8816040361031658,0.9974676785105933,335.2292863596043,-5.706836674208597,1025.1504844598378,0.9865402795636348,0.03903165039528877,0.9457183596550921,0.20549790814758787,0.6609213488586022,0.9999675034043306,0.6323603601428215,0.9364351399573226
216,vicuna_bs_3_temp_1.600000000000001.json,0.01914757631273073,0.23615108166129337,-2.8435379344081593,0.14060813035753345,0.047073322723486036,0.12117078241491328,0.1322736016796601,-5.923539981574477,0.8049202061487821,0.9702117495761944,0.918944718900607,0.9954626751328279,891.2042612071986,-9.240216069017436,11595.086654795055,1.0,0.0,1.0,0.48773021280797907,0.8579781310114407,0.9999753875221183,0.6659645164060688,0.844462165114412
217,pythia_topp_0.8_temp_0.8000000000000003.json,0.03268437077961969,0.29361420039268277,-2.825343104307064,0.19464049872578698,0.07090703951172815,0.16457576971256188,0.18115243298503456,-3.7668637504319626,0.8617990581329934,0.9634071417384458,0.9089374952140742,0.998183766264237,280.6387898925687,-5.010762538795203,1005.3220114283689,0.9843156803533316,0.07602094597949538,0.8992960980791206,0.16108102585061818,0.527916120576671,0.9999575980440648,0.6570528173942365,0.952497324938018
218,koala_topp_0.9_temp_1.8000000000000012.json,0.024514725694512882,0.27182155974196565,-2.928499032237487,0.19419138352391735,0.060920411447113285,0.16182880406912897,0.18020563602771386,-4.313697541643957,0.8530435721597117,0.9248440917265783,0.7944961917273832,0.9973865594558105,356.15655376211413,-6.288984211428379,2993.8836386780135,0.9835389554016788,0.024672086668140306,0.9663321016311668,0.24469894244566084,0.7158259635331368,0.9999759695334043,0.6402065872638403,0.929787112050923
219,koala_topp_0.8_temp_0.8000000000000003.json,0.03517708149830053,0.29526179368350486,-2.8348960458993435,0.21417641030528908,0.07621287070865149,0.1832475038839086,0.20112080424315773,-3.8512470361464963,0.8514001291834997,0.9134054290926037,0.7917303389720378,0.9982380526577065,305.69957868894915,-5.771207866462082,2245.5199209612306,0.9508830270757762,0.06025110093223245,0.9273308939936034,0.18280009341429238,0.5564074809068494,0.9999736930301528,0.6880990316818855,0.9510087113480321
220,mpt_topp_0.9_temp_0.7000000000000002.json,0.034165658849253565,0.28904702831594287,-2.8040296701725596,0.23762365756114995,0.0859592324473113,0.20898605632046968,0.22412573101697897,-4.019459881381186,0.8630320263171721,0.8404539406076084,0.7670598918151944,0.9986214744662474,259.6684215330921,-4.898723905748533,854.6924521996634,0.759330527885842,0.2593489796591509,0.6938916098575613,0.17587562544674767,0.49036394633459346,0.999967080916097,0.636176072165579,0.9215966044721718
221,vicuna_bs_2_temp_2.0000000000000013.json,0.018547302913890572,0.2339295161403644,-2.8453420182626568,0.13622579711178257,0.04538757788490025,0.11753339500978033,0.12843163716942327,-5.928470966811171,0.8062114929985665,0.9713877276284404,0.9226281866117452,0.9954036209650173,898.99489463494,-9.225934113432414,11425.157560928354,1.0,0.0,1.0,0.46783094822849225,0.8569960106708436,0.9999753723521988,0.6484649107308091,0.8459619491926594
222,blender_topp_0.7_temp_1.1500000000000006.json,0.047542722243643185,0.31841725401074356,-3.0778748757375745,0.2517027022382876,0.09209587809515743,0.22181326909593402,0.2217851134395084,-3.6332574995581757,0.888526666439129,0.8480530130918273,0.9155351034017282,0.870876198082699,88.53450576585672,-2.994707874960977,42.72266869518581,0.8602609430793492,0.40871417684589645,0.5050333466034602,0.14960163897109038,0.442123336671913,0.9989196902406,0.47706669700408505,0.8516965794719042
223,pythia_bs_1_temp_2.2000000000000006.json,0.02046084339051605,0.25415997547822816,-2.893898399595268,0.16651894791058114,0.049343991985433704,0.13683973862812526,0.15294658017740526,-4.5137309158493375,0.8510662633813694,0.944165370386859,0.842319349337692,0.9963428236559063,413.65455754639873,-6.612364154470089,1872.5244990811982,0.996027434044533,0.014651680117069946,0.9785089527287125,0.2410868889579541,0.760125317835089,0.9999730321233402,0.6055100167353072,0.9229062203418665
224,pythia_topp_0.8_temp_0.8500000000000003.json,0.03402998554406544,0.2929168431673023,-2.8212847280239535,0.19472831121265655,0.07232897596403348,0.16644227116647237,0.18256384297920664,-3.789628762042594,0.8609392892024321,0.9603281840013735,0.9046251033166313,0.9982064399188888,285.30465489972636,-5.077522707060667,1067.8524573018667,0.979371628158318,0.07192339589765136,0.9044730980775003,0.1619110647287907,0.5294993340123796,0.9999558964449322,0.6541315105432021,0.9485138571897674
225,pythia_topk_70_temp_2.2000000000000006.json,0.020091951316566624,0.25667243212417507,-2.898867102716872,0.16560411498090488,0.05120752060179698,0.13474607086879542,0.15147032926172083,-4.60790401685214,0.8492993741690037,0.9437594004555946,0.8434796934273477,0.9965218990623115,428.41368626129304,-6.746472758383984,1847.1904634194811,0.9933514344394648,0.013835201043408029,0.9804921029372025,0.2585828253854428,0.7825837803144914,0.9999724087829819,0.6099131219462307,0.9222831688214743
226,blender_topk_60_temp_1.0500000000000005.json,0.04802627441309936,0.30941745989283764,-3.125656146921949,0.25636572703251714,0.09022857415873035,0.2284091931549478,0.22845627125215867,-3.667443103087928,0.8893109680655485,0.7958173264649369,0.9080585696076072,0.8071952472543082,69.67704353421462,-2.7746275828094236,40.786818431334076,0.807734653586007,0.4963383961317487,0.41677508164187654,0.1558211136043417,0.43704927057528214,0.9977210445370607,0.5071090717234449,0.8286859276265891
227,vicuna_topp_0.8_temp_1.4000000000000008.json,0.0190726216339341,0.2356007148462637,-2.8293787863904347,0.13812478991139193,0.046199162414535075,0.11926223786937534,0.12992413308976347,-5.941972984818514,0.8036093509388352,0.9679610390140228,0.9125020841240625,0.9952766436613155,937.7576252451661,-9.268902957004123,11900.004340004905,1.0,0.0,1.0,0.4762268615513544,0.8489374068177798,0.9999723464310288,0.6488915904161925,0.8492796826055031
228,blender_topp_0.7_temp_1.2000000000000006.json,0.04830428268566665,0.3140193296953582,-3.07114581014207,0.2482162006634217,0.09113616530442584,0.22111144832570143,0.2209411526285972,-3.6351068015089014,0.8885279293050747,0.8452546146960037,0.8986810283344429,0.8727272997068963,86.93975051359034,-2.95774874405773,42.57941983142312,0.8674048214545812,0.4215870111320282,0.48809985971410524,0.14812122313598983,0.4492408738279949,0.9987672157660276,0.47329226545317615,0.839035968413345
229,koala_topp_1.0_temp_2.2000000000000006.json,0.02286926408049998,0.2668319678798728,-2.95445855675575,0.1834010745788489,0.055577074960276626,0.152196439426321,0.16904915839373227,-4.557504139586776,0.8516247836286892,0.9098541971331882,0.7514395157110643,0.9967403831725608,361.47534207069924,-6.4156635804512785,2449.888749288338,0.9825280277405934,0.029225490751897266,0.9629322700648146,0.2610439674932278,0.7600149756645451,0.9999749597781645,0.6296627449248741,0.9311831837057142
230,blender_topk_70_temp_0.6000000000000001.json,0.06334221113989652,0.3178601109130174,-3.062909265558323,0.28798615482707945,0.10978724518865075,0.2642712850249621,0.2638797243416694,-3.6582710297408707,0.8961063329585808,0.6963014237990471,0.691997126499394,0.8516256064449518,42.10789379558487,-2.3350924985891828,22.599958445357913,0.6224375049927404,0.6394633654747749,0.2699760897697396,0.1482098251457119,0.4145668704338751,0.99716433746841,0.4992523094366691,0.8248088193421844
231,pythia_bs_1_temp_2.100000000000001.json,0.02026609778633759,0.25223470148738397,-2.901317137157272,0.16578018278111153,0.0489759460985824,0.13542803551663712,0.15255520653664112,-4.480472624421359,0.8517702128103597,0.9523678661676169,0.8650859743037962,0.9966046518099332,411.51231659145606,-6.530524592079134,1761.7463314386823,0.9975356750048151,0.01180937767598228,0.9822123044275121,0.238066799380668,0.7506785488102777,0.9999714443583287,0.6081918395592837,0.9221973066616669
232,vicuna_topk_70_temp_0.7500000000000002.json,0.01925927956199237,0.23764330312114826,-2.8449921382811363,0.1406729650285708,0.047024592931083624,0.12133018066952986,0.1324908392130948,-5.93549374062456,0.8045646235914173,0.9683696852837859,0.9134074034135226,0.9954406599363009,906.183049618872,-9.204689068573163,11688.607881960921,1.0,0.0,1.0,0.5276018550840273,0.8746803723023422,0.9999753786829526,0.6641093563430295,0.8388130857902234
233,pythia_topk_50_temp_2.0000000000000013.json,0.02105005585861711,0.26250339136464634,-2.8958066134510156,0.1694141578948689,0.05202715871968924,0.13813312123458643,0.156604964140317,-4.446855239973279,0.852231659905944,0.9505897361158451,0.8663247451615156,0.9963340721053924,399.9640355564537,-6.440315752139277,1637.6038210252461,0.9916351434979461,0.022768519043532914,0.9689544756125331,0.23854094359479613,0.7464327431804127,0.9999725746367881,0.6167412525218331,0.9256494719626565
234,pythia_topp_1.0_temp_0.6000000000000001.json,0.031957267995646334,0.2923775303260998,-2.82713295271497,0.19642238385439542,0.07111750407001871,0.16587643784923062,0.18359059984975887,-3.775741333951931,0.8616136467767382,0.9595393687441004,0.9000524361083321,0.99797188429412,288.6807045450419,-5.069245730951915,1327.787435373981,0.9819628602155859,0.06907124869430363,0.907228267574535,0.16032283524709118,0.526790146033073,0.9999611280365793,0.6509829669563708,0.9522618180437608
235,pythia_bs_4_temp_0.6500000000000001.json,0.04379726478745306,0.3210949556576976,-2.7646277543896423,0.23912706564065184,0.09075785015179641,0.2062732621856558,0.2241134833717844,-3.7915314064475005,0.8737392202766243,0.9553819673706513,0.9189681739095278,0.9988758725250413,179.2852378118416,-4.171146697944602,532.5281799320134,0.9495356317894998,0.193066443705249,0.7469838183132178,0.1930711471266077,0.5343190240889438,0.9999613411918671,0.6533770838338053,0.9525784475389188
236,vicuna_bs_2_temp_0.7000000000000002.json,0.019298552187652376,0.23686460200940565,-2.847505518991149,0.13418635607740256,0.04478048420340793,0.11543294096880077,0.1263501754090669,-5.997033650507191,0.8037899920123374,0.9707499104233742,0.9199333753238967,0.9957789500992379,925.8228141503557,-9.226181903235533,11422.077280228392,1.0,4.539608687575151e-05,0.9999031275563809,0.5799223932907748,0.875908285618918,0.9999722413763493,0.6382163701231829,0.8420955872383409
237,pythia_topp_1.0_temp_1.2500000000000007.json,0.026089954426935017,0.27908026520924545,-2.8630810741909998,0.18629181547091012,0.06227864635821483,0.1553931032036364,0.17286507087368713,-4.04794911009993,0.8579002873214309,0.9548614672107837,0.885207005357485,0.997137897597525,322.6129227349082,-5.587703553385158,1078.3455860046204,0.984276099903671,0.042569733571546836,0.9405629412575179,0.20931545865252407,0.6533853511200604,0.9999680498200572,0.6323052091833824,0.9356812994422312
238,vicuna_topk_50_temp_1.8500000000000012.json,0.020000093125370114,0.23964047083527504,-2.825553343147935,0.1465738202540477,0.048935935260773986,0.12664984256911915,0.1378081545540333,-5.8382632364490945,0.8024474172171705,0.968530920690645,0.9139495564493496,0.9954599816359595,898.0624220032871,-9.245973813028137,12231.157244645543,0.9999099213528926,0.00046052420130926296,0.9993148084643413,0.523116259653517,0.8655237074738816,0.9999763288335475,0.6718281108833745,0.8526447995207487
239,blender_topp_0.7_temp_2.100000000000001.json,0.023032926906128296,0.2731116207141479,-3.1376615938299404,0.201322943916791,0.054918787607627,0.17102123375926592,0.17108429436963357,-3.9685500518592423,0.8770737127813404,0.8408108896119005,0.872407638755183,0.8358056869647754,144.8810914251674,-3.8500241869658227,81.32010696032322,0.9721365502204099,0.1642908746523527,0.7815193390379301,0.14718554551772065,0.5249082139514794,0.9999298409135164,0.4493314812859457,0.8059116168207077
240,koala_bs_1_temp_0.6000000000000001.json,0.0331996280713991,0.2897116765299837,-2.808994943070746,0.2371252003610968,0.08528636312486094,0.20812112910943711,0.22361201335815034,-4.009778779112026,0.8627152369471495,0.8426616423333295,0.7663605389588956,0.9986099277684588,263.9108872231151,-4.942320373554183,873.2839676689392,0.7665154276523977,0.25267127220690005,0.704930692109716,0.1849492972780644,0.5069539233408344,0.9999671245146848,0.6394258346072658,0.9231706094407366
241,pythia_topk_60_temp_2.150000000000001.json,0.020749268227504364,0.25649955034671634,-2.8988673873917614,0.16634858021876897,0.05028610786002337,0.13769839587022809,0.15389008863835069,-4.549777510887635,0.8504450292529945,0.9514255607491685,0.8650864070322621,0.9967933255350423,409.9312469849221,-6.578032182620893,1583.0428359194948,0.9943921723150791,0.016746509710756103,0.976806079762772,0.25241236928324584,0.7691672022771096,0.9999728994761297,0.6119642917492346,0.9256162209649065
242,vicuna_bs_4_temp_1.600000000000001.json,0.01865815630878843,0.23354317563195146,-2.8524000141508354,0.13791911720698596,0.045957583517403186,0.11868637482327193,0.12966456071784388,-5.9294154304779605,0.806770765888906,0.9720979438101398,0.9248811365715284,0.9953539831963235,883.4061064820479,-9.24212390529596,11632.835750489978,1.0,0.0,1.0,0.48008705114254624,0.8587110042867409,0.9999752364798873,0.6550736166014223,0.8410115561920232
243,pythia_topp_0.7_temp_1.8000000000000012.json,0.025943939320214077,0.2804635708851039,-2.8635731893992853,0.18917445714456338,0.0620631991227225,0.15779992777695218,0.17429650693222795,-3.999059137576568,0.857783356147682,0.9499473299492674,0.8732221567053879,0.9978123784423591,316.8451708716396,-5.497653187643952,1322.0793204404438,0.9801170299895798,0.054375227282030154,0.9278573791026615,0.19250905176631763,0.6300717187421636,0.9999657750488045,0.6378635842659192,0.9390033204967011
244,koala_topk_40_temp_2.4.json,0.02721479585116145,0.2785292768037331,-2.886863606487343,0.2162164433409448,0.07148089641900239,0.18310489442752342,0.2012580910391929,-4.513418651773839,0.8386928679231174,0.9317274554806118,0.8160106915054052,0.9975647050178122,374.01877427010396,-6.911343356768298,4267.205146178361,0.9825622197393349,0.02580975266517506,0.9663101273152102,0.29430031700847514,0.7625016713464366,0.9999757478972953,0.6773733100396597,0.9220749288106819
245,blender_topp_0.8_temp_0.6500000000000001.json,0.06269333145871714,0.3140905704887161,-3.05751586892084,0.2878471366939004,0.10949995270256896,0.2645602629849131,0.2642601238634204,-3.6512629568935155,0.8972397100232646,0.7159506207292365,0.721010341025316,0.8710460901770247,41.671658326394045,-2.369216133203299,20.780815700465663,0.6247458830508728,0.6307024634152105,0.2771462625464236,0.1578385305425032,0.4421367259350092,0.998009120713255,0.4866088411522533,0.8274385259801219
246,mpt_topk_50_temp_0.8000000000000003.json,0.0315488551096526,0.2877189211379962,-2.824575558513821,0.23079287144397193,0.0821372416309813,0.20092433236635165,0.21740384319941322,-4.052331582816665,0.8590733343828656,0.845815654259425,0.7409430102571443,0.9984614033856707,283.1039134531553,-5.242380667870333,1080.8350458033046,0.8007763341606219,0.21823522503230686,0.7443524562090871,0.20091894996452583,0.5522534177126673,0.9999703609632825,0.6457401091206767,0.924187643696108
247,blender_bs_1_temp_1.3500000000000008.json,0.009877179242609837,0.2228120869897316,-3.1727881639419433,0.18645684746629682,0.034285529689084215,0.15928285255652702,0.15933107172814964,-4.658241228971309,0.8670092050083176,0.6384394963193993,0.5103345129556276,0.7029680063621886,138.86497787611484,-4.852511670911845,262.0787758717155,0.9947579694296194,0.0371465508679387,0.9423699152549598,0.21610056164749933,0.7342787833551035,0.999962349812349,0.4548925802350522,0.6914427754763637
248,koala_topp_0.9_temp_0.6000000000000001.json,0.03405360414450057,0.2928772274563618,-2.856583790513939,0.2014031292522495,0.07288839069805023,0.1713527836859729,0.18928720551853156,-3.805473878770649,0.8526035111867832,0.9042063185284394,0.7584135782073904,0.9982400273153921,322.50747575551287,-5.583812003800217,3291.122795998694,0.9561583966627972,0.05753640813203885,0.930738687652077,0.17054326610279766,0.5386737252716635,0.999974094674678,0.6713300500221864,0.9537762810657163
249,mpt_bs_4_temp_0.6000000000000001.json,0.030911103087929367,0.27904945819345767,-2.8277945513118485,0.20303345489555885,0.071910656436269,0.1777633436119955,0.1912656582869768,-4.937845842155044,0.8408213029643576,0.903911677633245,0.7140589626113448,0.9974729916256272,389.30354449203304,-7.453696800266958,2549.798941927639,0.9998977364683854,0.0004850454793861063,0.9991802894698233,0.32547753194997936,0.5693347563144788,0.9999758273900631,0.6770429146851232,0.8915495102280725
250,koala_topp_0.9_temp_2.150000000000001.json,0.023938243054900336,0.26872720459738325,-2.93581987126079,0.19165356681417792,0.06050027749541321,0.16009496822120578,0.17715250687016365,-4.459282399657255,0.8504699745135221,0.921867101448943,0.7881233913127008,0.997130166851208,369.71480316570523,-6.457070276458487,3501.366829010712,0.9814834346322733,0.02924834669143822,0.9623341790126095,0.25583199571963616,0.7410807542191193,0.999975285095299,0.6319131023569671,0.9242660634892476
251,vicuna_topk_60_temp_1.9500000000000013.json,0.019110416504102664,0.2358947766293842,-2.8379515263145576,0.14247999850894505,0.04749571853163183,0.12309704252600667,0.13425748258179082,-5.909859485521106,0.803505832183815,0.9619413826473537,0.893873669524497,0.9954672712004018,932.3508274790888,-9.284333419680099,12485.663541803286,1.0,0.0,1.0,0.51869850510632,0.8744562468386444,0.9999763515287029,0.6782420402418874,0.8485543773153084
252,koala_topk_70_temp_1.2500000000000007.json,0.0255715222463423,0.27535667956472976,-2.952939664075274,0.18319724923990444,0.057923762560971086,0.1503439583674418,0.1697384368990783,-4.169212802378591,0.8559118675922822,0.9203329375658067,0.7829240696934278,0.9971352450116603,332.0380764526305,-5.879698963009404,1169.3728494675238,0.9820086661618891,0.028682093985782146,0.9638421708079417,0.2210239246312136,0.6799196685054782,0.9999759472563176,0.6541644274023827,0.9440917112138533
253,pythia_topk_60_temp_1.1000000000000005.json,0.027405513738718495,0.281058103817134,-2.859190980991524,0.18924527225499135,0.06333029677797272,0.15813073522028184,0.17527080648834584,-4.0056415891838455,0.8573522937441159,0.9541651741730869,0.8811404982886537,0.9978909969090938,313.7794416054921,-5.521084811931321,1495.5607004486387,0.9846793863077732,0.04919451348210785,0.9319571484362561,0.1981892595808012,0.6256326779764478,0.9999646945205146,0.6405395259390135,0.9351183561130403
254,blender_topk_70_temp_1.8500000000000012.json,0.02242354409861769,0.2622998076874444,-3.140213326485697,0.19866067053538838,0.05502890528248332,0.1676464275300938,0.16762264188928863,-4.051580618760868,0.8741072008389987,0.8261722288376668,0.8414547482681194,0.8265233278562192,154.25776863407023,-4.05937115995508,92.38229981579676,0.9807810173819613,0.12305006167420011,0.8332140553155338,0.1541779891304348,0.5486252724843541,0.9995191180276011,0.46326354976168616,0.8092745743578306
255,vicuna_topk_50_temp_1.2500000000000007.json,0.02002898328644038,0.24073845056409346,-2.827567605193488,0.14747906754610532,0.049400290029977326,0.1272185033233748,0.13870735208943077,-5.834260174888886,0.8026576228514463,0.9673813837730878,0.9099081968297815,0.9956890728645669,900.7560504368666,-9.25934387523187,12190.241867380144,1.0,0.0,1.0,0.5238430268918074,0.8658836748889721,0.9999768757270667,0.6729711758976947,0.8500132713567667
256,pythia_topp_0.8_temp_0.9000000000000004.json,0.03345517198749774,0.300349696887085,-2.8278841350623267,0.20088367343121588,0.07326966616530202,0.17044935376343567,0.18654677904586256,-3.7973169941223697,0.861557720897193,0.9554224980723897,0.8957680409596382,0.9981589485146478,272.87865309442054,-4.979269633204333,871.0899260049925,0.9736329163654797,0.07889947849721256,0.894358388117807,0.1679920477137177,0.547300564061241,0.9999604786565165,0.6507637990351192,0.9499746420428172
257,blender_topk_60_temp_1.1500000000000006.json,0.04264161597835934,0.30204112244390346,-3.105889043373192,0.2405813603433236,0.08434056235067933,0.21227956217068367,0.2125309332950654,-3.6778772457807003,0.8863875296765673,0.8179559200854554,0.9036049367948139,0.8196680483691495,91.1125504076586,-3.0841659103273162,99.62953341730835,0.8763277558236038,0.39232547225821657,0.5192419150512034,0.14738680639527071,0.4321410154235619,0.9991615691739237,0.5007887593132699,0.8413215525103509
258,pythia_bs_3_temp_1.1500000000000006.json,0.03302329317143861,0.2826191807361582,-2.822120546249445,0.17802414997940544,0.06659433953568014,0.15248819454621512,0.1663685855802926,-3.641455901409677,0.8568419782456033,0.9645209249921315,0.9059323693880302,0.998423329993097,317.27381259244817,-5.253307917211945,1746.5666560894344,0.9900204453954315,0.03826080834538435,0.9483563517425707,0.1367115272088941,0.45706616818846313,0.9999503145117559,0.6642055232413785,0.954197040936333
259,pythia_topk_60_temp_1.0500000000000005.json,0.028262778875171455,0.2825092384638618,-2.869329944223106,0.19306744654123803,0.06538317152931082,0.1609811206175572,0.17894399922491142,-3.954541374542909,0.8594159384170371,0.9537203135503353,0.8867786519661682,0.9973737817847418,297.92177176763204,-5.306807406484995,1298.0160530932826,0.9789248958037092,0.05341435201065484,0.9281577473471295,0.19234751862608915,0.6098401430162966,0.9999627646558987,0.640435374213125,0.9405493777383395
260,pythia_topk_40_temp_1.8500000000000012.json,0.022090658451772546,0.2684047260916878,-2.897723352383516,0.1767391008971034,0.05379965469960056,0.14597890431693666,0.1626205077503902,-4.306888396849852,0.8543382285233729,0.9474719074508047,0.8562273340437874,0.9970239720984786,370.60778786774284,-6.120385248392833,1484.5548833337932,0.9909017111788805,0.02685317580279111,0.9623127557074806,0.2251672375347693,0.7147966025927581,0.9999715193120654,0.6198936350539118,0.932318551105658
261,mpt_bs_1_temp_0.7000000000000002.json,0.03378696473677654,0.2907375881946158,-2.8174800749173863,0.23526613123449794,0.08394086751663499,0.20620131812317483,0.22097557463707956,-4.0145517267540605,0.8615482984659428,0.8486866612843341,0.7692463020119136,0.998592111175667,263.44575371896207,-4.988296795981781,969.3788839571016,0.7815045827643905,0.24161824314824235,0.7156634234885225,0.19352895315047133,0.5301616458486407,0.9999681889771938,0.6404780939310968,0.9226097412713484
262,vicuna_topk_40_temp_2.2500000000000004.json,0.019058424815718192,0.23579357231885614,-2.8411310049658547,0.1427913575529394,0.04786539088839221,0.12338567286022323,0.13462188759427712,-5.872420795455963,0.8043922035393113,0.9664059518191535,0.9077220213174421,0.9953099772901478,942.1083116617305,-9.276788422909888,12243.99153225729,1.0,0.0,1.0,0.47349608520157566,0.8553129984051037,0.999975666791977,0.6772040795527383,0.8412122030925372
263,vicuna_topp_0.9_temp_1.1500000000000006.json,0.01934154267265291,0.23622650821080615,-2.838625548597806,0.14534481384446,0.04839923859754655,0.12523181659317328,0.13685728312017437,-5.904972419948998,0.8013939451359078,0.967638065130124,0.910803220807906,0.9956313466619633,997.4130878187782,-9.379108930071999,13719.556263999595,1.0,0.0,1.0,0.4823648133106894,0.8613206833034746,0.9999767325684159,0.677406964924388,0.8516870684061342
264,vicuna_bs_3_temp_0.7500000000000002.json,0.01978982851414734,0.23900869045791906,-2.835895013474749,0.13884958308196582,0.04595141776558488,0.11957540227907698,0.1307699896352464,-5.960787185925042,0.8026582083267296,0.97145908138359,0.9219808470634107,0.995948903725477,928.999961756254,-9.224565046750918,11724.277006053697,0.9997636091210557,0.00019393384936574267,0.9996383641831263,0.5812459858702633,0.8721491285891317,0.999972191028939,0.6628239079563316,0.8433492194808915
265,vicuna_topk_60_temp_1.5000000000000009.json,0.0190838667160646,0.23576013116805003,-2.838042763705722,0.14269544101845558,0.04777868119806329,0.12300625591186319,0.1342734922744619,-5.918531170350039,0.8035145372689846,0.9639357366506984,0.9002274485254035,0.995314445727335,932.1661810293656,-9.292181441342898,12378.83850569512,1.0,1.860902259722522e-05,0.9999592836590262,0.5190483212898785,0.8733622253577907,0.999975526082014,0.6756261519356099,0.8469126028622798
266,koala_topp_0.8_temp_1.9000000000000012.json,0.027840601716180472,0.28311823597593927,-2.875407359463896,0.21910980958875823,0.07291026834735229,0.1843189060700554,0.20318978550993222,-4.262527914228802,0.8480309629010294,0.9173958676649212,0.7864739405917124,0.9980757306955143,344.21380220327984,-6.403278824201207,4083.768149989996,0.9680553565229674,0.04767033313543477,0.9403645742340838,0.23565900810021378,0.6929620316041104,0.9999748441523206,0.6712085312467538,0.9381920922051122
267,vicuna_topp_0.9_temp_0.7000000000000002.json,0.019227001097822487,0.23616825322069998,-2.8375955393653594,0.14441705995036097,0.04850043495381111,0.1248072388971255,0.13587043016978684,-5.903660063753147,0.8013877462528511,0.9708470139100851,0.9199335932894237,0.9959237733202612,1000.239774232476,-9.377541301473821,13728.16596223452,1.0,0.00010645124815218729,0.9997852578872023,0.48799803849454454,0.8622665694824942,0.9999750195619816,0.6757799963763578,0.8459682794939166
268,koala_bs_1_temp_1.2000000000000006.json,0.02639858175030521,0.274335236733295,-2.8781554476770466,0.19861216049470792,0.06660118842946386,0.1685824150673404,0.18597944763319713,-4.267471919556658,0.8444177751431245,0.8828190931850493,0.6951846418389418,0.9975977741286367,362.26090125633067,-6.369404816901659,1938.3915990430494,0.9558961601039454,0.05455015659797718,0.935479332983535,0.24783421097333108,0.6579070038457057,0.9999751447436804,0.6740514615434922,0.9111046536913318
269,blender_topk_60_temp_2.050000000000001.json,0.018051112265763,0.26024269584635057,-3.169027180853253,0.1909744601660332,0.0496072189681974,0.16197091858475765,0.16196398039373627,-4.159560722912959,0.8717704329915897,0.7960713155162874,0.8108904064058301,0.7927762967087045,165.5863348071817,-4.293959151304989,124.44972910576817,0.9854856902776382,0.09176599760073212,0.8738265890182241,0.1554251226953177,0.5719528088346252,0.9999537475123434,0.46669638930317875,0.7883614001169014
270,pythia_topk_60_temp_1.1500000000000006.json,0.026050362308051012,0.2773236264790686,-2.878151218614024,0.18525970990758606,0.0609886224887039,0.15538207744386615,0.17182831172167867,-4.036004360309822,0.8575251370608687,0.9559101141090284,0.8857733080150358,0.9970888276855071,328.675388342382,-5.603951291448712,1372.5183395723507,0.9869043167920897,0.040102869200787455,0.9440363995926748,0.20175395620008818,0.6350693049417436,0.999959048861731,0.6409234955667972,0.938261542454332
271,vicuna_topp_0.8_temp_1.4500000000000008.json,0.019058483432129087,0.23547776069633897,-2.8251135543974226,0.13852213741706493,0.04618338919180898,0.11953547502026643,0.13024352436530418,-5.936911872011387,0.8028805774295019,0.9687783362520687,0.914203134011118,0.9956586597438805,945.8954333536389,-9.282470554988457,12063.87518585,1.0,0.0,1.0,0.4798579951678911,0.8534779092103932,0.9999725699783089,0.6469739458424772,0.8446790247927896
272,vicuna_bs_4_temp_0.9000000000000004.json,0.01966721491487344,0.23862490866426167,-2.8399590537519397,0.1425352873962692,0.04739319199216532,0.12321614548265335,0.13436278496440282,-5.892437160851244,0.804573549775179,0.9724949215910107,0.926445123554288,0.9951761654001439,909.9072725272417,-9.180091342915015,11679.05739124209,1.0,0.0,1.0,0.5295387036990022,0.868901565471074,0.9999733084069942,0.6589538806037817,0.8399625392593368
273,vicuna_topp_0.8_temp_1.650000000000001.json,0.01904493757570598,0.23521536945319813,-2.828052900418012,0.13868480883729067,0.046247474738530955,0.11966682751603483,0.1303263714680953,-5.946354185650965,0.8028269147347353,0.971363038453017,0.9225018638012817,0.9954289901471568,942.3642983651356,-9.303265918971713,12175.864156485359,1.0,0.0,1.0,0.47784039176120285,0.852846943666591,0.9999738622882323,0.652567390972125,0.8402053572719017
274,vicuna_topp_1.0_temp_1.9000000000000012.json,0.0196195674636717,0.23761047931717522,-2.833737544342129,0.14175754530125262,0.04756147991095256,0.12221637022224222,0.1335756477754756,-5.857937609265467,0.8013244301140428,0.9653396809246507,0.9035682760195723,0.9957644027435708,978.7766079233679,-9.315132471559757,12445.530964387608,1.0,0.0,1.0,0.48393412993272417,0.8568154899840362,0.9999729802231033,0.6713605433224676,0.8517969473067275
275,vicuna_bs_1_temp_0.9500000000000004.json,0.01952251051608178,0.23748752552180208,-2.8423518036195414,0.14387740875920718,0.04818382892731704,0.12421712072321797,0.13557793406510749,-5.867263913871291,0.8041536332610136,0.952658059740906,0.8657315509841421,0.9955049347065255,898.8471413275427,-9.253021514404244,11806.01637671058,0.9999362274592846,0.00018413225895068402,0.9996536422404662,0.5080045380057986,0.8663459797760364,0.9999747312140608,0.6763372113088328,0.8513511875327042
276,pythia_topk_40_temp_2.4.json,0.02028905476884127,0.25920107925188013,-2.896943982294901,0.16657475229321395,0.05032348196949977,0.13648215859403856,0.1533123005864574,-4.534979771994398,0.8494526891407365,0.9489997671980254,0.8579363583012455,0.9964729812078342,418.3228911129707,-6.617571041713863,1865.97318386227,0.9948284407099299,0.01577164448581701,0.9786819067858363,0.2480594366821912,0.7625419577247573,0.9999726108893126,0.6111058726428984,0.9223854254561669
277,vicuna_topk_50_temp_2.100000000000001.json,0.02000705969710226,0.2402655205788299,-2.8288615223520504,0.1469300805728776,0.04916026897014471,0.1270692772208048,0.1381280394672335,-5.846807939972811,0.8028033347072486,0.9697200763442183,0.917534833938139,0.9954232554397506,899.5281911081703,-9.251709753488445,12043.815618228973,1.0,0.00036963776669511904,0.9994074035376536,0.5232461169602836,0.8664579654305132,0.9999759409852879,0.6711103868239628,0.8496445251865786
278,pythia_topp_0.8_temp_1.9500000000000013.json,0.023428307489855242,0.26678033466342455,-2.891897961766065,0.17448613437746902,0.05409554313944364,0.14470580009609627,0.16055168654095597,-4.175362648132569,0.8564923681572587,0.9482982239095483,0.8616239785497785,0.9976375994677534,352.5310849970585,-5.882028419509909,1060.6944424201583,0.9868686262880092,0.027452798840788915,0.9618311420621076,0.20792169986476264,0.6772384996129396,0.9999696024673018,0.6282048235555928,0.9307586551235171
279,pythia_bs_4_temp_0.9500000000000004.json,0.04632844266798786,0.32129468268928923,-2.764537869390839,0.23990483673133994,0.09179857642729941,0.209406827277076,0.22585980574100906,-3.6997274002713527,0.8729285621690845,0.9482072251136286,0.9049926648490391,0.9989931361828156,156.9335273393101,-3.9400201842980205,432.313244978287,0.9417566725788693,0.20737697961554405,0.7283637472167014,0.16717739189649303,0.513701592294083,0.9999585260370213,0.6520790014572755,0.9526554743436451
280,pythia_topk_40_temp_0.6000000000000001.json,0.03317215340418638,0.28836002289518436,-2.8292816615773586,0.1929852363695004,0.06879331069504865,0.16441482223038045,0.18053871976915575,-3.7715412703210225,0.861771740989838,0.9629187349378996,0.9108023598609415,0.9982319900053058,278.86999354957953,-4.989069725096561,1032.3221709053728,0.9809433060787859,0.08031507046554737,0.8924810540788367,0.15892157615792304,0.5295725058461862,0.9999615460455059,0.6564065838355817,0.9471795136232175
281,blender_topk_50_temp_1.650000000000001.json,0.02707090976746334,0.2881982709378057,-3.153096008515788,0.21438776381908775,0.06678030957085038,0.18613974549660123,0.1863739147214274,-3.8843217882699146,0.878397202443981,0.8273795169188674,0.8996044172081147,0.8094595928854549,122.62425722540888,-3.499814291714105,57.365218733531904,0.9524910933911506,0.24976605648411251,0.6781256214232871,0.1479464488314046,0.49673793428706176,0.9991937189816473,0.45221478121732184,0.799310263182841
282,mpt_bs_3_temp_0.6000000000000001.json,0.030337420184854507,0.27852663635248365,-2.8288772484224163,0.2030454288851919,0.07134273165476492,0.1779074140862636,0.1914140199951721,-4.939827471553444,0.8421205613082778,0.9052998374714668,0.7182481663086167,0.9974297650591405,386.845249703895,-7.449567448876749,2495.6413507398474,1.0,0.0,1.0,0.32511942811973743,0.5723335350012456,0.9999753361593984,0.6799826289047459,0.8921435450115996
283,blender_bs_2_temp_1.550000000000001.json,0.02439832883462419,0.26869122578149884,-3.1506800325456745,0.2220151547022762,0.06360781149129664,0.19487309751117254,0.19480554557229518,-4.023070171505273,0.8816713525322014,0.7557811715570136,0.7307381018905446,0.7961559512561237,89.44332174328233,-3.2503418571223732,44.34645845272287,0.9251380196340004,0.30776537106253615,0.5987452138254962,0.1597747007744661,0.5550302851233565,0.9998968925050838,0.4584272731700259,0.7489032830958084
284,blender_topk_40_temp_1.0500000000000005.json,0.05177020977318629,0.3073111885037919,-3.106907317657509,0.25693553390337176,0.09290740853273967,0.23054691266968183,0.2304637778148798,-3.641548444847306,0.8897836179675941,0.7972675796863805,0.9233599729063889,0.8007245662269642,69.38099570860636,-2.8017168542862225,73.98868836615422,0.7980006450315505,0.5039263083666295,0.41374761309205016,0.15652037124429763,0.43412825762186685,0.9974487054204654,0.5200630197364964,0.832932939856287
285,blender_bs_4_temp_2.2500000000000004.json,0.013631875376216013,0.2415731946832711,-3.187816479879773,0.19364620219495637,0.04182125046703188,0.16166564285806634,0.1617399188484463,-4.329370449205678,0.8715639547976798,0.7047024628646336,0.683657498236814,0.7189990994055641,138.43042236994114,-4.139881202937012,108.18478521383297,0.9861717950984543,0.10810603661341754,0.8454031282075762,0.1614505139161566,0.6152768325393331,0.9999608116780588,0.43912266818937173,0.7194047616735214
286,pythia_topp_0.8_temp_1.600000000000001.json,0.02568182568150064,0.27821537125816587,-2.876023308607285,0.18653615464342108,0.060777278582766256,0.1556285653670184,0.17247843017237768,-4.036961737997785,0.8591785880033382,0.9568172151435483,0.8862506984048099,0.9976469869604092,314.9760300818317,-5.505644465209412,1000.1467642849672,0.9880169152585372,0.040100137096485355,0.9428387395327807,0.19423513058746067,0.6342073033567447,0.9999699821930849,0.6363660253599316,0.9391373423906136
287,vicuna_topp_1.0_temp_1.3000000000000007.json,0.01955895171222751,0.23736384646357805,-2.8285627270748237,0.1416421300048775,0.04778477441448909,0.12243989656506218,0.13324929554047796,-5.850583432432645,0.8016154004003337,0.9617973090034436,0.8928022663802655,0.9957799419372497,983.2352827301139,-9.313547098157985,12564.02900044988,1.0,0.0011352303659484773,0.9982532265796498,0.47938916059486975,0.856568913455141,0.9999730006487432,0.6731164355077343,0.8497621758331457
288,pythia_bs_1_temp_1.0000000000000004.json,0.02721555138168957,0.2789716639644432,-2.850139558912518,0.18946189407400305,0.06301059020492877,0.15924726812925985,0.1760008365082401,-3.94552501719557,0.8588275617373013,0.95541886320394,0.8856618344003229,0.9977859231775892,303.64764507199277,-5.363740066512188,1176.6199860853205,0.9842001268982468,0.05645343182801385,0.9230655069382112,0.18906285340906234,0.6093625138555925,0.9999638104844906,0.6467775115985909,0.9411790545895427
289,pythia_topk_70_temp_1.8000000000000012.json,0.02146922455815031,0.26144607753208265,-2.897150383683627,0.17074120689310135,0.051349223104635904,0.13989870331941484,0.1572141375043576,-4.419791043401959,0.8521034424314518,0.9454075862613766,0.8515576641150041,0.9972892871242248,397.2713105996192,-6.432310666969847,1887.4926447717837,0.9888253723546754,0.023102560596908187,0.9700901876946723,0.24457304938582244,0.7446101266415412,0.9999735765084475,0.6215873231629809,0.9242167723027314
290,vicuna_topp_0.9_temp_1.2500000000000007.json,0.019207328471461966,0.2358781393031093,-2.8367509792049326,0.1441945667439339,0.04818005458809103,0.1246258538436277,0.13561968303053307,-5.908345365810968,0.8016167685001312,0.9671314526482265,0.9091135532545525,0.9957074329466046,1000.2101477613484,-9.38116972453316,13721.842845859997,1.0,0.0,1.0,0.4894800009797438,0.8623113811544352,0.9999755647832262,0.6801771942324534,0.8478653457431955
291,koala_bs_3_temp_0.6000000000000001.json,0.030712850255191576,0.278822052246082,-2.82941881294002,0.20319529832384692,0.07181483537933162,0.1783752411659007,0.19122439896745208,-4.92596917998098,0.8411038917506147,0.9026443266989339,0.7099938326262596,0.997560086852324,388.9426613552341,-7.451313801742224,2552.6713492068184,0.9999443875688372,0.0003582939473913118,0.9993449732607952,0.32698118390331,0.5754817606485103,0.9999747592246604,0.6781002522888546,0.8920564352626164
292,vicuna_bs_2_temp_2.2500000000000004.json,0.018593853420557464,0.23372838577932653,-2.8407594438545214,0.13628239854316437,0.0453871071252562,0.11732659390640932,0.12819030697748945,-5.942045755520135,0.8059698741636677,0.9697527504123801,0.9180675838527574,0.9952096234939858,901.031486217579,-9.229445149161911,11486.586497390437,1.0,0.0,1.0,0.46886666028524937,0.8567050747732288,0.9999745777231419,0.6470719896749647,0.8463736859734408
293,pythia_topk_60_temp_0.9000000000000004.json,0.02863487851051923,0.2841272420488301,-2.8545249302783806,0.19165661622749613,0.06433706581836227,0.16067732563432213,0.17800235176053117,-3.8915176565995915,0.8600128407110432,0.9565375034032074,0.8913818804046126,0.99771522979937,300.6911528373728,-5.2834980569294006,880.2300172088013,0.9820735387638592,0.06072262204699331,0.9169177550502207,0.18406482786390174,0.5921317569311787,0.9999653344641707,0.6491983078703851,0.9408250530894271
294,blender_topk_40_temp_2.2500000000000004.json,0.015959851886731855,0.25740858226192825,-3.1713049163321454,0.18911313571396865,0.04726233606054195,0.15661149963370447,0.1565128811463062,-4.197573682110391,0.8704425807228547,0.7805196897106319,0.7988039949283003,0.7747290062895166,172.30744478330675,-4.3702882561530245,126.16771793154255,0.9890326415671047,0.07549310267098656,0.8943856516183799,0.15437965579244797,0.5709215152922444,0.9999519759165739,0.46142081864073664,0.7916799697927936
295,vicuna_bs_3_temp_2.0000000000000013.json,0.01917226974664052,0.23558132270143878,-2.8491290939117,0.14133476100153997,0.04701978511369369,0.12170043662968459,0.1329226817684912,-5.931138510216692,0.8049299344868364,0.9724948174831255,0.925749964773877,0.9955184016533509,890.9836915398843,-9.24837076881911,11702.587935428492,1.0,0.0,1.0,0.48721696477233317,0.8569142450721398,0.9999745081445736,0.6654636034805455,0.8469007983411809
296,vicuna_topp_0.8_temp_2.0000000000000013.json,0.019048497267387783,0.23511684796558419,-2.8286101471684977,0.1382685737649908,0.04631442122682735,0.11956780640314366,0.13020006399630205,-5.950784459142742,0.8031212977751463,0.9697854291711974,0.9175934554442503,0.9954919236934257,943.2909011000955,-9.295333115773388,12348.323279180311,1.0,0.0,1.0,0.4772474753709785,0.8531503936409893,0.9999731477491841,0.6527152462808307,0.8447317349284006
297,vicuna_topk_50_temp_1.2000000000000006.json,0.01994777830521749,0.23979827676205592,-2.8304179154918763,0.1463752849872393,0.04915757467117662,0.1264312030777391,0.1378708053059688,-5.840111654602693,0.802580180292378,0.9707653922944668,0.9205736692943566,0.9954866886975053,900.4486400603636,-9.255577918326994,12268.432505468045,1.0,0.00015382221751806976,0.9997027153391594,0.5227137112465949,0.8675793006099023,0.9999758083978014,0.6759621457071725,0.8491179923450421
298,koala_topk_60_temp_2.4999999999999996.json,0.024186888279990267,0.27366116547668956,-2.927535550627775,0.18990981340069651,0.05982916233306319,0.15913021045166398,0.17644899146424387,-4.6749932058827435,0.8498633996040406,0.9258465528511807,0.7975901060592318,0.9971224581430813,369.1915992221031,-6.549990694348381,1738.3278023178748,0.9840004491216227,0.028155354408777148,0.9626558661636769,0.30175053440406724,0.7842950624628198,0.9999730925043981,0.6246878119532713,0.9184259448969412
299,vicuna_topp_1.0_temp_1.700000000000001.json,0.01963023793332956,0.23754304491942396,-2.8319486536697775,0.1418967589368298,0.04746850783112849,0.12264899345350512,0.1334137893418087,-5.858095142310989,0.8012966101537486,0.9628897553624814,0.8967613044205609,0.9954604849308908,985.744019812131,-9.328189250040799,12406.297419565602,1.0,0.0,1.0,0.48615531109830357,0.8591585494358631,0.9999730059641875,0.6737685088583367,0.8475765330364222
300,vicuna_topp_0.8_temp_1.3000000000000007.json,0.01898395532050209,0.23494847946803893,-2.827022501485859,0.13777217009302442,0.046237704971969024,0.119231294344213,0.12969003628137993,-5.94018961145787,0.8031839249965423,0.967835394253875,0.9121769287946349,0.9952492653009648,943.4394359479523,-9.284434398004093,12256.40602438149,1.0,0.0,1.0,0.47574535078224933,0.8543148232208605,0.9999730109212872,0.6506920288165728,0.8474106579003687
301,pythia_topk_70_temp_1.3000000000000007.json,0.024441660432662937,0.2756999689600024,-2.8839223120876687,0.18363670418782096,0.05924850369514295,0.15187810159790888,0.16899828494492003,-4.120827573334765,0.8577477699649597,0.9553890776973072,0.8833931269198105,0.9974440459259049,339.06166446853985,-5.7657839809530325,1289.4472858852416,0.9869870461000545,0.03426385321297668,0.953908177962002,0.21218632858200223,0.6678977620154091,0.9999676162231422,0.6292166874887709,0.9337505928319104
302,koala_topk_70_temp_2.35.json,0.022232690528790615,0.2635843083642512,-2.9397043990706635,0.17797151612621037,0.054034690144622415,0.14795231081764218,0.16494202678407494,-4.702725501003151,0.8492815345227122,0.9205973457249794,0.7816148599187019,0.9963148798278434,384.54784060800137,-6.67614664714993,2023.9320790937088,0.9856776371855073,0.020955047095613882,0.9735980981658435,0.2761811732044625,0.7845609962009287,0.9999746823000287,0.6172524948486823,0.9270840953174188
303,vicuna_topp_0.8_temp_1.0000000000000004.json,0.019106524364137224,0.23583029649968965,-2.835062738948451,0.1389844353089678,0.0463285143198013,0.12008163080291562,0.13101485697085563,-5.9466470668693345,0.8029653257382418,0.9702681702052695,0.9198798213585327,0.9950863121745581,945.1335327306016,-9.297270681729277,12395.82825094846,1.0,0.0,1.0,0.47741808035163097,0.8518949846831565,0.9999724905452652,0.6487698791798704,0.8438785263768328
304,pythia_topp_0.7_temp_2.050000000000001.json,0.02465133074575982,0.2718663929918862,-2.8847608454002884,0.18092265988171208,0.05778480124554691,0.15031758467674478,0.16603873764394272,-4.120794585807051,0.8568516128765558,0.9552210417425339,0.8779499052019808,0.9976488575787248,343.57348548537266,-5.794194991497379,1475.9070851249621,0.9913665001197214,0.02739843144951249,0.9609590071797862,0.20308573844022262,0.6602861608753157,0.9999609760387627,0.6287671466449458,0.9317679466336278
305,koala_topp_0.7_temp_1.8500000000000012.json,0.02746221309994389,0.28459735230022165,-2.9026456727293546,0.2016134459942479,0.06657822695536797,0.1672124705593412,0.18665256712674066,-4.140396244301347,0.8543679870082763,0.9266940336530711,0.8024661953175761,0.9974137170759136,324.7031107366874,-5.950727095052905,2253.343209234604,0.9811954668913101,0.04075089981833203,0.9479875723958163,0.21158408188287975,0.662148470659109,0.9999742660828248,0.6580044060258684,0.9447191221590988
306,mpt_topp_0.7_temp_0.8500000000000003.json,0.035231059561149414,0.2928822872481983,-2.800367270090537,0.24123092431639903,0.08763686388751392,0.2121338875065169,0.22764791632959297,-3.9950049207779115,0.8647506261516907,0.8381735146785727,0.7647919150644347,0.9985927669462078,251.83760719858418,-4.800676341241022,806.5620823889377,0.7548746850109936,0.2670407932226902,0.6845950565749088,0.17192175753594627,0.4845856688380548,0.9999661212096472,0.6343052609411175,0.9206107782800953
307,blender_bs_1_temp_1.8500000000000012.json,0.005793806410633743,0.19445235909915834,-3.1968650676922232,0.162927866467085,0.02166825748220147,0.136508627863214,0.1365392394374405,-5.024602285129035,0.8575553746524459,0.5358500887004831,0.4519499362113438,0.5771741187863972,185.6069079434312,-5.934316104169773,699.8534108677463,0.9999998532722005,0.002795772290506499,0.9949144534077349,0.23910381978452497,0.7925636007827789,0.9999741889790208,0.41837631477293125,0.6255132832498157
308,pythia_bs_1_temp_2.35.json,0.020002382590142434,0.2561771748561251,-2.8935774827529053,0.1642881348204733,0.0490474429458265,0.13614245373313655,0.15141757002733663,-4.56495514088021,0.8501912029926667,0.9448229121554627,0.8485424167341413,0.9969505665297499,418.3672751782505,-6.635515181444589,1845.1487435938552,0.9907185822704486,0.017866715305953747,0.976020700807683,0.24615621156211562,0.769189310577139,0.9999716502870013,0.6065599577340908,0.919201535057045
309,vicuna_topp_1.0_temp_1.9500000000000013.json,0.01962830304951813,0.2382167579803363,-2.831439764263157,0.14230031908294902,0.04760530097395127,0.12285674412710304,0.13407898070993046,-5.858037866428046,0.801297546448354,0.9609798114673289,0.8901328887849758,0.9958745644302789,980.4428672263007,-9.3137701683137,12442.064433389865,1.0,0.0,1.0,0.48600266137738835,0.8584378460508356,0.9999736036829098,0.674544482094372,0.8514477191586234
310,blender_topk_40_temp_2.0000000000000013.json,0.020263605974452904,0.2709257589421216,-3.1683561221392216,0.2005416616346014,0.05460109659332553,0.1685944011951982,0.1685114187541018,-4.057511395347381,0.8746671396529746,0.80793086521659,0.8550275621127802,0.7914242238562611,155.83924909432173,-4.098432684340712,100.87092867756179,0.978823239132367,0.12233533852804963,0.8346721068626479,0.1573293445743813,0.5492645506369203,0.9999069318264902,0.4730224988772301,0.8053781049421014
311,pythia_topp_0.7_temp_1.600000000000001.json,0.02776792158591929,0.2867431316734815,-2.862512393382365,0.19493059474517527,0.06522597794698488,0.16211639484529689,0.180570867584685,-3.940906963271942,0.8595057694252602,0.9557041428705311,0.885754374476999,0.9981313976711166,298.9949507386315,-5.3308146849219895,1099.6090934510685,0.9842482979157836,0.05332382540266738,0.9262114817412914,0.18920888620828308,0.6098881270299531,0.9999619462566529,0.6416892119065554,0.9394799777286086
312,vicuna_topk_50_temp_1.0500000000000005.json,0.02005256146972186,0.2402987586099481,-2.82362449987379,0.14718093878280092,0.04945044325747118,0.12751915549977666,0.1385915646709112,-5.849643685774717,0.8027827447664762,0.9726292971680327,0.9261022556490566,0.9955456011997674,898.5771840443997,-9.258674657845122,12009.289412252145,1.0,0.0,1.0,0.5258568929960582,0.8664933394087218,0.9999753951070782,0.6721936605109241,0.8487116536377501
313,blender_bs_1_temp_1.750000000000001.json,0.0064089546784628125,0.1983381015509409,-3.2054755494207563,0.16451930808184767,0.02148719806403631,0.1367854184570037,0.13667436322120197,-4.948891846593731,0.8585170717659838,0.5269666418099618,0.44975865716820473,0.5649960940463862,183.03056254113338,-5.723851627639273,625.8198530342526,0.9999532448938542,0.005256434058420238,0.9906970767821703,0.2306705165222971,0.7808505305372212,0.9999748822562919,0.4210034668863656,0.6223222210702117
314,vicuna_topk_50_temp_1.700000000000001.json,0.019955249396863325,0.23936093743679526,-2.822694704683128,0.14648861428720572,0.04896649816986304,0.1263882472920021,0.13778179480335362,-5.840404068300862,0.802692559773554,0.9695630528893951,0.9168610611702384,0.9955207503033067,897.2742014207138,-9.246109091918456,12004.039521593753,1.0,0.0,1.0,0.5247787610619469,0.8673774784885896,0.9999754937115557,0.6729877993374884,0.8545631791758006
315,koala_topk_50_temp_2.2500000000000004.json,0.029313388739354396,0.28466549977738953,-2.8387355358901627,0.2300441403798064,0.07594601694394132,0.19557117430638288,0.21565715199969482,-4.587126282508483,0.835311158207471,0.941841384905198,0.8476497853837996,0.9976228185311586,392.9582728335779,-7.33276182158798,6520.130693307197,0.9814862842044629,0.02626450060212287,0.9660564014592181,0.2959370167299311,0.753551395060829,0.9999793853931771,0.7040237881586643,0.9211773743558085
316,mpt_topp_0.8_temp_0.8000000000000003.json,0.033677939564286816,0.2889478905647609,-2.802897912526656,0.23960600789891173,0.08669062885018153,0.2105751821842402,0.2262982628879074,-4.0059608161329985,0.8636615612583314,0.8378799036558263,0.7647176352738697,0.9986728238079973,258.08204291835665,-4.867277903147107,881.3044612443496,0.7539146500600887,0.26586955086291003,0.6867614042165526,0.17208667217650653,0.48894934963288733,0.999965831965865,0.6351036028955169,0.9223927404276115
317,pythia_topp_0.9_temp_0.9500000000000004.json,0.03281445064819694,0.2921986901414592,-2.8262793577326564,0.19784695206283384,0.07025568110377792,0.1687797531850622,0.18572774796471703,-3.8442965784149323,0.8606836079117769,0.9599070757589662,0.8968876837989118,0.9979020561388356,280.9712555426153,-5.129470457399215,898.0703824918672,0.9862656637423215,0.06012626581434949,0.9157409435142699,0.17127100298938253,0.5635348886420145,0.9999601387667035,0.6493802949159083,0.9472260379413505
318,koala_topk_60_temp_0.8000000000000003.json,0.03156510214168544,0.2848562656068572,-2.896448548069459,0.19083478682478353,0.06603531322961828,0.16155564378148446,0.17945626680166557,-3.91600982602947,0.8541847087577255,0.9296002644869487,0.8237818880229506,0.9979369452219449,310.3874379983006,-5.489884650926373,1144.5060740540487,0.9679965164210379,0.050047251101805405,0.938880571974813,0.1897258450891669,0.5962211527944876,0.999970300940569,0.6775018521444592,0.9496108761322283
319,vicuna_topk_40_temp_1.9500000000000013.json,0.019094216466583082,0.23493597369974997,-2.8412373521643315,0.14269626685701708,0.04769273327547904,0.12361738269851474,0.13453900782884648,-5.873867575056806,0.8046193987071395,0.9618637861708333,0.8937902929041182,0.9953925216604091,938.1885713910981,-9.263710142711256,11983.8073942784,1.0,0.00015749336297831578,0.999696621186844,0.4752192286084174,0.8556871385293308,0.9999754800944625,0.6768221232539905,0.8447221201109161
320,blender_topk_70_temp_0.7000000000000002.json,0.0665401144259956,0.32411039320657437,-3.054378775353422,0.2909549244120674,0.11326929669464887,0.2672841730112053,0.2674643527121746,-3.619818761377392,0.8966266103760752,0.7077978761855601,0.7226306562613477,0.858263682705001,41.35548163173733,-2.337159337897982,21.932904883671668,0.6165632783700283,0.6379014575485417,0.27185978147156736,0.15631177633436882,0.426097523925262,0.9961451137053943,0.5013514934686238,0.833187724465508
321,koala_topk_60_temp_2.4.json,0.023321715911723506,0.2686867582125829,-2.9224518320125665,0.1849438036560978,0.05748523696308913,0.15522288124154593,0.17238627362044484,-4.685034832639063,0.8487248512690435,0.9245822346166875,0.799235863795396,0.9966486417100521,390.7324278337483,-6.727799650403248,1905.246108583145,0.9796310015738158,0.03020195420558257,0.9624184178157009,0.2994553856309825,0.7842072515413768,0.9999725393995732,0.623794721114731,0.9220424741982503
322,pythia_topp_1.0_temp_1.550000000000001.json,0.023863627520718172,0.2664271940156215,-2.884834280233823,0.17628063890909226,0.055454653359961456,0.146668672425042,0.1639768315385807,-4.228232181143904,0.855619849924573,0.9517646511877063,0.8691248342482301,0.99707956011883,359.42909054483044,-6.01581469489971,1474.389501042038,0.9909003954021751,0.02408846103819904,0.9686691603758889,0.2226075545974318,0.69458707231633,0.9999689253752599,0.6271964999173352,0.9257446587363815
323,blender_topk_40_temp_2.100000000000001.json,0.017747781274219766,0.2643286545774733,-3.182412817745744,0.19286775931639105,0.04977054783716719,0.16298733654598624,0.1629114949375623,-4.111469260437455,0.8731548452902891,0.7830526614739601,0.8311859584795719,0.76287992025342,159.6733399273982,-4.171456327680781,105.90724182867629,0.9886075109642614,0.10348516928633249,0.854190806865069,0.1555932993639058,0.5513452065176203,0.9999488689498098,0.46786483528021583,0.7756415398132135
324,mpt_topk_40_temp_0.6500000000000001.json,0.0331591308897947,0.28908343099001127,-2.814188191521622,0.23613717671219936,0.08477147473450558,0.20645286794661982,0.2230879686693712,-4.021369096511352,0.8623995998937763,0.8420879811547589,0.7535158960374888,0.9986050979407851,263.7333006556587,-4.970259062245662,906.311678552216,0.7773052024813101,0.2461178776434696,0.7105833007976723,0.1826243006439354,0.5114693118412895,0.99996940077904,0.6395733917135753,0.9243284234243309
325,koala_topp_0.9_temp_1.5000000000000009.json,0.026595874344389737,0.27795153703688397,-2.917954344548778,0.19545075895911043,0.06295016186342486,0.16181557693794069,0.1809478522495531,-4.174984273786296,0.8537404836418634,0.920519188144284,0.7824967976074092,0.9971875938361059,342.666616195468,-6.007906819931153,3435.242936527205,0.9828606661104631,0.03658498742261376,0.9527497897530377,0.22574394096254413,0.6802006926076405,0.999974185873368,0.6420321929938568,0.9369028304724064
326,pythia_bs_3_temp_1.3000000000000007.json,0.0315949290818089,0.2868813239416667,-2.8331925892877674,0.18022368826990304,0.06500218665678607,0.15331118895116477,0.16744931296707197,-3.696655405069401,0.8562448314411607,0.9593150434428628,0.8957652985414472,0.9978833959432307,316.13493825100807,-5.2694600410849795,1022.0653981005463,0.9856537283150978,0.0429588865216792,0.9407916930680614,0.14476942484698407,0.4807453119020283,0.9999600653657932,0.6572782269311334,0.9508857417642652
327,vicuna_topp_0.8_temp_2.100000000000001.json,0.019087202964491286,0.23562074885310194,-2.8248835157655283,0.1376849851701532,0.046275022838477405,0.11918102074912307,0.12961217323750945,-5.937264984738611,0.8031465647096385,0.9682794803030798,0.913331372200167,0.9953434738463056,943.0584530779475,-9.267354230657675,12097.458940910845,1.0,0.0005310530778741758,0.9990704473413802,0.4777569540343263,0.8521767709966123,0.9999733996056841,0.6510951336704658,0.8458578120973074
328,vicuna_topk_60_temp_2.0000000000000013.json,0.019088870691057767,0.23537924320920725,-2.8405780802986667,0.14260860682239507,0.047279465870382745,0.12268167940750543,0.1338897235359109,-5.916581624495482,0.8032028075449452,0.9644764282898091,0.9019300133871281,0.9952828714508332,942.9728513808974,-9.29085984995814,12421.573217890531,1.0,0.0,1.0,0.5170514617294878,0.873087490232652,0.9999758139521421,0.6738788362047476,0.8465087276693053
329,blender_topk_40_temp_1.1000000000000005.json,0.04427680489868291,0.3031863954884656,-3.119749291984734,0.24391469419663864,0.08480719066679251,0.21670490831307904,0.21688224876941517,-3.6584011726006715,0.8873194786971939,0.8145546395373998,0.9153789156066477,0.8151164057242364,84.0795546667501,-2.9960904150453787,50.81175443778934,0.8471549856283964,0.4345970064225415,0.48681288464455924,0.1485037755197166,0.42139225655064527,0.9977069159070093,0.5125401616245807,0.8413073549416655
330,vicuna_topp_0.7_temp_1.700000000000001.json,0.019076367620315157,0.2363543673459586,-2.8410957220322146,0.14102019192496523,0.04693464902799545,0.12157541770086505,0.1327175103601897,-5.922251228340164,0.8036871740000998,0.9690073119995134,0.9150134979363228,0.9956012801201883,953.5558427909266,-9.294964290473802,12392.244131273388,1.0,0.0,1.0,0.48839268148731063,0.8609892603237029,0.9999747481757032,0.658175912194835,0.8462229955359128
331,blender_topk_60_temp_1.8500000000000012.json,0.020068857821994898,0.26967007757440187,-3.1566340372653188,0.19734396788682373,0.054547209018522974,0.16762970740292016,0.16758638709422258,-4.064858284407483,0.8750942170858861,0.8084500738639648,0.847858328096253,0.7960030061075228,149.4200007214493,-4.040662943585135,97.36127028199104,0.9810409968375784,0.12909803686341656,0.8193506361147417,0.15966474961425164,0.5521113453012574,0.9999422207624019,0.4723053010169394,0.7982649162365264
332,blender_bs_4_temp_1.650000000000001.json,0.028938089488724908,0.27983690411003276,-3.1174673393876375,0.2221496855189677,0.0673222980080864,0.19441332849947357,0.19418644246138939,-3.9326943589116863,0.8810412377298237,0.7772290808948863,0.797669574797027,0.7920476754128565,99.13075598663015,-3.248786831062781,46.41735620980581,0.9330403661544387,0.3128099740521873,0.5943426358600276,0.15540511028608867,0.5320363520116911,0.9993052769280627,0.45190713263465787,0.7771594853542618
333,koala_topk_70_temp_2.4499999999999997.json,0.02196364571933197,0.26020182787327106,-2.9515137798442153,0.17585670640554796,0.0524628178073359,0.14450888613111867,0.1628444304581949,-4.753217947029159,0.8480744739333709,0.9242787656470047,0.7866032263239819,0.9964704358267163,395.2947217866481,-6.791660239593332,2050.5357506259925,0.991362251184976,0.015098793308111334,0.9794562404573399,0.2813719449578969,0.7891921800073773,0.9999757501070867,0.624722028020508,0.9245560363696549
334,vicuna_topp_0.9_temp_2.2000000000000006.json,0.01928178696968874,0.2372133085513771,-2.8331290749844187,0.14557352045072044,0.0486145914365287,0.12544266686578398,0.13708632084750272,-5.9090554222076355,0.8012922189398137,0.968670684117254,0.9140104312640094,0.995612258244612,999.2860487368565,-9.377010695626335,13726.808021454015,0.9999618039042102,0.0,1.0,0.48460004431641923,0.8616825260607285,0.9999748208599244,0.6778148007625807,0.8500090213361866
335,blender_bs_4_temp_0.9000000000000004.json,0.059025373159855996,0.3105573486782122,-3.079550539085526,0.2774410626475107,0.10338019921125526,0.250878559210845,0.25081283670432164,-3.6269837295364042,0.893527021150073,0.7177180919619245,0.7795813183061137,0.8462905210309221,41.097398909904726,-2.1198926890228966,14.340589525673185,0.6071129436236011,0.7249192437957824,0.19388070612250935,0.1406106066587709,0.42007042253521126,0.9983427655959655,0.4763620344544938,0.7744643720536901
336,vicuna_topk_70_temp_1.9000000000000012.json,0.019343809413923062,0.23770777043984065,-2.84275902697223,0.14182349329404706,0.04763664148364058,0.12247137506104866,0.1332551254736899,-5.935784458636282,0.8042695261911305,0.9689746453900304,0.915097617865484,0.995511091782717,903.5228374761742,-9.199470126198056,11550.42861624793,1.0,0.0,1.0,0.527918146795417,0.8737941297208539,0.9999740955108153,0.6624212742210152,0.8447665324087492
337,blender_topk_50_temp_1.550000000000001.json,0.02810658512595791,0.28114259555865073,-3.1627473463276345,0.21609267350166328,0.06569545905223556,0.18629058404623516,0.18628250350741132,-3.8485135654648226,0.8798432504844093,0.815166978388973,0.9027880027087795,0.7920481270668465,118.71197120818572,-3.443847573384556,59.34764692164813,0.9436110539119392,0.2633600165976429,0.6595663519478839,0.14265815438189205,0.47832736346440213,0.9998641742733055,0.45785648932676754,0.771595634230532
338,koala_topp_0.8_temp_1.9500000000000013.json,0.028096580775563613,0.2839048959490717,-2.8735272155137723,0.21775438775217848,0.07255777878870129,0.18456550634479013,0.2031131190227219,-4.271574924847406,0.8481501832992615,0.9229968165754875,0.798022563325875,0.9974030821261282,349.58522336514443,-6.46959140386504,4299.285126851366,0.9746362428580182,0.03705430914508385,0.9517374323031194,0.24059051595586042,0.7026005164146072,0.9999733798967335,0.6726326156624095,0.9339698185894139
339,vicuna_topk_50_temp_0.8500000000000003.json,0.020005525039883378,0.23946130110218458,-2.8206541036556145,0.14648232160644387,0.048800041150881227,0.12661416047281426,0.13805095358353572,-5.8393411903916475,0.8028274048903662,0.9728767973182939,0.9268762083573343,0.9956276949517474,892.2746471103102,-9.220603151375302,11797.991232983975,0.9998148343751054,0.0003925653973385495,0.9993825269734342,0.5243651517124626,0.8663529160093055,0.9999763064370126,0.6729414228178218,0.8508700970466994
340,vicuna_topp_0.8_temp_1.9500000000000013.json,0.019017987332662127,0.23503194944033512,-2.8286768413020043,0.1375896072618581,0.04602536121222678,0.11910677769818662,0.12963602366954924,-5.941613855725061,0.8031822202320328,0.9704213209707765,0.9196161864776717,0.9954447454226041,940.9466228588577,-9.276260671673645,12062.852800966448,1.0,0.00041694575848331386,0.9993572284432921,0.47765652775034567,0.8541487369007239,0.999972539220401,0.6510437610811126,0.8465814786675743
341,pythia_topp_1.0_temp_1.3000000000000007.json,0.025295041890768505,0.2772945076436563,-2.890630405687378,0.18763134688310085,0.060189767260240855,0.15499870725884077,0.17266352779618935,-4.078938664080862,0.8575552810050682,0.9507843178137609,0.8712905898440829,0.9975878438634241,327.7621623284299,-5.620759695525314,994.4572610485591,0.9849072344903792,0.04397381028543707,0.9395593670522635,0.20608454000292525,0.654407355586648,0.9999677675042697,0.6327177591935427,0.9416295161325193
342,koala_topk_50_temp_2.4499999999999997.json,0.029726516274317757,0.28750519574569267,-2.8406086930172716,0.23320551610101192,0.07777618691499893,0.19910768002120943,0.21865115714698335,-4.613930575236051,0.8358956290509754,0.941530087553581,0.8481134931502755,0.9974156259176488,386.8295399897471,-7.290893324699049,5457.418826084918,0.9805225337036315,0.02761820351169443,0.96405694273683,0.2961090191859423,0.7553836426525831,0.9999786502493169,0.7037741206810326,0.9240946988453846
343,pythia_topp_0.7_temp_1.9500000000000013.json,0.024191205771878912,0.2781898051493416,-2.8820791930736664,0.18562712694953626,0.06073016157730021,0.15536158244059606,0.17271213097102778,-4.071173247927893,0.858752968435536,0.9535622677450846,0.8815698372665778,0.9974771614423495,323.30605216108205,-5.5848633653079265,953.2313843175542,0.9833093362094586,0.042191714964285705,0.9415815813023849,0.20159362549800797,0.6540812034539921,0.9999626828936155,0.6313024678814387,0.9348786753081606
344,pythia_topp_0.9_temp_2.3000000000000003.json,0.020680352907425703,0.2583970688113798,-2.9093689376820544,0.16973754375395678,0.04929347209146867,0.13856611044283196,0.15592834098551955,-4.432746859972845,0.8525582679168495,0.9511815561675904,0.867802696177679,0.9964609804277669,402.44582665410877,-6.427473373359243,1473.809094498826,0.9916855281176677,0.01823212721665684,0.9746196371348264,0.23272871882111218,0.7434090138935954,0.9999723396224822,0.6163347340478209,0.9249864468296881
345,blender_bs_2_temp_1.1500000000000006.json,0.037015837167141054,0.2881704997790701,-3.12108991057696,0.24001157144217158,0.07900588978840867,0.2138169473132414,0.21391600081543452,-3.768462608596366,0.8864851526483027,0.7737385454690467,0.8010125809091013,0.8247812187459175,72.81418678185823,-2.711652951386929,25.361775009980967,0.836071719910003,0.5004263413192315,0.39880710003893416,0.1428071928071928,0.4648301966144464,0.9997410707339973,0.4606798170265072,0.7696593432801072
346,blender_topk_50_temp_2.2000000000000006.json,0.01425074972958556,0.2536633674706607,-3.2021929483136575,0.18388053559202755,0.046109434388725806,0.15500811654570207,0.15494256951966273,-4.220343226421333,0.8689940853682692,0.7541766292785425,0.8013691422177094,0.7344039487543123,174.84518162825478,-4.376293506376206,129.1117765608231,0.9901009442913302,0.07556204399275855,0.8925282954462049,0.14733852438090375,0.5653635704397125,0.999956696150537,0.43406374831655936,0.7422184345180837
347,koala_topp_0.7_temp_1.5000000000000009.json,0.030627296519331052,0.2925904405312652,-2.878231613932248,0.20153809741054585,0.06884841404064737,0.16756824035476994,0.18790521544086786,-4.037528000757068,0.8543985177854259,0.9226503410989108,0.7845277782441931,0.9974420425409306,314.79660682414203,-5.800814039821134,1557.6634883938139,0.9866609364542713,0.032438232653637024,0.9583397109478132,0.19517102615694165,0.6277533039647577,0.9999756377660679,0.6664284782144493,0.9457140037330812
348,pythia_topk_50_temp_1.9000000000000012.json,0.021349832018838544,0.2636425993418818,-2.899518050716253,0.16989711341581087,0.053062971541313314,0.14030116392115213,0.15704098891536328,-4.396912950313163,0.8526233661031436,0.9501939009077157,0.8628168741390896,0.9970761432437476,390.7714111309484,-6.338580653234654,1431.9438358188036,0.9924111282084659,0.01797799345680473,0.9743252053377635,0.23461312350201238,0.7348477838438049,0.9999735734027947,0.6241496965916219,0.9330473561418469
349,pythia_bs_3_temp_1.1000000000000005.json,0.03280073794763286,0.2892734721922965,-2.817051431070827,0.18286661609045213,0.0671039841379005,0.15655561267734763,0.17061136097237772,-3.6377916826991616,0.8567565333747673,0.9635293816460146,0.9050066440881883,0.9983769977737763,307.4726419843456,-5.200622462486454,1273.6904684226186,0.988099395799652,0.047805391302512455,0.9323085306158949,0.13990814715591063,0.4533669868653205,0.9999603018134773,0.6578839645834867,0.9575167632697221
350,blender_topk_50_temp_1.9500000000000013.json,0.01964053352919206,0.26176109001683145,-3.1874190284637267,0.1952597195232072,0.052618549062089376,0.16478941935863298,0.16465709317687524,-4.0875628684947864,0.8725989064377152,0.7875326109110367,0.8400769751193924,0.7671285449260778,155.44723626215995,-4.046524392576421,89.14390455314793,0.9840583091853915,0.1138189484419455,0.8404144322539986,0.1447562776957164,0.5325460229246266,0.9999532758114572,0.4458358777996772,0.7532333077056583
351,koala_topp_0.9_temp_2.4999999999999996.json,0.023535473859409406,0.2657165258960053,-2.9188268320832798,0.19064213316723638,0.057801329183331765,0.15792340634335217,0.1780371503940518,-4.562251007867481,0.8485633608453976,0.9212159299077339,0.7828598079123369,0.9969546778168611,376.27960225637446,-6.598131840858081,3523.7322833749554,0.985027327498529,0.026040412343622667,0.9661791894105702,0.26757444016077436,0.7585664089950808,0.999975160510841,0.6245719715952873,0.9225385978888863
352,pythia_topp_0.8_temp_2.2500000000000004.json,0.02192632318588759,0.26485741329477896,-2.8912466103901604,0.1729990812570503,0.05269686069465828,0.14175206603583695,0.1579116038662856,-4.302525779288374,0.8549980118661701,0.9533034647837996,0.8722647030119774,0.9969867027713684,374.04977787211925,-6.151362394554953,1172.609902272896,0.9925647616796466,0.0200596855034335,0.970929901898609,0.21965736528843324,0.7114311514506009,0.9999661239569555,0.6210350175658782,0.9349325458222406
353,vicuna_topk_50_temp_0.6000000000000001.json,0.019995708714588938,0.24056751793191228,-2.8301437083251013,0.1467341105413016,0.04910884683572475,0.12688340245470406,0.13800355142729445,-5.844234034628094,0.8028564879555024,0.9690353641571544,0.9156766583000353,0.995456497212928,896.9513499623956,-9.240013804184509,11986.588208175888,0.999724103481027,0.0,1.0,0.5228649421552061,0.8659887367550111,0.9999744407160727,0.6728105595212184,0.84893089962679
354,pythia_topk_60_temp_2.0000000000000013.json,0.02117856637701164,0.2615805998719016,-2.8995019426207267,0.1713422899053722,0.05207009218071282,0.13992078438342684,0.15892297446518625,-4.495301468100003,0.8501368896636313,0.9476700229834527,0.8565683530873949,0.9964606121092856,407.94583344976655,-6.544172272107,1837.0935908604608,0.9922661788421567,0.01920197872828051,0.974376916822972,0.24629194175635344,0.7550543603978719,0.999970407548075,0.6126061265388567,0.9222798021108972
355,mpt_topk_70_temp_0.6000000000000001.json,0.03276410984106725,0.289613666145521,-2.8122531381661524,0.23649541148566855,0.08620099155998036,0.20814562657358154,0.22246591747777378,-4.017579705538396,0.8623156475280235,0.8415890233391095,0.7622250564629562,0.9984771347117567,263.3900806839457,-4.95710266866535,889.1638310924274,0.767645460291701,0.25141819054836445,0.7050959225942041,0.18209548130807973,0.5080158846889249,0.9999672958631076,0.6387565528193792,0.9228323529472571
356,pythia_bs_2_temp_1.5000000000000009.json,0.030235420887196704,0.2893702623264771,-2.8485022457783113,0.18324619498717043,0.06498851178859996,0.1538607048603498,0.17021941280243102,-3.81548379179471,0.8584045066026026,0.965990681054624,0.9091890105136807,0.9978919326661823,315.0392820495704,-5.319110054034865,807.0660288218353,0.9922588887709171,0.04493439292572429,0.9390422273611869,0.16243200602821015,0.5435867756637488,0.9999636303566262,0.6485970154673398,0.9467811340611719
357,blender_topp_0.7_temp_0.6500000000000001.json,0.06154480687549267,0.31505293791149336,-3.0595613439718563,0.28591583958496836,0.10875385956598255,0.261603326954196,0.2620186299287607,-3.6490514092072694,0.8971290915666935,0.7122554504862109,0.7252072237234116,0.8639515064203438,41.940851462425435,-2.356855005394099,20.978361364436438,0.6200005430889673,0.6401795733847385,0.2711254543656403,0.15537679932260795,0.4349476241080917,0.9984153513320702,0.4824142815593727,0.8200144831889975
358,vicuna_topk_60_temp_1.8000000000000012.json,0.019112357797767356,0.23600550802558,-2.8361780651227266,0.14248005951887893,0.04755241354094883,0.12270691333518209,0.13404563128173508,-5.911218240409194,0.8033379413680227,0.9603287403036095,0.8891118870620459,0.99540569787035,933.6319544304126,-9.271600519015548,12368.61906316419,1.0,0.0003836973377753364,0.9993920214559393,0.5183386738969682,0.8737238451430305,0.9999764034289397,0.6745488278732032,0.8493288138690955
359,koala_topk_40_temp_2.2500000000000004.json,0.026542599062494336,0.27791215951501186,-2.885965684074199,0.21118395421312405,0.06875339463693457,0.17745599289636435,0.1967759295480378,-4.512996678600808,0.838774840733809,0.9304301166104867,0.8086027838178557,0.9976667440487054,382.32274856777366,-6.941594060797856,3997.460827321231,0.9857392470716843,0.028377807503786733,0.9627876718212588,0.28909937888198756,0.7556887379014166,0.9999775947454219,0.6824267606487971,0.9237044000464355
360,pythia_topk_40_temp_1.4500000000000008.json,0.024716644178808183,0.273070521781032,-2.8903764016881497,0.18138535359816593,0.058962958831488915,0.15094565886485645,0.16739735522004084,-4.12730152549629,0.8567092223970111,0.9528640885004578,0.8773581860508373,0.9972894860651784,342.40065137136304,-5.788191823979904,1398.3960886530417,0.9857232657506212,0.04122675180882438,0.944863996711965,0.20893286084619592,0.6646446929279641,0.9999647280257308,0.6321351193115563,0.9343159107345796
361,pythia_topk_40_temp_1.650000000000001.json,0.022945620529737476,0.2679839224466401,-2.8934158512609516,0.17863816139948757,0.055521467154930504,0.14679407229067992,0.16457508500990162,-4.235176074242066,0.8562187338042594,0.9551614544683271,0.8805071532821998,0.9969597038381802,352.88671692259686,-5.9501797064239295,1222.6752676322076,0.9900789311348411,0.033208917495204576,0.9537076083431207,0.21743432677582755,0.6929572707312954,0.999969471492366,0.6214714139580487,0.9272041581496447
362,blender_bs_4_temp_1.550000000000001.json,0.03226097191642688,0.29063949805320827,-3.1304370947854077,0.23285345045184694,0.07182615211912696,0.20113032689854002,0.20112647206829487,-3.849465617316519,0.8823761090128599,0.7893454088187474,0.815017782838198,0.809368519875583,93.32875151279627,-3.102233082021104,38.20233293570756,0.9092882389784704,0.35981358354151344,0.5440536011732593,0.15087797288286287,0.5116527887612224,0.9998008397394765,0.45616269272888355,0.7963704180072961
363,mpt_topk_70_temp_0.7500000000000002.json,0.031853626828328784,0.28838301735071137,-2.822890671466539,0.2325680044403836,0.08392872168139233,0.20316240005347985,0.21892499935445034,-4.0437642629734265,0.8598234710210789,0.8453726187159818,0.746929487051103,0.9985195104488152,278.4756793049858,-5.164623098852612,1096.387926664988,0.7935607552534594,0.22538755991454038,0.7347914178844368,0.19835390946502057,0.5452382643278176,0.9999695936878602,0.6419114009113255,0.9218199761782238
364,pythia_bs_3_temp_0.9500000000000004.json,0.042812386860459184,0.3165735848809871,-2.774915458205229,0.23433008238352185,0.08834157932338432,0.2031905811682352,0.22067345296859453,-3.7370008484633987,0.8717196296474977,0.951949237851053,0.9055779691684994,0.9987711510462369,175.40232419615398,-4.134037187794825,698.1872709820852,0.9526424126990187,0.18559376422391904,0.7525452116299612,0.17000602858257385,0.5215617072901731,0.9999553254826036,0.6543542314955371,0.9525069675197403
365,blender_bs_4_temp_1.3500000000000008.json,0.036133346517181225,0.29446867956607786,-3.116246119410337,0.23608087237813546,0.07893099691351732,0.20691007933653927,0.2070255796785027,-3.7265110463799838,0.8853201970069824,0.8051699555567406,0.8436731698224438,0.8417345069777846,80.29561224456839,-2.7662983049153267,28.66465942589972,0.8600093916644121,0.4840538272500818,0.41390445734226705,0.1404557340306313,0.46512880791458516,0.9987883367883658,0.45457936394847703,0.7787432443263766
366,koala_topk_50_temp_0.6500000000000001.json,0.03738364058905328,0.301802845935058,-2.8239619521077026,0.22039868366285378,0.08131904139515203,0.18964336986243466,0.20673563020270563,-3.8954309320640945,0.8444761332863557,0.9433982749334309,0.8616498226967564,0.9985370479509205,324.3975029704742,-6.183188946977639,3600.7440226598455,0.9706472839295214,0.0405344513690785,0.9514193048847848,0.19561743192574835,0.574571972098922,0.9999773722731756,0.715214183221838,0.9465163223714174
367,pythia_topp_0.8_temp_2.4499999999999997.json,0.020572268246366977,0.2591719853302378,-2.8961811925103524,0.16800513963118713,0.04906622980050797,0.13748302423817338,0.15348769778933147,-4.395433019540592,0.8524898084586034,0.9477497858368492,0.8547011752329317,0.9966987375028148,392.3911518822164,-6.3471683233790115,1400.4679353808626,0.9938424184247073,0.015738163227391813,0.9781595764155779,0.22773755152055253,0.7277325859593957,0.9999714306217874,0.6140084240383997,0.9291738739222258
368,vicuna_topp_0.9_temp_1.750000000000001.json,0.01925934746082941,0.23583278835719373,-2.8321810171814383,0.14436996945797004,0.048576570081837925,0.12483995577813972,0.1359902151324207,-5.914045017563509,0.8014037520111443,0.968446090622397,0.9134863138372717,0.9955158314270104,999.4961583849987,-9.379010894370253,13727.254225118137,1.0,0.0,1.0,0.4880756477956527,0.8627036281692978,0.9999762943727459,0.6770770449139073,0.851549060737158
369,koala_topk_40_temp_1.700000000000001.json,0.028075454491428654,0.28124457884665194,-2.8777736680421655,0.21666290333626698,0.07216058873235776,0.18352411570324068,0.20308223444043927,-4.3193368132940995,0.8423031268712275,0.9303047005922402,0.8181085337052877,0.997879721179515,351.76223599377147,-6.587545622718658,3838.528531992456,0.9757143258675943,0.04051486021019002,0.9492397604715227,0.2654916858690914,0.7215580408792904,0.999976663885709,0.6859751054065261,0.925902410481267
370,vicuna_topk_60_temp_1.2500000000000007.json,0.019044475981148636,0.23521849069026568,-2.8373737532891825,0.14182408199895158,0.04722788688270864,0.12218584328499327,0.13335839297239138,-5.920978726509339,0.8030738561210747,0.9639849507215449,0.9000977933031687,0.9954517595992537,943.1198369370865,-9.315625279236691,12759.521299814642,1.0,0.0,1.0,0.5200432039669097,0.8743551674677269,0.9999755006992745,0.6748804688035606,0.8485355533123807
371,pythia_bs_2_temp_0.7500000000000002.json,0.04050828071343518,0.3104206385715372,-2.7924058077808374,0.22300874407152613,0.0817192445695632,0.19086215342442037,0.20952881319237637,-3.714033642847218,0.8698620621809262,0.955897954358944,0.9096603794995952,0.9988527636011999,195.49423623466728,-4.271273057848603,660.2919346559812,0.9601519663657364,0.1570119010056206,0.793003302127777,0.16270088043727293,0.5125697851463373,0.9999604793732056,0.6562267517697118,0.9567201006522996
372,vicuna_bs_3_temp_0.9500000000000004.json,0.020275544401790094,0.2410649832617498,-2.8309621230992144,0.14882242474109292,0.04975121765527775,0.12857682538759854,0.1401889382119147,-5.87506627510927,0.8014209753047966,0.9705769906279849,0.9204010291011978,0.9954747691422043,908.9570591422282,-9.225890896482744,12337.248591998268,0.9996368589823509,0.0009333252724564881,0.998866826288619,0.5121420899588714,0.860551445864156,0.9999750899766873,0.6753742208700619,0.8508672612739768
373,vicuna_topk_60_temp_1.1000000000000005.json,0.01915729041978365,0.2364655490402414,-2.841987658478693,0.14324853436271906,0.047677094676139495,0.12345384071171803,0.13477463550111646,-5.90438797574244,0.8038539009127684,0.9625290031126159,0.8952053492734073,0.9956884147050624,932.8672083245916,-9.27763333194959,12353.834032132263,1.0,0.00018097813430591563,0.999658619065936,0.5177667481541842,0.8737689561761057,0.9999770465976967,0.676040921457306,0.8488269055370458
374,blender_topk_70_temp_1.0000000000000004.json,0.059727989178875625,0.31708861089991336,-3.0765338490506213,0.2775176043264236,0.09997673091050702,0.2520302775287375,0.2522275013314862,-3.5874551118973024,0.8950667029511713,0.7778311886384843,0.8774711003947258,0.8566373679873823,46.731889151486534,-2.4437370861203984,28.745732950989108,0.6917165742321317,0.6151444347042327,0.29067197196936134,0.16558651976668826,0.4481707317073171,0.9936524795924494,0.5007148438799597,0.8408801159186883
375,mpt_topk_60_temp_0.6500000000000001.json,0.033414375554547744,0.2902071801926835,-2.8157139320471485,0.23517044269310744,0.08460669843364782,0.20699156561993753,0.22262769732614712,-4.0220046048173925,0.861782455969908,0.8434486437774784,0.7543561690281987,0.9984043434650482,261.8933761744942,-4.969462120349206,912.1990682731321,0.7809308049183475,0.2371069910330892,0.7201500077457976,0.18410900725535304,0.512712330777415,0.9999674045609568,0.6413889059979835,0.9249529844758386
376,vicuna_topk_60_temp_1.750000000000001.json,0.019131224612343362,0.23650673649597884,-2.8350784092962384,0.14232576307123257,0.047941189377253474,0.1230006303307762,0.13413761863153545,-5.906640845453572,0.8037339715298287,0.9636710035934636,0.8992863955292363,0.9954689415041096,931.0428268550742,-9.284907618983565,12412.837451567291,0.9998302691125236,0.0003210769491592774,0.9994637830916734,0.5185084578343006,0.8728511026153886,0.9999760068012383,0.6738101939459841,0.8487702220349846
377,vicuna_topp_0.9_temp_0.8500000000000003.json,0.01916875031445603,0.23536475764971837,-2.837102255625333,0.14418638458845306,0.04818915255421083,0.12427555401453005,0.13555094806822945,-5.899795511203682,0.8019238745640658,0.9673092329829508,0.9099430469652,0.995564220126024,994.0758374421177,-9.36652283018141,13604.411073468043,1.0,0.0,1.0,0.4848967002839518,0.8631504993225272,0.9999748381799113,0.6748411118655739,0.8503610644441001
378,blender_topp_0.7_temp_1.5000000000000009.json,0.03835792956106844,0.3030695086610555,-3.08426624357342,0.23260011883652254,0.08005110878566019,0.2054348002681981,0.20550475187977318,-3.726750152861188,0.8856508110711474,0.8639714112734678,0.9140959152989977,0.8750446809735476,98.86688400003116,-3.1475501093476477,43.405099962491974,0.9105501023196101,0.3534988550316632,0.5595616000780934,0.14998941350836334,0.47813591546182077,0.9995000070345426,0.4673802053970182,0.8418638406646622
379,vicuna_topp_1.0_temp_2.050000000000001.json,0.01957529622514851,0.23722024681450912,-2.8388060715967764,0.14178393680938428,0.04736642977806346,0.12251348561177877,0.13335647298318037,-5.855843615197466,0.8011594992840219,0.9633285486467942,0.8972006364846145,0.9958990128460772,981.419931700494,-9.319016237170189,12457.625624201666,1.0,0.0,1.0,0.4832260165860747,0.8566876525761274,0.9999736019509111,0.6665753442980722,0.8507493970699175
380,pythia_bs_4_temp_1.550000000000001.json,0.03030153646075962,0.2836305949502812,-2.8625464096575794,0.17576280590242238,0.06254392942097653,0.14715780168293735,0.16362110296322507,-3.7677627515219494,0.8585265615660107,0.9684924187611257,0.9161587735982836,0.9977257291157403,330.3829767032523,-5.396402332851792,1130.2363850519953,0.993175207266547,0.028020030688056356,0.9620860525614305,0.1466364826774974,0.5083183912480992,0.9999658659488739,0.6479963967819252,0.9498115113128223
381,pythia_bs_2_temp_2.0000000000000013.json,0.02496766535367856,0.2753647561652905,-2.894885076131515,0.17713986592470787,0.05899146226747143,0.14533491572554674,0.16325505938732077,-3.984960870656795,0.8587195078930062,0.9653266235511421,0.9045142456426714,0.997367149125598,335.4980978228779,-5.605246070919419,975.4298927503088,0.9958752503462626,0.029095258426765726,0.95988545391885,0.1822145517304024,0.6109252288675124,0.9999679642354319,0.6356812437066812,0.9387150821509306
382,koala_topp_0.7_temp_2.3000000000000003.json,0.024926157819465226,0.2763466015531605,-2.9173572661284215,0.1951490547721229,0.06214795485234034,0.16208469366578554,0.18017039479665553,-4.304004570764148,0.8527254311737412,0.9290422791075632,0.8044543577098139,0.9974231501380523,344.52515324870416,-6.232573986728937,2265.469967721444,0.9861594328432081,0.02838571397049877,0.9615831028343028,0.22905204412035696,0.7022628348968613,0.9999761284592157,0.6487385176256568,0.942277736129437
383,pythia_bs_1_temp_2.2500000000000004.json,0.020181437928639044,0.25579002313608473,-2.903741915144758,0.1653747941669212,0.04933890322382738,0.13592454364370396,0.15258675056407345,-4.54174310984258,0.8498043512891911,0.9467371261503152,0.8532118058030249,0.9965946418130565,420.21333338727385,-6.637842220890932,1895.0733599899804,0.9925155984871894,0.015984695838882176,0.9786636528050576,0.24755995230314004,0.7662798049132948,0.9999726621325843,0.6062947536010541,0.9248373184384842
384,blender_topp_0.8_temp_1.3000000000000007.json,0.04704899616886825,0.3184323726971929,-3.0677359805317344,0.24789798950424696,0.08978295923100055,0.21907176162916928,0.21890168180648548,-3.6464934706210133,0.8874198051397213,0.8537646613430623,0.9035332093666756,0.8781010133804479,93.11624288337588,-3.0661970956270004,50.339556586420564,0.8831497584898693,0.3746225792003674,0.5393456620597243,0.15057441024291854,0.46051907556859867,0.999273572930831,0.4746087766989677,0.846975934897962
385,koala_topp_0.9_temp_1.2000000000000006.json,0.030170029569344337,0.2873099928002344,-2.883336605552681,0.202141870705687,0.06841444679411304,0.16975981842117382,0.1884124198671751,-4.02917789218421,0.853331665058652,0.9165358233238534,0.7888398742834634,0.9977735193793424,338.2326248445743,-5.832806758597433,3328.487066694457,0.963822230984803,0.050226235521213615,0.938522776296886,0.2084125411657608,0.6364336606970923,0.9999744668155013,0.6512468958307125,0.941120823582108
386,blender_topp_0.7_temp_1.3000000000000007.json,0.044920220154102276,0.31206657850525343,-3.072048726086626,0.24294918978709432,0.08868029943554398,0.21528336382486735,0.21514826478268145,-3.6497786162133683,0.8876384985231923,0.8525433253975526,0.918468246997583,0.8645022880900833,89.68958033929573,-3.001405386132405,38.53248450304522,0.8875594999928779,0.40654974767034674,0.49791758188210683,0.14926106174934142,0.4518435440908454,0.9990024257279589,0.4717812234002029,0.8321590221301282
387,pythia_topk_50_temp_1.8500000000000012.json,0.021491858566596706,0.26026684395543065,-2.8975642304979488,0.16995521587442614,0.052250088006912485,0.13934639283003608,0.1565429308460266,-4.3766293450443445,0.8529937281040009,0.9515066545341155,0.8635118126020933,0.9965289678865062,392.44900492162293,-6.337014918229651,1679.8036702795332,0.996681450146519,0.0140648113319757,0.9792221043876959,0.2300898806063587,0.72948682766191,0.9999722158741616,0.6186951087388343,0.9308794452519509
388,blender_topk_50_temp_1.2500000000000007.json,0.03726780988314732,0.3012098425516093,-3.1318281037296227,0.23498021646658324,0.07906946633498865,0.2085842898056272,0.2087123292525726,-3.6990840768288513,0.8841077936794571,0.8186251650248973,0.924940998653066,0.8038299865424168,93.82382024088311,-3.031166725982362,37.584322094745424,0.8980740886869372,0.388026632704688,0.5178723626824083,0.14158831939690655,0.43648960739030024,0.9992273727017558,0.47037805909503677,0.8150934688615116
389,pythia_bs_4_temp_0.9000000000000004.json,0.04572039069069649,0.32149495822496943,-2.7552837867416695,0.2419007113243255,0.09240779039255924,0.20995451448403712,0.22741274276344497,-3.7043573821713784,0.8730522237105933,0.9474294400627401,0.9032548798899523,0.9989930392506128,160.10494513726732,-4.007747006994214,512.9861857366419,0.9411475761644575,0.19023504236502828,0.7501410634017357,0.1678114682554742,0.5172957835364651,0.9999561497348105,0.651955683792163,0.9528895186261276
390,blender_bs_2_temp_2.3000000000000003.json,0.013171880505272125,0.23207652733288084,-3.178369542998159,0.1920805452862362,0.03897192492496572,0.16335183326141256,0.1631602563581808,-4.475938181122224,0.8709569251489544,0.6442433723613361,0.5847248245312537,0.6763154875392254,135.55907528367925,-4.399775655692687,146.1288911690119,0.990761783087582,0.07278679043318353,0.892117157649311,0.1743230663374752,0.6596651060778608,0.9999493481162077,0.43611523841987393,0.6999027081074675
391,pythia_topp_1.0_temp_0.7500000000000002.json,0.03297565797449593,0.29096003650990343,-2.831216952724304,0.19479782538851265,0.07059652194204026,0.1668577184003418,0.1823245516005157,-3.8275295347871188,0.8606400488612647,0.9582186989999416,0.9015226160228416,0.9982020800003786,280.5637107597449,-5.060529851116601,1269.204499761794,0.9761958094848588,0.07628348634166711,0.8976626205972893,0.17519107946811852,0.5614417029511369,0.9999608280424603,0.6556821321706495,0.9485357623819807
392,koala_topk_50_temp_1.750000000000001.json,0.029256275509764028,0.2882879238544243,-2.8492692004224818,0.23118679705512457,0.07649001392583071,0.19543131762159716,0.21633305086516857,-4.446776128006364,0.837511365662118,0.943021932336539,0.8520046993723075,0.9975499047306114,377.5250363315541,-7.14303528410532,5561.360842504041,0.9808704192523362,0.028948746217928797,0.9623615810001586,0.28019023986765923,0.7275679920051396,0.9999773556698778,0.7134903953345362,0.9225834026887924
393,koala_topp_0.9_temp_0.6500000000000001.json,0.03280857672749281,0.2863663052833028,-2.855619500478905,0.19714619113663853,0.07019395171524676,0.16723407550300917,0.18444912209058378,-3.823966165343841,0.8517420042253926,0.9043986218088617,0.7493799782347043,0.9980093113525597,329.3344647513011,-5.609392395682814,3056.6674304352337,0.9659532279051743,0.047561227428703105,0.9419503470115278,0.1743635287152161,0.5534292035398231,0.9999753178241019,0.6705590263606312,0.9523024540954458
394,blender_topk_40_temp_1.4500000000000008.json,0.03521553874229326,0.2857916774443848,-3.135008526947312,0.22552984701574513,0.07220190983611391,0.19604293968121692,0.19637729478684007,-3.7931329295009313,0.8831266425176708,0.8342755087726579,0.9243856194440115,0.8162403363839875,101.73761501984505,-3.284562515700016,62.6017491349799,0.9195601568074229,0.3328506862433133,0.5873571575230522,0.16218846528159778,0.4873426110006627,0.9997561642067705,0.5003768382873947,0.8220567525263441
395,vicuna_topp_0.7_temp_0.6000000000000001.json,0.01908623240482802,0.23610025570495238,-2.8422145544885393,0.14057137176614476,0.046989338251156504,0.12143298059076879,0.13229706431423183,-5.920004727128513,0.8032890312776776,0.9679240356267422,0.9120565736437399,0.9954408452601614,955.2542334875434,-9.28357839579315,12322.25400408869,1.0,0.0,1.0,0.4861714397899335,0.8604060275213202,0.9999732458161448,0.6580918737815951,0.8453461568175492
396,vicuna_topp_0.7_temp_1.4500000000000008.json,0.01894502971128584,0.23440300705140424,-2.8429448274309506,0.1395832220474767,0.04677343907434401,0.12075575473621111,0.13163926229552234,-5.92794478512957,0.8035352764005412,0.9693975683059922,0.9162458488449383,0.9955767734136753,954.5618613320153,-9.278718807684246,12272.549429327451,1.0,0.00010531275115147413,0.9997873338795716,0.48624435493714147,0.8615858082918407,0.9999749916708303,0.6598150999190096,0.841792359028034
397,blender_topk_40_temp_0.7500000000000002.json,0.06600713553126623,0.3191777596690924,-3.0684551935874387,0.28650927497281503,0.11120553755411718,0.2618161920217202,0.262014440705496,-3.6338061993728896,0.896320643608938,0.6994023448692828,0.7386937270152675,0.8145774005187156,43.069388906646495,-2.4844713290240867,46.01246738691722,0.6375905056648363,0.6106545079255135,0.30635458332268206,0.16027531956735497,0.4253021148036254,0.9953243930736381,0.5215819532533208,0.8286229135904402
398,vicuna_bs_3_temp_1.700000000000001.json,0.019159321973510553,0.2358978564753173,-2.843181075098997,0.14082267985202876,0.0468036196359129,0.12149459675154486,0.13261605090851605,-5.935511018565757,0.8051215838454291,0.9734280312935943,0.9294311656380532,0.9950981293030396,889.2884104558445,-9.242947461285079,11622.886365101458,1.0,0.0,1.0,0.48615719875191915,0.8557028234816169,0.9999749418609367,0.66851076739047,0.8462183453951718
399,koala_bs_2_temp_0.9500000000000004.json,0.03426479186568331,0.2919158014384573,-2.7945625996422434,0.24239868009444368,0.08743995756449235,0.2140486554453274,0.22925684361241266,-4.003311875349056,0.8640631820133071,0.8389312568485587,0.7752709468250378,0.9985305938668146,247.04996388959083,-4.751149596810082,801.2133716839853,0.7470567617875764,0.279018945794428,0.6704334828174499,0.15459949698955872,0.4316669307558232,0.9999667742328797,0.6365871406748204,0.9234484191424025
400,koala_topp_0.7_temp_0.9000000000000004.json,0.03535576058459314,0.29902867034369157,-2.8583030012662043,0.20027049805137043,0.07381268536274643,0.1696999238915691,0.18896201126145923,-3.8754186434354,0.8521273407286298,0.9222229018587883,0.781664222926389,0.9981197374975515,303.69659817427765,-5.617678673988837,1483.7497344922651,0.9868562405995804,0.03336221787666648,0.9584058477178925,0.17202804688754483,0.5563132424109107,0.9999761393887246,0.6838810715473487,0.9543657849611853
401,blender_topk_60_temp_2.100000000000001.json,0.014073596346402163,0.25340940763016945,-3.1926826379581064,0.1862387630946492,0.04434667286261279,0.1555056854624699,0.15541107317430342,-4.201565656967775,0.8703164186530218,0.7624540121734839,0.7930663229611151,0.7499957486055033,172.08257534298508,-4.373083302515522,126.51297461648566,0.9904435371160629,0.07610617175317824,0.8914626624470272,0.15242821694434597,0.5697066560117204,0.9999577193436976,0.47006064487662247,0.7770542799857237
402,pythia_topk_50_temp_2.2000000000000006.json,0.020366088792957066,0.25651280949561983,-2.8955211657321525,0.16569283998309578,0.048670462111890286,0.13474640594633353,0.1524708864820168,-4.515761246900998,0.8511719811177684,0.9515015136436145,0.868713356519149,0.9960613199966943,412.10108632834516,-6.557816641257847,1623.8752157638426,0.9925353036724427,0.014451507744674123,0.9805263001584588,0.23974110602324764,0.7571467158870931,0.9999723989285065,0.6095567405492605,0.9251583845658836
403,koala_topk_70_temp_1.650000000000001.json,0.023596727897450993,0.27150254563520515,-2.9463214789459364,0.1843724034689608,0.056755047239869724,0.15201444758067126,0.1708294829032134,-4.3945485384526375,0.854557238683433,0.9171622624321596,0.7721623924138081,0.9971101118591362,342.1733422256993,-6.1283778228646195,1419.6732821264964,0.9831796974223984,0.0327556060658081,0.9559152491396999,0.25392101040426523,0.7406748140276301,0.999975312807278,0.6404033809273181,0.935815489874268
404,blender_topk_70_temp_2.100000000000001.json,0.013843737869382283,0.2550209263096543,-3.1580019930082717,0.18439059121170825,0.04445351654376885,0.15377709499124395,0.1537694784188265,-4.245782436254268,0.8687698311939507,0.7773300912494843,0.7692270806553803,0.7837963968820928,180.93181582784797,-4.519648689584748,144.82583821061837,0.9924762287677417,0.057387047086408974,0.9180577334182637,0.15561232535402278,0.5794392523364486,0.9999560182820819,0.4631122439383027,0.7964217668076798
405,vicuna_bs_4_temp_1.750000000000001.json,0.018624733942870265,0.233369299664554,-2.8489166972393503,0.13726361041272286,0.04551795553070611,0.1181456143423511,0.12929522000123878,-5.937354649713856,0.806652786139257,0.973618563893781,0.9292632724686272,0.9954651999688579,880.3525021481812,-9.214568936032025,11371.092602609615,1.0,0.0,1.0,0.4768660131506057,0.8578761629772217,0.9999754858279754,0.6542417436748564,0.840977521513389
406,pythia_topk_50_temp_1.650000000000001.json,0.022071493068093813,0.2664941375263888,-2.9019649188241403,0.17784358117928992,0.0536816652668307,0.1455809650853762,0.16300915409457775,-4.274018204044961,0.8551677700751769,0.9515051390158497,0.8707638715778213,0.9968933541932421,364.5807297260317,-6.055882738092202,1352.5284941670088,0.9889146430862352,0.03145539943155425,0.956940967013432,0.22424847837197417,0.7087614155251142,0.9999641577203671,0.6265362879496538,0.9319886272355078
407,vicuna_topk_40_temp_1.8500000000000012.json,0.019075193417254034,0.23580208397839647,-2.8462055273548157,0.14317614910855475,0.047482623039368094,0.12304783597217217,0.13445713121712088,-5.878296709251786,0.8048473775745155,0.9583838634502941,0.8834844120779427,0.9952746380068257,935.2918948472422,-9.258870185415216,11910.504180336913,1.0,0.0,1.0,0.474964060329914,0.8559298753839623,0.9999754995047927,0.6783023672197052,0.8464921734394704
408,pythia_topp_0.9_temp_1.8000000000000012.json,0.02270542807262125,0.2652072598859474,-2.8849877101445722,0.17454741537890062,0.05402116870648831,0.1433792425640643,0.16014785319194835,-4.229318462775083,0.854659790326216,0.9513782581991066,0.8664370494339829,0.9969318813694742,369.49046947431754,-6.076334058412367,1432.6980440003367,0.9926575996999563,0.019493508326174046,0.9717006065202183,0.2145313646368305,0.6889811816603313,0.9999667909556257,0.6294238424313092,0.9294120345455044
409,pythia_topk_60_temp_1.700000000000001.json,0.022370474156411524,0.2619744801732595,-2.8831060325693274,0.17308656269843292,0.052712924544508974,0.14250588799708827,0.1596838103419257,-4.335618724803886,0.8532010664442976,0.9468892037413361,0.8546643475958832,0.9969501558071626,381.80927027482267,-6.287165323587275,1450.3260316525727,0.9908389335143979,0.021255925586252607,0.9699636301118364,0.23467186303848564,0.7249994063026907,0.9999719923866058,0.6194117543005753,0.9232850117638767
410,pythia_bs_4_temp_1.8000000000000012.json,0.026710707097871496,0.27804283138844316,-2.8778123101275526,0.1738769722330658,0.058163024355062085,0.14460866226030933,0.16168587384190508,-3.8696228361320877,0.8587199224976595,0.9741320215928615,0.930944084047725,0.9974714017702726,340.0017905705969,-5.503780032978446,1048.1588118389056,0.9959123004886811,0.024675991375229203,0.9664675054366451,0.1634888084122344,0.559299732381802,0.9999696869768934,0.6417395532997194,0.9460687610154639
411,blender_topk_60_temp_0.7500000000000002.json,0.06451458212513976,0.31762914862125924,-3.069795331878509,0.28581834235204606,0.10903243610841457,0.26218388658296765,0.2622220321106479,-3.6570656698548007,0.8967140016551008,0.7090210242089855,0.7280190597976144,0.8338236749336219,43.350888044483185,-2.478133107898747,32.783437101550504,0.6545459863013205,0.6065455403049922,0.30179692186273377,0.15815358673505234,0.42040045334340764,0.9955563758143442,0.5107040510537151,0.8391933286159424
412,pythia_topp_0.9_temp_1.2000000000000006.json,0.02690588194164208,0.28415358215321906,-2.858474170397183,0.1914356767474737,0.0649059252294783,0.16070979017975232,0.17859133816728162,-3.9472049235819813,0.8603572597603999,0.9548669695613161,0.8869365403495426,0.9977751177155183,300.51361935050716,-5.328160178263867,1106.4293367457235,0.9813586993784902,0.06038387691933198,0.9176785944968103,0.18606920363281543,0.6044751225270073,0.9999637926269868,0.6401663848417316,0.9394612052815711
413,vicuna_bs_4_temp_0.6500000000000001.json,0.019665060579935556,0.23847988841050666,-2.846909767819311,0.13697898248739443,0.04526168670163988,0.11799503075261562,0.12883082963381076,-5.975878603233842,0.803406199854696,0.971024679492251,0.9203612931704627,0.9959782876805934,926.6795386055154,-9.218191498408551,11583.86271874773,1.0,0.00012415898196094688,0.9997535361990328,0.5883360167650592,0.8729642548058011,0.9999713054998126,0.6471492883139001,0.8442002914580918
414,pythia_topk_70_temp_2.2500000000000004.json,0.019364700157521956,0.2553556861384238,-2.89879821650012,0.15908180355300316,0.046249168012798283,0.12894553161410383,0.14552123755204302,-4.626967782247998,0.8482402422146234,0.9479676200623168,0.8518598373446253,0.9964490841648622,445.9620086799369,-6.916325366128953,2079.8550587732557,0.9977423609467637,0.006700977294607479,0.9904311154907233,0.2535567363729859,0.7819985111879844,0.9999728717044265,0.6044952975425548,0.9217894417210435
415,vicuna_bs_1_temp_1.4000000000000008.json,0.019492970046166975,0.23768154785017104,-2.84307674361852,0.1432131587185549,0.04795299521035179,0.12358580176835066,0.1345500462898587,-5.860503939206232,0.8045850366891506,0.9491559456400023,0.8550501777996955,0.9956321663154151,888.7025489516901,-9.202076672521107,11256.618814701593,0.9997523372347051,0.0006245130802390002,0.9989772458792079,0.509702880699814,0.8680125825082509,0.9999749853400763,0.6735900831604769,0.846164720399839
416,koala_topk_40_temp_2.3000000000000003.json,0.026868645277077573,0.275891200226405,-2.8766328168655924,0.21232511436498275,0.06943467943768425,0.17968537214152003,0.19848424494069572,-4.508905980773345,0.8392373159199296,0.9336958155212568,0.8242805138033071,0.9970164575533781,373.7266416333836,-6.868282544368902,3979.5183482324364,0.9813934335556567,0.029709661835879222,0.9603807331159567,0.29172783557796644,0.7577136075949367,0.9999758253594438,0.6842544297566395,0.9204752162846136
417,pythia_bs_4_temp_1.600000000000001.json,0.029807603081575117,0.28216812741632963,-2.8614023761424368,0.17310298642212218,0.06171304269340184,0.1464599091274828,0.16115248847626906,-3.7912674708691294,0.8588149021407645,0.9691988694895168,0.9161284529515773,0.9975743761999096,331.82335110443586,-5.442788516923138,688.9472030465267,0.9955862816535502,0.017400986118070932,0.9764294092204993,0.15117275944692357,0.5230935203290406,0.9999624619144715,0.6479859488282749,0.951364079949433
418,vicuna_topp_0.9_temp_1.9500000000000013.json,0.019339528443951953,0.23675613172482005,-2.8353795789047807,0.14524177082949763,0.048503543622957834,0.12509652047415154,0.13648472430283223,-5.897597145938682,0.8015868048629684,0.9711735565400028,0.9209647355535868,0.9959032743392822,995.4077373449005,-9.355567356160543,13689.403602857577,1.0,0.0005694980145597098,0.9990353781005611,0.4854804516097224,0.8605944197331177,0.9999764340076752,0.6776440629440701,0.8487811965265037
419,vicuna_topk_60_temp_0.8000000000000003.json,0.01914162763227644,0.2360411014736131,-2.835391807114194,0.14232294249361604,0.047561296142505205,0.1226673957208976,0.1340809120699522,-5.914050789060956,0.8031800438860853,0.9662486329541348,0.9074613314767261,0.9952035724877834,936.8161843490705,-9.303006206955521,12575.350258796925,1.0,0.0,1.0,0.5198216177593811,0.8742832605016545,0.9999761141851574,0.6734292290671794,0.8482721826184787
420,koala_topk_40_temp_1.2000000000000006.json,0.028985178504787254,0.2825306592614537,-2.8870153279605515,0.2093015453238691,0.06994925972770169,0.17666417714237234,0.19567090534154202,-4.0968603863267,0.8463029961786671,0.9376467409586396,0.8369365990356291,0.9980541178004775,333.57711153840603,-6.13944312869878,3095.9604684732326,0.9786863926441788,0.036974577166320216,0.9528982839879471,0.23157347504621073,0.6660619758520193,0.9999761854360003,0.688872776402978,0.9372182000756921
421,koala_bs_1_temp_1.0500000000000005.json,0.029016619864972296,0.27814206249876233,-2.8573760627684948,0.21097098491460903,0.07186068624317522,0.18142659872132127,0.19855813984424245,-4.158536938244929,0.8507009754797261,0.8620100594330601,0.6904035461728286,0.9981502633176013,328.77079164626855,-5.891033719562939,1438.8329203006797,0.8981671919842575,0.11357488789588176,0.8639283746063332,0.23523699702615766,0.6294592564776568,0.9999742312636787,0.6621251376812348,0.9158102531501191
422,pythia_topp_0.9_temp_2.150000000000001.json,0.020910370082694887,0.2607949955259808,-2.9075885731614903,0.16851221391707133,0.05143913858023326,0.13715809543404,0.1543197857528898,-4.38761541336954,0.8533039647854401,0.9503317766548067,0.863073407812776,0.9964150478223521,395.6387572964145,-6.378624334359395,1693.4823311223145,0.9938753749688373,0.015261545916869573,0.9786247740036529,0.22688870656584695,0.7305607836912401,0.9999722176061604,0.6202308816129793,0.9305018298178612
423,pythia_topk_50_temp_1.2500000000000007.json,0.02632291581717723,0.2771685385170253,-2.8774832862173625,0.1892362415122356,0.06277801559549308,0.1587202538219724,0.17524054551248586,-4.046710782156201,0.8584427316943725,0.9518873938373602,0.8753533931995409,0.9977321640284124,311.82444935194883,-5.464999996472064,778.1301439209229,0.9839126938105646,0.048840986944930324,0.9331121914765088,0.20163731084098238,0.6409493284493285,0.9999644685245468,0.6367681807649876,0.9366840148001222
424,koala_topk_70_temp_1.750000000000001.json,0.022471833351994073,0.2666167665534881,-2.9672220618667486,0.17917807681132028,0.05468553542857611,0.1482506010697832,0.1665613967157865,-4.492144356748623,0.8528853286961038,0.9238243130432418,0.7892437368673655,0.9968509626890232,364.1672192607546,-6.374417095854135,1472.4668212449346,0.986703145714473,0.0208755581529365,0.9740205742141841,0.2582912806607918,0.7544356603919347,0.9999757086585662,0.6338095359339981,0.925203735686331
425,blender_bs_3_temp_2.2500000000000004.json,0.011564100062472691,0.23896641754806205,-3.1599968106808785,0.19402979578208926,0.041002492576306615,0.16548089299880542,0.16545875470483712,-4.348047220396374,0.8721171096116603,0.6908984929549394,0.6730689671317606,0.7042291176881346,129.41005063981038,-4.109612309081144,108.74320933791452,0.9861814398885242,0.11195336595322779,0.8383198686570794,0.1734974890652843,0.6370389128049295,0.9999595584276921,0.4558778305599589,0.7349872554965944
426,koala_topk_60_temp_1.3500000000000008.json,0.02551401149735039,0.27248757334775203,-2.9165730841293604,0.18971008304848375,0.06081567407574691,0.15832671045014085,0.17759549756254156,-4.21323346685551,0.8544504028522897,0.9246815748525941,0.8081148968130382,0.9975739117256386,338.5433082579174,-5.946126427380536,1454.0274996432267,0.969472861324066,0.04641843912471737,0.941716830048426,0.24272391059655893,0.6966626280427359,0.9999739967271656,0.6500987775459557,0.9364506987657002
427,koala_topk_70_temp_1.700000000000001.json,0.023102972134310843,0.2709418424510774,-2.9745376155467214,0.18131141243830773,0.05620806629710269,0.14950433248341943,0.16749759912517587,-4.429198680038682,0.8542423662776221,0.9231639589140804,0.7833523003043952,0.9970209047885122,354.08793211901605,-6.286864425543642,1248.4554916787351,0.9901481862872324,0.01643384551507895,0.9779954620340525,0.254871395167576,0.7445003223726628,0.9999752772714428,0.6342935517191409,0.9283786851255772
428,koala_topp_0.8_temp_1.8000000000000012.json,0.028838201911279056,0.28661907340664095,-2.869913693300947,0.21866793472540552,0.07298537371881572,0.18402009723891055,0.2033973419463298,-4.210913459380309,0.8499504185630706,0.9216357270503792,0.8026762533589934,0.9976707802029077,331.41578766246914,-6.244030098493311,3358.147407307207,0.9656044123305547,0.050346407166397024,0.9363901937078521,0.23401460300003055,0.6853631636993855,0.9999759632026504,0.6726594845314542,0.9320752369687857
429,mpt_topk_50_temp_0.7000000000000002.json,0.03214444865377042,0.28704233459624934,-2.8129016491836443,0.23386859922513442,0.08343819441026917,0.204506520047956,0.22093868078937304,-4.015415611630212,0.8619382500290154,0.8403363029727575,0.743900557459499,0.9985606823273316,268.3827594388794,-5.033195879384226,1000.4179305533389,0.7815952934154246,0.23760718553730684,0.7194672815902705,0.1890679747722495,0.5224747658122141,0.9999684125841978,0.6385872964271324,0.9219758769418888
430,vicuna_topp_0.9_temp_1.8000000000000012.json,0.019205759179855345,0.23629581796284085,-2.8354976765497892,0.14461193075085932,0.04844389135074592,0.12459160882745496,0.13615989362075154,-5.913100288960642,0.801059080030254,0.969134208036282,0.9157000085625205,0.9954525450905244,1004.9402887240414,-9.389321253119018,13788.077057710629,1.0,0.0,1.0,0.4881039980377729,0.8625163431559891,0.9999767473202669,0.6741950219582938,0.8508919673357793
431,pythia_topp_1.0_temp_1.2000000000000006.json,0.026487586837802113,0.27543452062409784,-2.878025168765762,0.18477755338256663,0.06002684095895891,0.15426262316854025,0.17116340244967054,-4.032539040387752,0.8567377745149609,0.9545112890532291,0.8850489834711258,0.9978207482364708,326.6137518337911,-5.598423812320609,1214.6229477453653,0.9820437640172943,0.04763581869664919,0.9368356427322401,0.19895694360218313,0.6314912869465782,0.9999632180214884,0.6408432831984006,0.9380579733761972
432,vicuna_bs_2_temp_1.4500000000000008.json,0.018490999675839132,0.23305523515045565,-2.85112764846108,0.1359659950128263,0.04536168636012819,0.1173742558815051,0.12805330207974813,-5.934319411585469,0.8064058543684965,0.9685230266879342,0.9144480895194286,0.9951569509649564,903.5523529313361,-9.226581028087207,11378.266827892186,1.0,0.0,1.0,0.46986431801951917,0.8586267433921779,0.999975279361786,0.6536570821771163,0.8441762544507747
433,vicuna_topp_0.9_temp_0.6500000000000001.json,0.019167725612701816,0.23560809919199713,-2.8382015999906764,0.14388306764639702,0.04845132955681444,0.12422095497460946,0.1351447587259676,-5.905281983778806,0.8012808969240628,0.968533931583416,0.9140039848850551,0.9953919650318628,1000.0443027989324,-9.38246624191357,13746.632496933178,1.0,0.0,1.0,0.4847987858611573,0.8616450042655693,0.9999764326340211,0.6766492005937802,0.8484811835300797
434,vicuna_topk_50_temp_1.0000000000000004.json,0.019879181829619355,0.24009200683961965,-2.824710919467624,0.1459210075442585,0.04895616388492456,0.12564106568087074,0.13741367865223675,-5.855961869379323,0.8019226750653827,0.9683821374453321,0.9131364875906082,0.9955926814036283,912.8651772840291,-9.280713138894384,12160.959928174861,1.0,0.0,1.0,0.5255351642378278,0.8673575129533678,0.9999758631647947,0.6702319176527923,0.8502900163411631
435,blender_topp_0.8_temp_0.9000000000000004.json,0.06300675858423126,0.31767416031636847,-3.0490228458492457,0.2895251272030732,0.11110403321617376,0.26639709773708387,0.2665474760791582,-3.6252825095323855,0.896905673171332,0.7291032714780338,0.7780245741576068,0.8643365911630244,41.54616320160377,-2.382911078535923,25.112582857061888,0.6178413743469706,0.6261367184826785,0.279808020386944,0.1681867145421903,0.4707201980351203,0.9965022749049153,0.48657609826935555,0.8213140563479436
436,koala_topp_0.9_temp_2.2500000000000004.json,0.02372887519734498,0.26917650297481693,-2.919283523707686,0.19380993695308502,0.059620882252006596,0.15935822140273817,0.1793792991139473,-4.508228271423217,0.8493477122817107,0.9250145021539808,0.7995207088528832,0.996895699737545,377.4087128689302,-6.561536343725786,3830.803157526622,0.9801280045353881,0.033003904413046486,0.9563644487413784,0.2657766006324153,0.7511596255867566,0.9999731008060471,0.62776152122176,0.9235620226539328
437,vicuna_topk_60_temp_0.6000000000000001.json,0.019092272895352425,0.2359069693118252,-2.840032247837655,0.14173580050006496,0.04729978989649174,0.12209158915929942,0.13337839435049956,-5.9212712725560985,0.8032115534216703,0.9604096369497601,0.8895110237789047,0.9953298494070469,938.0547369097017,-9.314156593406379,12707.670476141442,1.0,0.00033288856810184214,0.9994495906505182,0.5164624714576838,0.8737258060456571,0.9999758561770759,0.6761476884862941,0.848573318445581
438,koala_bs_2_temp_0.6500000000000001.json,0.034462739073399626,0.2889623006227167,-2.803886700787382,0.23258744892336736,0.08327454771136145,0.2051408949045208,0.21975821145341223,-4.414190089535379,0.8533678948282001,0.8421926323742223,0.6281792020432214,0.9983682468205033,297.979525342661,-5.855841341285628,1329.89265779908,0.8998554155731125,0.10396044028813427,0.8763279714516362,0.22542881487793132,0.4954414310444316,0.9999705753727762,0.6656336938898884,0.9155711975267795
439,blender_topk_50_temp_2.100000000000001.json,0.01618135157381592,0.26125402627162553,-3.207289474760602,0.1874143632164112,0.049372628336280075,0.15739872268257205,0.15723659599071194,-4.156906585177343,0.8706728737196607,0.7527049430396592,0.8038725418437663,0.7298195218242903,172.29886562008446,-4.320971386100251,119.00739783083888,0.9917268917421618,0.08188475366860559,0.8823135401871676,0.14574808184143223,0.5563701208638795,0.9999555675443523,0.44812108438932347,0.7451303295388945
440,blender_topp_0.8_temp_1.2000000000000006.json,0.04625569510431599,0.31541687912740024,-3.0822164296864987,0.24463832700340665,0.09032907797999237,0.21795826888928893,0.21771619195284247,-3.6627987851360757,0.8878578616526418,0.8508266689950399,0.9023722591371767,0.8753146003877635,89.57589730007047,-3.0224238375203845,45.31889384139931,0.8783690094065514,0.3972977553352595,0.5158318729602518,0.1517612743998205,0.4524357589138911,0.9989264295072499,0.4773662301874113,0.8430465838082418
441,koala_topk_50_temp_1.0500000000000005.json,0.03205027568488419,0.2952827682750158,-2.847187431458242,0.22575739195308286,0.08000891567706578,0.19172983984623515,0.21159346977331883,-4.140908293829175,0.8412800244315115,0.9378596483921338,0.8423893518534123,0.9979627691433282,352.06732411453135,-6.664266592535932,4709.092448500295,0.9741933955009544,0.039734648205806106,0.9533515698427633,0.23673208871868517,0.6604476381975806,0.9999786819628103,0.7174597113787052,0.9357219433341033
442,koala_topk_60_temp_1.5000000000000009.json,0.025031771989261088,0.27296792350266114,-2.9286095372780054,0.19054596974500548,0.06085523409907016,0.15976199493293874,0.1773862534347528,-4.29715358350941,0.8550033622490381,0.9201539505663919,0.795252163463097,0.9971315078362674,342.6331595080069,-6.0449548170700735,1444.7523529197897,0.9695152040588694,0.04615540128818451,0.942172647901906,0.2568624778519831,0.7200381091153641,0.9999731188427231,0.6446948703341111,0.9297062764840129
443,koala_bs_4_temp_0.6000000000000001.json,0.03065468676437187,0.27829104321921055,-2.8401022227947603,0.20285089226499078,0.07149401703597388,0.17788861523393718,0.19175715266488683,-4.939686901822596,0.8409333919475456,0.9010873659893126,0.7055262189202689,0.9975029700146409,392.8791299171587,-7.4949365601088624,2714.7062504414157,0.9998135704179991,0.0002241036398963457,0.9995930721951077,0.3266577199683425,0.573994227274347,0.999974733901645,0.6770979328331106,0.8931273629418565
444,vicuna_topp_0.7_temp_1.2000000000000006.json,0.018977172257854075,0.2362196629226741,-2.8474216918070954,0.13990072816474658,0.04673951027960586,0.12085776596502265,0.13185996760590774,-5.92636623076781,0.8034475341230213,0.968265855604722,0.9136410986698493,0.9951705866323445,957.4279708077893,-9.286283598229895,12140.57838034319,1.0,0.0,1.0,0.4848151945705776,0.8609748773896507,0.999976149900165,0.6552505377299322,0.8433730226394558
445,koala_topp_1.0_temp_1.8000000000000012.json,0.023942828756548993,0.271872652656191,-2.9470202748426693,0.18713035473836034,0.058421862329596105,0.15621850469954984,0.17402375404496356,-4.394746866398202,0.8545317854097707,0.9047027479195736,0.7403612190826129,0.9971296421750514,348.4215081597174,-6.197297203424914,1686.9516079150515,0.977353097580918,0.03362355114995874,0.9561683550230723,0.24626522050547425,0.7356539087520344,0.9999740851785472,0.6389711193277506,0.9335182357564539
446,blender_topp_0.8_temp_1.4000000000000008.json,0.03959356870015486,0.30313997086550315,-3.0853545926138013,0.23576574928560828,0.07939744278972265,0.20639873193422562,0.20639728565195403,-3.7195454207594265,0.8847044723067351,0.8604561199435186,0.9149209280605358,0.8751187931332959,98.98826559416632,-3.152162274622183,47.78415389522479,0.8994152826529479,0.36081628263419246,0.5564892925388955,0.15157948369565216,0.4743282787975525,0.9991322445845556,0.467710171738464,0.8295707084865632
447,blender_topp_0.7_temp_1.550000000000001.json,0.040417398429665324,0.3072675370744155,-3.0878878874864752,0.2349069116401198,0.082071724520575,0.20576522878757453,0.2056902787456593,-3.738698340847879,0.8848194948776451,0.8624799860562665,0.9157818997108277,0.8715252087168119,103.23143320040634,-3.2118715415408605,50.12182423374128,0.9132042060949436,0.3457468947582742,0.5673448733272154,0.14956023896448722,0.48290487319311004,0.998828427168076,0.46067945291857443,0.8351461844633563
448,koala_topk_70_temp_0.7000000000000002.json,0.0311143682449823,0.2908348741420176,-2.8879849784121006,0.1884444795832668,0.06576130245488512,0.15761416627807442,0.1768468944925448,-3.883614730022713,0.855200594795013,0.9229021263883116,0.7874012064715905,0.9979463359397017,298.1824192079487,-5.356376441943837,634.6685923997219,0.9836232702536855,0.033511268008239,0.9576363690213193,0.17467172160988226,0.5711158610388607,0.9999770728762977,0.6721571693439522,0.956012820500231
449,vicuna_topp_1.0_temp_0.9500000000000004.json,0.019588229211771307,0.23726726009612809,-2.833601468490933,0.14181473986295962,0.04717329137761353,0.1222283901303573,0.13345376277909832,-5.845510527222811,0.8013110055713233,0.963258427957113,0.8970444823784627,0.9958712668242101,985.9255500050579,-9.325497042583418,12530.321877339133,1.0,0.0,1.0,0.48196262616168684,0.8583653599795029,0.9999725097764232,0.6701725625800704,0.8488672646313145
450,vicuna_bs_4_temp_0.8500000000000003.json,0.019789731616994388,0.23906991845979428,-2.843508212265366,0.14173523824348233,0.04735174849551606,0.1222738247821662,0.13325101941255518,-5.9293086464276055,0.8039430513649521,0.9732006745775931,0.9274065940543349,0.9957559679696459,917.2426416328175,-9.21142453623656,11732.274576695523,1.0,0.00023800440093075018,0.9995730557353785,0.5559137309079745,0.8705400509333403,0.9999731199177568,0.6547849240427266,0.8439896295345454
451,pythia_bs_1_temp_1.600000000000001.json,0.023599315974440833,0.26722511455528297,-2.887071196803588,0.17657208926317197,0.056161563331810785,0.14641133341804746,0.1633152853642488,-4.244473401912468,0.8547842979192256,0.9510302005473645,0.8635495851221549,0.9974823062548895,365.15578584779735,-6.07563389707486,1551.9795158688205,0.9933592022961014,0.024391250609507597,0.9640426679194711,0.2258756422948192,0.7031717678864536,0.9999683062753123,0.62514224230407,0.930243715753999
452,vicuna_topp_0.7_temp_0.6500000000000001.json,0.019083205554685057,0.23580409313213851,-2.838703856857602,0.1406009929406741,0.046823201571416465,0.12118037902058551,0.1321862084637902,-5.917338659146983,0.8040010936871798,0.9705084030693816,0.9200141007676865,0.9953787310687239,945.074560225296,-9.254535212938613,12120.226753142058,1.0,0.0,1.0,0.48524066797642434,0.8610090126378329,0.9999752841397135,0.6566834003629092,0.8461394297810111
453,vicuna_topk_40_temp_1.1500000000000006.json,0.019077095250651183,0.2353134302091608,-2.842987516301428,0.14320721009998777,0.047681442018889734,0.1233000696109453,0.13471698274863697,-5.8701253400775855,0.8046274335685378,0.9620184419511142,0.8947384607233247,0.9951563431528623,942.9615234795211,-9.270917115981158,11919.83104951622,1.0,0.0,1.0,0.4771388226128451,0.8553997404930632,0.999976234051412,0.6726587771592971,0.8448799164734317
454,pythia_topp_0.9_temp_0.8500000000000003.json,0.03200994849543378,0.29146388926321404,-2.8274641673646137,0.19642402046313487,0.07032903703697446,0.16619716214652933,0.18293496232942552,-3.823474562000894,0.8611362724600431,0.9601223293688573,0.903139642030798,0.9981407904792167,282.2894526026443,-5.096848938902985,1936.3259911483299,0.9803531591634337,0.07032290609685533,0.9034937735051021,0.16523716027694532,0.5449482895783612,0.9999562390223294,0.6523465557632322,0.9464372193631165
455,koala_topk_50_temp_2.4.json,0.029128271414814402,0.2815363771474593,-2.8349925785480377,0.22782249123646092,0.07510812902872319,0.19330090682460457,0.2128452961600667,-4.608504540456798,0.8353801077018997,0.9405883042503721,0.8394039626544907,0.9975265524310912,390.9612427413498,-7.35978357431224,6043.646005704396,0.98599457691891,0.02230421615187484,0.9700147456102031,0.29495896008736394,0.7572748183577348,0.9999789893627167,0.7024888692793244,0.9202213907774859
456,vicuna_topp_0.7_temp_1.0000000000000004.json,0.019023005472889244,0.2349975140551114,-2.843140910885377,0.1405383202251072,0.0466172560917787,0.12114167209013324,0.13224916616436413,-5.9107553856167385,0.803696358072495,0.9675178956169359,0.9109355210558481,0.9953868263709044,950.8513506567771,-9.267194139115738,12243.340212365852,1.0,0.0,1.0,0.48447418082003774,0.8607712598919733,0.9999756580125354,0.6581938476087096,0.8443295427239714
457,pythia_topk_60_temp_1.550000000000001.json,0.022577807096111062,0.2664760266380097,-2.8935160533579176,0.1801671254868547,0.05490170184604877,0.14764587798077256,0.1659351719001707,-4.25993891827807,0.854983739539951,0.9507051979406801,0.8717258484778765,0.9974772433838052,361.75821971266754,-6.036470472818433,1433.1852870605069,0.9844678101763054,0.028858676420536366,0.960636777776047,0.22869870154487726,0.7074212493326215,0.9999706785760089,0.62658249067221,0.9286504348362973
458,mpt_topk_40_temp_0.7500000000000002.json,0.03302238419394237,0.2901850072149958,-2.8210286428192575,0.2337845625920839,0.08410991547563773,0.20351696462861418,0.21901395478851904,-4.0331339219767965,0.8607394376355326,0.8495799408360746,0.7642147640695339,0.998539533369049,269.1476146779457,-5.0759456075509135,969.1635715354898,0.7891308753183678,0.23258228536378736,0.7265521001946531,0.19627942293090356,0.5378181298255648,0.9999692850337477,0.6416488995174606,0.923589266504428
459,blender_bs_3_temp_2.100000000000001.json,0.013791739395304654,0.24990732495000956,-3.1631680354326663,0.20059622946735856,0.0462610015722305,0.16990049733331003,0.1699252031021567,-4.2804477888501005,0.8731741097742666,0.7069568353557429,0.6836193630579857,0.7253929608783812,124.71170576270369,-3.9540470501470852,96.07333556793871,0.9794953910434039,0.14078680368048554,0.800666019488661,0.17339453301094218,0.6229115925308721,0.9999504977452731,0.4547174294182437,0.7385343722478843
460,koala_topp_0.9_temp_1.9000000000000012.json,0.024491661581563493,0.2746538266449776,-2.926970424119361,0.19591387274369104,0.062402431970915426,0.16229433752688102,0.18234004898477657,-4.33743238496876,0.8522249826926268,0.9198856812547642,0.7826404097656208,0.9972990432937064,355.12692829351323,-6.274471901139897,2784.2280461288906,0.9806298217476669,0.0314519341876651,0.9576760476290036,0.2520373468616763,0.7257626178591237,0.9999751639151143,0.6383284847280066,0.9280320677541398
461,vicuna_bs_1_temp_0.6000000000000001.json,0.019620315664796956,0.23783893236946968,-2.8396114408372637,0.14354695034808115,0.04789424479611367,0.12375787600406124,0.13508008009044115,-5.868135124504685,0.8041149383795285,0.9457414727278893,0.8453031800537886,0.9952110795673722,898.9972955973814,-9.254220845117407,11777.38796787842,1.0,0.0,1.0,0.5137357077810382,0.867208179789277,0.9999757167213188,0.6763265868107637,0.8495533411262299
462,vicuna_topp_1.0_temp_2.0000000000000013.json,0.019550730417799964,0.23718367328640738,-2.8380011860019936,0.14203957649205093,0.04751046937402843,0.1225353689295437,0.13349286842120117,-5.864307272649241,0.8012525258298389,0.9624596114428817,0.8950928603697901,0.9956402500311216,981.4173803985086,-9.32659153644387,12580.530528614448,1.0,0.0,1.0,0.4827888127282734,0.857809934318555,0.9999726687619586,0.6729180689206821,0.8473187309553574
463,koala_topk_60_temp_1.4500000000000008.json,0.024904259164837978,0.2747000339282099,-2.9278108494315216,0.1923092987180537,0.06096466854971289,0.15904317272350893,0.1786335262378935,-4.273589274687375,0.8545480691837165,0.9232163430270203,0.8075653123101102,0.9973745010419933,342.8508659105667,-6.04272069727297,1442.4097978339798,0.9660827707851711,0.048100282110642774,0.9388032030486129,0.25354739317278846,0.7154523485458737,0.9999731475700119,0.6517389729648888,0.9346044207045917
464,mpt_topp_1.0_temp_0.6500000000000001.json,0.032804996955501445,0.2912718939538871,-2.8119454002213145,0.23612415836195305,0.0848470197582694,0.20683638723279846,0.2222328573792401,-4.008047079753302,0.8619887402994122,0.8461302651338768,0.7659221964630394,0.9984894862514221,265.3148450217561,-5.014868063545683,906.598337631847,0.7773934482370515,0.24088846452524176,0.7165604215078872,0.18592964824120603,0.5158235915364726,0.9999681680140371,0.6416435551965882,0.9227508901243279
465,vicuna_topk_70_temp_0.9000000000000004.json,0.019233421916920776,0.23724726156961196,-2.8428923293559967,0.1410695983968972,0.047042663411465326,0.12168353655038848,0.13290976062805726,-5.923370421052218,0.8047767809493269,0.9680717095906365,0.9132086111725829,0.995093832692068,895.5309408738713,-9.167823940473305,11351.678557703699,1.0,0.00022511079219592455,0.9995916042374245,0.52249713174041,0.8740536116226724,0.9999749990766178,0.6592989555431272,0.8396816613313132
466,blender_topk_60_temp_1.9500000000000013.json,0.0208210986927674,0.2695649315953531,-3.1394580861848436,0.1985121604659152,0.05372400772242844,0.16749469016239432,0.16749250401093704,-4.089542537509559,0.8739584220315746,0.7962237976949165,0.8156713514342732,0.7916386749496019,158.8518617855453,-4.187280764857912,114.31174563672418,0.9870201284997056,0.10261982082639388,0.8538248675731784,0.15682694258470278,0.5597004479283315,0.9999482903427973,0.47150252522053365,0.8045323715113171
467,pythia_bs_4_temp_0.7000000000000002.json,0.04464904797216107,0.3236833221252752,-2.7688548601342586,0.24140232500266404,0.09164365439702338,0.20793167065932072,0.22730118809638905,-3.7057153009221646,0.8729029687827001,0.9521745557468462,0.911234888031303,0.9989583558572795,165.26942436768215,-4.022418344697524,732.450832894466,0.9474485520671578,0.1946881590366466,0.7454669551315138,0.16827910798998916,0.5122802933302293,0.9999588164155613,0.6563516790737848,0.9537541156033714
468,vicuna_topp_0.8_temp_1.9000000000000012.json,0.019000681711290282,0.23534325702776074,-2.834711222287887,0.13828764369653423,0.04595752640642565,0.11950459280011448,0.13024139341653698,-5.942477522966618,0.8034008428424537,0.9665810575942291,0.9082660709285781,0.9953033644594028,943.3326651941634,-9.29718656920187,12169.410349348213,1.0,0.0,1.0,0.4761519012200211,0.8520093610810539,0.9999735259221407,0.6494316232049154,0.8457891651520688
469,blender_bs_1_temp_1.700000000000001.json,0.004351218316306598,0.19792898241551618,-3.213860145551647,0.1683358153328412,0.020512324881104643,0.14154346530216266,0.14177085043063942,-4.912718490273775,0.8600159110072142,0.5358522213700069,0.440537478844469,0.5833170153638059,168.10369724819225,-5.592788403792501,632.6584929662777,0.9987138537016773,0.010219772468581608,0.9830340610932211,0.23099749883420237,0.7846044885131247,0.9999713499942618,0.43292199303666673,0.6275825722204644
470,pythia_topp_0.8_temp_1.550000000000001.json,0.026441942613474875,0.28008554756065146,-2.8715068878296144,0.18829450092432692,0.062122931198790435,0.15711625238132326,0.17365475347026488,-3.9934956958155357,0.8579788159631297,0.956244183049973,0.8870430181910753,0.9975335982615102,317.71159375799226,-5.513173564560049,1310.285125010052,0.9857787544812128,0.04143716597018664,0.9425652643929427,0.19550803709049985,0.6287147335423198,0.9999666903802531,0.635770638296026,0.9398982535584836
471,vicuna_topp_0.8_temp_0.7000000000000002.json,0.01912484764210132,0.23580745447577522,-2.8275970034823867,0.1390632271453778,0.04671794333477161,0.11998627771306557,0.13079735394546133,-5.945305685242097,0.8031097084940794,0.9704849106089201,0.9200994304800896,0.9953016396275981,940.1818718666844,-9.2815199119836,12148.528739595582,1.0,0.00022328151323155494,0.9995942725412312,0.4776229994072318,0.8536338313497088,0.999973384734385,0.6528100696558465,0.8492076101494517
472,vicuna_topk_50_temp_1.1000000000000005.json,0.020040036850882084,0.23991647217193957,-2.822494449441084,0.14766572708633308,0.0491813171694093,0.12717805666096937,0.13893687544208919,-5.833540726998049,0.8026421096377477,0.9670356094457662,0.9095705996848641,0.9953659348831865,900.3411952683547,-9.2517359257544,12308.347741123787,0.9999473848996461,0.0003620006636241476,0.9994159316147402,0.5233006672226855,0.8664971902595665,0.9999764396814641,0.6745400024439864,0.8495165966619143
473,pythia_bs_3_temp_1.2500000000000007.json,0.03214388051340647,0.2856962815724781,-2.827778263835009,0.178778000248348,0.06619438641025635,0.1526283304962775,0.16758231492497502,-3.6905671125184556,0.8564780368236359,0.9596588900004263,0.894658786820581,0.9978327259630383,320.6586089001534,-5.342407603697414,1261.800401440502,0.987832136829048,0.04160666876985481,0.9439448323305061,0.14502214968524132,0.47830134631910626,0.9999526387942816,0.6591549695195081,0.9547344939913862
474,pythia_bs_3_temp_1.600000000000001.json,0.02926311892001476,0.2786875880181829,-2.8634498553548404,0.17533936621646734,0.0611818733341505,0.14590006606526496,0.16269894614968222,-3.808456072348631,0.8590906654785057,0.9681308499199485,0.9156722154640559,0.9977712202406599,322.8228060560759,-5.345574755583043,614.8895000542102,0.9924783343801131,0.03258143597834493,0.9560596938115773,0.1556072339752997,0.5346129859330607,0.9999646098317507,0.6527745805695683,0.9506269506466218
475,vicuna_topp_0.8_temp_0.8000000000000003.json,0.019058276245075126,0.23563670681566382,-2.8295530766427874,0.13824243499608,0.046009372663677967,0.11929648509612722,0.13006241393307236,-5.942972851659587,0.8031144754920073,0.9697624004270797,0.9177919838134011,0.9953597698039665,938.9160491906198,-9.292262417318241,12078.668654633992,1.0,0.0,1.0,0.47787174239996055,0.8510654432395541,0.9999731867490168,0.6516555101276639,0.8467386891180743
476,vicuna_bs_3_temp_1.9000000000000012.json,0.019042098258986933,0.23522308661057936,-2.8388718476515256,0.14017955481233352,0.04705724144375992,0.12116590772338262,0.13191399147445132,-5.955708315950596,0.8049048001995546,0.9725178246389187,0.9260338256743177,0.9954129286065608,888.8871108636298,-9.233430792559904,11539.8860572061,1.0,0.0,1.0,0.48524080787156915,0.856268803883397,0.9999752546360116,0.66737822226747,0.8450880424065407
477,pythia_topp_0.7_temp_1.0500000000000005.json,0.031608349623568226,0.28841787598887364,-2.834645917934024,0.19641734866948024,0.06830993565543439,0.16542106426879616,0.18276216091095565,-3.802121299541068,0.8622630716923004,0.9584946587930905,0.8977575607372609,0.9980536991345859,279.486430694183,-5.015390775010337,1098.3830488762796,0.9809742857159301,0.07040719743956515,0.903635522693477,0.16450060478163522,0.5407168704931457,0.9999616663298292,0.6499688475129599,0.9446904356582072
478,blender_bs_1_temp_1.550000000000001.json,0.007620227104928435,0.20861767054839517,-3.1844232070422125,0.17610475059808317,0.027421678861834525,0.14838164324726744,0.1483996005030946,-4.81881144672692,0.8623901305193892,0.5837136137447733,0.49887323962662006,0.6257866198101764,158.06871294936462,-5.363640749133589,441.3672187265795,0.99892015556567,0.018280785733800455,0.9704154380838761,0.23198129951084367,0.7658236438492513,0.9999697264545189,0.43869606256186366,0.6575007855954282
479,koala_topp_0.7_temp_0.6000000000000001.json,0.03644665523881474,0.3036882500316527,-2.838433422879848,0.20590197467652055,0.07639298689565302,0.1751054172445728,0.1925316193826048,-3.7913365938620482,0.8531410905545603,0.9267210797037445,0.8004011298802058,0.9983184393159373,292.6069913262913,-5.46819769291961,1266.6309491990303,0.9815028345025818,0.04436608401473928,0.9451218681952087,0.16170773922360504,0.5186576650377108,0.9999756707337671,0.6836815617963642,0.9592966240866181
480,koala_topp_0.9_temp_2.2000000000000006.json,0.023590783832114555,0.2702484448796179,-2.9317860447452637,0.19106942497052704,0.0582183678567436,0.15849880618765166,0.17714230742478893,-4.490547005303637,0.8505889397107049,0.9217907127358016,0.7849560956993703,0.9970440289419973,372.0655489677915,-6.490777781056312,3377.9328461858413,0.984504959353689,0.029102826655645175,0.9632905484102139,0.26032027037901345,0.7466582145908552,0.9999760807993895,0.629191262076398,0.9289214817792147
481,vicuna_bs_2_temp_2.150000000000001.json,0.018507460533105705,0.23319382847553866,-2.8513159388470983,0.136522765329968,0.04548962588693754,0.11806935968721857,0.12849327075079378,-5.943191664013452,0.8058933511764588,0.9705314708778859,0.9200729510354023,0.9953841746809009,900.1432042417516,-9.215710968717698,11329.346286774358,1.0,0.0,1.0,0.47002386634844867,0.8582465405114664,0.9999744619778498,0.6515519537613961,0.8438486544889414
482,blender_bs_1_temp_1.5000000000000009.json,0.006971023039569795,0.2061549056116555,-3.194971493465867,0.17665866066279803,0.02651416051879688,0.14907498682176307,0.1491448314747904,-4.75887177845758,0.8630369527784283,0.5832250615579151,0.5139410576728802,0.6181691103010744,153.85577618811038,-5.1577766768467095,452.6673749259903,0.9978556714475808,0.027093059086067066,0.9570098334254217,0.2226421577048617,0.7512788297585928,0.9999668235052563,0.43076469547643453,0.6403297334013578
483,mpt_bs_2_temp_0.6500000000000001.json,0.03336812883205565,0.2887250392287767,-2.8091230554009727,0.2324696264283139,0.08358889102655456,0.20460331835126716,0.21956194648377483,-4.413763153051327,0.8525210510274929,0.8471776367905886,0.6386449273596009,0.9984599439080111,297.75408714567936,-5.850611471334179,1316.7895324510405,0.904179685208692,0.10280459294406553,0.8788255868769985,0.2223617626417464,0.4877085330776606,0.9999704274361979,0.664928462692277,0.9149005579032407
484,vicuna_topp_0.8_temp_1.8500000000000012.json,0.019188653530252665,0.23669282301514574,-2.8270015233384824,0.13948503647640342,0.046601826129057694,0.12050498323674341,0.1310443715567729,-5.9422328443469885,0.8032522727110104,0.9688430116015386,0.9154027751932725,0.9952444778773971,944.7158185346036,-9.279449675283127,12131.22296860733,0.9998419248763166,0.0004388667226749219,0.9992555029458005,0.48202330771138113,0.853325536458863,0.9999731230234097,0.6509330904406154,0.847509532384873
485,vicuna_topk_60_temp_1.1500000000000006.json,0.019198197358629234,0.23649541095264914,-2.840191986255034,0.14279081628839474,0.04795773409428859,0.12338657934944514,0.1343661557672919,-5.9053545614521585,0.803891778290869,0.9648150834898254,0.9043446555342325,0.9949940781674548,929.6078604054455,-9.253997704245796,12371.63635198867,0.9992202384266441,0.001644103059584885,0.9978192209987806,0.5182507057599921,0.8736796668697948,0.9999759496452814,0.6726679101825238,0.8480495785536591
486,pythia_topp_0.9_temp_2.4.json,0.02038020559818904,0.25583633088465607,-2.8912692172732766,0.1669321348852152,0.049977231333456565,0.13621705018194918,0.1532810747999349,-4.473057001291631,0.851456123148511,0.9476291418977912,0.8546979289560609,0.9965511016353577,404.0848458875298,-6.488162100911239,1443.3976394969716,0.9937889818063442,0.014829900870581798,0.9787146396473365,0.23967015823490082,0.7529403719912473,0.9999721179266492,0.6080793248328991,0.9300908255344164
487,vicuna_bs_3_temp_1.4500000000000008.json,0.019047430516445155,0.2350328941043135,-2.831988722742918,0.14027916647573252,0.046863235252020796,0.12137323774932339,0.1321808628962824,-5.93242251896906,0.804938420504033,0.9731607221806102,0.9276522973396095,0.9955753194903563,887.2545395556498,-9.236966520818314,11542.74385429804,1.0,0.0,1.0,0.4856966707768187,0.8574787621359223,0.9999749873109715,0.6654456655881209,0.8449414307914137
488,pythia_topp_0.8_temp_2.2000000000000006.json,0.021435858424596485,0.26087038362574805,-2.9067041081990412,0.17148397352303232,0.05193548077837696,0.14087424268381654,0.15733900710281956,-4.268105756782577,0.854748354407255,0.954233387407163,0.8766091393281276,0.9974239643566116,373.8607454882767,-6.113345230118664,1285.1325179035111,0.9901990082461178,0.021421841625101162,0.9703993030511361,0.2153459232479285,0.703020558171586,0.9999669698890082,0.6212910821359,0.9318704363966513
489,vicuna_bs_1_temp_1.650000000000001.json,0.019542185324936366,0.23797649813966495,-2.8369221865891934,0.14332919988997672,0.048209872418520094,0.1237407106499,0.1347640910431282,-5.868013980632315,0.8042032265352582,0.9498042898673441,0.8570322715747092,0.9954979705189416,900.9508541590508,-9.24930021288898,11595.093216361245,1.0,0.0,1.0,0.5112023992540135,0.8667045836457176,0.9999748375826704,0.6686777963726698,0.8487597272963728
490,koala_topk_50_temp_1.600000000000001.json,0.030013284897947034,0.28697899665333965,-2.849703947324791,0.22713173619581573,0.07767919114492489,0.1951804781356551,0.2133345166414718,-4.383639117758833,0.8393410235822559,0.9456365691796325,0.856755635764019,0.9977716492985437,369.42569550847736,-7.039764371730386,5312.337335923831,0.9835179337149639,0.02667805726822346,0.9658615033680794,0.2707617700545565,0.7197518817953722,0.999978210261924,0.7126059381362193,0.9265070353543203
491,blender_topk_70_temp_1.2500000000000007.json,0.041941969658008296,0.30646380447530813,-3.0899137376783368,0.2351028879200035,0.08302579318132536,0.2066958179298335,0.20655359783302044,-3.724637842608358,0.8850984489750527,0.8534441932639301,0.9151612528446144,0.8571688718744437,98.49056171032365,-3.1716883749989417,46.58211143551026,0.9099393841896611,0.3529189047430236,0.5618640908203157,0.14890349005887873,0.4610516934046346,0.9984364341459198,0.482332130143781,0.8377529552462091
492,pythia_topk_70_temp_1.9000000000000012.json,0.020722853709941817,0.2606552429941143,-2.902849990165305,0.1687685802790277,0.05149205078333852,0.13779648224103622,0.15578082007977473,-4.479234067853802,0.8512181765091921,0.9511199733087315,0.8637025915047702,0.9968366000002515,409.55236284113676,-6.549422965609577,1916.6536570725573,0.9947534716155287,0.015367223511286157,0.9774210637637591,0.246558197747184,0.7531202852832259,0.9999717459649983,0.6144017895202121,0.918946195266887
493,pythia_topk_60_temp_0.7500000000000002.json,0.032731558706254674,0.2938982111497134,-2.825290381191728,0.198418397644198,0.07065092672790284,0.1680833415252937,0.1844719186285218,-3.8295408972279583,0.8600316406013014,0.9544995918937399,0.8868154218130413,0.9982876631922138,286.54075137938923,-5.123514119781712,1006.4395139679062,0.9793728697255739,0.07297011229758654,0.9028857194426775,0.17307692307692307,0.5576547059134387,0.9999515984005823,0.6503178756497427,0.9472667275888766
494,koala_topp_1.0_temp_1.1000000000000005.json,0.026779834900122985,0.28440768347255585,-2.9355719678387615,0.18775540615340217,0.06198426536873709,0.15518309358909504,0.17474327918550076,-4.064921178416403,0.8574324055520709,0.9129627652080087,0.757816508394009,0.9976574998341485,318.9319707337551,-5.669164249580084,980.3763876233209,0.9836670815355756,0.02722656828934403,0.965065902587168,0.20157055214723926,0.6477409941638157,0.999976074767256,0.6528397701337246,0.9443889245099737
495,vicuna_bs_4_temp_1.3000000000000007.json,0.018647390813302675,0.23413744157508526,-2.850427468577941,0.13696010589148164,0.04584641910344052,0.11815504868247945,0.12898645327865293,-5.923044896078014,0.8068977253948281,0.9709884033265602,0.9212442340806032,0.995489262805912,881.2124074928795,-9.238192128656584,11707.454323349437,1.0,0.0,1.0,0.4772070161912105,0.8582185355256011,0.9999755321141475,0.6581919337501507,0.8391517149396465
496,vicuna_topk_60_temp_0.9000000000000004.json,0.019301487905067322,0.23714551581054516,-2.8424283355056406,0.14252591259478986,0.04768320275079713,0.12322464811550965,0.1342659277405353,-5.898820431772358,0.803905424230801,0.9619611038611804,0.8942883698196411,0.9952924504786551,923.5728994343868,-9.259618201579311,12253.454410821369,1.0,0.0,1.0,0.5185268079180344,0.8732340490641097,0.9999754404376647,0.6720477207927761,0.8472392436869084
497,vicuna_topp_1.0_temp_1.5000000000000009.json,0.019422472933895974,0.237394437053074,-2.83271951809197,0.14162162822433566,0.0473039301155526,0.12186716522370343,0.133272767524924,-5.85840477972088,0.8014256699768479,0.9655777535503166,0.9048025658061258,0.9955118012452173,989.0806267559517,-9.327008781905356,12572.925203027173,1.0,0.0,1.0,0.47755406413124535,0.8557555057096248,0.9999725888511222,0.6711796338190297,0.8507628310994358
498,vicuna_bs_3_temp_1.2500000000000007.json,0.01926049652036967,0.23655798491684824,-2.8405273033526237,0.14123329287564607,0.04709221473116146,0.12189499304640158,0.13266842246273775,-5.927566920110363,0.8051301107736293,0.9709486091251703,0.9210936788577803,0.9955040225404537,886.7129148716116,-9.22505371198924,11993.134466080179,1.0,0.0005138454121093602,0.9992674319603964,0.4872516308948758,0.8545603104892248,0.9999748861980821,0.6626915544838848,0.8484918093943374
499,koala_topk_40_temp_0.9000000000000004.json,0.031668907877052274,0.28746299948208875,-2.8708505752330313,0.2099333344353069,0.07326206953405486,0.17691801280313377,0.19546898422488543,-3.94157504533718,0.8484239300530038,0.9381800265345329,0.8326326094155554,0.9983237372013275,313.6808985377618,-5.876635837545971,2761.012478442894,0.9839021277437212,0.0313097115896263,0.9599818811664231,0.2040225035161744,0.6163753183607317,0.9999766726651507,0.6957367947978342,0.944412831095736
500,koala_topk_60_temp_2.0000000000000013.json,0.023807987440348715,0.26695740162857545,-2.93136402468882,0.18664084883036675,0.05833580139345616,0.15649215880327877,0.17297355103791176,-4.561298184499951,0.8508836000500796,0.9162445971646307,0.7731053191477958,0.9967691921638343,369.5068604219873,-6.4952330608292215,1649.593708208837,0.9802192698178935,0.036077517803617364,0.9541969486930394,0.28561979826930495,0.7697234187259125,0.9999740553165007,0.6339308612780246,0.9201242032522459
501,koala_topp_1.0_temp_0.6000000000000001.json,0.03352240767655494,0.2926624637773222,-2.86796830060009,0.18424790199437394,0.06703171570658151,0.1563500756349936,0.1732480084828324,-3.829245681992036,0.8550417705743251,0.907837867521549,0.7328178937010063,0.9983489941021723,305.38141559065355,-5.403864869388866,783.9536671862709,0.9915086511171463,0.01866590037521665,0.9745785609548181,0.16447838403744303,0.5479708058691315,0.9999754973547254,0.6703679386324778,0.9539850196037778
502,mpt_topk_70_temp_0.8500000000000003.json,0.030988940859551315,0.28341097300515977,-2.838890659725499,0.22584984076834197,0.0793416023915681,0.1972058511087112,0.2127213113846373,-4.07922374342152,0.8579461460481426,0.8529811067412025,0.7383558064582407,0.9982239332251653,285.0275680154018,-5.332012519136494,1256.4202862982888,0.824872228163779,0.19491055968407792,0.7727378807389029,0.21245469960434885,0.5736098215206851,0.9999711060213422,0.6497192566016156,0.9197655946915906
503,blender_bs_4_temp_1.700000000000001.json,0.02579920785565174,0.27362896092194533,-3.1400282754448945,0.21730667049094476,0.061650757064060764,0.18701680317557295,0.18685725516576662,-3.9572992730952934,0.8795866040524117,0.7876738285614641,0.7866754020838718,0.8098273795579942,103.25985484757328,-3.320636887046682,48.93614923191402,0.9427254578716432,0.2885361887860539,0.621803334870556,0.15079836928826226,0.5324168514412417,0.9992700410570076,0.44931903477004154,0.7739081733287564
504,vicuna_topk_70_temp_2.100000000000001.json,0.0192447898009385,0.2373140228038328,-2.8421759328287926,0.1419124799071913,0.04763109187317269,0.12258940531912071,0.1339698075918421,-5.931489233263509,0.8049566829969028,0.9709495246873728,0.9210810141089615,0.9955484905916607,904.3069344909609,-9.19310065447554,11652.871818552307,0.9999272853978844,0.0001956893270411466,0.9996356575688706,0.5245926147406189,0.8741312346688471,0.9999752199363136,0.6582425836182548,0.844115375083888
505,blender_topk_60_temp_2.2000000000000006.json,0.014390313594011571,0.25294864487835855,-3.1642138956782815,0.1860664258376974,0.04508924339864635,0.15504023448632195,0.15504935488503324,-4.257417958341763,0.8688303253693667,0.7486567225227688,0.7569293456072265,0.7471124641411799,178.85743841676756,-4.52513280864173,147.0235019571732,0.9930654483575053,0.05821030674180453,0.9154722386190894,0.15675641189230574,0.583657331136738,0.9999636389568956,0.46322221988308165,0.78224630655048
506,vicuna_topp_0.9_temp_0.6000000000000001.json,0.01914959297116233,0.23528283533279667,-2.8315852038965437,0.14295134376670454,0.04806491931771107,0.12345229968026702,0.13453280938523596,-5.9190427640635885,0.8012684397922011,0.9741868000083955,0.9306988762246019,0.9956062251556373,1003.7649228923259,-9.387138578302233,13683.770775290383,1.0,0.0,1.0,0.48355720240852246,0.8611798216025786,0.9999755647832262,0.6751077622473837,0.8479916691427345
507,blender_topk_70_temp_2.0000000000000013.json,0.018654954573430957,0.2671168951378769,-3.1491203947153266,0.19143120262814411,0.05035585409738916,0.1613704538985169,0.1613917829848791,-4.159470709149011,0.8710951539342533,0.7878433111544096,0.8076194090155334,0.7814487718382068,170.3224850103545,-4.32898637847575,128.73646553830878,0.9897995951303746,0.08538115357964078,0.8792472773489692,0.15545439765891725,0.5715293880431495,0.9999589745649594,0.45888095213201097,0.7949127963392292
508,pythia_topp_1.0_temp_2.4499999999999997.json,0.019727955408729198,0.2549763570124164,-2.8941667188026146,0.16387304003814668,0.047413126586350315,0.13326243688544176,0.15065645644168615,-4.5865573462599025,0.8510681236674169,0.9457102139977662,0.8486988738155498,0.996642970011564,418.4220949308788,-6.654961265930893,1680.1320842097214,0.9937777414410635,0.01629009797362536,0.9766660707906818,0.24724924779830013,0.7756371393286179,0.9999713826633407,0.6067002714725439,0.9257928196253079
509,koala_topp_0.7_temp_0.9500000000000004.json,0.03439361653562091,0.29598712033134966,-2.847409257370389,0.20140311047334453,0.07270038608127205,0.17045103891993266,0.18972680369540174,-3.8897228771316743,0.8529589329071656,0.9296587744265633,0.8066143249800412,0.9982006819190864,300.8552296018389,-5.6057498376729376,1345.067238747239,0.9843523153294382,0.0371882285381691,0.9541183691979874,0.1780365605958023,0.5678737439808501,0.9999762058616402,0.6794760991522448,0.9548521502753478
510,koala_bs_3_temp_0.7000000000000002.json,0.03534056627683156,0.2925281599890824,-2.794430939909929,0.24311613634643825,0.08782037207312696,0.2151011174785714,0.22978967104796627,-4.035796926829046,0.8633772463263395,0.8358706934015472,0.7659686797972778,0.9984256849140825,248.5934599639726,-4.780718021319609,842.118405267796,0.7472824576024075,0.2779270005198099,0.6714199302036301,0.14967360895244017,0.41636348936858275,0.9999672952658667,0.6379802798579833,0.920438986376137
511,koala_topp_1.0_temp_1.9000000000000012.json,0.023071760328300144,0.2677077592151929,-2.9454924371653424,0.18407972424280392,0.056105907872042365,0.15134083959894515,0.1693192461000853,-4.449200563535901,0.854025464079423,0.9120046281037468,0.7558016174244369,0.9971244479109624,354.5950082469433,-6.288312858122498,2122.461361883533,0.9838609647053032,0.029346882175299554,0.9627729756363665,0.2452281633169005,0.7427185725030474,0.9999755422075192,0.6350635412430954,0.9342687915754457
512,koala_topp_1.0_temp_1.3000000000000007.json,0.02553544301318735,0.2775804241897976,-2.946940642201112,0.18359829679490558,0.05923024976684768,0.15191902576662944,0.17091367598775026,-4.186364739834665,0.8567572470179541,0.9057413911121371,0.7328818539241796,0.9974987591674667,331.9287454162903,-5.887291605960411,1389.1670755768903,0.9869489941455337,0.02459254403441974,0.9683070463504089,0.2177367615851552,0.67719085205424,0.9999749269896375,0.6452728476756082,0.9363126616742096
513,blender_bs_3_temp_2.4499999999999997.json,0.00936645481183821,0.2347112320542062,-3.1794909360652457,0.18612918619567737,0.035464023286757775,0.15819128065503643,0.15828021374579448,-4.443563598191332,0.8688665740117282,0.6625034248833156,0.6061928528413169,0.6918660101213598,143.06169390323538,-4.384847022423609,141.09867338633921,0.994432856322615,0.07222943413837707,0.8914225545133376,0.1725906071553432,0.6511618508789655,0.9999459590725526,0.4502894279205489,0.7090826934009402
514,koala_topp_1.0_temp_1.9500000000000013.json,0.022675934469318614,0.27101789440953744,-2.957763045906782,0.18233858340588188,0.055589028567635465,0.1513205851415408,0.16870848564101462,-4.481522881435249,0.8528725727048809,0.9053246515217311,0.7318626974331989,0.9969853619654814,360.7918140956201,-6.3281086053538145,2642.1944162316618,0.9877226292076685,0.02210759531317581,0.9696724271016681,0.24752872698078177,0.7454966546577457,0.9999767517398498,0.6279895577975408,0.931863991140513
515,vicuna_topk_70_temp_1.550000000000001.json,0.019449549495311292,0.2377354126721957,-2.8388581349997817,0.14332151884525662,0.04783338144142521,0.12339068390389987,0.13487746095868322,-5.9192237168371316,0.805217419155614,0.9682450704706046,0.9133209451898431,0.99529725157904,891.2894697294834,-9.15866142352527,11393.577124248435,1.0,0.0002479691551729988,0.9995271836936013,0.5252008032128515,0.8735646980073116,0.9999754509491051,0.6622042397936743,0.843194983774546
516,vicuna_bs_2_temp_2.050000000000001.json,0.018523109352593565,0.23337405311769982,-2.8431179598720373,0.13609076762022296,0.04512201474168671,0.11760708053458999,0.12829223717661825,-5.931273619493167,0.806306506923301,0.9728164629051614,0.9274661705340096,0.9951531740730416,896.837972996526,-9.21264940451894,11115.168301150501,1.0,0.0,1.0,0.46732781843755217,0.85784756648514,0.9999746562603241,0.6494737659582872,0.847375157314403
517,koala_topk_70_temp_1.5000000000000009.json,0.02356666281927258,0.274655088582258,-2.954436794490757,0.18042203480156274,0.05652735510345476,0.14882912200407716,0.16771022005554892,-4.316541184643228,0.8543568377743265,0.9189412988473289,0.7722040844721291,0.9967145822449534,346.38678263335345,-6.099522645159661,1186.6932308980247,0.989151393329465,0.01791616772605243,0.9747510150372994,0.23774024172775907,0.720706993752857,0.9999750367027963,0.6420540487867796,0.9357772517859757
518,pythia_topk_70_temp_2.3000000000000003.json,0.01958889565457501,0.2526082951068571,-2.9016713582740756,0.16292343520160102,0.048699575242215826,0.13387915093297578,0.15030055959157293,-4.643813733347432,0.847513115955498,0.9420118245635682,0.838364241835282,0.9966475678708606,442.51282796084894,-6.887184388422886,2159.675245082004,0.9929243366918042,0.011300122122005785,0.9845777184102771,0.26156489558551416,0.7864092977161133,0.9999735983674656,0.6080422760071401,0.9191094595896461
519,koala_topk_60_temp_2.150000000000001.json,0.02412491088073499,0.2693559150896654,-2.9188837116371413,0.18737288730675472,0.05823612750414921,0.15625001716619402,0.17388363952075148,-4.620204496479226,0.849942101445609,0.9210771051224658,0.7889821580293156,0.9968610773822348,373.32835920800886,-6.575746924617419,1710.2297738312404,0.9788504376813436,0.03160171484477607,0.9601915625997708,0.2985385047779652,0.7740732172806662,0.9999733058985822,0.6334404393522917,0.9243078973510103
520,blender_bs_3_temp_1.750000000000001.json,0.024041551928565327,0.2669597059204023,-3.1619248588481743,0.2164825029808739,0.058433049908417356,0.18743208528306743,0.1872892761702422,-4.045532843631828,0.8791882461440826,0.7554834672021775,0.7502720562847653,0.7770497016162534,98.78074053060023,-3.370449845438035,50.50412090427977,0.9430297713236373,0.2754916131493272,0.6371568270474358,0.16404081998030615,0.5716829085457271,0.9998780760115278,0.4611471163963746,0.7474967091484742
521,blender_bs_2_temp_1.2000000000000006.json,0.04132747048109153,0.2934492617384161,-3.127335477807001,0.24293150699892438,0.08300801208068323,0.21844011876991634,0.21846134667993616,-3.7724857336294675,0.88744458669651,0.7715487234354953,0.8071639285515262,0.815194320115756,71.90129224902168,-2.7375878114526584,28.531139878732052,0.8476319137994901,0.498442346832933,0.40052498866506364,0.1478199220134704,0.4791722225185343,0.9997297970947617,0.4716623735302436,0.7833222768812829
522,blender_bs_1_temp_2.2500000000000004.json,0.0036220854899961623,0.18532340029079938,-3.204428134198657,0.15490163579156252,0.01641128545178133,0.12714149816745235,0.12706099134655158,-5.187402416087822,0.8512844930669826,0.46509275440106895,0.40971430455178387,0.49236870731191174,211.48784952025702,-6.395486360126499,1231.379963390221,1.0,0.001025295097395432,0.9981385853015007,0.244,0.8210044532409698,0.9999727277693624,0.4064678329384637,0.583161489684942
523,pythia_topp_0.9_temp_1.700000000000001.json,0.02319016096345701,0.27055812506588706,-2.891731490233618,0.17982684008546068,0.05629560794770137,0.14858903534576984,0.16603099338443872,-4.197726225088498,0.8558707107045129,0.9519484609176034,0.8714434550502065,0.9971336784487019,346.3295538384241,-5.8896984628387745,1305.1199827478893,0.989081485397339,0.030161186982778452,0.9581630365125332,0.21239603402095766,0.6827302473294197,0.9999662674142268,0.6240940335428786,0.9297634506390947
524,vicuna_topk_40_temp_1.1000000000000005.json,0.01896911343313286,0.2349966250834961,-2.847095824076322,0.14181867219303396,0.04725196509624523,0.12241735326538813,0.1336398848994213,-5.878654817779939,0.8045550523874516,0.9601608488653018,0.8889292366541108,0.9952450757752918,934.321601408734,-9.254536856221657,11867.073657957675,1.0,1.463533254243549e-05,0.9999678584250616,0.4724791803238886,0.856204434049118,0.9999748893037349,0.6739119382683404,0.8465197690060822
525,blender_topk_70_temp_1.1000000000000005.json,0.04829513914182315,0.31309288786841305,-3.1000034884962147,0.24522338820013195,0.09130919303813519,0.2175644602226029,0.2174825135790726,-3.645539951467801,0.8869214103312674,0.834424117774076,0.9071259274729848,0.8487671948443862,91.75036565683693,-3.035031418303884,46.86951890946269,0.8726570375363121,0.39883265406835233,0.5177475762008298,0.14470661010957936,0.42876952944439306,0.9978280001150105,0.49220035941842083,0.8515068691770709
526,koala_topp_0.9_temp_1.1500000000000006.json,0.03025018978812226,0.28595713916596843,-2.891395427241832,0.1979881925756101,0.06944761361675662,0.16764327721927236,0.1855989354165367,-4.032614308273147,0.853688320619071,0.9207733208007866,0.7918234100022686,0.9978313978783832,329.78437158465255,-5.793096093144084,2664.3912071643804,0.9732662112029138,0.03904411031533336,0.9502008639459244,0.2032234899864358,0.6272779432255949,0.9999736702752734,0.6488066210536536,0.9437851605634532
527,mpt_topk_40_temp_0.8500000000000003.json,0.031058150887125338,0.2850734319302147,-2.8249078367599743,0.22662200080132436,0.07906143910549794,0.19596211337252345,0.21222869559294863,-4.057810143860643,0.857961361059445,0.8468852593794497,0.7289058234539284,0.9983186865736822,283.20733566637426,-5.248421060299633,1116.9980768803505,0.8159196325883218,0.1989016469794853,0.7661216341218917,0.20465605681967644,0.5589855171007003,0.9999685414090663,0.6474968995861634,0.9230834750033065
528,blender_topk_60_temp_1.8000000000000012.json,0.0232428981819505,0.2782680219240591,-3.1598980006330715,0.2052861808057828,0.05856865319593446,0.17483827360785925,0.17474949745545265,-4.008702499594143,0.8753076885530131,0.804478010529818,0.8436204547507735,0.7934612720906253,143.56872751525918,-3.9280795199274663,89.5480304399456,0.9772488748977326,0.1531854859630352,0.791791843605948,0.15567207539148303,0.5364698104892023,0.9992921751343415,0.4781754225313305,0.8068857353007074
529,pythia_topp_1.0_temp_2.100000000000001.json,0.020398296592924737,0.2546349737948585,-2.8938263058662415,0.16375013722416665,0.04850642177233612,0.13413525768566698,0.15026947460188217,-4.4973301357162265,0.8502082776927757,0.9443202376747295,0.8446509365918001,0.996496862005853,415.89531672207966,-6.614944510313089,2017.1658564952286,0.9939074343260372,0.013839090152263145,0.9806488164273358,0.24572461212976024,0.7567939068908017,0.9999731435684976,0.6106645236601811,0.9234509023830513
530,blender_bs_3_temp_1.2500000000000007.json,0.03501289872478139,0.2846154904376489,-3.1184552930638882,0.23575812638687535,0.07532918407466327,0.2099485136337782,0.20987374187800115,-3.7444120373181207,0.884989804399754,0.7813277055890767,0.8371218356955805,0.8071238548921342,77.8099009625886,-2.7543327671795717,30.951180965344932,0.8455049285159422,0.48921312642614,0.4114427222962471,0.14219370900560158,0.4577404595505053,0.9990048267858062,0.4796682481536407,0.7857859524504426
531,pythia_topk_70_temp_1.650000000000001.json,0.022276907870880363,0.2661338502837043,-2.9071531326832893,0.17388790520177727,0.0542548660755752,0.14291778480084866,0.16058715835671564,-4.344357423170774,0.8532481278350692,0.95335734712366,0.8724876438112029,0.9966741353572012,383.1807269523359,-6.275543553906266,1800.1000380793043,0.9931257374644373,0.019413456730140555,0.9727505686615024,0.2365057471264368,0.7231659686602984,0.9999699468961459,0.6220682265016741,0.9222870655525812
532,pythia_bs_3_temp_0.7000000000000002.json,0.0445120696288485,0.32297991331502673,-2.7744636397681877,0.23991236297077148,0.09193980732107987,0.20689521429088548,0.22530276265938237,-3.7126846097275346,0.8730486472527346,0.953557985368906,0.9152485279527043,0.9988670758828372,165.22769467753957,-4.016593391513787,649.6681718084556,0.9477997023722682,0.20070327167408092,0.7365622117493832,0.1729803073086655,0.5247611434661794,0.9999588302118267,0.6542913785170696,0.9548479464868147
533,koala_topk_70_temp_1.1000000000000005.json,0.026058827484957657,0.276734041362243,-2.929055441118672,0.18304182148639347,0.060690891217086713,0.15149714105324252,0.17069776021498,-4.085756640157145,0.8564145583547428,0.9165062382050642,0.7657213173631986,0.9974479005188646,322.0994288690714,-5.714088160996831,773.04326447132,0.9868324270480018,0.020343061846508824,0.9730226221969539,0.20908889599685063,0.6544583175684198,0.9999764430857374,0.658707796735969,0.9432262689311931
534,pythia_bs_2_temp_1.3000000000000007.json,0.030347088701524003,0.2861515717681839,-2.818976872042568,0.1832863548671445,0.06525976441221398,0.15535357139683892,0.1707317741528718,-3.7398667837192634,0.8576662284219432,0.9629894462801184,0.9069239494504022,0.99817710714732,309.5336788569453,-5.260930945973587,1138.3452700666664,0.9850433919861822,0.051333596126812306,0.9322637214590378,0.15308040879290397,0.5059520869350457,0.9999612786010177,0.654577284543691,0.9506517773445599
535,koala_topk_70_temp_2.0000000000000013.json,0.022966890909016192,0.26625284959879475,-2.951277658373177,0.17859108519752204,0.055931442658761724,0.14808531382990664,0.16546889426710742,-4.583435474990126,0.8513378636512107,0.9218081949017949,0.7814768271651439,0.9969321498889961,376.96435536919273,-6.541120662380978,1716.3212603255756,0.9881589522261908,0.02103453542391412,0.9726507153744491,0.2730105220145061,0.7684102940405682,0.999975405319898,0.6293941565858339,0.9298798505381078
536,koala_bs_1_temp_1.2500000000000007.json,0.025413698191405085,0.2731415791310439,-2.88803737865899,0.19259137127358372,0.06320314179654984,0.16299590813875384,0.18007411445495672,-4.307774622120217,0.8431287616909386,0.8849194606595127,0.684222301769192,0.9976680355822156,374.7647487180012,-6.544391484517356,2122.515407808201,0.972587612807266,0.03195067769185626,0.9617642546045428,0.25657205841829706,0.6796724470134875,0.9999755542120619,0.6755123469299209,0.9054412765648656
537,blender_bs_2_temp_2.5499999999999994.json,0.009218332100975005,0.22810086334169372,-3.1815215322918786,0.1811606567783656,0.03300188575413069,0.15262759265103876,0.15251792320411448,-4.589794245893827,0.8678751119630848,0.6279553056207906,0.5341087283338688,0.6748241548295103,149.30213676186895,-4.7115726611549205,209.30582954130907,0.997301088473516,0.03366035598829573,0.9456464673684535,0.17870512668952201,0.6800935231141556,0.9999640487238973,0.4327007295015102,0.6762381700231024
538,blender_topk_70_temp_2.150000000000001.json,0.01249533547633822,0.2528053358521806,-3.1583474556764286,0.1828556195021565,0.04365446966721841,0.150812343401561,0.15071892768315126,-4.280914083511414,0.8676884287225459,0.7555683009703449,0.7449227568916601,0.762316996999923,189.17458952426082,-4.642027912027389,163.53407233820965,0.9951126098456855,0.049517799365687926,0.9290665468059357,0.15783944132006675,0.5917931386302767,0.9999566918504023,0.4660203989617571,0.7902568129307959
539,koala_topk_50_temp_1.1500000000000006.json,0.032473864245681536,0.29932912281069324,-2.8313934949930304,0.2322607044596579,0.07997663263545017,0.19534928277467378,0.2180203763876737,-4.185866964365055,0.8423345669476924,0.9415336267385018,0.8553804216642671,0.9980240821360586,345.9750827521958,-6.659580734880206,4698.344826822658,0.9722866024331238,0.04044628968465229,0.9497705741128963,0.2463398476316661,0.6699438202247191,0.9999779096705641,0.7138853632436247,0.9311679325174756
540,pythia_topp_0.9_temp_0.9000000000000004.json,0.03153720047119862,0.2887422192764615,-2.8335683784766763,0.1949969097967595,0.0693808266052503,0.16414393726706678,0.18133554023199056,-3.831531867832841,0.8609956700601177,0.9591046754900515,0.903134382802833,0.9982115628724108,288.5631476720389,-5.124620095045565,1184.5950005496472,0.9772136185001131,0.07072975228041678,0.9057279116396206,0.1739497518292995,0.5614891829447595,0.9999602150343702,0.6503945661630325,0.9476874884449409
541,vicuna_bs_4_temp_1.700000000000001.json,0.018607143390012185,0.2340698771174029,-2.848808152104666,0.1375163658129906,0.04577842232200531,0.11856278211576335,0.1294092243427165,-5.9426338863755035,0.8064125122909317,0.9736898634432805,0.9293734254513215,0.9955173627527539,886.5734849815358,-9.2464202183108,11677.629062877371,1.0,0.0,1.0,0.4757094757094757,0.8579912276378691,0.9999757782371346,0.6550323739349245,0.8419950948449557
542,pythia_topp_0.9_temp_1.2500000000000007.json,0.02733406254473217,0.28182301355538375,-2.8638592878420033,0.1922213092216781,0.063536792236829,0.1599554803874207,0.17749042126384795,-3.9543859812921895,0.8582785930447205,0.953793042751427,0.884646387757813,0.997913417094695,306.8418351373321,-5.375026219705688,1013.3977624782267,0.9801381832489195,0.06049530017636441,0.9179031193937446,0.19137115543432018,0.6096609429942763,0.9999620558503635,0.6454831153333546,0.9449232403442771
543,koala_topp_0.7_temp_2.2000000000000006.json,0.025527297552122987,0.27808671997225887,-2.9261368914453203,0.19613019865671305,0.06363885963684504,0.16223372971535904,0.1808826562623221,-4.250693137038924,0.8550314324532816,0.9218282651829595,0.785297508326994,0.9974436675140519,333.5239527479901,-6.081925492624436,2103.0495537606635,0.983499065428441,0.03649995035990049,0.9526496422472708,0.2233997680059053,0.6933178101478312,0.9999754207884382,0.6504719643769618,0.9386334552789828
544,vicuna_topk_50_temp_1.3000000000000007.json,0.019843621267311932,0.23966800574317842,-2.817820100483292,0.146415523415912,0.04939413835319846,0.12645938393538053,0.13764005644077915,-5.8456820677182,0.8026217895901514,0.9716956018738321,0.9236802236914363,0.9953449672472501,907.21031624318,-9.26357032701043,12097.695036904242,1.0,0.0,1.0,0.5226866830594021,0.8672848526715732,0.9999760391716966,0.6716559562152755,0.8538333323965211
545,koala_topk_60_temp_2.050000000000001.json,0.023666055757500675,0.2676952237012725,-2.9379568531780778,0.18573432314160598,0.057713307152823586,0.1544955610585796,0.17242194743526645,-4.580576975981076,0.8507853566047424,0.9248923664114582,0.7926922219804822,0.9964514230797907,371.14484090791154,-6.514443392101236,1646.02677252832,0.9872919858269207,0.025876545473134296,0.9645612122386088,0.28956697207678883,0.774009082244772,0.9999729123168096,0.6308770486879683,0.9206967426908159
546,blender_topk_60_temp_1.600000000000001.json,0.028062634474485062,0.2819412289165364,-3.1332530652831694,0.21547800986337362,0.06541369904723077,0.1865171081201199,0.18633967075499536,-3.87001014042474,0.8801822700576936,0.8225923737882285,0.8892737511356128,0.80671072560499,118.97629116799791,-3.5316002840642136,63.319439959850136,0.9508874448068269,0.24689830343420596,0.6783179952590912,0.1561476049305664,0.5094163487296047,0.9996840144565444,0.4841877964431633,0.8248930090105391
547,blender_bs_2_temp_1.700000000000001.json,0.022955534662219786,0.26168781003379676,-3.164353523022665,0.2137143790117413,0.058242892361080205,0.18612842396184015,0.18600207893875148,-4.132284189990623,0.8788043648183704,0.7254730602324084,0.6822930597397895,0.7634529508640971,99.13551914743877,-3.5079313586370646,68.63204480158286,0.9567927663817458,0.2405822702165523,0.6704528349173102,0.16817351598173516,0.5904698115012917,0.9999289838727825,0.4473678762455264,0.7268925242299561
548,vicuna_topp_1.0_temp_1.650000000000001.json,0.01944541758365074,0.23650655567202714,-2.8328565237875694,0.14057835253127976,0.04724266614471362,0.12176870236245996,0.13232931210148588,-5.862410995907679,0.8011083734298278,0.9663608376576144,0.9066962399059801,0.9957478783412543,986.0099546428723,-9.327134233381754,12449.54073598451,1.0,0.0,1.0,0.4831393613846613,0.8566583363084612,0.9999723746208008,0.6734778649044897,0.8517277603539711
549,pythia_topk_60_temp_0.8000000000000003.json,0.031114486980450766,0.28912394047713513,-2.848189839559471,0.1944009998090638,0.06931483161032957,0.16378164356511418,0.1808786641626641,-3.8529089365550178,0.8604660734146057,0.9564810016135253,0.8947957028701744,0.9980814378103895,296.59065274319477,-5.208173960695198,1055.6549033462413,0.9778612026211119,0.06735485695732235,0.9086025606323301,0.17612683571319682,0.5660323253388947,0.9999520258459156,0.6522871988838564,0.9457685668879975
550,blender_topk_50_temp_1.4500000000000008.json,0.031925394767307075,0.2902620514142129,-3.1691304069004937,0.22000972671343677,0.07191554574341488,0.19102572390055983,0.1909797243954237,-3.7962911596040207,0.8804297977554535,0.8155417853330726,0.9133939489774656,0.791102630967086,111.319208998944,-3.3098383258130863,48.296900688931125,0.9323499422593278,0.2993137467494458,0.6197418548979136,0.1396811582736659,0.45261727276471314,0.9998931242731626,0.45434900818164936,0.7981974379439933
551,pythia_topk_40_temp_1.4000000000000008.json,0.024294006473366922,0.2721194355523892,-2.8829831991620916,0.1812793348551413,0.05815048721590602,0.1506642956244416,0.16692147290994414,-4.1209115819606135,0.8571576916860913,0.955193907092703,0.8785739833787346,0.9973677667921674,332.1473886164491,-5.713064994223599,1065.0776203942223,0.9912417367208045,0.03361392432490646,0.9527745101346049,0.20721540820237638,0.6638933883080548,0.9999678315284973,0.6349280260219603,0.93778006920968
552,koala_topp_0.7_temp_1.3000000000000007.json,0.030818790967586284,0.28836026130097586,-2.878384635778133,0.1976199092353945,0.06864088268300975,0.1669690337855761,0.18467021143499054,-3.9687455300099863,0.8550509734000854,0.9275516046222729,0.8029530880093643,0.9975151690189729,309.8873044911776,-5.669707388170152,1347.788725134301,0.9830509416654594,0.03739280353381481,0.9531067136893012,0.18637562338442257,0.6018605399319054,0.9999767414075817,0.6668517230627293,0.9524269411582985
553,blender_topk_40_temp_1.4000000000000008.json,0.03702435849960543,0.29888267167464566,-3.1342516076827573,0.23415577622512426,0.07880488386639928,0.2030393030262977,0.20329157685024257,-3.7678627112585463,0.8838623812896216,0.8386440407941532,0.9162322068715624,0.830918405299905,100.24678673878229,-3.260302471064427,58.08144476933562,0.9137572042977862,0.33410469559110234,0.5839604110139505,0.15930910337733584,0.47801558162442914,0.9982292215099077,0.4990535187339018,0.8285049465144303
554,pythia_topk_40_temp_1.3000000000000007.json,0.025738026964008995,0.2780845102966315,-2.8674476236284137,0.18694775480774684,0.06098293931869314,0.15560003374406622,0.1726756940534645,-4.055439504449496,0.857036546320619,0.9560245933839151,0.8862392944929542,0.9978447098411873,324.9253999288219,-5.603093127842636,1248.753088541052,0.9852855339207185,0.041191618669910765,0.9433320650547407,0.2051536174430129,0.6471723997764341,0.9999660657856889,0.6385149856607517,0.9349248418155199
555,vicuna_topk_70_temp_0.6500000000000001.json,0.019293715832345328,0.2373641713471738,-2.84222625909683,0.14148410446208903,0.047266868170198595,0.12238030163188107,0.1332379317820242,-5.926385952141098,0.8043255914667088,0.9661405644847041,0.9079412290923141,0.9948059087824487,903.9026880973221,-9.203381203179045,11474.355017584578,1.0,0.0,1.0,0.5236190952261934,0.8739874910284016,0.9999756006774061,0.6584699654537356,0.8391231772823927
556,blender_bs_1_temp_0.6500000000000001.json,0.03342560446655705,0.27749802887270447,-3.1151905370379738,0.23333190041089846,0.07267448753392164,0.20641652189213727,0.20654948756770375,-3.9245055242626368,0.8831687886753159,0.7403619905846743,0.6969401362556361,0.8004507823708831,81.20818287630951,-3.04885290104358,37.77658338542569,0.891524421753111,0.37372497947216715,0.5256804376326615,0.15696579077838374,0.5172126017108283,0.9990736206093866,0.4744290153464239,0.7775623745393224
557,blender_bs_2_temp_1.650000000000001.json,0.02287592808159171,0.26342525348021906,-3.1587335558119185,0.21698146465326026,0.05941599403240712,0.19055661843634608,0.1909194638755274,-4.0797781540540035,0.8796851749052266,0.739261927302043,0.6938038190247044,0.7828628256222532,96.08001149274841,-3.429405307025969,55.90381118667488,0.9480475189943837,0.2587902366129215,0.6520476754158859,0.16409382056126445,0.5760034777568468,0.999906900232445,0.45039910964951485,0.735564431040977
558,vicuna_topk_50_temp_0.7500000000000002.json,0.019821730985561246,0.23910188069705113,-2.8262209581707665,0.1456796228627597,0.04879904235914597,0.12610412756793116,0.1372426818836433,-5.855355451962274,0.8020700866091467,0.9694599723822583,0.9169980739267242,0.9952994149051353,906.87026531083,-9.276511002712668,12156.581657098159,1.0,0.0,1.0,0.5231365456659346,0.8682472750417695,0.9999759369837736,0.6717307143555376,0.848627462813291
559,blender_topk_70_temp_2.35.json,0.011149132763015823,0.24661914369171734,-3.175742028949256,0.17612287923202485,0.03751141791262407,0.14505200526238388,0.14512442378025076,-4.396626120578789,0.8650848472524502,0.7345998989492,0.7126604164659001,0.746263781289519,202.4676402340935,-4.889095108786655,197.22499015427766,0.9971374662739297,0.02973984547220034,0.95719064790697,0.1589413920514284,0.6097983958378496,0.9999720740294409,0.4567960540284375,0.7787220171074857
560,vicuna_topp_1.0_temp_0.8500000000000003.json,0.01947239754667338,0.23695657055371488,-2.835824782181837,0.14131677467000553,0.04745133939883135,0.12212761014240264,0.13314382539302638,-5.862389807710667,0.8015531173091613,0.9633938421436211,0.898016900609246,0.9955944252874187,983.8257932401993,-9.31363381051573,12418.291464507696,1.0,0.00010744038955124226,0.999783457853657,0.48154416706075615,0.8573725720411445,0.9999724513662602,0.6714126361395888,0.8498117246241392
561,pythia_topp_0.9_temp_1.3000000000000007.json,0.027017541979407526,0.2775689528224289,-2.863480654203581,0.18633719176778096,0.06311582330418533,0.15634357434770807,0.17273859623240093,-3.9914862056055624,0.8583397542785308,0.9501524217237043,0.8770837540057815,0.997963955681883,311.8464992959133,-5.447042847699261,891.6307436941413,0.976659492711873,0.05492769760767125,0.9261342076850326,0.19281947661524815,0.6200990299110751,0.999963948208249,0.6398723299852115,0.9408478491140795
562,koala_topp_0.8_temp_1.5000000000000009.json,0.03096188838726225,0.28994352776900284,-2.858787210348374,0.22051150533089875,0.07532983765579536,0.18615015337536162,0.20645237376501308,-4.111557243343346,0.8501826103679642,0.9219282922948665,0.809049092890886,0.9980433423199013,327.0457562533726,-6.164760307947321,3660.5787728978885,0.959516867339966,0.052344811700769815,0.9360214119298319,0.2239346141086347,0.6580428495910943,0.9999752425717447,0.6735688055266359,0.9399252639493657
563,koala_topp_0.9_temp_1.0000000000000004.json,0.030475405512964317,0.28469299917026025,-2.89081423304124,0.19907120472338144,0.06957701822384141,0.16756230313849593,0.1867799700365357,-3.982783053585427,0.8521574084051625,0.9146651465392005,0.7704554166612871,0.9980153387080214,337.0220602522101,-5.804152138459576,2963.506174530513,0.9756994844152099,0.03966531515695075,0.9494689252292571,0.20149334195913526,0.6182548476454294,0.9999758936838062,0.6609455979240682,0.9442827736731163
564,blender_topp_0.7_temp_0.8000000000000003.json,0.06462760219392473,0.32197669312224075,-3.0479987698470903,0.29377883196338017,0.11272898879503147,0.2695898767873097,0.26970558231014274,-3.6153549663050617,0.8979743633098258,0.7248148349445488,0.7658809487088811,0.8635056827152368,41.270361398484056,-2.363504769964456,24.121420665065823,0.6182690879579554,0.6365499484144227,0.2711900718136313,0.15844341306676188,0.4449142769278081,0.9970646178077361,0.48485417498316696,0.8253400318057674
565,pythia_topk_50_temp_2.3000000000000003.json,0.02058539741500719,0.25988294635899806,-2.8990534595353807,0.17071205530538902,0.05067118742542365,0.1403770874252669,0.15697876669225946,-4.543657499707056,0.8503071036869156,0.9503961021663863,0.8642876989534181,0.99659717662301,412.9430825126707,-6.6117346376871815,1939.1211047307465,0.9925265539656125,0.019896311412293824,0.9724400383801893,0.24680023517706118,0.7666574125485841,0.9999729043137812,0.6098263157692128,0.923043458619881
566,vicuna_bs_3_temp_1.9500000000000013.json,0.019126674124480256,0.23529161953686917,-2.8397727531636647,0.1405760553782356,0.04692772020934633,0.12127341946259901,0.13232825768375361,-5.944630814936453,0.8050022039241447,0.9707437587641948,0.9206003224595454,0.995441272167978,891.6275296692193,-9.244435122541008,11708.452022114861,1.0,0.0,1.0,0.4845544114378843,0.8574900630395706,0.9999748878106326,0.666166103107179,0.8451910526202413
567,koala_topp_0.8_temp_1.0500000000000005.json,0.034755827252743066,0.2983542691531433,-2.8494840819754437,0.2172640194691391,0.079711177014127,0.18596712968362766,0.20545515102608317,-3.9553801666997477,0.8512978040144773,0.9171290569298226,0.8044422604029285,0.9983672850237103,307.54224212364034,-5.802729753267829,2332.271947590238,0.9492139706179823,0.06537645558001627,0.9221532357167257,0.1945099657978535,0.5949328634789477,0.9999734378291036,0.6813082892246142,0.9472452892263034
568,pythia_bs_3_temp_1.4500000000000008.json,0.02991326819932948,0.28251093417018147,-2.8395792538512925,0.17750241755734505,0.06399137565226684,0.1500026383926532,0.16483793991352003,-3.746852719712114,0.85762768123814,0.965816039254908,0.9075635012938394,0.9981679168636192,328.7336490717189,-5.403163429304977,1503.9982819520358,0.9927786233625275,0.034810285838347506,0.9530654591504667,0.15234463661537065,0.5075476079888528,0.9999644347804343,0.6553697384341446,0.9487217513691328
569,pythia_topp_0.8_temp_2.35.json,0.021741019652212402,0.2661890371298375,-2.891609870300503,0.1719369951582366,0.05287108768226417,0.14224768710027444,0.15897062857418465,-4.348752354572197,0.8530846758333142,0.9535087847656197,0.8718170973693696,0.9970300785286393,376.7908083130448,-6.197526529278547,1211.6862960343517,0.9935212656137172,0.022255448804875573,0.968362721608282,0.22577354641278477,0.7191594962543776,0.9999682842968461,0.6149758391963217,0.9277630208171195
570,vicuna_topp_0.7_temp_2.0000000000000013.json,0.018967195103781996,0.23531015035198682,-2.8497208488847545,0.13927691087984023,0.046609314114771594,0.12040971856981876,0.13123373374754851,-5.921489736599052,0.8034938670590311,0.9697563231229007,0.917817795174411,0.9955049422317612,948.9061390305226,-9.2925644461469,12385.857269410659,0.9996706492777317,0.0,1.0,0.4853506302778118,0.8600998569887347,0.9999747822781603,0.657937800507985,0.8460692337780392
571,koala_topp_1.0_temp_2.2500000000000004.json,0.022414390820037187,0.2637781888861604,-2.9402703008575286,0.18452322489377135,0.05687271466196753,0.15187086018213528,0.17061772952273035,-4.563109696269752,0.8521060707096108,0.9127055488284475,0.7556965510815834,0.9970229588792415,367.0227245713681,-6.438707086529189,2330.897688051744,0.9862107137748841,0.02530708936820377,0.9663336522619115,0.25302737356263355,0.7567475854868181,0.9999757576323225,0.6196918496358131,0.9330428601746524
572,koala_topk_50_temp_2.35.json,0.029249509664796593,0.28322517236867023,-2.837230207865128,0.22805613364660912,0.07590816942110402,0.19400245645680625,0.21357966744622503,-4.603465664840653,0.8342939016814223,0.9411745305093236,0.8471532526749076,0.9975533073913597,395.46237242590007,-7.371434271062982,6094.522069127575,0.9801403787785804,0.026480338239876798,0.9669043317709543,0.2989650528106614,0.7557686654908877,0.9999773741246225,0.7063972613436426,0.9196271893170799
573,pythia_bs_3_temp_1.700000000000001.json,0.03040444121590786,0.28666557848668417,-2.8609210870906203,0.17627789825699874,0.061990915280655416,0.14764623576884636,0.16356336121070686,-3.8513317588336005,0.8599581698138633,0.9700339307052485,0.9191453099932356,0.9977922296834613,326.5267244697445,-5.408429656579793,746.5537794388933,0.994678282015805,0.031103024219888184,0.9581369646156099,0.16085784914148274,0.5490035303496185,0.9999701247544948,0.6452969165895889,0.9467905242218149
574,vicuna_bs_1_temp_1.0500000000000005.json,0.01951323281383679,0.23741109422677323,-2.8382547057582763,0.14349253059708256,0.048146177789864145,0.12384063589637137,0.13503444966968575,-5.862375882441152,0.8044047908696956,0.9527730424783714,0.8663340982842244,0.9953474478277271,890.7339298049452,-9.220599270778651,11475.619955729977,1.0,0.0008064840068881352,0.9988707286270138,0.5100775975007559,0.8673696180286349,0.9999763196360372,0.6723988139497971,0.8515271333126512
575,blender_topk_70_temp_2.2500000000000004.json,0.012300581448341999,0.2528280692748062,-3.1729664748799586,0.18062278476153076,0.04114200506488754,0.14968819724998564,0.14987217979437584,-4.311196382872327,0.8674110064883988,0.7555098039704269,0.7579620065698983,0.7566443619962703,192.58006906468307,-4.707891746388878,174.91107419744304,0.9940130445969108,0.04996480430113627,0.9280223323137287,0.15767634854771784,0.5994229000856137,0.99996575163696,0.4577571109295608,0.773456009593139
576,pythia_topk_50_temp_2.150000000000001.json,0.020600780155995077,0.25568738472144126,-2.8919043101385267,0.16541676016048062,0.04921431599373092,0.13608486171945117,0.15247973400116338,-4.4965090555752925,0.8514146411825039,0.9483801260074459,0.8581661371582324,0.9967390833374016,408.18927163720076,-6.547855271362518,1772.129091234777,0.9922498048406139,0.01568324165793834,0.9784284119868366,0.2405970016854431,0.7558171179752348,0.9999726090378657,0.6049153106753716,0.9243151829773952
577,koala_topp_0.7_temp_1.1500000000000006.json,0.03507244394156781,0.29476566778807867,-2.8569817541835305,0.19858372549831893,0.07189416035771656,0.16874371097178364,0.18620339884816023,-3.945614071073895,0.8526067094716854,0.9277443282516623,0.7997367389778625,0.9980791132889673,315.66611280228466,-5.784214056530121,1681.4562898222398,0.9856342392515787,0.031117446347741374,0.9624018784123894,0.1837660099175307,0.5869582981505189,0.9999763812713012,0.6783939109506731,0.9511233902310501
578,pythia_topp_0.8_temp_0.7500000000000002.json,0.03341269798663149,0.29962471439391375,-2.810849911882309,0.20002969645084667,0.07320855448643712,0.1707627510535016,0.1869346879220492,-3.7656679884465283,0.8630385771543087,0.9650560645030958,0.9158112575450778,0.998534452102944,272.88373121901293,-4.910062339324753,1114.1698101191316,0.9817975285582514,0.07929062437355384,0.8919511624727011,0.15729513134117276,0.5164985881403792,0.9999629045297245,0.651623782927622,0.9540867644991121
579,mpt_topk_60_temp_0.6000000000000001.json,0.03392214837355359,0.29224808158303167,-2.801602846395993,0.23860726236042745,0.08557146644424318,0.20964966123574408,0.2251364711789437,-3.999255677143892,0.8631244836326591,0.8422438799828916,0.7641632249931622,0.9985968469378943,260.861144743648,-4.9179573938546355,896.7526412619109,0.7674464277478543,0.2534140617399298,0.7009499881340703,0.1791812531256698,0.5005556378722774,0.9999670760187214,0.6358854515190593,0.9249550152331113
580,pythia_bs_4_temp_1.5000000000000009.json,0.03083693329286329,0.2846153036865995,-2.853528188201851,0.17425452250046305,0.06310803025613027,0.14703459744932845,0.16180323441470015,-3.7471641944740006,0.8577911721800038,0.9659078869828331,0.9094584819735344,0.9978315200738773,331.7973468661808,-5.398129738100297,731.2779353156033,0.9918601018326529,0.02948413053139948,0.9585387802764824,0.1468141592920354,0.5023754581240668,0.9999630560497482,0.6538359416212013,0.9504487785643232
581,koala_topp_1.0_temp_1.3500000000000008.json,0.026471278792929296,0.27707959082309874,-2.9352807258675715,0.18535670048737798,0.059364235950095406,0.15297733434462363,0.1733094912992384,-4.20153845598798,0.8564471327709052,0.9057803530592945,0.7376184243075804,0.9974450312539905,327.277405916703,-5.857552137637404,1368.8225716425013,0.9825664335897796,0.030459284155712776,0.9619211233466699,0.22011837287455485,0.684252495112666,0.9999749213158488,0.6444887994286531,0.9399509521757433
582,pythia_topk_50_temp_1.0500000000000005.json,0.027628029459411237,0.28030014637330863,-2.844528773026858,0.19078771344659384,0.06327463838303357,0.1596444153158974,0.17767364699080618,-3.9550553025129087,0.8594260386570183,0.9537416757424634,0.8889031882159226,0.9978287172819187,300.8631197512336,-5.320311443821248,940.8850620316117,0.9760144718430878,0.06257229379145916,0.9171389625806299,0.1913643780594954,0.609933825990679,0.9999664820028928,0.6408527451072762,0.9392577120828963
583,koala_topp_0.9_temp_2.4499999999999997.json,0.02332773535258086,0.2675532292473837,-2.922778420971486,0.19190140298604527,0.06017364573177734,0.1584654409089008,0.1775109776009316,-4.565826291311719,0.8489808498738046,0.928412467993351,0.8042538060355859,0.9969259434807037,384.0717753490817,-6.612752870558078,3864.0466142697423,0.9854868005726033,0.02569112789185545,0.9658622269861386,0.27176568498483183,0.7594549115886459,0.9999753783843321,0.6232172071575401,0.919751192340422
584,vicuna_topk_60_temp_0.7000000000000002.json,0.019192943846880292,0.2359354419105228,-2.8444464345255454,0.14258063581859193,0.04747980687913387,0.12291530321637473,0.13401091422284797,-5.914076353600604,0.8034737431453559,0.9635554089022647,0.8992095894716909,0.99538454150628,933.1517389256335,-9.290152763821057,12561.260222368835,0.9997310276104506,0.00018100401269985803,0.999658578112365,0.5199554896142433,0.8731301658130927,0.999977000550421,0.673088228087387,0.8498706384347322
585,vicuna_topk_50_temp_1.750000000000001.json,0.02000235605901519,0.23985018019585022,-2.822920106157272,0.14727641414826914,0.04944760450698626,0.12726962660305796,0.13869644186567495,-5.846867752457429,0.8026557352714883,0.9699175807851051,0.918415092786621,0.9953814727629354,905.6222691414714,-9.279084664581106,12482.192812401794,0.9998086950791926,0.000383099640410551,0.9993926671054086,0.5252659574468085,0.8664132355303314,0.9999764185391351,0.6740519103700507,0.8522832259896934
586,koala_topp_1.0_temp_1.750000000000001.json,0.023200766669693226,0.26922589078432285,-2.9382243809217443,0.18385157819845238,0.055869684308782974,0.15094077390226812,0.17014169701351478,-4.414427712111769,0.853865361225629,0.9164174109715021,0.766690380942149,0.9972795525748649,352.8833607847943,-6.239779949408659,2587.7210093065223,0.985963770277057,0.019820232390823436,0.9742388478862642,0.24300075395828097,0.7322386058981233,0.9999752163528679,0.6316187311120645,0.9340573273419975
587,pythia_topk_70_temp_2.4.json,0.01964230448339308,0.25396204719546095,-2.893377414865341,0.16084038509413845,0.04751927879237482,0.13165359892005943,0.1483821254132739,-4.683103324893959,0.8474816786860655,0.9438187517499627,0.8426510612073967,0.9959960886555349,450.7213699397818,-6.9557665181016555,2507.173722881622,0.99536973317502,0.009954915064415492,0.9862616029432705,0.2690071263061251,0.7948288191651024,0.9999735292069659,0.6010928409909437,0.915282267286724
588,koala_topk_60_temp_1.8000000000000012.json,0.024179222137231806,0.27260754973901513,-2.9366380443314988,0.1884050293952374,0.05979019599676716,0.1576125859264293,0.17611306793384968,-4.471949429215792,0.8523728777029232,0.9215434008479358,0.792923812782098,0.9970984982703636,366.30079502722896,-6.427791320357728,1602.4002147428494,0.9759330245224909,0.03575652478825686,0.9548681498783648,0.2783134184864716,0.7589459711356511,0.9999739606538134,0.6360506464788813,0.9237545441111964
589,pythia_topp_0.9_temp_1.4500000000000008.json,0.026255656913208393,0.27410451247193435,-2.871468048176928,0.18745012016716794,0.06233963604356947,0.15596830461460584,0.17418051497176884,-4.040692870268124,0.8580795503212121,0.9525614858345499,0.8754349137868953,0.9976880655498925,324.34580128503677,-5.605584220103448,1157.1683715071485,0.9858976094064432,0.03968698987319188,0.9437788298277344,0.1970658494800087,0.6368154283595006,0.9999646146694022,0.6359956317202362,0.9351875959580134
590,koala_bs_1_temp_0.9000000000000004.json,0.03026303664298431,0.28455637497314584,-2.843516342446417,0.22174815723182084,0.0785958969475845,0.19262011009203933,0.20826187632106724,-4.0913344929834645,0.8555483275759436,0.8574566189051779,0.738520491620875,0.9984544237295468,301.78948819995736,-5.516237444720641,1397.8591406259793,0.837427900598319,0.18184134113200268,0.7887383504249692,0.21614799667710397,0.5873597359735974,0.9999711651481942,0.6504164133258239,0.9212955641886873
591,mpt_topp_1.0_temp_0.8500000000000003.json,0.031467188438362645,0.283972678272641,-2.830920578094427,0.22527145122333908,0.07712339891819585,0.19600759149055136,0.2117392573767149,-4.078274799492172,0.8575079881237122,0.8544907659415429,0.7401756504867423,0.9983647933942761,284.62096852624336,-5.314406448760072,1146.1304094568993,0.827282592009735,0.18837498452896928,0.7769315477085964,0.2097902097902098,0.574435106089832,0.9999718862568926,0.6523736666193706,0.9197766859222479
592,blender_topp_0.8_temp_1.600000000000001.json,0.03546671212048228,0.2986203849361275,-3.0947547908536417,0.23040045785537216,0.07543714896345731,0.20105076764855961,0.20118109329949282,-3.7773202540640365,0.8834696385807886,0.8575087548425316,0.9079985137637095,0.8609520510987289,110.88899478921691,-3.3403162487678433,54.72339979277439,0.9292224419732025,0.3013466766412236,0.6205645271550265,0.15213275869013573,0.4951109992026522,0.9995860592396799,0.4602643199757727,0.8253214715621648
593,koala_topk_60_temp_2.3000000000000003.json,0.023943539142309435,0.269655591730174,-2.9267557044784147,0.1874930739995524,0.059485497432114245,0.15732759607376048,0.1740605020078344,-4.634311150453373,0.8488773755535095,0.9231044811110374,0.7937001279990222,0.9971744519077943,380.60021742485105,-6.625684406353648,1937.466551945927,0.9796118238009875,0.02947913122340895,0.9627420557302819,0.29593691451581333,0.7765440266950493,0.9999722772108052,0.6265121868294561,0.9190698763978983
594,pythia_topp_1.0_temp_2.4999999999999996.json,0.019996633062900237,0.25474875986956486,-2.899032617558936,0.1637135545475487,0.04917074280511684,0.13459838228688928,0.14989001360615592,-4.5977027361283085,0.8485805980547636,0.9425345124088818,0.839768448816746,0.9964779337087949,427.34278622822535,-6.755195966895372,1905.752429328465,0.9934363107541899,0.013745217818371585,0.9807170314565186,0.25124602041936545,0.7765506094686511,0.9999736943440829,0.6052324502824065,0.9177494393722275
595,pythia_topp_0.7_temp_0.8000000000000003.json,0.0333991884335608,0.28882954053365545,-2.79511351599722,0.19642389388148157,0.07146722026744924,0.1665583058119145,0.18350925882524532,-3.755843808154066,0.86282914703738,0.9625124386292117,0.910876075316157,0.9981197563106406,270.8133354908955,-4.899390694466321,942.0134474741197,0.9798315405416368,0.0883407834191753,0.8803393837880623,0.15867986798679867,0.5078504216720449,0.9999566339180321,0.6580811185026934,0.9543755836075616
596,vicuna_bs_1_temp_1.3000000000000007.json,0.019590775650168223,0.23824591162540315,-2.8399557313603725,0.1433763013613676,0.04787959814034802,0.12348643136509065,0.1348549418060923,-5.8729757192378536,0.8044294986075056,0.9520160112787387,0.8640335264779839,0.9953506679716473,892.0898253623367,-9.233485253085062,11538.10311145068,1.0,0.0,1.0,0.5077023926581449,0.8663132031553085,0.9999751209734915,0.6722500424287123,0.8504240273578253
597,mpt_topk_40_temp_0.6000000000000001.json,0.03278029676993429,0.2899314870392357,-2.8138371166700353,0.23701316061529434,0.0846050815152089,0.20824054707772421,0.22391277823004574,-4.00811173657855,0.8625173536474575,0.8443604908590936,0.7696565609978337,0.9986646181954172,260.1576071431101,-4.931066963911152,939.4033767036157,0.7682105192736162,0.25357416235171654,0.7029090747068762,0.17592822440512074,0.49851108415131795,0.9999679890209305,0.6365317606137606,0.9224418687273959
598,vicuna_topp_0.7_temp_1.5000000000000009.json,0.01908682025784683,0.23557088702374993,-2.8496527537434755,0.1402797969519119,0.04715178313900756,0.12113556935292316,0.13231603192266891,-5.915091694954163,0.8037679363825995,0.9695045246021372,0.916630490741985,0.9955739298898854,950.8673354577624,-9.274606926771252,12255.417682649873,0.9999467443080534,0.0006327771425451857,0.9989435090989124,0.48587182943266755,0.8607782550807647,0.9999753939723204,0.655837190025794,0.8519151275100295
599,blender_topp_0.8_temp_1.1000000000000005.json,0.05188704374565419,0.3233350568517987,-3.061962276398538,0.2559235041199188,0.09570909338076189,0.22856646638826306,0.2285153138070493,-3.626566562838927,0.8895262460073153,0.8435367718099649,0.9073384966044712,0.8771705827096308,84.22290244658011,-2.9302158840356234,70.55092134371124,0.8429641702314474,0.4400916344390465,0.47485376565651244,0.14982757013701184,0.44535679374389053,0.9986813691013562,0.48009962539276285,0.8465167083180246
600,pythia_bs_1_temp_2.4.json,0.02013001738114381,0.25534334941826986,-2.900187374415522,0.1635772920678169,0.04892260564532818,0.13504870298599325,0.15089558066369124,-4.576273388996392,0.8492922386329972,0.9488530411083141,0.8573574112824335,0.9964481059439435,426.76117813791075,-6.728968116005487,2359.579891398082,0.9950100159630015,0.014375066741196693,0.9807574040570772,0.2501827363944448,0.7736075562300392,0.999971338467512,0.6077424630015074,0.9195083839443693
601,vicuna_topk_40_temp_1.2500000000000007.json,0.019004357689355534,0.23516075884660925,-2.841267352113743,0.14279855464497454,0.047241772175397725,0.1226081596798405,0.13402190005326392,-5.86566475732532,0.8047810897440136,0.9608676830141964,0.8904962622233245,0.9955282335529825,937.87129116851,-9.259492397885188,11873.781022079387,1.0,0.0,1.0,0.47525978440322425,0.8581239114207514,0.999975265864141,0.6764242820337206,0.8459615570498642
602,vicuna_bs_2_temp_1.3000000000000007.json,0.01859932972818731,0.2336408044462182,-2.83932213398641,0.13625679326718637,0.04542218905794819,0.1175986033166043,0.12809856649236023,-5.930759958370415,0.8063778996706487,0.971577686295611,0.9235607799549003,0.9952278043440206,901.5031233674963,-9.237463686815731,11610.480462303882,1.0,0.0,1.0,0.4730475940047331,0.8578670258356802,0.9999742630368961,0.64708196083625,0.8491025515094788
603,vicuna_bs_2_temp_0.6000000000000001.json,0.019454346900319053,0.23796502449539988,-2.8493336205014246,0.1340320263151888,0.044448375721285995,0.11537342813238455,0.126258248284903,-6.006115590403218,0.8031932400438733,0.9693986688892062,0.9161135357659543,0.9956435852036447,928.680202587245,-9.221499939512526,11167.948835547326,1.0,0.0,1.0,0.5906143949754343,0.8759873207233423,0.9999712577205383,0.6326348651685791,0.840303765341102
604,koala_topk_70_temp_0.9500000000000004.json,0.028412296168195607,0.2840938663612232,-2.918931340884589,0.18622141884904697,0.0620016094851267,0.15474717795440968,0.17236290131016596,-4.0102009536746985,0.8552661688031558,0.9174503497982144,0.7729790475190865,0.9974776336210285,311.84322873988515,-5.564499808391505,641.338685137085,0.9824551951243241,0.026771424374621128,0.9658727469546672,0.2003780718336484,0.6320461153905015,0.9999754396612515,0.6651622056811749,0.9489586457240587
605,blender_topk_40_temp_1.600000000000001.json,0.02914792159261668,0.28856968991344395,-3.1654300166514213,0.21840604015688025,0.0689309735561574,0.18828433746138712,0.18824298010660356,-3.8684870224438592,0.880450903533217,0.8365641306734087,0.8991127871499256,0.8218932856238944,118.03326902164551,-3.5326520317066863,74.66419316517283,0.9536962777862771,0.24284713357226562,0.6841968854306121,0.1587906903601195,0.5090023733529748,0.9993757245416393,0.48969795907248476,0.8282762770834967
606,koala_topp_0.7_temp_1.8000000000000012.json,0.0277800024304085,0.2831532342835174,-2.90736382954823,0.20117203098846315,0.06598042242112162,0.16651126448544504,0.18622657472129556,-4.121056039968808,0.855521325895447,0.92662561978677,0.7983485940860705,0.9972210251735542,318.61797782025025,-5.856735556358451,1816.0277731945155,0.9853729700000674,0.034907619927107704,0.9536053472015821,0.20670391061452514,0.6596502678741399,0.9999756647016338,0.6550579458504975,0.9428673364751168
607,pythia_bs_1_temp_2.3000000000000003.json,0.02011278775582772,0.2563044120041017,-2.8945695547039856,0.16608574137058085,0.04909879648705172,0.13450131110523458,0.15225215460862804,-4.543343195217645,0.8498675399767851,0.944993554554647,0.8469955916859065,0.996754284910783,425.6579610245023,-6.691065341676234,2113.5888850088254,0.9931119219156617,0.0122439509693391,0.9821839807498561,0.24634884434893206,0.7678683526141153,0.9999712401019308,0.6081250608564618,0.9233005121807552
608,mpt_topp_0.7_temp_0.7500000000000002.json,0.03575258375277147,0.29587287245478017,-2.796521394668457,0.2426913266848248,0.08801229788725116,0.21321431285145015,0.2293429832712099,-3.9872559146556203,0.8646134139301782,0.8392533448521514,0.770453832812961,0.9985495114732601,247.13813640424894,-4.755941433170967,768.5749905721187,0.7526397401088185,0.2688119389474998,0.6814187545907803,0.1671703040477523,0.47223621498043167,0.9999666655350304,0.6354434499311782,0.9255418375000088
609,pythia_topp_0.8_temp_1.4000000000000008.json,0.027186581268373484,0.282326191598524,-2.8621967663626395,0.19071885009678335,0.06426645203945627,0.16022303916061556,0.17731080094154952,-3.963487000169162,0.8590190040324638,0.9573695156464386,0.8946344008832886,0.9980379000813784,298.613563161182,-5.3045710524595995,880.0973602974447,0.9806911708614492,0.059600995279544836,0.9179158865079371,0.19183888443017658,0.6155270875135052,0.9999209325872586,0.6393615282131341,0.9410906052515507
610,pythia_topk_70_temp_2.35.json,0.01989437312999578,0.2519301494437785,-2.892598739785995,0.1610098629431188,0.04827367716076809,0.13104803026205475,0.1477938031183388,-4.647234080788607,0.8485479390095614,0.9430026538910855,0.8382172271118755,0.9966904281494852,442.50455807074025,-6.89232837964669,2040.8941057379227,0.9959056660766328,0.01154642400558228,0.98331597441904,0.2633791964777105,0.7904202399441781,0.9999726185937204,0.6047888539268641,0.9261906005457073
611,koala_topp_0.7_temp_1.700000000000001.json,0.029038442111411586,0.2831966744183474,-2.9045259785914945,0.19679298903879466,0.0646338808484209,0.16444701136080958,0.18181621922467345,-4.102620373746914,0.8551318502736712,0.9252992600282205,0.794493064561562,0.997086428031176,324.6082888308988,-5.907724151591897,1825.7323905499456,0.9854825705617494,0.028274552844517374,0.9640654405695275,0.2038141885730662,0.6483348936739334,0.9999757417457137,0.6591151573047609,0.9467455793138526
612,blender_topk_50_temp_2.4499999999999997.json,0.011898305118448527,0.24442429787128342,-3.2092693012080833,0.17523169990945678,0.03887121799240738,0.14555607876264753,0.1454271679546039,-4.35008186400534,0.865487359150617,0.7000662139895086,0.7096190714739736,0.6962444995764662,193.3024675705786,-4.704637554530476,162.67054869083236,0.9971207164071189,0.035766308296752716,0.9466126265651972,0.14362526200674383,0.5782400300742458,0.9999577400679579,0.4494737079572343,0.7281217460141691
613,blender_topp_0.7_temp_2.0000000000000013.json,0.026777071455874657,0.28090454876927845,-3.1232182924637573,0.21018726407349742,0.06364079714713541,0.1813681734599746,0.18130407355048328,-3.912025310233504,0.878994716312699,0.8564624852974221,0.8742023213535668,0.8639984066411596,132.75138165004083,-3.6668684594694323,66.86082735178454,0.9610483020737612,0.21090192886225048,0.7237857379581253,0.15008025682182985,0.5212387370333914,0.9998492573449511,0.45276586075345115,0.8246256312324808
614,blender_bs_2_temp_0.8000000000000003.json,0.04755279357881788,0.2966480606876362,-3.1142537549645724,0.26201520915212706,0.09122039196287993,0.2380279152339743,0.23785794200518212,-3.6887255571409314,0.892048263000343,0.7292383868563551,0.7815482242050952,0.8305592279308378,45.618828268202456,-2.195121611932282,16.015817811383826,0.6746369611301599,0.699863289149492,0.20748650542984276,0.13554438450220696,0.40864568368812854,0.9972206547647297,0.4815157041521015,0.7797682716614774
615,pythia_topp_1.0_temp_1.8500000000000012.json,0.022132052633910246,0.26157429933539095,-2.8907143877957293,0.173416858812516,0.05274163447702103,0.14174012638203676,0.15883118582609962,-4.378884056288159,0.8529299752626247,0.9542707793367134,0.8748376953017086,0.9969954035564033,380.9521088158602,-6.2483800697230105,1832.4161808965753,0.9928916454043827,0.021870655677044163,0.9695395002572524,0.23592878145910026,0.7314009432844311,0.9999715308985395,0.6207242752304059,0.926637300471206
616,koala_topk_60_temp_2.35.json,0.024235124273675735,0.2696643449526636,-2.9162556296718383,0.19068683867386338,0.059959932740641445,0.1591029884362729,0.17729116975129655,-4.632791037072161,0.849941651066224,0.9183906856817398,0.7842028818424573,0.9970965913397993,373.1577059708201,-6.532742606322223,1740.4796929839292,0.9751297492258274,0.034725522985764284,0.9568822001766968,0.2987193290644302,0.7785456029857709,0.9999736687224471,0.625555742315515,0.9231833950663079
617,blender_topp_0.7_temp_1.600000000000001.json,0.04271934975649404,0.3115013314699947,-3.0734861829954543,0.237998786546533,0.08479258734148981,0.20916412971267384,0.20927584521742337,-3.7223876525978286,0.8850442749226022,0.8611825459206202,0.9075455545982717,0.8710979784170808,104.46232573910629,-3.2189131134373916,47.59695370398744,0.9186246557387837,0.3358571213264773,0.5784929804699183,0.14786585365853658,0.4850906591045802,0.9996462521667709,0.460941353809081,0.8424446391233827
618,blender_topk_40_temp_1.8500000000000012.json,0.023479528641788008,0.27792754242109896,-3.155475756448352,0.20531219562058395,0.0596092424289612,0.17606930573228297,0.17595664002745687,-3.9817646426523856,0.8768866952650533,0.8141954677056514,0.880173097923366,0.7902668688914861,142.25247729598547,-3.891825012419124,88.18893885306538,0.973353500723838,0.16471053210548514,0.7790185182621157,0.1598805163401017,0.5390627880396711,0.9994851660752344,0.47455008698250345,0.8078220718188439
619,vicuna_topp_0.9_temp_1.5000000000000009.json,0.019286024309531025,0.23669714949419304,-2.838046278767213,0.14410707345026066,0.04855658667532148,0.1248336562068157,0.13552306972762374,-5.9037817140858255,0.8015616573766621,0.9707024270436844,0.9198777801910124,0.9957354620606722,990.6086250586347,-9.35895374711964,13507.419270394876,1.0,0.0,1.0,0.48638074850520413,0.8609842847413163,0.9999764422496,0.6775183225561956,0.8483736826366333
620,koala_topk_60_temp_1.3000000000000007.json,0.02611199039948586,0.28054065576641335,-2.931835315808027,0.19595688465236122,0.06481687777308665,0.1642200441223322,0.1824516125180301,-4.1744213199806595,0.8548751074469878,0.9227411928433226,0.8059986229868108,0.9974575749260629,333.8981488393639,-5.8998660604773985,1359.6101496824733,0.9660349565954829,0.04942945758278368,0.9378663167223484,0.24108311518324607,0.688176262824466,0.9999715968936622,0.6546001492258542,0.9340979386333802
621,pythia_topk_50_temp_1.5000000000000009.json,0.02428488979050797,0.2723387126438165,-2.8800125996431034,0.18125617292109697,0.05718899697707962,0.14895217425920754,0.16691297672724956,-4.200239302161222,0.8565981152779115,0.9591864028765282,0.892546752406336,0.9973832646567741,356.22584232489436,-5.950688490323241,1298.1773695287284,0.9893951387216218,0.026496664384255877,0.9617414077942706,0.21725914237980323,0.6854482398213692,0.9999700925632087,0.6284177677037721,0.9302100348734261
622,pythia_topk_40_temp_2.4499999999999997.json,0.02071498937255317,0.2575248813922199,-2.8964152947695316,0.16666991724030694,0.049847188838596346,0.13697631406735292,0.15402593248329735,-4.524109885066688,0.8506282012543841,0.9472676331382687,0.8528842224191112,0.9963759676010193,407.77747152778693,-6.527642565523824,1737.2919057500346,0.9948287931110833,0.013687415941629392,0.9806368224449041,0.24439900226961192,0.757327080890973,0.9999727745333272,0.6070945435511564,0.9221451426641586
623,vicuna_topp_1.0_temp_1.0000000000000004.json,0.019600224965296693,0.23799504855928408,-2.8311465139498933,0.1420460158765871,0.04760146319014236,0.1226438569664057,0.13380020926711828,-5.85769596462976,0.8013494488352048,0.9653781185642023,0.9033835889623846,0.9959127376218119,981.8521710626477,-9.316408013971058,12377.521441796105,1.0,0.0,1.0,0.4835274959288488,0.8564894519104761,0.9999734287510416,0.672970607503502,0.8542765000637225
624,koala_topp_0.7_temp_2.4499999999999997.json,0.024062950806430845,0.27675546534582834,-2.922579725901923,0.19546592888018072,0.06236553586369087,0.16123598946807421,0.18073420603578727,-4.3473184182792,0.8530657063863559,0.9260167149947408,0.7969825610305192,0.9970316593059318,342.8325378605242,-6.267082157852619,2316.0799209181455,0.9852819394499697,0.027096379090651268,0.9643157981561034,0.2301027126678957,0.7132424537487828,0.9999754485004173,0.6469905853928449,0.9402466239277012
625,blender_topp_0.8_temp_0.7500000000000002.json,0.06513956191926452,0.3187214224744028,-3.0503362162796432,0.29173491463187434,0.11060898752793824,0.26691960108676105,0.26720197119315214,-3.6143877501478174,0.8977092787593544,0.718964118364371,0.7534164218686947,0.8622067472781405,41.36421915322416,-2.358701960036191,23.093027315840132,0.6156187948924352,0.6372274538387425,0.2671657114757154,0.15944924020831847,0.4458867808587449,0.9966102774760767,0.48252863998343803,0.8210095401189825
626,pythia_topk_50_temp_1.8000000000000012.json,0.021088048193234177,0.2631297619454089,-2.8922662287651897,0.17104818902908295,0.05203801159044171,0.13975513740753132,0.1571315789927097,-4.353231943442014,0.8541892229435678,0.9535938587094073,0.8732327752255798,0.9970170332936342,385.58719435386473,-6.246376271912403,1220.4837774027146,0.9924069469922524,0.024971518689810096,0.9648524699149145,0.22889807286285432,0.7248414667769506,0.9999718477945767,0.6200948746833869,0.9235955839463414
627,pythia_topk_40_temp_1.0000000000000004.json,0.027990728031169722,0.2828627875982509,-2.849915864532123,0.19165888185457103,0.06601253709890822,0.16062330927416973,0.1784817999416175,-3.927300464891957,0.8590012960777971,0.9585868720552158,0.8974430912452943,0.9978202679950393,302.3517775351648,-5.340151588756131,1135.3591912700845,0.9820123226207695,0.05914094985925521,0.9193677892881214,0.18420256991685563,0.5958079189496537,0.9999558188036114,0.6440756962091507,0.9449011211363759
628,blender_topk_60_temp_2.150000000000001.json,0.015289108756340312,0.25514839430837055,-3.1608423474795355,0.18787774707699464,0.046446735668261886,0.15589150333734952,0.15603748081291957,-4.232559023495905,0.8693163869734517,0.7639278026913762,0.7722657648631108,0.7623930404562071,178.55130183317476,-4.501960847582543,144.4631361968248,0.9924268696499823,0.06484841113848598,0.9081467487572583,0.15831580289411615,0.5767711351066631,0.9999587429549269,0.46597169575567,0.7908414057050019
629,koala_topp_0.8_temp_1.4500000000000008.json,0.03136102620103616,0.29013260765019505,-2.858180986855455,0.21713629894739805,0.07326192081019578,0.18285367668791921,0.20401993548953,-4.09754585335871,0.8499314586122433,0.9244439781323935,0.8134580567859963,0.9978982129531776,326.126838379893,-6.116014368052763,3270.1175217220016,0.9629293894378042,0.05117211859885673,0.9369449013779585,0.21581279176949839,0.6474121288266479,0.9999710201978206,0.6798076015674996,0.938571155705827
630,blender_topk_60_temp_1.650000000000001.json,0.030175310976118565,0.29386942115087084,-3.124291262072408,0.21625150138647653,0.06924091958840253,0.18646613970753606,0.1865737769801485,-3.8989332987215812,0.8791202098310352,0.8130493552447053,0.88060138230471,0.7963343023782468,128.13106942549726,-3.642168916498851,70.64454177065045,0.9564033279063101,0.21962254909982645,0.7140866810443605,0.15133320902479955,0.5106712631211993,0.9989744203094251,0.474911319812338,0.816780453709977
631,koala_topp_0.9_temp_2.4.json,0.023743846102727853,0.27151466319165757,-2.908005447688705,0.19404366559742448,0.06105217399307111,0.16204671008536042,0.1792921908463621,-4.526901274740338,0.8494281885260809,0.9190591792557937,0.7796641059147311,0.9969776032085648,377.11132626317044,-6.564718723434153,4235.686799178107,0.9817386542898151,0.031830369585753714,0.9599089962009004,0.2703751263626677,0.7555543072213016,0.9999745454721317,0.6335518128259149,0.9215182564118671
632,pythia_topp_0.9_temp_0.7500000000000002.json,0.03286067987674646,0.290950213799506,-2.812772455787611,0.19500897443524232,0.0702200986886237,0.1657001723873847,0.18184191608835137,-3.7788457889595106,0.8606270204087297,0.9583167387545655,0.8971290940805442,0.9981345037420193,279.833080494469,-5.048386318230954,761.3603881808855,0.9808866095531351,0.06961539221287087,0.9060987322136165,0.16635003253090436,0.538702006572795,0.9999598759209704,0.6543367509702165,0.950306633804628
633,blender_topp_0.8_temp_1.8500000000000012.json,0.027179151253014264,0.2899146355311655,-3.129368326587524,0.21463980630687762,0.06802299467315265,0.18455088123671204,0.1844478199088782,-3.9037139062174337,0.8797952242509157,0.8536415873812786,0.8784406181158723,0.8576299543648368,131.5441474889454,-3.676306166797647,67.80792707737405,0.9596179115168174,0.20303079514488695,0.7330530333654036,0.15085291749029944,0.5208586626139817,0.9998995107495952,0.45910936011699494,0.8195388639828224
634,pythia_topp_0.7_temp_2.0000000000000013.json,0.024793127459758427,0.27354630465194,-2.8771735152644005,0.17963670016282102,0.05816650227022141,0.1498669608890606,0.16644568526058845,-4.095639466761587,0.858662579843181,0.9535078008818454,0.8804810304747283,0.9976273805559995,329.57046927068774,-5.662581316484276,956.8169117847854,0.9839082346159029,0.0402340636843292,0.9465633724919463,0.2032917516482474,0.6558492032646716,0.9999668347333859,0.629168953888402,0.9337791827850731
635,blender_bs_3_temp_0.6500000000000001.json,0.05525316274638584,0.3072732277652383,-3.0721883071448377,0.2747226729508735,0.10180829816240805,0.2505568933436066,0.25084515473417046,-3.638161775224911,0.8923342564779675,0.6979520962813505,0.7585839858613348,0.8225726745856476,41.314026407939366,-2.071305774768443,12.549477998676696,0.6010907340247871,0.7369317575438482,0.18198039264148197,0.12906340521403284,0.3721538144046227,0.9965826067961528,0.4850668666776053,0.7855016614318842
636,pythia_topk_60_temp_0.8500000000000003.json,0.03060082069165037,0.29238732341793716,-2.8384749643310516,0.19434572243961257,0.06830014675587254,0.16295937607185396,0.18127621137155678,-3.8644461999675315,0.8600682748821312,0.9615507916787209,0.9004116573519487,0.9980459647450992,293.7514536236141,-5.218294657474336,851.6269560484834,0.987406068948657,0.06725636044939146,0.9082063020544138,0.17858045599312472,0.5761072502852401,0.9999630525857509,0.6491675218772553,0.9461114028980115
637,koala_topp_0.7_temp_2.050000000000001.json,0.02582188367414417,0.2801271730361082,-2.919168305241751,0.1970059093720061,0.06398254130308134,0.16484917547119415,0.18374508833134334,-4.202813282997193,0.8544484746599484,0.9250916962333541,0.7926527497121663,0.9973713196590095,327.6796345249311,-5.984609628342637,1948.51662077366,0.9861041512531569,0.029986184620806707,0.9600529249972087,0.21663387117932573,0.677290729315408,0.9999751426533372,0.6484045208336595,0.9399013678601127
638,blender_bs_4_temp_1.9000000000000012.json,0.020451385975105627,0.2576750156858307,-3.145597456332916,0.2068875297364396,0.052074895354123726,0.17693519417315937,0.17695194257791408,-4.098215825333146,0.8771929096482799,0.7710046262944472,0.7511835507495602,0.7949413823035048,115.41041754120036,-3.616372637768551,64.49217717609717,0.962948844514686,0.21061378852675952,0.7129916605654757,0.15965939329430548,0.574885825259294,0.9999208440761528,0.45273241436553147,0.7702899832854267
639,pythia_topk_40_temp_1.1000000000000005.json,0.027076862233702287,0.28290254336367804,-2.8596509355820254,0.1900476469289028,0.06363225062643882,0.15852848242789325,0.17652815644253766,-3.975985883949754,0.8600927845151247,0.9549749261624906,0.8855548430270238,0.9974696941987307,302.3622378903032,-5.347754972465711,927.3180584844187,0.9836081289853791,0.052868313274916395,0.9264188947928186,0.19222338464604194,0.6163022376622049,0.9999675744760013,0.6401302978874208,0.9374779921061432
640,pythia_topk_60_temp_1.9500000000000013.json,0.02069442743741321,0.26152305414543725,-2.900689756046077,0.16841669347660326,0.051299765389180824,0.1388374426481792,0.15530243436831254,-4.457958068302973,0.8507930727186566,0.9489089164362597,0.8584604477505627,0.9966397251418693,404.5794546508906,-6.514543212823845,1572.3232490782216,0.9937228775529446,0.01239309891555534,0.9813526911583308,0.24608440532611148,0.7493997044698929,0.9999711891572796,0.6177869832258903,0.9204223200507119
641,vicuna_bs_1_temp_2.050000000000001.json,0.019511269879454077,0.23744424455346685,-2.8395496775248725,0.1432556248788932,0.04808508044411561,0.12419876864425664,0.13497423626508748,-5.869852287735872,0.8040574648098382,0.9495035584624039,0.8564399901017045,0.9953408384012555,894.999885774962,-9.247447508045541,11850.789372823145,1.0,0.0,1.0,0.5105178400684415,0.8674633491637415,0.9999759743710558,0.6748482577487797,0.8534001897057455
642,pythia_topk_60_temp_1.8500000000000012.json,0.021071514524061356,0.2583047608076611,-2.90095895451152,0.16761553419556408,0.050575838215352886,0.1374152763653996,0.15456900763924897,-4.424778280611745,0.8524492009130413,0.9511634799229374,0.8671217497650945,0.9970747196602678,398.5704860191618,-6.426160971128108,1484.3798973589574,0.991086371009575,0.019078695121858703,0.9743540633801351,0.23753357206803938,0.7404651801657434,0.9999711445433821,0.6137032512433543,0.9207187526400215
643,blender_bs_1_temp_2.35.json,0.0,0.18032881453223018,-3.2058501704661304,0.15220966607152198,0.014045324723303094,0.12714472071122637,0.12739100630285832,-5.215123796271896,0.8513339964564673,0.47444934504982617,0.43005318391927416,0.49631611097979994,217.5990723591411,-6.527289097168365,1460.4044854315684,1.0,0.00047517584099973816,0.999185598678688,0.25264519162943805,0.825,0.9999760169543341,0.4027254501122511,0.6027726024227825
644,blender_bs_4_temp_0.6500000000000001.json,0.060917942082882086,0.31105943762766297,-3.0718450024276076,0.27644188105178413,0.106860190728727,0.2533015305142392,0.2532537674347912,-3.6134560661229913,0.8939092342026965,0.6982836258770531,0.7635385041202333,0.8345820350374864,39.42788710745948,-2.041318984806951,12.391592820751573,0.5774885426907197,0.7449479988400712,0.17690797802218702,0.1330262982245361,0.3845823798627002,0.9963267875652394,0.4808292031168699,0.7789513738070034
645,pythia_bs_1_temp_2.0000000000000013.json,0.02101329402715217,0.25631275274541243,-2.8900452068370424,0.17088538623925886,0.05229724602101887,0.14085311508424198,0.15792204422100686,-4.4355032207492835,0.8536709627073131,0.945811797085441,0.8494693506799812,0.9970526640902541,391.4086720175541,-6.386476344469028,1595.0299400010388,0.9925262315239589,0.019066979830842223,0.9730443723402723,0.2352049245253129,0.7432911157933733,0.9999696818406214,0.6133275850562151,0.926139017652892
646,pythia_topp_0.9_temp_1.0500000000000005.json,0.029804757488298722,0.2808496139858528,-2.8513184155156472,0.19079060368505787,0.06602986557783178,0.16102833726552757,0.17781685253221713,-3.8922612163012396,0.8596921716639417,0.9584462894355872,0.895520419007461,0.9978325616620586,300.1901576603398,-5.289932022410869,1453.2824688226083,0.9834215678258235,0.0631175790220662,0.9148836803525578,0.18289115559738509,0.5856453086258645,0.9999618310488776,0.647820921080982,0.94332646914685
647,pythia_bs_3_temp_1.8000000000000012.json,0.027107675327516973,0.28256379322494257,-2.870045010097519,0.17556045553583977,0.06003718401882289,0.14585890943681523,0.16197928525683064,-3.882382432301202,0.8593226831876682,0.9683196999328435,0.9161081522222899,0.9972351817544811,330.4619575752565,-5.440984616762644,546.9920721006355,0.9936866944269102,0.03295517154976412,0.9539444749791802,0.16791342067988668,0.5718327071923234,0.9999675502280195,0.6451285164616629,0.9480507792848981
648,blender_topk_40_temp_1.0000000000000004.json,0.052760629624409985,0.31092672122246506,-3.0852785041193687,0.27257232874153,0.09871379640687926,0.24681632602227072,0.2470925687964312,-3.6095127626984773,0.8936227589905381,0.7524646348032246,0.8772366082246368,0.8040036403208123,47.69153294695891,-2.534191632198993,49.57692513245112,0.6870051934882367,0.6034107199946611,0.3152451235185285,0.16653610131871002,0.4386173184357542,0.9925736028230739,0.5218673841598517,0.8279801309143728
649,vicuna_topp_0.7_temp_1.4000000000000008.json,0.01899004294465058,0.23584008029844167,-2.846566453068433,0.14062670920246859,0.04727547401974644,0.1214855745160283,0.1325337891162232,-5.9192703071242585,0.8036885412040359,0.9711602045246298,0.9218708484914387,0.9954370515260524,950.4096974797538,-9.272545851893724,12207.616283764575,1.0,0.0,1.0,0.48765734436988784,0.8615071794356863,0.9999742567658664,0.6559736992947324,0.8446826982612391
650,koala_topk_70_temp_1.2000000000000006.json,0.026461852251643683,0.2761807981046238,-2.9258697566861858,0.1860381518469193,0.06044858906010202,0.15346491937643095,0.17258013877652853,-4.131284038385074,0.8561511637572057,0.9194084395054564,0.7787865955297312,0.9971653355027965,327.0566524145926,-5.798896355235659,994.2577299449168,0.9832475951487571,0.02794566763869265,0.9645823270887555,0.22097810805382606,0.6776278518823711,0.9999766428628283,0.657616240048934,0.9402471084436047
651,vicuna_topk_60_temp_1.3500000000000008.json,0.019207704827166334,0.23641957703534996,-2.8376446672694717,0.14265767548211272,0.04769715994432828,0.12323424064320482,0.13451373710879694,-5.899783881011611,0.8033936870599796,0.9617809064769588,0.8929472582182674,0.9956840466640755,932.3221675949612,-9.2817505071328,12469.937516771874,1.0,0.0,1.0,0.5151372743012614,0.8726922296611889,0.9999756074859527,0.6751705698056785,0.8470340780652537
652,koala_topp_0.8_temp_1.4000000000000008.json,0.03233647852631806,0.29354390743243347,-2.8530525331028955,0.22374880806280095,0.07817971595698106,0.18968769251754786,0.2084946459126873,-4.0741472480770105,0.8506061110443964,0.9210339279965246,0.7999251685698859,0.998033179011278,321.17817525756766,-6.12190949414498,3417.774050251278,0.9657610611487432,0.04785482024871214,0.9410687208162689,0.21727146059247593,0.6436469265367316,0.9999739592801593,0.6830605462581696,0.9396805409304723
653,koala_bs_3_temp_0.8500000000000003.json,0.035156091463494334,0.29251830022142855,-2.7902007189566245,0.2430614131232006,0.087684365925642,0.2145893664748944,0.23010093920007008,-4.039894725134473,0.8629761085003793,0.8353793245804139,0.7654877360344285,0.9985125946377466,249.33477657097498,-4.774885491210761,836.5651076708542,0.7461374194341864,0.28102597071788166,0.6672543829363548,0.14777468706536856,0.41288274531865304,0.999967034032684,0.6371110726394252,0.9227535818481374
654,koala_topp_0.8_temp_1.0000000000000004.json,0.03478811418957917,0.29635580547904034,-2.839097164317458,0.21604080317930718,0.07659338402922841,0.1836840225097755,0.20307997978177045,-3.9286137740454357,0.8511955417946488,0.9159016252216967,0.7943453775073858,0.9984976427110737,307.98397369792275,-5.830349075885044,2672.0699021737278,0.9551674316087139,0.05824481863006691,0.9300101036818388,0.19104169736260498,0.582505996295959,0.9999740820131703,0.6846724065965067,0.9534328701665143
655,blender_topk_60_temp_2.4499999999999997.json,0.011053736081225136,0.24260971368307582,-3.1737668763898417,0.17836584467528854,0.038899670854507046,0.1473814560300145,0.1473577498308966,-4.415041911100338,0.8648055771548667,0.7080292999345418,0.6776250093501481,0.7237169227689642,200.20410728505288,-4.896660632063204,208.29352671688827,0.9982854450333292,0.02866447718854421,0.9567574513002051,0.15609593805764752,0.6075783564634336,0.999935551432665,0.46468378200320776,0.7717333124457805
656,koala_topp_0.7_temp_0.8000000000000003.json,0.03542634855529904,0.30034582038008134,-2.837553634074981,0.1998760675433874,0.07520300603772785,0.1698751405636077,0.18730909220974915,-3.819894712410852,0.8537665850413825,0.9245604678122203,0.7906718781344467,0.998128690616879,296.7654193119309,-5.4792334572407935,1293.382994188034,0.9849675485047459,0.04064166679691173,0.9497707087280549,0.16597678759840923,0.5410538023077992,0.9999745323328313,0.6796847906463849,0.9568981257237434
657,blender_topp_0.8_temp_1.650000000000001.json,0.03919595435950341,0.30258966948216987,-3.0888252697870104,0.22911321966582637,0.07843378722382208,0.20019368275588062,0.20032792742357888,-3.792078260071053,0.8830830943369435,0.860040539140643,0.909070631358205,0.8571427908630035,113.61795734637155,-3.394195329826598,54.38010818893323,0.9407861916598421,0.280332370792791,0.6402552088129404,0.14883114831780128,0.49954780892871825,0.9996707225610355,0.45358585660347717,0.8246689570131236
658,vicuna_topk_50_temp_1.3500000000000008.json,0.019989617527122444,0.24095354890119358,-2.8242428091938843,0.14725184600826813,0.04935168272708452,0.12741640406572655,0.13883251276869896,-5.841744888521626,0.8030365341770386,0.9704387245237643,0.9199828705912985,0.9952901152666203,897.9856757221786,-9.238420604961506,12020.315311514512,1.0,0.0,1.0,0.5226468138275718,0.8662942968624726,0.999975837005642,0.6726480394542098,0.8460002600449605
659,koala_topp_0.8_temp_1.2500000000000007.json,0.03284627431038346,0.2913945412211597,-2.8404252353555455,0.2210240771465626,0.07717454057554338,0.18718618112111984,0.20745263772512784,-4.030436996228709,0.8508606416309525,0.9188024978583658,0.7987676492439806,0.997948012335267,319.28635282645547,-6.010314735106526,3159.9972273189724,0.960496926572107,0.054539884305665406,0.9343196943817778,0.20563813126089656,0.6234509636756691,0.9999757768037563,0.6795252335812142,0.9470650975915318
660,blender_bs_4_temp_1.1500000000000006.json,0.0476743471118949,0.3095061309934681,-3.085302571017661,0.24725219633451628,0.09122100872133462,0.22209431987784245,0.2220825541212636,-3.6344492053221127,0.886928752811256,0.8037688503759857,0.8692586152158115,0.8375256777158239,76.53936594476508,-2.63699048178133,25.781523607924186,0.8335060347292257,0.5264449541716322,0.3745359799687523,0.1311056418023476,0.4217585692995529,0.9991074411687488,0.46457339573897916,0.8048214187476045
661,vicuna_bs_4_temp_0.9500000000000004.json,0.019925635585992578,0.2401003220414697,-2.8404019249823387,0.14492844022885573,0.048506275557055584,0.12555559685432108,0.13669997984819587,-5.875052969059151,0.8055154564146527,0.9724050905978839,0.92557248788282,0.9954718949202306,886.7609280332173,-9.162250112646134,11531.568908927466,1.0,0.0002572464110757555,0.999498958715265,0.5076437695583029,0.8630883436874802,0.9999747150885557,0.6602925875472402,0.8449942067429752
662,blender_bs_4_temp_1.1000000000000005.json,0.04795232329267069,0.3055411368415263,-3.0986978525150275,0.2502495229686985,0.08926733871251899,0.22176528737274967,0.22174219571079898,-3.635608867079557,0.8879785935482186,0.8094794734562296,0.877504944784617,0.848344355489365,74.44449826032279,-2.620812418477133,24.248585785616005,0.813980636772447,0.5297860878490537,0.37280991256222695,0.13192996071203375,0.4243845252051583,0.9983380806888034,0.4704241607793586,0.8106755037117331
663,koala_topk_70_temp_2.3000000000000003.json,0.022424775171553116,0.26393406094456395,-2.9440184676336623,0.1797777239194932,0.054443587050982276,0.1481506871716166,0.16656105885427025,-4.692474348989422,0.8499738898329839,0.9173100495238449,0.7643751085339638,0.9966323048413875,378.4025664306176,-6.620993529162334,2145.928978708902,0.9921205138622575,0.01808600749010151,0.9750596967084021,0.278994343832702,0.7835339867888345,0.9999758689580317,0.6199854934561946,0.9212733734686502
664,pythia_topp_0.7_temp_1.9000000000000012.json,0.024810507893464714,0.2725300059730864,-2.8812103669844076,0.18537172816524788,0.058296339958031004,0.15243529894691055,0.17164521853035508,-4.077324347171134,0.8577834656219444,0.956970043174905,0.8879860483079856,0.997774631143333,321.47186052266295,-5.587719622231133,1004.929771013335,0.9865287980228663,0.045526337436253415,0.9376945128435578,0.20191161806552035,0.6478725790772452,0.9999606062869032,0.6369840639955057,0.9299976902599549
665,koala_topk_70_temp_1.600000000000001.json,0.02299649921571105,0.27002138749090915,-2.9592524450384303,0.17944931233223263,0.05510258513148529,0.14675974886315057,0.16609144727753022,-4.382510527819097,0.8541619144604058,0.9159302361444239,0.7638895000578952,0.9967538858343938,350.1606133526391,-6.196395499363086,1427.7652082084935,0.9882882684234076,0.01974950414984387,0.9745179832289663,0.2487852283770651,0.7332941507167864,0.9999736189125535,0.6354678377867462,0.9346906520960058
666,blender_topk_40_temp_0.9000000000000004.json,0.06106367732706049,0.3148410656698964,-3.0732861369071838,0.285551191749317,0.1046013552712764,0.25962688391830946,0.25939207514704343,-3.6009117210795263,0.8956886938435281,0.7059520244324299,0.7851083754591868,0.7997495103287413,43.15293526745677,-2.4975081532116925,39.75597906479822,0.6373021292385436,0.6097448819044032,0.30899270120104716,0.16324096808137495,0.4310175756204269,0.9946853957756727,0.5222935241634,0.8209616437093364
667,vicuna_topp_0.9_temp_0.7500000000000002.json,0.019242711289727106,0.2354596717765551,-2.83773120306059,0.1443272809862377,0.0488401210161207,0.125000970266937,0.13607596576709852,-5.911245594999356,0.8012882443014271,0.9666528357070041,0.9082016222704321,0.9954422393399394,1001.4036340032242,-9.38318132360847,13776.48956883163,1.0,0.0,1.0,0.4860862529727609,0.8617457086129332,0.9999751649304239,0.678229457988051,0.8501104585567903
668,blender_bs_1_temp_0.8500000000000003.json,0.024497920388931213,0.25804087917783014,-3.1412531916268605,0.21971486299745496,0.05928124854037657,0.19246717922717205,0.19229931731550434,-4.191899544251466,0.8775890992734141,0.7234051801665463,0.6293300493449635,0.7890777528906084,96.47730839432019,-3.5883496385158202,67.75764987820308,0.9474375135200448,0.22950313483619875,0.6916814336935337,0.1766121270452358,0.5934688100293196,0.9999214614441018,0.4677747236284799,0.7582754302970068
669,koala_topk_60_temp_1.9500000000000013.json,0.0243752025463107,0.270927001567126,-2.9229613086861934,0.19135391339128155,0.06100473853209018,0.1598906286223766,0.1779926054164902,-4.519465592437851,0.8524268969505249,0.9243750160524478,0.8006431065783574,0.997116082118365,356.65081119480857,-6.349408482386186,1581.9068856381177,0.9767330424802063,0.03967257424405486,0.9495974160984012,0.28512805999716995,0.7612779217753444,0.9999730470543634,0.6329823051521439,0.9237291786674119
670,pythia_topk_70_temp_1.2000000000000006.json,0.02710975928353016,0.27960765095215645,-2.8730677552595885,0.1889869211739758,0.06265593168116011,0.15823502100786604,0.1743643750671503,-4.039764383751787,0.8572894479325396,0.9528321208754116,0.8747488633828494,0.9976996676119153,322.12295891836663,-5.592318865063054,973.4279110328049,0.9873459269902283,0.04288069065704885,0.9403823516115808,0.2076736592123491,0.6464008522294932,0.9999642698822137,0.6365639636953752,0.9345802656917988
671,vicuna_topp_0.8_temp_1.0500000000000005.json,0.01911452197597374,0.2358552729685916,-2.8327539294420596,0.1387707530073382,0.046248931703757365,0.11988180456950509,0.13055363081944152,-5.93969859962234,0.8036367406467636,0.9707132737191718,0.9210701969611778,0.9952451888927238,933.5505036266212,-9.261513290437877,11927.435558585423,0.9998406481002771,0.0006965325075519803,0.9989612721695311,0.47673871598702616,0.8533675204996065,0.9999710537030367,0.6489153050767157,0.8479838101585249
672,koala_topp_0.8_temp_1.8500000000000012.json,0.02797617701748915,0.2822116864857939,-2.8766630236992614,0.21413803845233853,0.07103916902638316,0.18004786811526313,0.19952559391302543,-4.241850481960243,0.8481416724965664,0.9231543016959417,0.8006151008774319,0.9974783852487384,347.8400640715725,-6.422757405008849,4132.2963152915145,0.9724499135085336,0.036517192813399046,0.9530926329929387,0.2344007534730398,0.6874583055370247,0.9999751886408889,0.6751542976331376,0.9366356551960737
673,pythia_topk_40_temp_2.4999999999999996.json,0.020501083957293012,0.2562708608638656,-2.8934234792818287,0.16540593753862703,0.04958777121383858,0.13550914053197677,0.15120657088657485,-4.53530996285364,0.850852302833645,0.9498188411783801,0.8623098893429247,0.9964223937663382,411.6757519504075,-6.554790853997323,1505.5813400151112,0.9930890983719886,0.015461875441736677,0.978223750281413,0.24025201568489227,0.7634021082980449,0.9999725563014915,0.6049204125313578,0.9186890238563797
674,vicuna_bs_1_temp_1.4500000000000008.json,0.019575978489786754,0.2375676229487969,-2.8395386773622584,0.14371252415655741,0.048045480843248944,0.1239803031135874,0.13536570940336035,-5.880691932532974,0.8041101648119504,0.9538964899110207,0.8698837143098511,0.995275916699656,894.2322128167053,-9.239014222904927,11625.062521873153,1.0,0.0,1.0,0.5113776680190509,0.8670285640429107,0.9999742662619971,0.6754446477593783,0.8519603801734432
675,blender_bs_4_temp_1.750000000000001.json,0.024156681888088595,0.27762589492695683,-3.1417472576330563,0.21690467013580303,0.06178375916579025,0.18713829196908954,0.1871612701121429,-3.997308379901435,0.8794189883257918,0.7848552924103896,0.7884844394013438,0.8013572830038205,108.91853016631383,-3.443566203002987,65.45276833973091,0.9523323296891423,0.25966273946163027,0.6548426085872104,0.1571907756813417,0.5516366182391038,0.9998251721113621,0.45352368997428605,0.7777147057619251
676,blender_topp_0.7_temp_1.2500000000000007.json,0.04619949821604797,0.31654292571161463,-3.0720050985923035,0.24728304116311928,0.0899730377273576,0.21935658945781092,0.21939478531041381,-3.661101076072586,0.8879058102448144,0.8511400339572375,0.9059926452486478,0.8753633020011888,89.34632221757823,-2.986892726701266,39.682928362194374,0.8749063468881147,0.4132233857306523,0.4943623424236416,0.14759171226118933,0.4513145539906103,0.9992440996881955,0.4762953283911,0.8423526624979578
677,pythia_topp_0.8_temp_1.750000000000001.json,0.024501849537517148,0.2730479725362516,-2.8932112496279045,0.18292155132541565,0.057149254326838386,0.15043519566138663,0.16949925975236857,-4.09697111742291,0.857568136556354,0.9556422968882067,0.8841600704155447,0.9975148272179888,333.33360274892846,-5.687840350288247,1174.0055328725077,0.986840600011938,0.03922794065153281,0.9463406489172655,0.20197605928177845,0.6563032160755121,0.9999613383848347,0.6317544860507778,0.9352034659093182
678,vicuna_topp_1.0_temp_1.4000000000000008.json,0.01957306816455235,0.2374771268361113,-2.832601747078026,0.14178731833689634,0.047357173981629475,0.12216238049700194,0.13348722051167874,-5.86010581458021,0.8019166101434666,0.9613080062166486,0.8908115843881831,0.996030124430666,978.7042339130082,-9.300183606909032,12292.582993022226,1.0,0.0,1.0,0.48464018796710573,0.8580071265605373,0.9999731423142917,0.6731391215849973,0.8515735848737742
679,pythia_topk_70_temp_1.4000000000000008.json,0.024299188648867116,0.2690472829707255,-2.8906585851269875,0.18032315550200573,0.057606710679296236,0.15048762126798831,0.16698535977304185,-4.175158190583896,0.8558904082478884,0.9532544226046928,0.876997486332535,0.9969919384839778,347.5519973366885,-5.887538574203759,1223.5175205102055,0.9878143646868758,0.03469811017215993,0.9516914505702062,0.22307394689751897,0.6821042719793835,0.9999651238172947,0.6293344446915186,0.9330808277949243
680,vicuna_topp_1.0_temp_1.0500000000000005.json,0.01967600908525488,0.23800537487245407,-2.828746736527445,0.14221842032878138,0.047612170109011295,0.12271122735613593,0.1337638699716214,-5.850911689903549,0.8014049610656823,0.9606296956477145,0.8900223112713993,0.9954064670569434,973.3437623253973,-9.295036208186707,12331.208073432766,1.0,0.0,1.0,0.4828990023370945,0.8561670318339992,0.9999714464486721,0.6709570702247486,0.8501023323478584
681,blender_bs_3_temp_1.9000000000000012.json,0.021542600173332538,0.26030992574585393,-3.142809839788563,0.20949433207377083,0.054182473628328065,0.17846514087521892,0.17861644418068562,-4.1359265543415935,0.8764584768033458,0.7209830474961556,0.6990688449443191,0.7462964646163268,109.96156637786714,-3.6223777746403116,66.8382627951583,0.9578194943004118,0.21135381233005682,0.7141450844166618,0.1661505376344086,0.5881718497213734,0.9999132578621408,0.45926047041862905,0.7550164299761831
682,vicuna_topp_0.9_temp_1.2000000000000006.json,0.019126137711386625,0.23582096566182312,-2.8284981659872974,0.14377498757659782,0.04800751525007692,0.12384441941987662,0.13518413336283885,-5.905202631004348,0.8008998704697182,0.968055271315901,0.9119132187531025,0.9957073270557878,1010.006475128459,-9.38531851551109,13661.994904348481,1.0,0.0,1.0,0.4858411180760506,0.862353441163971,0.9999760898177275,0.6740859005159748,0.8457055565264666
683,koala_topk_60_temp_2.2000000000000006.json,0.023406329856316993,0.26763394464462287,-2.927653467906023,0.1870989074456842,0.058839889688209655,0.1560542153822464,0.17325914743437276,-4.633177010950918,0.8493948158974161,0.92359313304743,0.7933836485279276,0.9965649113984767,380.2550584797844,-6.631528183369269,1966.8983624027323,0.9825694656225974,0.0289036039455174,0.9616166472152282,0.2941968456338957,0.7781387727426828,0.9999732306462251,0.6287072358096769,0.9224684226321045
684,pythia_bs_3_temp_2.0000000000000013.json,0.02643441231141095,0.2778090544542254,-2.8782465918986255,0.17274870048090651,0.05819472311618953,0.14361991348857245,0.15991051400729756,-3.9595033424889636,0.858217465674471,0.9674414405672147,0.9112256087215584,0.997164217945569,343.8478527973225,-5.6127608404682015,964.0269797525032,0.9959849633713542,0.022891353411442574,0.9685555212553629,0.17448241184058066,0.5985293788972577,0.999968647180435,0.6430602494276358,0.9474838612813928
685,koala_topk_40_temp_1.0000000000000004.json,0.031038754333603216,0.28839747294483126,-2.8629190575383707,0.20560796469108122,0.07189702846547376,0.17357058471988476,0.19283537978399967,-3.9767187776450883,0.8468092435108636,0.9392201362744033,0.8385040897757065,0.9982047468005775,327.1057522734199,-6.043358853103836,2463.385280487737,0.9814987925924064,0.02889152188164042,0.9648148523167188,0.21300785821768936,0.6298727356110984,0.999974451287237,0.6922607476821165,0.9408208049744189
686,blender_bs_1_temp_1.4500000000000008.json,0.007733687787742414,0.21469497515927286,-3.1748927752813976,0.17808749237705768,0.02911251762413241,0.15177571092059736,0.1517338101617735,-4.747608149935583,0.8642051540658565,0.5953641216734052,0.4927206507447649,0.646781729495089,151.36095665268394,-5.130101133928853,412.3999854874741,0.9970444991983124,0.028051340264713155,0.9562239550684258,0.21760611788967177,0.7497531196696292,0.9999693271392333,0.43840454193298706,0.6715478730135558
687,blender_bs_4_temp_2.100000000000001.json,0.015191949346288508,0.2567612444529393,-3.153667832065919,0.197731457447898,0.04804537627387581,0.16701177504843034,0.16703206682722896,-4.200256207662976,0.8738944219921777,0.7565652517539627,0.7301857009860668,0.7745499187875245,134.75004395608576,-4.001241651177467,97.38758996299521,0.9845707365747727,0.13157060327280767,0.8118977849588658,0.16412538699690402,0.6020046695113115,0.9999342796081053,0.44528157069890917,0.7452215640437052
688,pythia_topp_0.8_temp_1.9000000000000012.json,0.023583714533588238,0.2658366542909667,-2.8845196346003927,0.17804306770234102,0.05575369996510746,0.1476964337686156,0.1642116390755589,-4.151011649496809,0.856013202356671,0.9523680853344105,0.8736861090214214,0.9972783420272247,346.8906991898385,-5.845236524257388,1221.3300434681619,0.9878440683204294,0.028164070946472518,0.9600467487852391,0.21108468569296773,0.6758176175698257,0.9999533088388806,0.6295907425587784,0.9328787665317705
689,vicuna_topk_50_temp_0.7000000000000002.json,0.0201162858824549,0.24005335474848524,-2.821643479123622,0.14761942524600433,0.049487126416443865,0.12765003021974508,0.13918428960022167,-5.833766008426766,0.8030742414609224,0.9696409057471833,0.9179611017858763,0.9954053017204415,890.3420439955993,-9.22979765087728,12043.963167500295,0.9993878699518308,1.0617643117388887e-05,0.9999765937381131,0.5263033734371314,0.866228837509757,0.9999769885458784,0.6758739526620609,0.853441153959052
690,pythia_bs_1_temp_2.050000000000001.json,0.020951700008822332,0.25978717892358894,-2.8951473117233038,0.16718577173706906,0.05027482248236463,0.13664479573700614,0.15397787041377997,-4.462319466298472,0.8521131981828648,0.9471403284879016,0.8532674141884828,0.9964458305754499,405.12425353891206,-6.485842249932455,1656.5905302240174,0.9939459020919216,0.014860720214973653,0.9791138097387692,0.2377759212030604,0.7463022074360472,0.9999719511172576,0.6128361291571227,0.9298903711619815
691,koala_topp_1.0_temp_0.9500000000000004.json,0.02753481085332066,0.2831124414160466,-2.909370271798843,0.18650671295075832,0.06219690508000632,0.1547555935131345,0.17336922001997446,-4.010776324358159,0.855898025637877,0.9138276527192709,0.7601466984355273,0.997749617558443,319.9110316260525,-5.643829622471826,1355.0943954830493,0.9837509333858138,0.024766029032244265,0.9690688769353767,0.1924592973436161,0.6210003262478982,0.9999753075515578,0.6609884669672034,0.9505050837310528
692,pythia_topk_70_temp_1.4500000000000008.json,0.02370503906327116,0.26848084460023425,-2.8769940370787124,0.17946650146116105,0.057805683485117665,0.14979392645053968,0.16705311598266015,-4.201120618111146,0.8556985657415791,0.9480548784510229,0.8589547495867301,0.997155288357534,355.99313940916073,-5.978849338128057,1628.4910916027038,0.9897056763075259,0.028277194837621707,0.9613831493360568,0.22129263147915532,0.688068940405389,0.9999695924933784,0.6289023812972233,0.9333733805447801
693,vicuna_topk_60_temp_1.4500000000000008.json,0.019122007939942346,0.23609369736455293,-2.8418936363322462,0.14191385632088843,0.04744435612415203,0.12259436868193899,0.13378616669307308,-5.921532703544907,0.803097964109543,0.9618984509828779,0.8942915161812393,0.9954129918543753,937.4327879384025,-9.291892591582721,12337.2262772865,0.9995746485064559,0.0005616919456899615,0.9992287923447803,0.5215156880102292,0.8738341315855811,0.9999761394484488,0.6747972549560791,0.8471024161184165
694,koala_topk_40_temp_1.2500000000000007.json,0.02868371579732065,0.28246292198138095,-2.8814870348435364,0.2110246852727129,0.06994878259413792,0.17665275635200575,0.19716583132506268,-4.1180711712292535,0.8449946855734249,0.9325279743748023,0.8208027289091732,0.9979915299372587,328.61084803780716,-6.200828209432791,3007.8020448323946,0.9794160006185237,0.03769481230111,0.9517614072370231,0.23079847908745246,0.6693179079296216,0.9999763466910513,0.6878522844884343,0.9382994944548873
695,blender_bs_2_temp_2.0000000000000013.json,0.013102749219546038,0.24101980441682186,-3.177956174633546,0.19737881447995714,0.04323658329182446,0.16932408596894205,0.16926809409911464,-4.32323648265464,0.8743190991137931,0.7120819865064641,0.6487302498309968,0.7499600098458915,117.61655007025543,-3.9707862209897393,98.08676142137858,0.9807865292557177,0.13375141519306966,0.8050176219747585,0.17057313943541488,0.6296130819408453,0.9999112990313398,0.44571471259087503,0.7152725508839173
696,blender_bs_3_temp_1.4500000000000008.json,0.036214121478021985,0.28915760266308904,-3.1088189992732658,0.236136408299794,0.07615630799613418,0.2069009125392517,0.20681399502387787,-3.8401898392933402,0.8832187856844289,0.7619085329515933,0.7961749892204066,0.7865507344757641,83.35857103726283,-2.9568372101752747,33.55358669534693,0.8899231109673151,0.4113797499675302,0.4855950815521764,0.15530465437568483,0.5073775821537538,0.9991967637457685,0.47783259448701726,0.7840546075369461
697,koala_topp_0.7_temp_1.1000000000000005.json,0.03277111148163565,0.2914949623523484,-2.8739025394519966,0.19913754619976315,0.0701800959390099,0.16809700455451274,0.18663957614605722,-3.9373650930687516,0.8530529012422046,0.925637323736499,0.7929598683383843,0.9981532256326121,307.5287606862767,-5.698298245644363,1556.4467514577454,0.9858707054467161,0.032984462587186944,0.9580336076648761,0.1811640721125555,0.5788446740683741,0.9999765625339233,0.674291794145394,0.9550247083535653
698,blender_bs_2_temp_0.8500000000000003.json,0.05026354157258877,0.30137738694736743,-3.1076212697373125,0.2658849375371065,0.09704843805035876,0.24056074162806956,0.2407665544399222,-3.7053987171224696,0.8919917874202461,0.7271192451759043,0.7569575387789339,0.8277973504399614,47.987949940869406,-2.294966469134941,15.713016951788452,0.7063350098538438,0.6604032317823172,0.24261229358655245,0.14256756756756755,0.42801989268420365,0.9983575535800032,0.4839232061991472,0.7756055870069143
699,vicuna_bs_1_temp_0.7000000000000002.json,0.019567444595016262,0.2375557163353351,-2.835206886809431,0.14362287637182386,0.048209264341114645,0.1239252821342017,0.13512964509434225,-5.8780530500029755,0.8045857589326068,0.9488738211766545,0.8544262208379515,0.9953927885076564,893.5941577001263,-9.238381817867511,11607.037719703925,1.0,0.0,1.0,0.5114018030758353,0.8670759824875003,0.9999749180907477,0.674957286290272,0.8506688268310232
700,vicuna_topk_70_temp_1.1000000000000005.json,0.019161975173297124,0.23600889716478518,-2.849264168249581,0.1406526567595549,0.04679301738360313,0.12130715477007636,0.13241168032309236,-5.942841792871096,0.8045197235558458,0.9655906884098729,0.9049900596801163,0.9954387592767666,906.0442009152763,-9.208588398085602,11760.330096841966,1.0,0.0,1.0,0.5235082495968242,0.8748823364795074,0.9999761236812882,0.6603369420330845,0.8444379162606046
701,blender_bs_2_temp_1.5000000000000009.json,0.028026941985696097,0.2719871284315693,-3.155277304276675,0.2226523290428879,0.06624923481799712,0.19641324225232817,0.1963246734864956,-4.009519541669704,0.8821929335474729,0.7529500652522158,0.7415592181781127,0.7883257943772798,85.27298029039794,-3.175054326121848,45.26855193655845,0.9158169866790608,0.33477070463395797,0.5672855848483995,0.1629496751672646,0.5587426125942531,0.9998521305516154,0.4569912057123586,0.7450060848247462
702,koala_topp_0.7_temp_1.600000000000001.json,0.029757682555730344,0.28606905022176865,-2.8907846884880373,0.2007993081769688,0.06790910839296348,0.16724508333365562,0.1871703799270064,-4.055051682468407,0.8547099791093914,0.9223746144053387,0.7833588839499509,0.9976491798499304,314.6823456444739,-5.7697046209132425,1898.4040386555287,0.986583786815492,0.033521894166146836,0.9566986010982602,0.197653118113999,0.63244157189997,0.9999761172310861,0.6653771425834399,0.9469657472553168
703,mpt_bs_1_temp_0.7500000000000002.json,0.03159203636012606,0.28784387091463104,-2.8090643183979576,0.23227595601342427,0.08097987374912971,0.2018901241652683,0.21846649303875165,-4.034477454626966,0.8593657872600402,0.8459491244489725,0.7443416930018466,0.99852594715321,273.28496927766594,-5.160898569545251,1233.150534115457,0.7977527056148089,0.22312490141083097,0.737362017721537,0.1923884243487836,0.5262801553647151,0.9999697410271975,0.643553067827392,0.9219206120377454
704,blender_topp_0.8_temp_1.9500000000000013.json,0.025203284731912915,0.281446352892895,-3.1227982643849863,0.20674137998408523,0.060646673733013384,0.17702221007070848,0.17716848190482704,-3.947049001653591,0.8782450541226802,0.8519457721414749,0.8671731010433864,0.854843590245518,142.42688929862842,-3.851228996696319,80.44868235874458,0.9741524817897105,0.16644981805102274,0.7764618420275903,0.14997182304874612,0.5282178579250931,0.9999094831800174,0.45427422818236934,0.8125853567738328
705,koala_topp_1.0_temp_0.8500000000000003.json,0.031202851087168294,0.29039089949948954,-2.8846554743025252,0.18770468515102334,0.06576013158329448,0.15592467988312503,0.17460378173156027,-3.9499543346240666,0.8548726202371364,0.9126667245542328,0.7566009682005809,0.9979019473812624,319.4101221104736,-5.595244355415581,964.6230900574216,0.9834718910243943,0.02535537549574185,0.9684860845521743,0.1834781110810345,0.6012512929185903,0.9999761862721376,0.6657996122129933,0.9530794216611074
706,blender_bs_3_temp_1.700000000000001.json,0.02585572897125099,0.27196285148109917,-3.1293982611390536,0.2223266106311269,0.06229237473482453,0.19559359347591784,0.1956299370155947,-4.001199382101605,0.8800540424301055,0.7603295112005987,0.7351768611012351,0.7960537205837686,95.67941218903012,-3.279144964531792,48.110599400686176,0.9365269232848296,0.3005769198163116,0.603980484434492,0.16374189452682175,0.5532652576585134,0.9998692181521284,0.45945329940271284,0.7522105409625292
707,pythia_topp_0.8_temp_1.2500000000000007.json,0.029381134711405934,0.2873980328546308,-2.8505812805138513,0.19309447047972805,0.0668713964429301,0.16295107375416829,0.1808521469166235,-3.896077324727733,0.8610666756161707,0.961157632959462,0.8993278210301416,0.9977122104478503,295.2244305905472,-5.258432767505067,1493.872170949342,0.9879642001959617,0.057006627230577325,0.9191764733690033,0.18206501053058946,0.5917315352373018,0.9999616754078913,0.643742462347648,0.942800229437694
708,vicuna_bs_1_temp_1.3500000000000008.json,0.019563514812124882,0.23828295904613603,-2.833752818480283,0.14311938153177692,0.0481802889534644,0.12381373610095743,0.13474676459929164,-5.868464186100778,0.8041078428586642,0.9491265065979514,0.8554250121326956,0.9952779889465095,895.2978644321638,-9.236392329021022,11538.974422586658,1.0,0.0,1.0,0.5134465675866949,0.8662293211637193,0.9999755379073845,0.6741039462999734,0.8510046761859963
709,vicuna_bs_1_temp_1.0000000000000004.json,0.019590333192888075,0.23786054967590747,-2.8444404232358647,0.14272264590438238,0.047729083982856066,0.12345227029870473,0.1341279336445615,-5.868292027819372,0.804272848045181,0.9504146564112173,0.8591307869326498,0.9953753682439457,892.2144890408182,-9.226281486082637,11540.154043823139,1.0,0.0,1.0,0.5117832388153749,0.8664839568735941,0.9999748332825357,0.672541160233513,0.8491066774383247
710,pythia_topk_50_temp_1.600000000000001.json,0.022960963928367002,0.2646484676421991,-2.893278044247197,0.17748944991995258,0.05555226294613578,0.14774539626769428,0.16413325302048326,-4.238377931839478,0.8549045126638813,0.9548405634006298,0.8800582683654871,0.9970208272666397,365.0673040050969,-6.038333675162895,1273.6792074992609,0.989402318394595,0.0312849400184564,0.9560309436699012,0.22327146171693735,0.7015581207543584,0.9999687895626725,0.6285622222031764,0.9295613607597016
711,koala_topk_60_temp_1.8500000000000012.json,0.024279127576581797,0.2731480154531572,-2.941006003436679,0.18872846457334794,0.059959910831884566,0.15771678319045007,0.17560894151391754,-4.491344248125691,0.8521398195403372,0.9190554519225689,0.7866224606921876,0.9964520739230938,363.2076796062809,-6.406396801379941,1614.8038441841531,0.9760027457361088,0.03951848900741035,0.9491669697173455,0.278440819007993,0.7554736308887263,0.999974768601343,0.6397866359902528,0.9242627801418394
712,mpt_topp_0.8_temp_0.7500000000000002.json,0.03434633513237352,0.2929368821843628,-2.8097391286808886,0.24022062012034234,0.0870704173909944,0.21175522806164204,0.22665362483012386,-4.005018769858595,0.8641920936012077,0.8389623586542918,0.7667376155341135,0.9986730721407758,256.0617078668548,-4.834719571979707,835.8892984978958,0.7551343343631228,0.2662177830701486,0.6866198035962843,0.17467581998474446,0.4878830136056986,0.9999668960103052,0.6366213894857912,0.9240517713920865
713,koala_topk_50_temp_1.700000000000001.json,0.03075398256741548,0.29074520796975645,-2.8431493995901578,0.23308745138515383,0.0790080371232279,0.19777445204350852,0.21857161274362247,-4.42438916644018,0.8388550999408255,0.9405584246394801,0.8558457765626984,0.9977808070326138,366.83101546150294,-7.0218357463472865,5062.61747602001,0.9694332785041213,0.04142784625406194,0.9490845521390872,0.27940917882890803,0.7252250610489485,0.9999790726181023,0.7103270319307257,0.9253609908851076
714,koala_topk_70_temp_1.1500000000000006.json,0.02621899694658318,0.27765110924752545,-2.9429235522876045,0.18163211044598104,0.05913644968578639,0.14893913826806476,0.1688647416742782,-4.110964284870094,0.8560475139078014,0.9232242316744785,0.7871722020621225,0.9972675682786472,322.70945872826746,-5.729870403408584,741.7676805611317,0.9861288388552113,0.023144090101664055,0.9706931763396257,0.2126007470021624,0.6627034107511713,0.9999759195443385,0.6564971605289676,0.9465058480570455
715,vicuna_topk_70_temp_2.150000000000001.json,0.019135022171290282,0.23623232965227334,-2.84903377551354,0.13981973730535302,0.04696408298497766,0.12089722228546318,0.13179474732636154,-5.94378875252718,0.8040383431858912,0.9645595113545525,0.9013741220148581,0.9956806732681328,912.6543798825063,-9.217302409361212,11630.382616888623,1.0,0.0,1.0,0.5233041413091881,0.8744926948051948,0.9999757765051358,0.6603372675741842,0.8403668286762236
716,pythia_topk_70_temp_2.150000000000001.json,0.01988794996320078,0.25336212172159017,-2.8968377689679783,0.16160290717879228,0.04825598632619209,0.13201722429488794,0.14938208290165778,-4.592815633766159,0.8486995698813207,0.9450065187563911,0.8473985782006284,0.9961557428918048,430.26277342516465,-6.742529952780053,2009.9454442235574,0.9939358740839154,0.0134856051373437,0.9814949008506358,0.25464528882055787,0.7780472469235605,0.9999714907042249,0.6079502001046417,0.913515694670842
717,pythia_topp_0.7_temp_1.4500000000000008.json,0.030555924975928732,0.2848307238977229,-2.845102259534633,0.19376382472312226,0.06824782657345937,0.16423215631604005,0.18066964167393432,-3.8992588414935647,0.860261657075557,0.955295720085853,0.8925943205436717,0.9978346314602242,294.8334159182801,-5.242924417850744,1378.7090225736342,0.976987291029231,0.06668527492197146,0.9125009988127833,0.18121767627630703,0.5935890698896479,0.9999663985683349,0.6427363611921997,0.9392399502048392
718,pythia_bs_3_temp_1.650000000000001.json,0.02917294522950322,0.2819878745550801,-2.8688622948103295,0.17530125694334361,0.060000540499948615,0.14697956044492222,0.16278619921803938,-3.838609805088005,0.8591113313883244,0.9685512111206263,0.9151216881963516,0.9975404231725092,329.87109508793867,-5.457824207542641,844.5653130490567,0.9947256325574333,0.029689380279301535,0.9595110633780548,0.1642589139275203,0.5507342970743031,0.9999652991672318,0.6471367472995498,0.9484734973088206
719,blender_topp_0.7_temp_2.050000000000001.json,0.024881887101386457,0.27577574779543823,-3.133165988272321,0.20450362451083973,0.05875909941890853,0.17573103097951087,0.17571056903855808,-3.923041774180227,0.8784484476269128,0.8565132744279518,0.8842913300420345,0.8567255086227944,138.29748493590765,-3.7364723526468864,73.80282581602218,0.9647054009126069,0.1959091742701083,0.7422042742654256,0.14632413033436378,0.5222324553324738,0.9999048895014073,0.4512937784135222,0.8127272532280453
720,blender_topp_0.7_temp_2.150000000000001.json,0.023402858486993507,0.27623405338200213,-3.1332162613859156,0.2045303178717121,0.059901755685062674,0.1736466889802831,0.1735582981274941,-3.9797354031182484,0.8763511610891155,0.8490557425684597,0.8693352244231582,0.8493094899588582,150.29737123177503,-3.925795443389461,85.79837840219368,0.9749038481100013,0.1518209273281599,0.7977114712152902,0.14772998601494014,0.527914121261344,0.9996501097459354,0.4513535675758828,0.8036313482195341
721,blender_bs_2_temp_0.9000000000000004.json,0.04756954974104705,0.2948250500411368,-3.120494075313599,0.2593296546037268,0.08967782810367413,0.2327766750564775,0.2325680859408622,-3.709178657832748,0.8912660139715505,0.7432990412322834,0.7915110777754191,0.8366557884895927,47.886973545734946,-2.2632108992762485,14.95599461447191,0.7105271876856178,0.6760455560882885,0.22446167790822572,0.14050640597486186,0.43811001228104196,0.9986433858623007,0.47361087221241666,0.7701899126845828
722,pythia_bs_2_temp_1.3500000000000008.json,0.03198470700409293,0.28989366868545113,-2.832272514252959,0.185634476524089,0.06592891657403384,0.1563754532156076,0.17177834474183418,-3.766492082265193,0.8597830720917734,0.9669276423535716,0.9176172336970878,0.9978842342305996,299.14932679803826,-5.179393297872038,804.8680708947782,0.9868170094250117,0.05028594929695361,0.9290489141973612,0.15935785116010398,0.5200246609124538,0.9999616601185235,0.6559933981819,0.9522887186757578
723,koala_topk_50_temp_1.550000000000001.json,0.029853157181151786,0.2862688535979916,-2.847537062808364,0.22743051054648022,0.07667480047752824,0.1939797447910326,0.21302320148911508,-4.374904412544801,0.8403169419579133,0.9399375420135675,0.8447552295770302,0.9977246676991602,370.417563988977,-6.996505036810871,5387.154360012676,0.9784857681191288,0.030807892728906973,0.9605056075490398,0.2683527229809476,0.7167882192832467,0.9999771003493804,0.7112466493446029,0.926705064336006
724,pythia_topp_0.9_temp_1.750000000000001.json,0.023157435540264684,0.2696370137208224,-2.8943336174220504,0.17760303766213473,0.05715030005382997,0.1471415493174672,0.1644931104303491,-4.199464608051017,0.8555241467838058,0.9536445977561732,0.8741084811636994,0.9975788036066449,358.9574991389765,-5.980144877278554,1245.1058593107682,0.9906133743906019,0.029470693545624232,0.9594174938599221,0.2144368243635941,0.6870552395458981,0.9999664375681676,0.6258791980440009,0.9283031913701945
725,vicuna_topk_40_temp_0.8000000000000003.json,0.019105558591093894,0.23573235195671943,-2.8367924607827333,0.14282041282733193,0.04772157181512582,0.12317053456180706,0.1341977288899457,-5.866591309258838,0.8048819056254828,0.9581814118590669,0.8832545109567191,0.9950857063333591,941.3256706314086,-9.260932125439261,11963.93581078389,1.0,5.9502941274907295e-05,0.9998746753622109,0.4753020265003897,0.857831144839982,0.9999751966439172,0.6738286947379848,0.8445285186292846
726,pythia_topk_50_temp_1.4500000000000008.json,0.022860472954022118,0.27112811176179996,-2.902638648399609,0.17892612510377506,0.05602680419336033,0.14778880450119425,0.16560440137650312,-4.183039430148138,0.8564145210869087,0.9519526057852674,0.8673410155953135,0.9971645262413369,349.11968085454544,-5.883460576860499,1103.405985648098,0.9930186854575733,0.026719712098684272,0.9613679151475384,0.2126388695207549,0.6805463024650233,0.9999665871770205,0.6297330593537234,0.9358086543930377
727,blender_bs_3_temp_1.2000000000000006.json,0.04255480532711899,0.2974595905230861,-3.0982498439376007,0.24055193719401968,0.08183109897603771,0.21391361687831614,0.21406985724524438,-3.687811563153544,0.8859257262073204,0.7808877232670752,0.8345521643999079,0.8171095315735359,76.34719885413746,-2.701451918864268,29.099362020928524,0.8349911065700835,0.5000772292100583,0.4050163098983119,0.14084981473461336,0.4495779204367386,0.9981327373721078,0.4779151216119468,0.798605373182907
728,pythia_topp_0.9_temp_1.550000000000001.json,0.024962828210858934,0.27321935786547996,-2.884904826511601,0.18230124548321464,0.05907594792175441,0.15086340966550255,0.16785648189709695,-4.090039561650079,0.8574933786549883,0.9576547440292976,0.8904755987109301,0.9975059503663279,339.60554068766015,-5.746749879180392,1464.893047956197,0.9866387816982953,0.03984693799795158,0.9469894334531044,0.19992012591913924,0.6485121123914456,0.9999694526792767,0.6323856401867523,0.9332458256031825
729,vicuna_topk_60_temp_1.8500000000000012.json,0.019211391880762988,0.23671330635104207,-2.83719998908664,0.14227062580660177,0.04774267900500427,0.12276902142728818,0.13421206952760067,-5.908476549542261,0.803389819029099,0.9614037401317769,0.8925093445656397,0.9953368006345027,934.3056631246262,-9.284330996076395,12235.842831872787,1.0,0.0,1.0,0.5195199644418105,0.8735411023063875,0.999976263614838,0.6747331182978197,0.848167386725321
730,blender_bs_3_temp_0.7000000000000002.json,0.056262972366127685,0.3100072242316474,-3.075211224312295,0.27606589417793914,0.10211461701488775,0.24966577205221183,0.249782292189888,-3.613243333681791,0.8926139942151989,0.6952319597718001,0.7496396825738197,0.8206450796805328,41.253855417656496,-2.102637750743189,13.875264641176848,0.6030969308610726,0.7309280303238797,0.1906206251683891,0.1312414556343988,0.38230174754577734,0.9959367460054243,0.4837968521611485,0.7808752124839815
731,koala_topk_40_temp_1.1000000000000005.json,0.029467242487670683,0.2837797830733657,-2.884592596538559,0.20464780437105795,0.06914511012001984,0.17335994480076472,0.1905895253852843,-4.0771046831517035,0.8456317226967974,0.9352519883024852,0.8289531529873988,0.9977543741046546,334.3846908440576,-6.20367496613607,3031.5252174804637,0.9799938840844826,0.033567305015782894,0.9582489002257443,0.22505059718936177,0.6529941613120911,0.9999760885635215,0.6932218793727353,0.9415750762593292
732,blender_bs_4_temp_0.8500000000000003.json,0.05841570783793645,0.3055678713517668,-3.074469038145337,0.2737266872470917,0.10090042610823863,0.24975935312140285,0.2495899072839478,-3.6119540147408693,0.8935518538904095,0.7194683284539531,0.7877922462163819,0.8441672029282176,41.60040742935495,-2.1231560233517826,15.144202019444092,0.606811805141639,0.7221837983933277,0.19948374797597218,0.13895976447497546,0.4114229719325261,0.9966922128845551,0.48043229353272604,0.7928181977798875
733,blender_topk_70_temp_1.4500000000000008.json,0.03398852850907553,0.2948388190697147,-3.136122657266074,0.22395188002954025,0.07394086928782168,0.19427067929841996,0.19432096111248573,-3.798412052089561,0.881542036253847,0.8407537016387898,0.9034669936491173,0.8300055921334821,114.56726281176532,-3.4204762974125353,57.7895179077717,0.9432542676365541,0.2710121722349223,0.6474678272047123,0.1537219377707759,0.488602820596917,0.9998326409675315,0.47961305725371434,0.8344422866723767
734,pythia_topp_0.7_temp_0.9000000000000004.json,0.03320626474062333,0.2955374926797263,-2.8251664377525,0.19809769154815532,0.07182698003786922,0.16713177081134928,0.1845412550536496,-3.7771336665612183,0.862290881618947,0.9634251179588353,0.9166889519552361,0.9981053466190078,274.02953089179357,-4.969624748544894,970.702483329803,0.9769955934674277,0.08078338654493102,0.893889223467943,0.1605280355509084,0.5270150575730735,0.9999625165620165,0.6531340297990906,0.9524029097062552
735,blender_topk_50_temp_1.0000000000000004.json,0.05361930657860456,0.3121632588714595,-3.093318403006078,0.27521660114755553,0.09837873609036184,0.25010887007746885,0.24996574552545067,-3.5884978846462072,0.893828031235563,0.7675754498902647,0.909281474907446,0.8278039997082063,44.91425016387565,-2.306573316091051,21.73030340673107,0.6653862751354965,0.657803062315986,0.25040621096169446,0.1549970853034523,0.4312028252891074,0.9980523253012754,0.47751107977662155,0.823815624002845
736,vicuna_bs_4_temp_1.0500000000000005.json,0.019083341031306246,0.23633441295642504,-2.8523629086170503,0.1414583876250895,0.04729552144870225,0.12165661994372431,0.1329284257375365,-5.898679676180135,0.8068861782789708,0.972370324879026,0.9252329323508184,0.9955872495570975,879.1020252489844,-9.189803335029437,11552.20464028087,1.0,0.0,1.0,0.48501845018450185,0.8596035508927671,0.9999747445922577,0.6592420663587555,0.842055995860893
737,vicuna_bs_3_temp_0.6500000000000001.json,0.019823702583198613,0.23929947017710337,-2.8375444913913825,0.1377899558019222,0.046062377410643146,0.1187604833225418,0.12942293025706658,-5.985336036385897,0.8019099621949549,0.9715484289491465,0.9221053383472229,0.9960403999011359,929.3746006967735,-9.216198229383384,11604.07372296646,0.9997252157479631,0.0009342672966190842,0.9984492035758437,0.592851812778221,0.873048989832299,0.9999723595703294,0.6553668339768488,0.8429382808640868
738,blender_bs_4_temp_1.4000000000000008.json,0.040947469303629906,0.29786367987181805,-3.1092351609337068,0.23572369588029893,0.08070382294579352,0.2069630929548182,0.20707764789393499,-3.7685926548225845,0.8848266962296022,0.8118812131785967,0.8457364644695525,0.8405629661853284,85.33936124798488,-2.9123931917846515,32.61705625008474,0.8866014300910875,0.42975705550946497,0.4734313983671681,0.14660650151947693,0.4810810810810811,0.9995926533170597,0.45877089088629625,0.7899965943436406
739,blender_bs_4_temp_0.7500000000000002.json,0.059975649621159796,0.3111804674085675,-3.0711090552782965,0.27878032514946893,0.10476207015728202,0.2544901744123036,0.25426592381812574,-3.622297325807965,0.8936798272128096,0.7011602972886855,0.7619533303879966,0.8394431976097501,39.816662453172356,-2.062994105181528,13.172898094820972,0.5801879661323933,0.7416263256249209,0.18267221077275556,0.13116710875331564,0.3868058514415566,0.9949712552473636,0.47912604548410326,0.7743665604434071
740,pythia_bs_1_temp_0.8500000000000003.json,0.03005781588907676,0.28449771179069316,-2.846363343283504,0.19215451276808115,0.06793484655059606,0.1622593462688623,0.17848980216922955,-3.8547119313108182,0.8592561102940707,0.9562678203070101,0.8879693617821108,0.9978873875432598,301.66897283094175,-5.257084197337595,1646.039993147445,0.9842319150757084,0.0631715867676194,0.9128587609709754,0.17461916152587184,0.5711186300591471,0.9999646634639863,0.6501241828910335,0.9461390347852706
741,koala_topp_0.8_temp_1.3000000000000007.json,0.03290671452987037,0.2951268607264932,-2.8557165771543622,0.220657613452433,0.0786397442153039,0.18649280209245572,0.20707731582820396,-4.02484837180388,0.8515960544288039,0.9155457566790849,0.7943724573192549,0.9971595408622631,316.10173504360426,-5.977763726450816,3008.4928006259197,0.9567091085205557,0.049136885088930764,0.9389606907158384,0.2072697085593999,0.6307781613760655,0.9999737969500746,0.6785897189725139,0.9448757910492545
742,blender_topk_70_temp_1.600000000000001.json,0.029120985177438486,0.2859169564060895,-3.1354067566877375,0.21557558337147903,0.06704137613333849,0.18593807684452812,0.18592095586137497,-3.877471040389342,0.879298106761638,0.8387232065783108,0.8778528649600085,0.8355007083217331,128.07256800694452,-3.633658302458894,68.94844889013798,0.958591739517878,0.220455620129523,0.7106189966305061,0.15219421101774042,0.5139853357644412,0.9994480282008529,0.469474861387141,0.8167799296046986
743,blender_bs_2_temp_1.4000000000000008.json,0.02732051563446143,0.26774152385999156,-3.1540080737733174,0.22351191347381824,0.06575722143563659,0.19711506594176542,0.1973059139663979,-3.9381068486249995,0.8832794505513025,0.7668158745415148,0.746196237510072,0.8120102562628643,80.63552336294195,-3.005121826607058,38.66829263367263,0.9052732365578727,0.39336820392327865,0.4965834430193387,0.15402970538105673,0.5270512361160874,0.9998306829131438,0.45887608850050066,0.7483927306405573
744,vicuna_topk_60_temp_2.050000000000001.json,0.019150335436914207,0.23630600709735058,-2.838081553787411,0.14226906912612813,0.047469360807712,0.12231361559397586,0.13399162882765506,-5.911076681886264,0.8039573715898938,0.9635079142913591,0.8989861565444339,0.9952872875099908,925.5720095417452,-9.266130867376106,12021.698179044753,1.0,0.0,1.0,0.521804697156984,0.8736946162425225,0.9999764646461349,0.6744902231889163,0.8468178933988398
745,vicuna_bs_4_temp_1.8000000000000012.json,0.018606493919054213,0.2346674601871289,-2.849014477703519,0.13754583450839766,0.045586364038671556,0.11784418538957808,0.12953943677718155,-5.929166300263338,0.8065367321332614,0.9711257146365231,0.9216977288088676,0.9954708419844717,881.2814454080092,-9.216159936191389,11405.214506871762,1.0,0.0,1.0,0.47384763509447586,0.8573014033097394,0.9999751967633654,0.6523558087721616,0.8421990765241872
746,vicuna_bs_2_temp_0.9000000000000004.json,0.018916900162390095,0.23460062401422196,-2.846130462471612,0.1366421193248631,0.045512741035407145,0.11741859239715019,0.1287080848239694,-5.937910124629676,0.8044674371430773,0.9698166261255156,0.9175713406179921,0.9955493786889231,920.3840762331841,-9.218508731132882,11442.8634464302,1.0,0.0,1.0,0.522773922392728,0.8739167459800631,0.9999735726263814,0.6468703051607212,0.8455502291467556
747,pythia_topp_1.0_temp_1.650000000000001.json,0.02283427652120614,0.26517244787329275,-2.9106690389120984,0.17412137257680088,0.05388375044539734,0.1437612134241062,0.1609069149426417,-4.279627121283201,0.8544092569537536,0.9546044818277326,0.8770742686275099,0.9973136838786827,376.5633740421608,-6.186908107534291,1513.185670843197,0.991075102866713,0.02413543999728139,0.9667937913499174,0.2243162069835156,0.703981792158427,0.9999701224252552,0.622454636321517,0.9260458617390904
748,vicuna_topp_0.8_temp_1.1000000000000005.json,0.019179577986799732,0.23617981522584733,-2.8303375091246945,0.1385399152251393,0.046139143535283936,0.11952563225382486,0.13000090105062767,-5.95024876030748,0.8032480137262172,0.9681166102924845,0.9136879872745333,0.994924738047596,943.1785414076587,-9.295430150965293,12263.968452353127,1.0,0.0,1.0,0.47773349506151447,0.8528135231858677,0.999973006919773,0.6538163627943916,0.8450520304404946
749,koala_topp_1.0_temp_1.4500000000000008.json,0.023897678642767067,0.26904394869120973,-2.945951099386196,0.1820410295419212,0.05593272750079012,0.1511892942452151,0.16962363415550763,-4.243539679982141,0.8561239997466246,0.9118179896192812,0.7531398675222378,0.997155619885974,338.73859408410055,-6.011697047652897,1939.8811177866803,0.9858314660059428,0.025648775469938837,0.9669635042399609,0.22652384721947358,0.7025313245066708,0.9999748747310562,0.6448132020229089,0.9369996923109692
750,koala_topp_1.0_temp_0.8000000000000003.json,0.0297419251039141,0.28433693460104315,-2.8915563966922146,0.186607166385359,0.06427560076664962,0.15404556848788598,0.1747885275212869,-3.934289413368057,0.8557263737570546,0.9050790269583955,0.7332627885077522,0.9981789975940345,309.7337500884492,-5.488434589626468,921.1283104734483,0.9832870766742176,0.026459468109867743,0.96729745166675,0.18007926934344304,0.5908437018903162,0.9999758057699414,0.6635701771459742,0.9503104631790895
751,koala_topk_60_temp_1.1500000000000006.json,0.02803110412982802,0.2826068007570567,-2.910096589095129,0.19614788042077974,0.06644977459029361,0.16496273976898385,0.1849231402656759,-4.072754877841544,0.8565123786548813,0.9215455138943366,0.8065731947052243,0.9972129682739655,321.7238687200897,-5.713286722270558,1277.568535895775,0.9624403616066352,0.05554983612387773,0.9296456757054062,0.2226027397260274,0.6586764950396276,0.9999689510566199,0.6564737741867144,0.9381265564129234
752,blender_bs_1_temp_1.9500000000000013.json,0.003519358967602295,0.19253705293921128,-3.2088817716361526,0.16123175197349415,0.0197454953986949,0.13476004855387347,0.13482686448026465,-5.069330356641857,0.8556487098007737,0.5015949745669431,0.40149345775712014,0.5508994081631577,192.15872684325274,-6.024505124286873,840.2703856518505,0.9998830940202372,0.0018463496025397366,0.9964770392704749,0.23399044445336653,0.7986114015642645,0.9999733988292709,0.41175171826221424,0.6170948246449143
753,pythia_bs_3_temp_1.8500000000000012.json,0.026620343142496516,0.2784186799831407,-2.8796922728150545,0.17370399905685163,0.058533131425411083,0.1428854069024364,0.16015989150845095,-3.912726274473156,0.8593489075590948,0.9702010836727503,0.9207781729068546,0.9971417569684122,336.6468692411277,-5.510253159945847,855.266292288187,0.9948658889836995,0.023953906423339402,0.9663047327481156,0.16756484402383456,0.5750951847704368,0.9999695905822074,0.6423379127421456,0.9436582800995685
754,vicuna_topp_0.7_temp_0.7500000000000002.json,0.018980891447089778,0.23508589138464925,-2.844956915698692,0.13990975732960365,0.046619197493487766,0.12067190274298206,0.13142208066511585,-5.928891673116741,0.8034549388952389,0.9690812074090502,0.9156111879414957,0.9956435563569078,952.0131379639807,-9.278185698520172,12184.803255970022,0.9995536514845519,0.0008143352288621674,0.9990737161094407,0.488732118361748,0.8605935820820569,0.9999760701685009,0.6588513478188811,0.8415712182557505
755,pythia_bs_4_temp_0.8500000000000003.json,0.04380779602768752,0.3147732619234297,-2.7696161258196783,0.24061835513919305,0.08988190547015926,0.20818286751992426,0.2253228549181544,-3.7183469409694174,0.8728117508615902,0.9449656512432669,0.8953760388974256,0.9987806329626836,157.26454858682595,-3.9620803250277254,488.92226350671217,0.9420073426593132,0.20719379934120322,0.7280185281795379,0.1708156475851784,0.521687273883831,0.9999572478817078,0.6509076423032251,0.953231589667096
756,blender_bs_2_temp_2.2500000000000004.json,0.011765928650285615,0.2363191443449636,-3.171120054138925,0.1915409306070527,0.03954591409594196,0.1617451043494748,0.16190611878158556,-4.459177204028877,0.8711944677547845,0.6702379936770588,0.5998677070348934,0.7095994445461946,131.8751687940445,-4.323372774835247,147.9968288064461,0.9870818909261179,0.08718613620242283,0.8723940692594149,0.17302064872439518,0.660949924779712,0.9998374158490397,0.43824409152976496,0.7019133444584791
757,pythia_bs_2_temp_0.9500000000000004.json,0.039690117418729194,0.3116917104041862,-2.7910884008976167,0.2225369210244607,0.08429755554593703,0.19126320720526235,0.20882038752835536,-3.724154488237683,0.8688956850277398,0.9562550781750156,0.9145054330186182,0.9987551630259993,207.8727506702641,-4.379767600981101,697.2051642853818,0.9566772483097897,0.15875721527836453,0.7903703601267893,0.16641509433962265,0.525712616063892,0.9999595129179334,0.6525344527018572,0.9527474418581129
758,pythia_topp_0.7_temp_0.7000000000000002.json,0.03430760643182653,0.2958000162458919,-2.8087234805246633,0.19281557971183144,0.07156771785901879,0.1650772493753157,0.1806720399964922,-3.7185833669138817,0.8621232006138934,0.9605659383429195,0.910399598321676,0.998163828152215,272.47339270091834,-4.867277293155911,796.5800287980312,0.9745624693924799,0.08926595049182812,0.8821388380454835,0.14809195638757458,0.48968065452626025,0.9999658132722239,0.6573528696993788,0.956588947865552
759,koala_topp_0.8_temp_2.150000000000001.json,0.02728376045365984,0.27936351317575797,-2.8758709984934163,0.21873852746193745,0.07171733177645562,0.1844690137587511,0.20420105392145327,-4.358442106323395,0.8463990622030232,0.9237881900989581,0.8021076596693176,0.9977837967609834,349.9316041231537,-6.583696034542633,4136.539016711961,0.97225038052022,0.04215067133751063,0.9472643786350631,0.2489673530581648,0.7169954237020673,0.9999773265842445,0.6694883133521777,0.9335154820054411
760,koala_topp_1.0_temp_1.650000000000001.json,0.023409795344813453,0.26931179200566857,-2.9446467342142593,0.18140214833163776,0.05647535292526336,0.1514363164652442,0.1685673843831645,-4.342579298124524,0.8552023545654122,0.9107097717510861,0.7476861816015595,0.9969467177897513,345.2858510785391,-6.115753835918031,1975.2999040660297,0.9882730728120603,0.019986079678859243,0.9721545296658796,0.23620182479932192,0.7167143879742305,0.9999748098109672,0.6378245902563144,0.9376857893201774
761,koala_topp_1.0_temp_2.4.json,0.022449261936921042,0.2662345393779859,-2.934526745924252,0.18073359805272854,0.05531994831236458,0.14878921206421278,0.16688009009682075,-4.613066555502897,0.8515487639364117,0.9113491017719085,0.7565186612190443,0.9966431041518767,370.41868465694864,-6.479478106829055,2316.6788501140272,0.9821678617684316,0.03133016453762565,0.9597851798151538,0.25766964648516866,0.7666371358590859,0.9999770907935255,0.6230811482978488,0.9291361151972342
762,blender_bs_4_temp_2.0000000000000013.json,0.01874418508181335,0.25702201215878295,-3.161904682974538,0.2034192164731621,0.049229541528793774,0.17337175085431247,0.1734085394883636,-4.144981961450978,0.8750875570731077,0.7443329498994016,0.7314867856280662,0.7587394855551624,124.03581590307545,-3.7754042076973753,72.19307755297505,0.9754592946448088,0.16419163877438095,0.7682017683407543,0.15725359911406422,0.5755167586263691,0.9997779309510707,0.44714730218023,0.7396071112454815
763,koala_topk_50_temp_2.0000000000000013.json,0.029646292823301893,0.2848526253014315,-2.8412021008545985,0.2302059214670248,0.07686063768372658,0.19660845684686745,0.21586766782018346,-4.520483380090258,0.8366346626219625,0.9424032985180939,0.8523653618420847,0.9974489013154904,384.06295312132175,-7.248079389839584,5924.526664653062,0.9788997721530103,0.03366132807448999,0.9579096778098121,0.2891045621989232,0.7425644415069399,0.999977772125978,0.7125005929288502,0.9228238891623541
764,pythia_topp_0.8_temp_2.150000000000001.json,0.022370654870503742,0.2648683482390758,-2.8949487243960044,0.17371894424780604,0.053593784858320836,0.14288108751189038,0.15993447989351744,-4.27578018327992,0.8544133911151924,0.9480499001778806,0.8576405023513926,0.9974024670874189,373.98973047222785,-6.108417246309484,1278.117195442179,0.9904894336888737,0.021625667918873225,0.9685178818559543,0.21662116117968275,0.7007548650707541,0.9999693034287684,0.6215724550740036,0.9338368693164145
765,blender_bs_4_temp_1.9500000000000013.json,0.02002078656824665,0.2642020483588125,-3.142950172892553,0.2074717724553209,0.05493358400752818,0.18142829299963192,0.18137833380522592,-4.121060687936619,0.8764462617332328,0.763511696322689,0.7368404753570996,0.7882865153690861,119.88080870012129,-3.703739798752137,71.33662725920462,0.9689458810364145,0.18870503401854138,0.7407879559340346,0.15744698008225144,0.5778860695681398,0.9994314550636766,0.4404686318042283,0.7567904167933406
766,pythia_topp_1.0_temp_1.4500000000000008.json,0.023896325311936445,0.26806597060642073,-2.89076285437496,0.17885511676503235,0.056621539499034895,0.1476800977775703,0.16516039696627605,-4.1725887296672814,0.8544478504237287,0.9503457066735753,0.8652951415462087,0.9974705243636228,354.59642680296344,-5.92754070427821,1461.3111213823527,0.9896660960916575,0.02974190564814889,0.9587293604586384,0.21995229210457948,0.6816389715308516,0.9999695228550859,0.6337176223018605,0.9344379388711384
767,pythia_topp_0.8_temp_1.650000000000001.json,0.025807975200296523,0.27262980351102045,-2.8779374887207467,0.18590933084866068,0.0607558813804688,0.15525620564547854,0.1718539251332178,-4.044030023481182,0.857492330616605,0.9550690088782129,0.8807020175355759,0.997777899962389,326.42656263725354,-5.621741499557167,1380.7620088530502,0.9879972347487758,0.033781851065054706,0.9517734408023086,0.1971351273008358,0.6373762376237624,0.9999603487566143,0.636334758304164,0.9392203337527841
768,pythia_topk_40_temp_2.5499999999999994.json,0.020240113972061203,0.25898349607633775,-2.9006372611365,0.16845921256495383,0.049356739238251984,0.13742782178703233,0.1544873090138993,-4.565326298405986,0.8503373897744563,0.939612227229835,0.8353528188707238,0.9960362088226364,411.45526380294586,-6.572668237030221,1666.730629506287,0.9899948837408646,0.018444178025615283,0.9745239467781829,0.24649199613838935,0.765909560664171,0.9999733988292709,0.6068620674745114,0.9192421624459371
769,koala_topp_0.9_temp_2.100000000000001.json,0.024707647353751503,0.27005852677743775,-2.934178264800437,0.19019363430429237,0.05853350208987374,0.15774972578176283,0.1756631946850507,-4.427565911967673,0.8512792875747642,0.9213865795153388,0.7881767817085886,0.9967267227196741,363.4753001665716,-6.371015317466335,2863.9176764553745,0.9808103044148171,0.03357110461574089,0.9572230688540608,0.2578143930215653,0.7364227417346798,0.9999739464992033,0.6332779709466235,0.9302437362710914
770,vicuna_topk_40_temp_2.0000000000000013.json,0.019038499538659874,0.2356018694804945,-2.839808700497977,0.14265459426400776,0.04756216192464238,0.12307482366794076,0.13414734692137026,-5.871521075407346,0.8047601722165912,0.9610518410058401,0.8917359252189997,0.9951925159456256,936.0252912808718,-9.242371350987217,11752.33530736007,1.0,0.0,1.0,0.47403843817576596,0.8567444408476307,0.9999761331176948,0.6732085391371427,0.8488533844469575
771,pythia_topp_0.8_temp_1.2000000000000006.json,0.02943251349917354,0.28693227865368465,-2.857155855976508,0.19427567706830473,0.06601744214483567,0.1642110866570597,0.1803387006714257,-3.9080628295221884,0.8598591003843205,0.9568774420358808,0.8950558625405618,0.9976107938913162,293.57165431055773,-5.236922652935585,1061.2486738052435,0.9796996053035427,0.06382970278591682,0.9112880167475353,0.1778418956184251,0.5807000995650579,0.9999528911882986,0.6499040917248907,0.9457050263284442
772,vicuna_bs_1_temp_2.0000000000000013.json,0.019434225270098797,0.23695852039350748,-2.8454129984359704,0.14302761486737653,0.04814379008898154,0.12346581239607433,0.13465077262378738,-5.86954395087783,0.8044084536288688,0.9487453203348432,0.8546435147211436,0.9952501202513555,897.775069491136,-9.241636013884804,11751.48546037301,0.9996921732109191,0.00017630679285366598,0.9996660444986549,0.5098697394789579,0.8671702379117209,0.9999743486812454,0.6721578290861451,0.8477030211848716
773,koala_topp_0.9_temp_1.4000000000000008.json,0.026808099511456532,0.28187823661749806,-2.9202548790431933,0.19766785864809527,0.06577066941668655,0.16367198984962025,0.1832614112269128,-4.109739198235567,0.8539714678853213,0.9122316879492136,0.7691847586607028,0.997337777652817,340.19073424947516,-5.931098018191694,3004.509902183086,0.9710947354577641,0.04312805578315861,0.9462647858872565,0.2209151365816178,0.6671111715879712,0.9999736983455971,0.6486716228341292,0.9382945140133162
774,vicuna_topp_0.9_temp_1.0000000000000004.json,0.019137500854641252,0.23603455084029176,-2.833047684543357,0.14366152946337724,0.04814311855488284,0.12424719418132149,0.13512077961895658,-5.904127782236837,0.8014817973057589,0.9705597839577127,0.9195336164157271,0.9956920754336164,1004.5237188173494,-9.387625818520547,13796.19515988782,1.0,0.0,1.0,0.4850183598531212,0.8628676101575831,0.9999757963335347,0.6776832815461263,0.8488520092502579
775,pythia_topp_1.0_temp_1.9000000000000012.json,0.02176026877440964,0.26520142182113365,-2.893665699986274,0.17257043889892582,0.05271523363221056,0.1417013456866003,0.15899558916885417,-4.398943253533396,0.8525907128511784,0.9490419691650567,0.8595342050536997,0.996555299104335,389.89694224205846,-6.384606763212287,1708.2066578948904,0.9932392901877751,0.016603202798179128,0.9768505937398905,0.23808871538479098,0.7373671300081767,0.9999719705873119,0.6151454251461134,0.9233463100290191
776,koala_topp_0.9_temp_2.3000000000000003.json,0.023696350258168318,0.26920008433762,-2.9287907899262193,0.1947357115826923,0.06159665194315428,0.16153462504914462,0.1815425987692944,-4.492743460353247,0.8496604831161384,0.9251848332571755,0.7945696285218317,0.997144931244229,375.223797425922,-6.5378117118790815,3959.964242469677,0.9849592572486522,0.030750865708470257,0.958846218824892,0.2640518250360652,0.755938557958647,0.9999741403636091,0.6323512158317413,0.9189642718946468
777,blender_topp_0.8_temp_0.8500000000000003.json,0.06705958641192908,0.3238859726432955,-3.0387522266479676,0.2915893460364439,0.11519463023361422,0.2684218735338879,0.2685539153287102,-3.604393026274526,0.897875435247211,0.7274879250234901,0.7659785493296803,0.8677858659177076,41.80028096036192,-2.3946017488072697,30.617621082747338,0.6215902633872714,0.6247394949964096,0.28263219291279434,0.16777420507324045,0.46010617834884976,0.995778726305596,0.48888380507488766,0.8310925836286662
778,pythia_topp_0.8_temp_1.1500000000000006.json,0.030209565984107144,0.2901838832778119,-2.8330778309959688,0.1938823418184354,0.06690698819178414,0.16363950392161783,0.18039709633737477,-3.860061391322073,0.8596852978389106,0.9592153076761063,0.8958448035296962,0.9980658597960501,294.2779379276962,-5.201187193516398,1388.418113059611,0.9849215825476803,0.05822303041274943,0.9182518513953012,0.17990300479843988,0.5726437205382772,0.9999636789123137,0.6489615377359734,0.9437113308603455
779,koala_topk_60_temp_0.8500000000000003.json,0.03124314412509386,0.2899259379125361,-2.893737189874859,0.19644489591281825,0.0682659625297135,0.1646209538541265,0.18447325636491402,-3.9292526063555946,0.855400295021061,0.9255870299129187,0.8155306852804205,0.9982394677603651,302.26897661068574,-5.460916144604772,1109.2600060542402,0.9636250246670444,0.05226173748145477,0.9331876454437626,0.19295064921214708,0.6008107589909337,0.999968833519605,0.6713524352244002,0.9485599390494233
780,pythia_topk_40_temp_1.700000000000001.json,0.022963016827328292,0.2657177711874835,-2.889867334482904,0.17678700363529903,0.05456453889619379,0.146233849194082,0.16301590583557557,-4.2588901789728295,0.8546670229735976,0.9549354555891196,0.8777936574988854,0.9974410971682631,364.3854277592262,-6.042580084697895,1525.931891052351,0.991088637790837,0.025424008440999984,0.9627787699788702,0.21837475565484502,0.7008862629246676,0.9999695887904846,0.6222304742865429,0.9306252230423501
781,mpt_topp_0.9_temp_0.6000000000000001.json,0.033843472289072106,0.29028352805518765,-2.803628091881414,0.24011130690711158,0.0854521171051343,0.21068791739374765,0.22659063390798007,-4.01175814711737,0.8636118967332439,0.8394515572405317,0.7657511214146323,0.9986274936395083,255.11703838819784,-4.833629524103175,808.1516704944983,0.7576347251110471,0.2621071684497511,0.6902917714008779,0.16795192064009268,0.47612966232205234,0.9999669667236313,0.6358261204703537,0.9234344575830357
782,koala_topp_1.0_temp_2.150000000000001.json,0.02281168256236039,0.26790198090072015,-2.9399854994727996,0.1833360523475917,0.05652270060489033,0.1523215060205177,0.1691700490369945,-4.553880864011501,0.8520262376339975,0.907192664107462,0.744643985739345,0.9965245918424909,365.87449542977436,-6.4787705840197045,2786.554889518967,0.9817150516031382,0.022970171375183215,0.9717742763423711,0.25558698366587673,0.7542423846254412,0.9999756369896546,0.6240506597565028,0.9307574046982633
783,blender_topk_40_temp_1.550000000000001.json,0.030967063560444385,0.2903017946120567,-3.1344293562587136,0.22118698987587498,0.06913594954341903,0.19049088153021781,0.19049581643269548,-3.8266742901954958,0.8819792547780192,0.8432870559871981,0.9103881485347691,0.8281685066317723,116.60501100488345,-3.4994252914850827,63.89327825419516,0.949780699102851,0.25566310902688316,0.6707460456390184,0.15685504457448063,0.49952994073165746,0.9996738105355379,0.49132885797348674,0.8246615349589465
784,vicuna_topk_60_temp_0.8500000000000003.json,0.01910446573378081,0.2354698182347223,-2.839229058048768,0.14214748445848263,0.047256592818759754,0.12254018491347382,0.13361782932417463,-5.9166284725517935,0.8034480089295604,0.961707905887775,0.8931998329241099,0.9955029869844059,936.9115022273066,-9.283894839236494,12410.540897397435,0.9998969092555223,0.0005680209845958519,0.9992239374332541,0.5185888269809181,0.8736730360934183,0.9999767340017942,0.6750868443018927,0.8491209620229139
785,pythia_bs_2_temp_1.9500000000000013.json,0.027326495798066813,0.2789199701739859,-2.8812946996134605,0.17694892316133684,0.05913173419836231,0.14719600845019243,0.16431802530429146,-3.979875438437911,0.8586013530920407,0.9652676976086497,0.9058637822242686,0.9978048569095398,331.9383112639343,-5.56301246960178,872.1114884837401,0.9935270989200239,0.0290353408320497,0.9607125512357324,0.17999863534014146,0.6023644953338453,0.9999667077002401,0.6369192556651656,0.9419283395845869
786,blender_topk_70_temp_1.4000000000000008.json,0.035771703654694016,0.2984293187873912,-3.1200333647355287,0.22955947841278257,0.07560381483681178,0.20096394406749554,0.20103598142953844,-3.7457151989898607,0.8828756280676396,0.837654058976782,0.9034340242924044,0.836188846951904,104.45592769124204,-3.2449682562892175,48.872507518862804,0.9213749799845711,0.3227143050562683,0.5917452217958749,0.15119668295086006,0.47587860108728225,0.9991570295456177,0.4826177250974642,0.8298920753182384
787,vicuna_bs_2_temp_1.8500000000000012.json,0.018602167868016228,0.23410642702747195,-2.8481493583900894,0.13652709802596863,0.045459860875493786,0.1179746645845419,0.1285365824313977,-5.937135760913153,0.8056985929399311,0.9690462273974747,0.9159866585326678,0.9951800448980503,903.9381950282913,-9.227515923085262,11421.511953207562,1.0,0.0,1.0,0.46906883945425437,0.8583212983134654,0.9999746658759031,0.653964056624081,0.8498527441586261
788,blender_topk_60_temp_2.4.json,0.010896558229182333,0.248860773161352,-3.169756761533703,0.17782087632606147,0.03851586442230525,0.14800915022953692,0.14799040671196892,-4.388152793318571,0.8651926570641015,0.7115269155481597,0.6997430851289667,0.7183379118848346,196.3357799497517,-4.8167063451585035,185.12265328531697,0.9969499819525962,0.030025184744642178,0.9554301752089528,0.15787543548682845,0.607962425923591,0.99996692993359,0.46411794205317514,0.77708069468512
789,blender_topp_0.7_temp_0.8500000000000003.json,0.06307089186986904,0.3189383173012446,-3.046320384633326,0.29110925338184007,0.1090898780888398,0.2662779918061105,0.26678728936666624,-3.6211425703847575,0.8975613227110348,0.7300569044930921,0.7716760462138761,0.8716669704903368,41.543953169818444,-2.3951171948948766,25.556796162825687,0.6196053099891133,0.6318936691496041,0.27597217157243703,0.16416630947278182,0.45415384615384613,0.9978689213315088,0.4871891362962121,0.8234311807312759
790,vicuna_topp_0.9_temp_1.4500000000000008.json,0.0192704886426903,0.23588346714395728,-2.8312177889810535,0.1444893779759562,0.04834067727638114,0.12454285983088775,0.13596893362237386,-5.9100930193860925,0.8012528010384592,0.9692883759744967,0.9163151716485429,0.9953796557171312,997.8100592132685,-9.394579252131367,13772.342819385647,1.0,0.0,1.0,0.4864207240641974,0.8614477563052735,0.9999749373816297,0.6788152303688512,0.849606670536295
791,blender_bs_1_temp_1.600000000000001.json,0.007128850633607366,0.20376733004150255,-3.178113724999055,0.1707937441081362,0.0245345556645659,0.1437215995213822,0.14373665493551485,-4.853725795994301,0.8610821015132453,0.5757436156517677,0.4782158211051566,0.6240503468252063,164.43976770030068,-5.417014395477165,445.9762943989521,0.9992611060802472,0.011258108802255752,0.981721401685577,0.2234653257909072,0.7609218524511304,0.9999716401936296,0.43117019819293567,0.6570860738546414
792,blender_bs_1_temp_1.2000000000000006.json,0.010876108406285147,0.22435270452965353,-3.1602171829086028,0.18981291368018124,0.03606922451559711,0.16255935303405214,0.16258218213232212,-4.538000255882859,0.8695760867399778,0.6516394722159872,0.5422705359424582,0.7091114313266964,124.47256462605131,-4.455297914984615,189.71906298743855,0.989233573882048,0.07944581363042452,0.882404244728387,0.20644189972170263,0.7028822714019406,0.9999455665658137,0.4509548493521008,0.6791177445472981
793,blender_topk_50_temp_2.3000000000000003.json,0.014297069478132106,0.2499597660862693,-3.218491310705403,0.17899303201709432,0.04275708637273468,0.14894296638226132,0.149084285318891,-4.287979092292174,0.8665866670842639,0.7317507646533663,0.7722016032797061,0.7129391815064363,190.71484803207994,-4.6208589448622535,145.40736465092468,0.9962526595536544,0.04260034222104154,0.9365600370751016,0.1450472416946053,0.5672073431409531,0.999963521001812,0.4365910653301136,0.735841108298952
794,pythia_topk_60_temp_1.8000000000000012.json,0.02160845089072668,0.25968360368817534,-2.9083165911610473,0.16889362360761948,0.051475941107501116,0.13941579225371764,0.15584232323983077,-4.403799908672402,0.8518666996506746,0.95131436415586,0.8659559502638638,0.9967551147173306,400.94674704285467,-6.4229231600086285,1685.2039944766216,0.9932665893624006,0.015692735298590454,0.97851939179094,0.2367636844345858,0.737629775628538,0.9999718566934666,0.6177105760735596,0.9247004774320714
795,koala_topk_60_temp_1.1000000000000005.json,0.027839380537213222,0.2822208394333716,-2.9120539257187166,0.19416950615236517,0.06527310949536082,0.16371512062710886,0.18105875890993844,-4.053167219630224,0.8568096165666599,0.9209194089860765,0.8061005022934801,0.9973509116378242,317.66363074733005,-5.6426489169177865,1230.4093827589502,0.9607918150228467,0.05302104505945015,0.9335484400505555,0.21325610304424872,0.6478226617043819,0.9999704551481771,0.6611166859795908,0.9428958406518839
796,blender_topk_50_temp_1.0500000000000005.json,0.04830456717941137,0.30811455120518355,-3.1090188690560137,0.2545802809434832,0.08909106998554892,0.22893950884822817,0.2289336000591236,-3.6224340607742507,0.8891269461305921,0.808804038543077,0.9212358491706422,0.8287904502228224,70.7590949165513,-2.677205739571737,29.07396440751795,0.8023913791365649,0.5202519194903729,0.3823253872596779,0.13875429032909348,0.40905708514935685,0.9981921281747684,0.47902412361694957,0.8179312618314017
797,pythia_topp_0.9_temp_1.1500000000000006.json,0.02901849409232403,0.28443322035184965,-2.8496203548564223,0.1929445031554899,0.06562991960122254,0.1617558978989217,0.17965572510000893,-3.9235626607237455,0.8602624898085852,0.9621298425175308,0.9029781360095694,0.9980824099991746,300.60514380465963,-5.309883006090942,974.0735172782756,0.9865500837417819,0.05342590727491847,0.9255314769652824,0.18279865185370117,0.5940036357119083,0.9999633956409408,0.6398300935098069,0.9432472440531713
798,pythia_topk_60_temp_0.9500000000000004.json,0.028605073746977263,0.28535176601217593,-2.8516330605518365,0.19143591067648769,0.06480362505644395,0.16091555767609123,0.17824421040820365,-3.9297126579380226,0.8591234562750569,0.9554039594798005,0.8853826066473911,0.9977728004207114,303.28493150648484,-5.347823662522831,1225.1456876648444,0.9844446552270927,0.05723708893983544,0.9228835437830459,0.1898727812138583,0.6008097792448938,0.9999604151100816,0.6447368058299493,0.9360014417979545
799,vicuna_topk_60_temp_1.3000000000000007.json,0.019177540213268344,0.23532511716699706,-2.8346125391537775,0.14137544680112937,0.047441681562748646,0.12253812638988446,0.13301160663984896,-5.919099109684059,0.8031804098156029,0.9635423538244721,0.8989559970716787,0.9953715080369212,938.1798421799216,-9.29641858433174,12640.859069828179,0.9999645878883408,3.062265395869768e-05,0.9999337471573466,0.5198013686785088,0.8733503888143064,0.9999765917390048,0.6703621514126629,0.8473404425271938
800,koala_topk_60_temp_1.600000000000001.json,0.024537106667819508,0.2741642615376579,-2.9325861731965936,0.19055874763466785,0.060516638348130675,0.15826538648902044,0.17725637671934516,-4.349559202461778,0.8543320093938487,0.9209016751874168,0.79550127832258,0.9970577662597916,344.1970981863693,-6.130129547797874,1464.400152626802,0.9716213898180966,0.040065935943063395,0.9487522715903484,0.26080415754923414,0.7297677295990102,0.9999730996712893,0.6435041227835214,0.931193576476169
801,koala_topp_0.8_temp_0.8500000000000003.json,0.034597637722907054,0.2930714605342395,-2.846918066004235,0.21306232137688796,0.07612591560203738,0.1828503919991003,0.20108502541665096,-3.8622526831043986,0.8528388800745259,0.9134062937056338,0.7970499665690243,0.9985723015301691,295.8857787824726,-5.6486898551606215,1842.3717356505724,0.9450245727112558,0.06300363223336207,0.922959096050832,0.18309610114048272,0.5638682252922423,0.9999740083136396,0.6832267160047749,0.9483201226559216
802,koala_topk_40_temp_1.600000000000001.json,0.028449813220988617,0.28481720292441853,-2.8814530042345394,0.21519774172452066,0.0707509693667954,0.18139865401763633,0.20104413312716624,-4.28904676628495,0.8422093400377071,0.9337023061320764,0.8264718008552979,0.9974981662863959,357.31169186629444,-6.603068712144702,3678.8234901738774,0.978313455807568,0.03527124607164203,0.9542238515387023,0.2660261313913283,0.7187766310008522,0.9999768892844358,0.6890293356620955,0.9273227803830901
803,mpt_topk_60_temp_0.7000000000000002.json,0.03163245119833289,0.28754750091625453,-2.8295294346814166,0.2349552596761229,0.08367868379661086,0.2057495169123521,0.22094674674296133,-4.03146026726954,0.8618515096231548,0.8438032372671272,0.7544325837355689,0.9984501906052858,268.4577629878862,-5.010969777989157,1048.846750520031,0.7817635667592118,0.24354466595236232,0.7140730745479038,0.1927092306102057,0.5325958965209634,0.9999694399580449,0.6410574193050962,0.9208507943107095
804,blender_bs_2_temp_0.7000000000000002.json,0.05112782226093793,0.30442575853944875,-3.098999158891743,0.2672933002088703,0.09679558874842101,0.2452418518054477,0.24508442284535664,-3.665152863653485,0.8926803718110125,0.7220927211916988,0.7547183206146645,0.8351981649914255,45.90497413508181,-2.200144982065343,15.004470914525845,0.673515084047627,0.6965959315952374,0.2111065848285089,0.13294547255059727,0.39778349495349297,0.9973584105053502,0.47396789307525017,0.7780904977881948
805,blender_topk_50_temp_2.35.json,0.01104169602727222,0.2389181663408195,-3.2144371965127383,0.17562110638704626,0.03867027220189506,0.1461109880136928,0.14615161853136951,-4.318036904554806,0.8667961804565781,0.724755901633782,0.7532809980927955,0.7116678144486728,188.25397910528446,-4.62627156716058,155.35034954889656,0.9964809083773305,0.04436229460086829,0.9335405860991213,0.14465989535241613,0.5704305855455354,0.9999651110363389,0.43545564968803363,0.7239241023993078
806,vicuna_topp_0.9_temp_1.650000000000001.json,0.019290858348550426,0.23645131999798435,-2.8331835166008057,0.14495496016723347,0.04870952524096703,0.12539382870739116,0.13648913597568568,-5.89248903910956,0.8017148975141063,0.9705939368543727,0.919809628173704,0.995607103816493,991.7070010332626,-9.350504045288552,13413.432216414882,1.0,0.0,1.0,0.4865184018893918,0.8613871374527112,0.9999728150262622,0.676920572448828,0.8493050622449579
807,vicuna_topp_1.0_temp_1.8000000000000012.json,0.019597546420845116,0.23818506896318678,-2.8347673878999418,0.14201075741336577,0.04769208885794715,0.12269709424922283,0.13364454005711981,-5.847498048044637,0.8018020983927235,0.9611504434327297,0.8912755115810859,0.995566454643238,975.3200708540109,-9.310081941392896,12248.73384822807,1.0,0.0,1.0,0.4818577648766328,0.8574838312288267,0.9999724379283392,0.6713353890873387,0.8505974293598729
808,blender_bs_4_temp_0.7000000000000002.json,0.06008088272460853,0.30615833677102994,-3.0862647621091717,0.27671559656967376,0.10271879969020234,0.2524216730452369,0.25251486731357664,-3.6319228090599687,0.8937201133233034,0.7048288479077447,0.7710605929940918,0.8451482822791602,39.71745535729662,-2.064646745639697,15.098927709489383,0.5781760911699437,0.7414322315212032,0.18263177403835493,0.1346832744954373,0.3917231537638245,0.9964935592336501,0.4812011013408462,0.7818410687954847
809,koala_topp_1.0_temp_1.1500000000000006.json,0.02546143851065633,0.27776404550896083,-2.9198411526326424,0.18539068491369406,0.058531852084251434,0.15235881828212727,0.17280543227047818,-4.101528631422467,0.8571614474356771,0.9140514648345966,0.7587970377306498,0.9978215975130728,322.8050461494508,-5.774029477634988,1437.7829094989256,0.9855990754675638,0.029594222285174852,0.9612933723408787,0.20540151063406878,0.6545222929936306,0.9999757497487421,0.6506645493731947,0.9463605972451115
810,koala_topp_0.7_temp_2.150000000000001.json,0.025994182386196548,0.2806733091529499,-2.922196158426319,0.20080025466629037,0.06640202520710413,0.16572072353268558,0.18515119887369322,-4.2456459674185405,0.8532131651121533,0.9242068611762727,0.7907827018882823,0.9969575732408879,338.03163405456024,-6.161484516806004,2175.2450468920765,0.9861327381522567,0.028359520992332108,0.9634443385413333,0.21713053085705267,0.6859466176788416,0.99997702300668,0.6549897853561298,0.9411621954990085
811,blender_topk_40_temp_2.150000000000001.json,0.01707223838127689,0.25931849999924006,-3.1832236980866333,0.18694598344412408,0.05021398828975584,0.15838451778145268,0.15823967499746422,-4.130727690303015,0.871667681034199,0.7845118240455901,0.8265102327579028,0.7665469455459533,170.21370370498536,-4.312118142642848,118.48823314634605,0.9910524567420412,0.07865638975064886,0.8873646997787948,0.15612495159416548,0.5650550183394465,0.9999507057642889,0.47284474858420644,0.7929624468116145
812,vicuna_bs_4_temp_1.4000000000000008.json,0.01874449146073263,0.23405173332490384,-2.847603627280864,0.13773043572300486,0.04594357157823568,0.11915898993881299,0.12958340161690146,-5.933774005435034,0.8068070549047542,0.9750421993483104,0.9333714732843338,0.9955665868126558,881.0528065380469,-9.234875309715136,11578.323197946158,1.0,0.0,1.0,0.47619278275611526,0.8569691253846917,0.9999737104098639,0.6557286667501281,0.8437954706059608
813,blender_bs_2_temp_0.6500000000000001.json,0.05319848210652408,0.3019491208873199,-3.106234520255683,0.26721557260369344,0.09999130895551936,0.24416760829097903,0.2440861588128408,-3.649899737151687,0.8934926458136113,0.7326212692814036,0.7735691388657753,0.8441115962120087,46.253128964417705,-2.222827217340476,17.63450894077857,0.6666218645507221,0.6898532218760148,0.21983868794437514,0.13593497952599579,0.4029100529100529,0.998476104351705,0.47758948114627825,0.7850452621958736
814,koala_topk_60_temp_1.650000000000001.json,0.02431158517020491,0.2727109763299773,-2.9391160474750464,0.18969287630443132,0.05934031650178567,0.15815552270223837,0.17602063089738829,-4.381172293651558,0.8536399064775937,0.9218791990124771,0.7942993480199781,0.9973469834647819,350.6231113032931,-6.194302471626191,1381.1077025102713,0.9750801250225603,0.03832127930813972,0.94965535505123,0.2703648039349638,0.7405118408854678,0.9999733650851584,0.6397551684407051,0.9330520246006205
815,vicuna_bs_4_temp_1.2000000000000006.json,0.018795425692419314,0.23474647320118483,-2.850642941877216,0.13823783975738013,0.04624180796541617,0.1190888268606248,0.1299272843180904,-5.934493874739072,0.8067202473690133,0.9723976082697349,0.9256506201863394,0.9954222441914087,881.7879892476899,-9.23365996304849,11488.256650191859,1.0,0.0,1.0,0.4787990582752846,0.8571250901674005,0.9999736389798487,0.6609324246256767,0.8419233118295893
816,pythia_bs_4_temp_1.4500000000000008.json,0.03165056593422263,0.28233453333752656,-2.8438381044444196,0.17390900877551477,0.0637181635971989,0.14843443291902925,0.16108635054918705,-3.7100151961217662,0.8563761497308353,0.9633421708796494,0.9050200344050838,0.9977215173727046,334.0230056987808,-5.440669576247372,1406.8182708693344,0.9888485052263316,0.0309937409993987,0.957595180455593,0.14700210771783487,0.49341743119266057,0.9999559219471199,0.6554582288753771,0.9528355185662906
817,vicuna_topp_0.9_temp_0.9500000000000004.json,0.01933363506702293,0.23643533838832426,-2.841197943878556,0.1446700654594804,0.04857526775614463,0.12496197311505662,0.13645415796102495,-5.912901066587062,0.8014967110090122,0.9689153831481583,0.9149956991276629,0.9954728394567608,998.0488955445885,-9.380509337379685,13844.850560822197,1.0,0.0,1.0,0.4871959184679467,0.8617308907138345,0.9999760998513751,0.6770866594477025,0.8467644161800434
818,vicuna_topk_50_temp_2.150000000000001.json,0.019942801747705192,0.2398276283384495,-2.823499803134578,0.14609561697843337,0.048745517939414354,0.12629897519173575,0.13746362611825866,-5.84806903450188,0.8026711095072224,0.9707478157356998,0.9205907219386322,0.9955841556101859,904.002987454914,-9.257784617557077,12151.118393373863,0.9997395359281719,0.00034087962476098723,0.9994401666669189,0.5208706254702052,0.8667607659325148,0.999975966786096,0.6766819976613613,0.8519774428839405
819,vicuna_topp_0.8_temp_1.2500000000000007.json,0.01905394458466757,0.23495572440188764,-2.8334277116941786,0.13822094222198686,0.04632029041236417,0.11920267607897642,0.1300199679253664,-5.942708222087256,0.8033478591508999,0.9697217975248801,0.9176193524948983,0.9953841958232299,942.0074458846128,-9.290376325336343,12172.57925911204,1.0,0.0,1.0,0.47754218527082204,0.8531874117409723,0.9999728751086998,0.6528138165811976,0.8443645900927245
820,vicuna_bs_2_temp_0.6500000000000001.json,0.019375070866079754,0.237133246716359,-2.837690948603865,0.13489719996544497,0.044675660423190884,0.11591336235023339,0.1267736659061787,-5.994336891269875,0.8029899650919653,0.9729948196576654,0.9278217946217531,0.9952442200484878,929.7789221697151,-9.236371374935958,11284.572087913222,1.0,0.0,1.0,0.5854353748360408,0.875769808000828,0.9999711184439535,0.6382037221429822,0.8428271241851882
821,koala_topk_40_temp_2.5499999999999994.json,0.026815621676742504,0.27472307180318206,-2.8847594763449056,0.21142701038121342,0.06907907253266138,0.18072294394360655,0.19866665353840068,-4.558763043436115,0.8383460013804311,0.931805587054978,0.8113711762634775,0.9975398217508932,375.28674082182886,-6.894261739499115,4108.791774040749,0.9873470862183192,0.024421987044448378,0.9669146924840555,0.29338989042064334,0.7633544703031108,0.999977570318268,0.6815936916576837,0.9219645472179971
822,mpt_topk_70_temp_0.8000000000000003.json,0.03131586532295707,0.28807822583631537,-2.8195519398054283,0.22946801690709523,0.08051281067745317,0.19956082502141628,0.21571989589664342,-4.051541912531805,0.8585919482196739,0.8478181550424609,0.7337165222867655,0.9984807916179688,277.21078523507333,-5.244098058086447,1019.8445693640767,0.8136761616061794,0.2037467656075564,0.759065204383339,0.20346758415975175,0.5553267243786651,0.9999708400102321,0.6440626349382267,0.9195514687706524
823,vicuna_bs_2_temp_1.1000000000000005.json,0.018578781230641793,0.2335261081487608,-2.840586945205509,0.1368255561677587,0.045558314833585634,0.11819062680192605,0.12880979389190375,-5.926427977357456,0.8057799004242272,0.970739554301721,0.9212551300312875,0.9951124796886482,903.4283472851296,-9.218514480430636,11392.167917604234,1.0,0.0002792756329662472,0.9994688007104748,0.47339712918660287,0.859124552718004,0.9999745147739479,0.6462037658135972,0.8478863306785887
824,koala_topk_60_temp_0.9500000000000004.json,0.029588398292328046,0.2861214835837298,-2.9036635857426334,0.19801304934804792,0.06621131509289571,0.1645809263914199,0.18498543046968138,-3.972236289290006,0.8542726804354864,0.9188240654539742,0.7974224251811356,0.9978823614024925,319.2989625833397,-5.609469881971508,1470.9605148788237,0.9620118572277364,0.054943716137572665,0.9333011875565573,0.20116924403254485,0.618687707641196,0.9999715715706468,0.6692107790457701,0.945367989519458
825,pythia_topk_40_temp_0.8000000000000003.json,0.02959753962751489,0.2877182546421532,-2.834985988412448,0.19537352784657025,0.06677657451791956,0.16475178109568464,0.1827496866419795,-3.856081653214648,0.8604713367197461,0.9603601935180852,0.9001772917690687,0.99768320436707,289.1787177924826,-5.145280659901578,1083.6194835296878,0.9848436052778311,0.06693674975503455,0.9088278854501081,0.17938176519567028,0.5721002297376716,0.9999634570970325,0.6509933646521969,0.9412360450921053
826,vicuna_topk_70_temp_2.2000000000000006.json,0.019425099188690547,0.23853514292552175,-2.8428375826092185,0.14293008559647424,0.04854848727264471,0.12365652064516244,0.13473372800956376,-5.906983231255908,0.8055636324361714,0.9698551890150642,0.9177705612729298,0.9956596795924919,888.5664868467,-9.13384822566357,11058.324108733937,0.9997025398029765,0.0007925835504332051,0.9988172641784486,0.5252763819095477,0.8732024122467914,0.9999751268861767,0.6606115592206886,0.8428925405347902
827,pythia_topk_70_temp_1.5000000000000009.json,0.02231985105511157,0.26585342404502477,-2.8871408585078253,0.178635844171895,0.05550283949467824,0.14749193130284033,0.16464664465963408,-4.252932061413247,0.8556391532889349,0.9525567001728256,0.8724218487946702,0.9971766234160903,363.3413822938175,-6.051271749930863,1423.8626551929087,0.9898360907164556,0.029257299711599738,0.9588672806715222,0.22995472125271202,0.7030140559339226,0.9999698053500456,0.6284071048479042,0.9237055226727454
828,koala_bs_1_temp_1.1000000000000005.json,0.027969898969750755,0.28113619889069513,-2.86207729312246,0.207784407680562,0.07124151249043338,0.17766239660646327,0.1946446488334012,-4.2144481055961105,0.8475735981860953,0.8724465438615941,0.6949785613037976,0.998052307622944,342.1403397969687,-6.142609277353854,1854.0245999703695,0.92464665829358,0.08605493767556827,0.8986260196952395,0.23881829171212077,0.6378990856344361,0.9999753083279711,0.6664710052177041,0.9146611115098269
829,mpt_topk_50_temp_0.7500000000000002.json,0.03274342332016805,0.28835893932581086,-2.8091476896482863,0.2312318323701637,0.08213220771762576,0.20133566018088428,0.2181651698084039,-4.037862630788692,0.859955874079454,0.8474774049612497,0.7492247640150969,0.9985119236972863,272.72970381777566,-5.1305559883766305,1027.7034382318568,0.7975178840404467,0.22227282317784444,0.7379782975027377,0.19655960954298782,0.5376135118900393,0.9999692221442779,0.6429866598489767,0.9216104360775115
830,blender_topk_40_temp_1.650000000000001.json,0.02870535084364679,0.2795256304711795,-3.1564117914927987,0.21350591215245832,0.06476192516586576,0.1849496718044807,0.18495275427158903,-3.865649541537604,0.8805134436768854,0.8470209088872532,0.901715775756466,0.8359971259165551,121.67272738677565,-3.5766965196436296,67.11490141323486,0.9537319257672032,0.23576854577720172,0.692509612233407,0.15748152709359606,0.5147682702313295,0.9994077896904611,0.4831102557764025,0.8210623331637661
831,koala_topp_0.9_temp_0.8000000000000003.json,0.03210404273008753,0.2894098972791455,-2.854366525918066,0.19824271292730827,0.07086076762942706,0.16943908574222613,0.18645167739632224,-3.8680822364314045,0.8528682249700856,0.9092944584944217,0.7675335555804339,0.9980610172471446,324.2834909541931,-5.636031701266772,3099.064851278397,0.9626258242209816,0.05106649300826318,0.938088395197054,0.18332158542536464,0.5739801604993312,0.9999751709028332,0.6677701335273429,0.9523613647313299
832,koala_topk_50_temp_0.9500000000000004.json,0.03238620218224123,0.2965783046289015,-2.8361805101673685,0.22946246920272642,0.08124311556456124,0.19440359000102442,0.21523746523983817,-4.08827169588907,0.8417158527579719,0.9406186874019775,0.8485181840319538,0.9982184365779938,345.52463434499856,-6.614559844319966,4450.821071720279,0.975845879512144,0.03856329546053271,0.9518751713249803,0.22918354779113861,0.6433763188745604,0.9999786841128776,0.7205951108722266,0.9404222004447796
833,blender_bs_2_temp_0.6000000000000001.json,0.05147417236885464,0.2955789713223689,-3.107845287404223,0.2657567397683539,0.0958585434342421,0.2418018658555121,0.2419500358563968,-3.662926675561435,0.8931545068720778,0.7312736186808448,0.7824121820165943,0.8473643408990269,45.4949338883022,-2.1656915058019144,18.133206870239807,0.651641688723646,0.7135534140878304,0.19980728923782046,0.13490390576565406,0.3937351308485329,0.997061122694092,0.4798136397987186,0.7708012527162825
834,pythia_topp_1.0_temp_1.1000000000000005.json,0.027698434687830266,0.2838066497590983,-2.862297050699681,0.19205456552218764,0.06336424659321827,0.16095450173774506,0.17812313667172525,-3.9760110645829316,0.8591528731978728,0.9537255972817303,0.8801067628713816,0.9978715508041497,307.54921074932537,-5.455162781796946,1208.6389146267613,0.9843955461559734,0.04232769260503716,0.9409889656352892,0.1918883012057253,0.6211852423190641,0.9999598588996038,0.6401456188641952,0.9414159600886112
835,blender_bs_1_temp_2.050000000000001.json,0.0037616058700685817,0.19409875896680776,-3.1952159794155723,0.15793023931314754,0.019258219832414526,0.13332320390180352,0.13323752223965937,-5.092664207867487,0.8547900356725605,0.4972503632189327,0.4192981295386498,0.5356447469719073,199.73786788870612,-6.163015644837231,893.5689054566332,1.0,0.0011040463746709644,0.9979107497110172,0.24246691072937201,0.8121463598642021,0.9999761685938061,0.4158211758505844,0.6321036413420208
836,koala_bs_1_temp_0.7000000000000002.json,0.03394852670895201,0.2924781621707745,-2.8056211642368525,0.23424805590165554,0.08453441654964089,0.2056844491410058,0.2216638874153259,-4.0253126105230175,0.8616208483078676,0.8451564987383273,0.7595235359858671,0.9985551684198972,269.4983758165201,-5.0277911188258955,955.4359339835828,0.7806069553415249,0.24007997923215785,0.7175602182207578,0.18923562412342215,0.5222730906184143,0.9999683140394444,0.6420821680394346,0.9245966702498093
837,vicuna_topp_1.0_temp_2.100000000000001.json,0.019626668416496122,0.2375769363803251,-2.831064770240822,0.1409196771005403,0.047471926134311886,0.12184641341503731,0.13262554297721119,-5.857406466900705,0.8015109886506755,0.9636130521238387,0.8979692154982498,0.9959450910588304,977.7506584655458,-9.312604428893172,12231.45198197802,1.0,0.0,1.0,0.48397034513850623,0.8566841348129881,0.9999706995391655,0.6714264244916205,0.85173218573382
838,blender_topk_60_temp_1.9000000000000012.json,0.02092553143324159,0.2603247097809907,-3.165987439528257,0.19663350342386132,0.05212912718641449,0.16704398569392193,0.1670289617854027,-4.066701925111438,0.8738401345236746,0.8096231516961964,0.8330193574724899,0.8059849572619753,152.60184406546554,-4.067118256153918,99.05222013807595,0.9796212401270904,0.1282291290402571,0.8250563300047737,0.15508223797398665,0.5466790193842646,0.99994348774931,0.46577135225634775,0.8028534741769872
839,pythia_bs_1_temp_1.4000000000000008.json,0.024347695489164854,0.2734959614188057,-2.888318737606725,0.18359521474524887,0.05941203657633799,0.15203704278712032,0.16943476283406492,-4.1324140316020985,0.8560189482922067,0.9532847012022523,0.8772431204370642,0.9975635291101459,342.5863962838319,-5.794386917267316,1198.2692165980138,0.9865239890496686,0.03468211553845773,0.951078246358128,0.21392987162291627,0.6710506944103646,0.9999676647191057,0.6370805810562117,0.9314042192161501
840,koala_topp_0.7_temp_2.4999999999999996.json,0.024621536114855416,0.27597953817269005,-2.933023273646234,0.19525851374490283,0.06055928912763903,0.16155713896597595,0.18023347869798062,-4.366621598452031,0.8525994117847664,0.9169765467762948,0.7699264206433861,0.9968719434642601,342.07316205765966,-6.231961206346194,2177.2895117373614,0.9852750286610856,0.033385172325793404,0.9572720007138371,0.22806137269918397,0.7149909137758008,0.9999765588310295,0.6388946656503515,0.9406827076605123
841,koala_topk_40_temp_1.4000000000000008.json,0.028920076686527407,0.2815596544520571,-2.887146215878412,0.20874889100195837,0.0701126385672654,0.1767263031496621,0.19475760475681753,-4.206525093567873,0.8458266854883435,0.9347199335682344,0.8285071148724481,0.9978330192680588,343.0055540405645,-6.3835415311539965,3384.512857605999,0.9786891181920422,0.03697980594685669,0.9533706101970368,0.24901551312649164,0.6940532562573027,0.9999743461728335,0.6879197347886815,0.9299095736635486
842,pythia_bs_1_temp_0.9000000000000004.json,0.03026362309678906,0.2865468510203616,-2.8487915440288956,0.19342227565114933,0.06711641802386428,0.16182993678540455,0.17932658657702705,-3.896088099431896,0.8607050599101073,0.9566559192404843,0.8895899646952917,0.9980755085218884,295.5364489395626,-5.248214510770735,1049.5562403413155,0.9834315535987764,0.05890478425992756,0.9187454291350455,0.18176755018860283,0.5866296132768876,0.9999603863827929,0.6455556631446602,0.9439420446059209
843,koala_topk_70_temp_0.9000000000000004.json,0.028804886759840026,0.2840513892966918,-2.9173994752352606,0.18429416854728597,0.06307328474825968,0.15567303983595765,0.17329447517602933,-3.9794024749843775,0.8550862853894969,0.9165887788240127,0.7642674396857712,0.9975470745252942,312.307982158899,-5.584379102782071,747.0712217431367,0.9882973695880359,0.020085057472256657,0.973848504944386,0.19359089101034208,0.6171926783256003,0.9999757468222616,0.6699374118943013,0.9495972455488536
844,blender_bs_4_temp_1.5000000000000009.json,0.035478082451184466,0.28875014813030314,-3.1146381540384467,0.23114473433458074,0.0758929301138053,0.20315922416039806,0.2030874562485896,-3.8090278712924355,0.8835074401690153,0.7984767608460959,0.8289950873149354,0.8202864502630169,90.80101056418694,-2.986552581611945,34.19606133396024,0.8998000559871339,0.39911694521666696,0.5023992352790253,0.14164042052965445,0.4871199814342075,0.99983210804945,0.4617493529626745,0.7840526518740883
845,blender_topp_0.8_temp_2.100000000000001.json,0.021294173492333496,0.2749336659034886,-3.1288422195610397,0.20328413919798757,0.057721838189657856,0.17199524077773107,0.17171216762764924,-4.003842955122969,0.8762540816663501,0.8407320576683638,0.8463949154587852,0.845555923914841,148.88908583717375,-3.9469970514524397,88.67675800320755,0.9802394657205918,0.14432758522104183,0.8025253367362942,0.14719151427489066,0.5385712757230999,0.9999419466885393,0.4500249953033451,0.8163111998094432
846,blender_topp_0.8_temp_1.1500000000000006.json,0.04884450622530767,0.3212473353992732,-3.0538215730376614,0.25002725885782456,0.09383107912283864,0.22207948105038988,0.22236351108996288,-3.622010007172166,0.8885372344382062,0.8564422012200308,0.9117542147514797,0.8819646471044593,88.0569322975995,-2.9900711238992166,46.66290230357701,0.8682664220014089,0.4110983032516343,0.49667786815971227,0.14921726540584562,0.4484931766489765,0.9990985684977743,0.4768946097794181,0.8459786520183706
847,blender_bs_4_temp_0.6000000000000001.json,0.0604999336668079,0.306086963048294,-3.0797141268401442,0.2767728585673806,0.1055250536565919,0.25225535805809274,0.2521425565250128,-3.6264694483581192,0.8935354293467764,0.6952548034235182,0.7524300472856733,0.8385330024505462,39.83674060389861,-2.060415941031565,13.237106205882109,0.5782876509170565,0.7396731969523872,0.18395935404728594,0.13307502171153718,0.38257819769522583,0.9968445457085101,0.4863094698809431,0.7759333236146726
848,koala_topk_60_temp_1.2000000000000006.json,0.027868144757273745,0.2828404991359595,-2.907186087840545,0.19837616530405705,0.06628346195294123,0.16606781794082226,0.18483068432062327,-4.100872801635452,0.8573623835921048,0.917135864569849,0.7931243813551931,0.9978213826855103,312.7780846584248,-5.6648883245434325,1117.8909468009576,0.9613198686869935,0.05514829081984385,0.9290669830655522,0.22600889519495757,0.670303778295139,0.9999691029349883,0.6585327414926403,0.9447660327689322
849,blender_topk_70_temp_1.750000000000001.json,0.025322266942112443,0.274417419724489,-3.1400310754298206,0.2030271852388336,0.058946156055118035,0.17508044997217073,0.1750587155042353,-3.9802075220731075,0.8765809921200625,0.8339075606887679,0.8584186220504888,0.8310245997015222,147.26536268065288,-3.945099979879428,92.21609998030692,0.973833775458639,0.15058530606629808,0.7976699511480151,0.15632328747943575,0.5346197091146494,0.9999306214476874,0.46386825769602175,0.8116931547494773
850,pythia_topp_0.7_temp_1.650000000000001.json,0.0275415903731671,0.2809264002807095,-2.873402883688768,0.19143153686815595,0.06438005066443964,0.16091788812045266,0.17788309825497528,-3.9809720592651674,0.8585920857045359,0.9575036907670397,0.888921241467423,0.997797659618821,308.80851529414275,-5.417860070243687,881.6456909108821,0.9871382780112883,0.051022940871913156,0.9274704549854119,0.19453076444996892,0.6215871721008489,0.9999642499343666,0.6369665561165504,0.9384339055259207
851,koala_topk_70_temp_2.4999999999999996.json,0.021984012801456274,0.26464092702108777,-2.946066647947193,0.17809503703128413,0.053337784545642836,0.1469689084406568,0.16498125489913906,-4.745277077258231,0.8497110024721685,0.9193815012585386,0.7744116063996755,0.9960321093011715,388.33980501191616,-6.734954826629559,2212.7612274337907,0.9896529444857067,0.019512680653694166,0.9743396351407876,0.28247609201344015,0.7910166613605009,0.9999749839664223,0.6185480636023806,0.9257736080335471
852,pythia_topp_0.7_temp_0.6500000000000001.json,0.0354811388976695,0.30197939762203974,-2.8073511303725365,0.19597456588946713,0.07404430632738121,0.1676228453026243,0.18370188970187437,-3.7021047659292967,0.8617165292312722,0.9603484456863532,0.9100718060361247,0.9984444412654769,273.80613637742897,-4.893377461317849,1028.8041703910935,0.9736603099271303,0.08632644093428303,0.885132611859577,0.15161290322580645,0.4923182877728332,0.999962043368028,0.6576900001697407,0.9499642881536801
853,pythia_topp_0.7_temp_1.8500000000000012.json,0.025570650308692797,0.27650282006199045,-2.882480374916283,0.18609385067833434,0.059511324235591745,0.15467242129931102,0.17194135654250248,-4.034932116707246,0.8577191832667601,0.9586695737148863,0.8909140896471809,0.9970498274944588,329.0913483670191,-5.622712026739818,1211.4441515759877,0.9900924716254824,0.040785578482159315,0.9434661484084517,0.2001596053395241,0.6467512514248898,0.9999497133887603,0.6353024863050075,0.9341720979556233
854,pythia_topp_0.9_temp_1.5000000000000009.json,0.025749506702569567,0.27977000983248795,-2.8761507798292354,0.18899220919976334,0.06288439365065077,0.1589595291073168,0.1753692495688587,-4.0693135029806164,0.8588313419140412,0.9534626677472285,0.8791313262961061,0.9972769382124196,310.34325500461944,-5.4851027102593815,795.8377166444718,0.9857801667158825,0.04974077552890486,0.9313952700179426,0.20556410383679952,0.6551302931596091,0.9999701939149944,0.632132964944075,0.9374418951111859
855,vicuna_topp_0.9_temp_2.050000000000001.json,0.019417326485000122,0.23731038639579838,-2.8330601219662683,0.14493176998656987,0.04854616690535422,0.12498807912517934,0.13655383193369078,-5.9018004095864915,0.801488858724166,0.9648578089425329,0.9024080803943081,0.9956166304662853,996.2334566186705,-9.364944457975637,13647.07188671198,1.0,0.00015483849161217366,0.9997010240830555,0.4885428253615128,0.861596167980333,0.9999763199346576,0.6798853918700992,0.8492219104293458
856,blender_topk_40_temp_1.700000000000001.json,0.026264002469649793,0.2776313716584194,-3.1465215172939645,0.21200494796545072,0.0604895955078764,0.18004308269139424,0.17995943343777637,-3.9050138581969693,0.8795327741899089,0.8238604456483913,0.8911971534774007,0.8068653912104891,125.90332062660062,-3.638885858428667,72.74993130666358,0.9558669970699305,0.2208088828561749,0.7113605422134635,0.15968863361547764,0.5169637948637399,0.9991217486425965,0.488261407565975,0.8112663759827569
857,vicuna_bs_1_temp_1.8500000000000012.json,0.019535195238862955,0.23764151156883323,-2.846186384051023,0.1430394760444691,0.04792488176476505,0.12378088756218422,0.13479803204564683,-5.869944482623695,0.8045888806512217,0.9493788953422522,0.8559418920814791,0.9954001059035261,886.8536342794731,-9.221409681384676,11740.235070189741,1.0,0.00030775722246138,0.9994092449013323,0.5098537665802522,0.8679937004621382,0.9999738331428749,0.6722127256209482,0.8508584275505765
858,mpt_topp_1.0_temp_0.6000000000000001.json,0.03371771285791802,0.2910968266952968,-2.8054952275657463,0.2378981798399461,0.08568910014377884,0.2081959851577473,0.224437618234744,-4.0143048082420485,0.8624952077746152,0.8406800220118731,0.7606508595492782,0.9986251029437911,259.3144081355425,-4.922713456117737,896.3806062086259,0.7661930863899941,0.2550082207165985,0.6999191748626478,0.17916681669247111,0.49284780578898224,0.9999673162290232,0.6376699589357109,0.9244997357288917
859,blender_topk_40_temp_1.2000000000000006.json,0.0422472350535762,0.30514197641754304,-3.1095419563129094,0.2394090534853437,0.08206001145080707,0.2118636030222983,0.2116753877344666,-3.6890617306820137,0.8854757083919579,0.81936775137245,0.9125549098281666,0.8176997585697702,90.61384922280733,-3.0814699768196068,55.550869678498735,0.8696266649355966,0.4008232602484313,0.5201659987125619,0.1516876596889148,0.43789592229365115,0.998149779403138,0.5080745199878135,0.8428027618402066
860,pythia_topk_70_temp_1.8500000000000012.json,0.020794430873710856,0.2597718670246114,-2.9056723108869753,0.1680759729802656,0.050513042063224205,0.1383317991891554,0.15500066691558317,-4.4560901860674775,0.8515560156955031,0.9464056744527377,0.853660028024031,0.9966425870009558,402.89493187751964,-6.470126496592332,1810.725275079471,0.9910130424688058,0.02240759173094228,0.9693474909150341,0.2427214836331136,0.7496629110770848,0.9999719765597211,0.61165842876764,0.9267463560565141
861,blender_topk_50_temp_1.2000000000000006.json,0.041432742961574016,0.30357576856539303,-3.124347574366835,0.23638923085557506,0.08396226244181818,0.21028014194367994,0.21010890816089386,-3.6527785588361934,0.8849728898796624,0.8272042419331359,0.9338261918541929,0.8186506275814899,91.10679495504009,-2.941279526015576,35.910396525078575,0.8811758302119153,0.42168177694745157,0.48571086652935036,0.13363935562099427,0.4167194713496877,0.9991331755039926,0.4631140825146425,0.8103781025152176
862,blender_bs_4_temp_1.600000000000001.json,0.02970068904499443,0.28005628391857645,-3.131962551979837,0.2240367688187085,0.0679317241868648,0.1942305226675663,0.19434969255674242,-3.8913932523889865,0.882237316790468,0.7847275853673599,0.812242513605144,0.8030465255378111,96.1208553717704,-3.165996605448312,41.68972027182932,0.9174319607892071,0.33891728751510586,0.5674084689962313,0.14830284910306016,0.513519727766026,0.9995009027764888,0.45482449835252187,0.7725203930134237
863,mpt_topp_0.8_temp_0.6000000000000001.json,0.03455993431405359,0.2916352324929111,-2.7982136246137963,0.24021998631738745,0.0863420080464823,0.21136866518244202,0.22647511677045035,-4.006427022880447,0.8642301815664601,0.8387710685185221,0.7686455436954845,0.9986723616032419,251.4155089798543,-4.785532675157906,809.9408140075465,0.7527308972485022,0.2699617121451452,0.6810775624828834,0.1618197310413811,0.45670321215618387,0.9999666458260797,0.6380530928143996,0.9213540456323084
864,pythia_bs_4_temp_0.8000000000000003.json,0.04263852652141657,0.3188434761118416,-2.768686994223413,0.23748656249934666,0.08931758983433319,0.2058663126903742,0.2235716106598529,-3.7001820787160336,0.8718159881407369,0.9465848966227194,0.9039039159200226,0.9989845924124211,170.0373365743826,-4.067014401714377,786.6897400948462,0.938062066879994,0.21080552331881408,0.7271402775180844,0.17072900509638822,0.5159125766871165,0.9999557618268268,0.6552904702588647,0.9528965143046392
865,pythia_bs_1_temp_0.8000000000000003.json,0.030701026365482796,0.2868899264445593,-2.8387593641309796,0.19396923564345026,0.06638542490812455,0.1639741819055698,0.1815516084924651,-3.867738231270012,0.8604247457756548,0.9585471308044967,0.8952458254016803,0.9979298239599965,293.3376071196272,-5.212663591443684,1167.6408422340442,0.9838185732988638,0.0672761826044975,0.9074287122657262,0.18034927788589572,0.5769432911126294,0.9999603569985391,0.6506418676707214,0.9439588629739557
866,pythia_topp_0.8_temp_2.4.json,0.022129641828535582,0.2642917626943672,-2.877520294908531,0.1744645708767764,0.051975544806930785,0.1430713488583015,0.1601480423757305,-4.362933570970753,0.8536210141941636,0.9513787659413199,0.8669957226628537,0.9968223540720815,380.7142879739062,-6.237602009067807,1478.22936392622,0.9923474011797659,0.02017805280682084,0.9720162655735536,0.22971676564641388,0.7261231358982749,0.9999703278761349,0.619998695720771,0.9299083824805124
867,koala_topp_0.8_temp_2.3000000000000003.json,0.02682692186244233,0.27904644525980515,-2.8888807287794314,0.21392693890001935,0.06936426020907027,0.17983132558067266,0.19855597499851838,-4.410736140841712,0.8462104265818854,0.9220840713799814,0.7911119702662591,0.9977181870975571,359.3059371856346,-6.671777307884371,4210.927812197818,0.9780541728126344,0.03455890004139654,0.9560089781224037,0.24856539708024858,0.7251723609621572,0.9999756581319835,0.6636838643906828,0.9284917217042887
868,blender_bs_1_temp_2.150000000000001.json,0.0034750025622802758,0.18938497854619857,-3.2115000758715766,0.15464362790170702,0.015506386106050256,0.12926867808877063,0.12927271620803324,-5.173523407183095,0.8530359550683436,0.4909771852127689,0.4398582152438529,0.5161551853467128,211.21530115845798,-6.353526455521335,1128.1962379038894,1.0,0.00015198085369720656,0.9996789582915413,0.24313648807195934,0.817271691356015,0.9999717225531538,0.4041574444017095,0.6108765213463114
869,vicuna_topk_70_temp_1.9500000000000013.json,0.019311299058879006,0.23776503474554664,-2.8376980050054486,0.14229069949093887,0.04810721801863812,0.12263925229392492,0.13405602761489543,-5.930163800358056,0.804606267111096,0.9710451946155073,0.9210337841353601,0.9956776803743863,901.3972389645751,-9.18786233828692,11480.3005029243,1.0,0.0,1.0,0.5224878949732941,0.87444967748541,0.9999751081925355,0.6620270688691454,0.8443926954063361
870,pythia_topp_0.9_temp_1.8500000000000012.json,0.022666774963206134,0.2655168922187818,-2.8854822504496527,0.17581444724446665,0.05742446011226268,0.14681685547343187,0.16352906352435556,-4.254865283956509,0.854958501034127,0.9532197565373843,0.87862339516088,0.9971319055987264,363.49778520542304,-6.021778466203634,1276.351980406665,0.9858357438600273,0.033418304969679735,0.9558822941659961,0.22158561580026084,0.695979779674758,0.9999693039662853,0.6298097453578441,0.9307140857709165
871,pythia_bs_3_temp_1.750000000000001.json,0.02819286385937067,0.278083108083952,-2.8662268665426955,0.17322551986682666,0.05761088611445465,0.14407416929966316,0.16017677716911677,-3.8761385807054554,0.8595985228528001,0.9658412488514388,0.907570680685604,0.9978734502692022,332.66433945025483,-5.438301962636791,723.2190293915769,0.9934142156841813,0.029666946545736612,0.9591300681925666,0.1645430338240796,0.5603807123731521,0.999970151212268,0.6458898098889239,0.9474356138335918
872,koala_topp_0.9_temp_1.2500000000000007.json,0.028900339410659743,0.28346765404985996,-2.8960693532335973,0.19677576749380774,0.06621949800296467,0.16247649192668007,0.18313904160793937,-4.083411691661827,0.8536614969760956,0.9166018426647367,0.7751004888683412,0.9978125471031977,335.8973562150305,-5.867537650275564,3407.050743235,0.9772681548618919,0.03751009111439983,0.9529382868575269,0.21160132855611058,0.6420956524074223,0.9999749541640999,0.6542809367299319,0.9414634807856533
873,vicuna_topk_50_temp_1.8000000000000012.json,0.02001573961514764,0.23954157289481853,-2.8336083186652234,0.14645325208716717,0.04872320883970463,0.12638850360277454,0.1377820266954377,-5.841273109994097,0.8023441404044509,0.9724976680651752,0.9259261207166081,0.995435892878649,903.2764983971277,-9.24897844189896,12049.128112231452,1.0,0.0,1.0,0.5274542429284526,0.8668659584690119,0.9999763899312947,0.673913682271579,0.8508598130562143
874,blender_topk_70_temp_0.7500000000000002.json,0.06617678559009674,0.32504144033927745,-3.051492888368442,0.2892873173734908,0.11290270890325799,0.26542757617945034,0.26523166894996675,-3.626122856426812,0.8965303201474742,0.7169142920297521,0.743763091521597,0.8624187677750249,41.67546930739487,-2.355803702687185,26.26809896753047,0.6188272998867416,0.6386680161763791,0.2712964038531302,0.1584979959215245,0.4328820993723058,0.9957826630565112,0.4989724476226346,0.83703622526073
875,koala_topp_0.8_temp_1.1500000000000006.json,0.03462350227804326,0.2923912115830621,-2.838585166032902,0.21825517480074094,0.07625824557616048,0.18592340899527726,0.20478552208605494,-3.979647107497007,0.8521841664113597,0.9210037177907645,0.8082755535360994,0.9980275931363115,311.30472826336825,-5.902216139895281,3093.2421122176497,0.9575853524598127,0.05442241529053926,0.932691038823748,0.19789573235607047,0.6036299409221024,0.9999740861938569,0.6811695218325139,0.9482925331587707
876,blender_topk_40_temp_0.6000000000000001.json,0.06464199778168482,0.31600447794891473,-3.0705935014990384,0.2845975678528148,0.11019973607332728,0.2604547082934632,0.26076541654796725,-3.6787334536024945,0.8960378919550794,0.6710479572680578,0.6406243917072972,0.8236074808020369,43.09554222933647,-2.4766921147996013,71.58346122427727,0.634691774918531,0.6126755145586911,0.30055814010201326,0.1541203606626127,0.41325418889473287,0.9977517833929501,0.5211309099902132,0.8209274400376485
877,blender_topk_50_temp_1.8500000000000012.json,0.02187107971432957,0.27305440913448237,-3.171274208831405,0.20188809861475007,0.05639250672265253,0.1721973248638985,0.1723280450336662,-3.9924828182002585,0.8749998155720009,0.8033839972349882,0.8760070577650705,0.7754882840965879,143.582483409657,-3.865479247365699,77.88241756328708,0.9780506424282841,0.1574025448468437,0.7841184770963971,0.14855059763749168,0.5234462969016744,0.9999179117426366,0.4424822096356409,0.739240680474604
878,koala_topk_40_temp_2.2000000000000006.json,0.02666853077713611,0.2778440519107224,-2.8821910663334305,0.21078034454400613,0.06884156158965145,0.17772576886883684,0.19700029967261162,-4.505671567095066,0.8384573064848989,0.9328537320796016,0.8243854913793355,0.9974785895648605,379.5120287077487,-6.902275225006201,4360.2213311074165,0.9779108207335157,0.03405865518538789,0.9584495209445757,0.2927949177595371,0.7553167310626968,0.9999770508381073,0.6867377199755164,0.9241626378809492
879,koala_topk_40_temp_2.050000000000001.json,0.027694679952410137,0.2795349466039485,-2.8768100119783786,0.2181134925166892,0.0714080629111134,0.18547704528850673,0.2043355155043528,-4.430509777250653,0.839060637241375,0.9341381894493351,0.8279069505485982,0.9971797073293545,369.83520594209705,-6.8291034820643715,4656.596067699592,0.9788674100551351,0.0350290279825441,0.9534615729647181,0.2891713203671609,0.7494363395225464,0.9999773298690696,0.688887253627629,0.9238075475938216
880,pythia_topp_1.0_temp_0.8000000000000003.json,0.03029461538191177,0.285769246269887,-2.831142306506992,0.19299163646699657,0.06696821111490597,0.16343240775845805,0.18041962132990902,-3.8527029476806014,0.8602258662780923,0.9592382186972644,0.8982542371494435,0.998282689250304,291.0957651705198,-5.188424882712894,1138.188194593335,0.9821994887593669,0.06150284337043686,0.916937191767671,0.1730450523954004,0.5626455275619392,0.9999613554062012,0.6485078959522362,0.945547723028443
881,pythia_topp_0.9_temp_2.100000000000001.json,0.021487354046202018,0.25961813819132873,-2.8924549692319723,0.173423081422658,0.05305080533848855,0.1419607100744257,0.1601239406816313,-4.3689536967115075,0.8535648955252462,0.9510757188972602,0.8675396136911143,0.9966608807892503,382.3259018356841,-6.229541679038565,1236.157343749037,0.9912256452983699,0.01996753378059593,0.9709897016817755,0.2244893373182625,0.7201802174562674,0.9999711462156567,0.6197491517376327,0.9276418273387578
882,blender_topk_40_temp_2.4499999999999997.json,0.011258423836923954,0.2522595943138875,-3.189866605645908,0.1840135396194036,0.041734658267685534,0.15042262247473706,0.15033663023159183,-4.303380126465776,0.868077011469132,0.7449318149128012,0.7606808047940304,0.7383567379741022,183.6961249494225,-4.586549697237765,159.05755508698505,0.9959860646840585,0.0511143066252912,0.9245838423892925,0.15471650540514986,0.5872246265985487,0.9996255821359898,0.4620516872358227,0.7665823707333719
883,vicuna_topp_1.0_temp_0.7500000000000002.json,0.01945941343674148,0.23716111218480038,-2.831896435282751,0.14043095450376553,0.046843722866173616,0.12113465628347406,0.1321835558500163,-5.856489867151142,0.801411217224144,0.9637676137568041,0.8980494424169286,0.9961362653122636,985.341476191888,-9.313525990611257,12340.481343011883,1.0,0.0,1.0,0.48273458311549283,0.8583063136664199,0.9999724143373225,0.6691060997471064,0.8507252218563833
884,pythia_topk_40_temp_1.3500000000000008.json,0.025451846584587667,0.27528491624650453,-2.889244588439116,0.18264764072585876,0.05990625463426255,0.15248309988450034,0.169229750357149,-4.099185557546979,0.8582740360964276,0.9606215125263766,0.8977695666919631,0.9977913311344827,332.04318657656336,-5.675930728145168,1000.8246752244142,0.9877399150540509,0.0380626344267194,0.9461223964397962,0.2050912237686594,0.658227224589316,0.9999700209540212,0.633204483973956,0.9343061829209776
885,blender_topk_60_temp_1.4500000000000008.json,0.03432042411585719,0.29659090783743575,-3.1351326877225136,0.226574625159232,0.07403099777598954,0.19800318027768965,0.19809361509310508,-3.814170593847493,0.8820202178013826,0.8321758230721119,0.9071563850604019,0.8183480230850063,109.57306952382214,-3.3965590830555255,62.57075011181848,0.9349148492791045,0.28946947520708827,0.6294370765256306,0.1564355624718457,0.48832244566841726,0.9997310179149459,0.4908717635996595,0.8286711378816239
886,blender_bs_1_temp_0.9000000000000004.json,0.02405841629745725,0.2586684884271603,-3.147734962388843,0.21819335441809742,0.05658473820201218,0.18958787590443113,0.18963727287019033,-4.232238191879823,0.876271902857897,0.7078748953549843,0.6210425028743384,0.7628968085020263,98.42287940371256,-3.6803328572849434,75.23761605493152,0.9622699601389909,0.1915841282945894,0.7314399676915426,0.1808867183759456,0.6144911504424779,0.9999126051375288,0.46940527007521277,0.7284340532319266
887,blender_topp_0.7_temp_1.4500000000000008.json,0.042881676497087975,0.30770978695539314,-3.076326786038393,0.23892140119075958,0.08409810518879851,0.2112920456594919,0.2111212568832845,-3.7191046128769916,0.8859375906372835,0.8665001121918028,0.9132638044494727,0.8846652487346894,95.21311299829043,-3.12981141157519,45.24343557090308,0.9055509467649985,0.36415869774168275,0.5488319007424951,0.1543365134431917,0.4787417278578551,0.9996185297359207,0.47124151546575266,0.8395703054345371
888,koala_topk_60_temp_1.0000000000000004.json,0.029674003018294415,0.28893413912983296,-2.900890634329859,0.19879758856632998,0.06808261096420956,0.16647434845648063,0.18591984975141973,-3.9952705317365385,0.8559298485457778,0.9229367935761514,0.810273928135923,0.9979319329968913,318.8618994950448,-5.6030475999887965,1336.5143049170847,0.9615100953201945,0.052493667241659464,0.9338617298207285,0.20706324694507855,0.6341584568258962,0.9999722065572032,0.6668790331435108,0.9447220734288853
889,pythia_topk_50_temp_0.7500000000000002.json,0.030287318220712647,0.28756823485342636,-2.838945809908525,0.1914459023571688,0.0677116959882999,0.16168717966722607,0.17849852352183299,-3.839273878472124,0.8591658613963691,0.960562116806364,0.9013384329180605,0.9976375120316813,298.427554683249,-5.229861646066433,1922.7174634391818,0.9844030827818075,0.06380818495054331,0.9135338650483287,0.17134326847658327,0.5509928617780662,0.999960561254937,0.6493248698975376,0.9479653420811426
890,vicuna_topk_70_temp_1.4500000000000008.json,0.01932884595956297,0.23725845804089796,-2.846508335135504,0.1417117710154286,0.04719391152500772,0.12177642071979591,0.13347196968274805,-5.930636437479145,0.8040375839134973,0.9690448996179575,0.9151773514400585,0.9955766770787134,906.5406803793885,-9.222582131463561,11776.089158523942,1.0,0.00029555308801587816,0.9994955534497978,0.5255149285481893,0.8732513668215304,0.9999750125145387,0.6585650156757875,0.8433811787090345
891,vicuna_bs_4_temp_1.8500000000000012.json,0.018676007824073915,0.2338066720667154,-2.845461512077786,0.13715885490774987,0.045722276213841714,0.11857495598895978,0.12883871632683777,-5.9358750646243355,0.8066766444212927,0.9701400531700608,0.9183855458617188,0.995631079157751,880.3882355688125,-9.225801014025702,11573.683715914818,1.0,0.0,1.0,0.4783545069570478,0.8577627891983038,0.9999753004443909,0.6530734407818151,0.8397903099454537
892,pythia_bs_2_temp_1.700000000000001.json,0.02896661960946065,0.28318204038656664,-2.877933040410579,0.1781546721663656,0.061910351903431825,0.1498093898316256,0.1654359758402699,-3.887116015076876,0.858238549294596,0.9647288564718421,0.9067079715711582,0.9973232513200305,327.7222690513866,-5.473778384559966,907.5519555236594,0.9920685422551262,0.032122606550407634,0.9543802390380275,0.17202995808616386,0.5736352342779457,0.9999654763088914,0.6451381621863655,0.9453270675312123
893,vicuna_bs_3_temp_1.750000000000001.json,0.019090300951300324,0.2351285154415117,-2.8396552835174935,0.1402576153341109,0.04691613885241461,0.12090932368970922,0.13233026787518548,-5.934066215354599,0.8051057683680961,0.9736135585180116,0.9288641328175453,0.9956543204301823,891.0132477169011,-9.247515968262446,11898.148387110234,1.0,0.0,1.0,0.48685638192937464,0.857662941801082,0.9999755321141475,0.6644204127525758,0.8441511187273151
894,pythia_topp_0.8_temp_1.0500000000000005.json,0.030460807229757848,0.2897595584676437,-2.835380648802182,0.19429412590615708,0.0673086824584217,0.16314990654977085,0.18132893892586388,-3.8381089754477293,0.8604723608087681,0.9577412743832313,0.8974175645271608,0.9978782717952269,286.8596216888297,-5.128307658751148,988.5872455060459,0.9794224172838503,0.0686882171879895,0.9058306588161469,0.17383028525863622,0.5614984556086486,0.9999568551957966,0.6501934871316434,0.9464540447076719
895,vicuna_topk_40_temp_0.6000000000000001.json,0.01897268526496989,0.23610259235668235,-2.8459089992041577,0.14196011788899598,0.047434857205253464,0.12279536397792463,0.13383834441539816,-5.878088520380682,0.8047167066940086,0.9591458858555277,0.8858095263740015,0.9952667793315016,939.6227313835168,-9.266623781750397,11960.09967556362,1.0,0.0,1.0,0.4742455459944249,0.856546687532603,0.9999754819459094,0.6720772197615646,0.8476064566341798
896,blender_bs_4_temp_1.8500000000000012.json,0.02044451649242027,0.26132934272047154,-3.1476189164456003,0.2045256619851996,0.05469299256869484,0.1766201212497028,0.17666561777975298,-4.067900222145723,0.8771806441113084,0.7862410360315123,0.7770560931448361,0.8054405158271727,114.24699794275243,-3.5511676057703836,62.49542056820721,0.9595578898623007,0.22338612798159663,0.6976976798224318,0.15633940979318237,0.5633202658939833,0.9999248535336855,0.44953118677517934,0.7574466378739494
897,blender_bs_2_temp_2.2000000000000006.json,0.014215848815488293,0.23955490065758275,-3.1808511508490613,0.19210529794254771,0.040924509021890834,0.1662591931430106,0.16628026251124306,-4.426059387728781,0.8719837215238201,0.6835069747034667,0.6103395867289847,0.7228155289702843,127.27834093699518,-4.243982950916168,128.34090318060657,0.9898718687106381,0.08718971602152396,0.8703040476382646,0.1771885521885522,0.6506018803268605,0.9999554477378219,0.4341397277249363,0.6951769366736742
898,blender_topk_40_temp_1.9500000000000013.json,0.020241159520679616,0.26803717243497094,-3.167487554535837,0.19847219840064767,0.053857998060516526,0.16797554135369178,0.16782319134640128,-4.045606711584485,0.875121070710356,0.824585102586692,0.8570213227344913,0.8152595617542034,146.1215195749549,-3.9651434073937626,87.5979746657946,0.9813904416538121,0.14091202967278535,0.8069666681900673,0.15946635001571613,0.5510403473855617,0.9998332718331254,0.4755747178214824,0.8057269853761864
899,pythia_topp_0.7_temp_2.3000000000000003.json,0.023093359905546312,0.26530194942536545,-2.899474140876281,0.17826415846690855,0.05459394653351386,0.14658594943292452,0.16346585385203874,-4.206201276702728,0.8566900859017649,0.9495413030284193,0.8666064601655996,0.9973402648626682,347.14396286282556,-5.83805374939223,1331.946810209037,0.9862816034185483,0.033879348341359895,0.9523635148700854,0.2068686214158432,0.6833913723260607,0.9999675787164118,0.6210740242071285,0.9325743464089068
900,pythia_topp_0.7_temp_1.700000000000001.json,0.027035620755233383,0.27728588967916085,-2.8667031483564203,0.18547772833556703,0.06050078664244404,0.15442251276925534,0.17210262403678325,-4.004906490355551,0.8584251885184783,0.9544049547848104,0.8851460921347437,0.9979016652446472,312.45414163962545,-5.4662175685949945,1554.3491996507073,0.9814849184477307,0.05037600992516292,0.931945355517006,0.1948931350339801,0.6241732720755289,0.9999670220281414,0.6410976113501436,0.9409076879444889
901,vicuna_topk_70_temp_0.8000000000000003.json,0.019341447502275746,0.23742153130857993,-2.845483264846649,0.14103052674903827,0.04694424092721318,0.12158238670052068,0.13241958751402522,-5.935151124526121,0.8044662274912985,0.9644932782130412,0.9017770824922594,0.9955843102358625,899.5535179024112,-9.191103810249034,11383.041751891782,0.9996038823150935,7.369318131958536e-05,0.9998468088185203,0.5259161192016586,0.8741129755347765,0.999974543083168,0.664285499132229,0.8395481946726958
902,vicuna_topp_0.7_temp_1.650000000000001.json,0.018906666647116387,0.23437653590900537,-2.843785801786698,0.14004307839126484,0.04692132029130009,0.12088330938526784,0.1318716663485927,-5.914267693349498,0.8032760224743692,0.9689688541004375,0.9144020054904002,0.9958450631173197,961.056316903622,-9.305727447315611,12483.25677462431,1.0,0.0,1.0,0.4851607885078146,0.8606730936900581,0.9999744386854534,0.6580903044862594,0.845786469695037
903,koala_topk_60_temp_0.7000000000000002.json,0.03406624354650728,0.29264741604112837,-2.8840622749620066,0.1962313107654186,0.07049233929555176,0.16567002097046518,0.18381854338225853,-3.863210262420899,0.8547838443147395,0.9268835266809182,0.8187367272913254,0.998236072983197,301.36589363314977,-5.3981216569038155,1008.898956625846,0.964335307232394,0.0463698271274394,0.9398878044538914,0.18328382392654605,0.5750166518650088,0.9999694349412211,0.6758693876808775,0.9500872654866479
904,mpt_topp_0.8_temp_0.8500000000000003.json,0.03381535237801046,0.2902918251438667,-2.803130737466659,0.23885770424064523,0.08601765877786681,0.20914824963755685,0.22537072878297412,-3.9996829338685305,0.8642169677900647,0.8388936161665677,0.7601488453088706,0.9986154296713506,255.27578892695104,-4.840871687663248,784.3263864618887,0.7614618192949959,0.2573496338457712,0.6962159561812494,0.17555476020042948,0.49636255660307327,0.9999672482630055,0.6341218793081617,0.924811340838611
905,koala_topp_1.0_temp_1.4000000000000008.json,0.02519995312082955,0.27880822007553435,-2.9459627938413906,0.18556043549575285,0.05968276797466299,0.15265403437408143,0.17190713193741913,-4.224793822827463,0.856675845766832,0.9107258530040893,0.7501292146892179,0.9970696272257573,331.78803210470755,-5.917504208564685,1404.7126176572704,0.9857140278134966,0.026534049376789815,0.9660280600419789,0.22398650325013644,0.696117838607917,0.9999760197613664,0.6467443861828778,0.9377991562757738
906,koala_topp_0.8_temp_0.6000000000000001.json,0.037160030751572766,0.29462582267947246,-2.831483825055774,0.21206799867486675,0.07827346743560745,0.1832695057676485,0.19958689931915274,-3.7792138470437577,0.8522155740576421,0.9139236033905463,0.7979164285517876,0.9984829062092041,295.47798631233746,-5.594781478812287,1853.404082202141,0.9458789433151142,0.06946749627772124,0.916294104752117,0.16886759378286784,0.5158290701173638,0.9999722823470771,0.6910639159187286,0.9527301696728251
907,vicuna_topk_40_temp_0.7000000000000002.json,0.019090779780900437,0.23551828136698072,-2.8437843458327596,0.14272771621742025,0.04781821121204116,0.12326840330659193,0.13446070828702633,-5.868655393501083,0.805090706429644,0.9624048132005208,0.896060102672685,0.9950820586843816,935.8601258975759,-9.252227302579296,11942.286570011944,1.0,0.00015226500306931204,0.9997034623859281,0.47547408651622486,0.8577380803872159,0.9999770737124349,0.678214948676631,0.8464044528599933
908,koala_bs_2_temp_0.8000000000000003.json,0.03585139453060668,0.293545780116604,-2.786579803796952,0.24299498708379869,0.08848624059514648,0.2149333478012339,0.23003530059049243,-4.017477537443738,0.8638942422632703,0.8379574080594315,0.7731756767718256,0.9984687768624636,248.27068388916626,-4.7647772889449955,826.4899020173724,0.7463295650972298,0.2798867622507181,0.6694730649314604,0.15032629262076688,0.4202176794248765,0.999966917033186,0.6363915765811063,0.9234503735536206
909,vicuna_bs_4_temp_1.1500000000000006.json,0.018830978142776466,0.23494833729969314,-2.8495173902215365,0.13898495902878855,0.04655675791695743,0.12003746414317112,0.13088290367883598,-5.931177639531229,0.8065405593128625,0.9730470593981598,0.9275872882214474,0.9954376929628108,881.5006398077387,-9.228730887886664,11787.480575142805,1.0,0.00017287838208762712,0.9996715359931425,0.48221247563352826,0.8600719244792967,0.999975114224669,0.6536708214956677,0.8413832635657941
910,koala_topp_1.0_temp_0.6500000000000001.json,0.031634451359196125,0.2866128554049191,-2.8708484308394735,0.18505241769831104,0.0651266408326446,0.1560045367477608,0.17400822708440827,-3.852646286358575,0.8557474804306795,0.9078775518969748,0.7444500941540816,0.998210593550382,304.8402385185186,-5.391426746659285,945.4168648000466,0.9805900877546792,0.030256135576554665,0.961696675724546,0.16941246526399364,0.557802879967435,0.9999737913360098,0.6698585398987921,0.9572526366115811
911,koala_topp_0.9_temp_0.7500000000000002.json,0.03263175596928457,0.28803967639378947,-2.87428638285291,0.19752055931409213,0.07000023817491938,0.1678006865756312,0.18471239807605522,-3.8736850226331567,0.8510349631190061,0.9043702033962326,0.7461696022584294,0.9979592699684456,338.533440903816,-5.747057883351766,3318.208112665776,0.9690951812556247,0.04092593745844775,0.951207578920263,0.17905861785818344,0.5612297646578697,0.9999747785752665,0.6705062475227163,0.9512312776541603
912,vicuna_bs_2_temp_1.3500000000000008.json,0.018623318623765376,0.23360700937030013,-2.846271004669652,0.13660523097997204,0.04561247866701473,0.11760176018933659,0.1288704564880474,-5.9291514437757655,0.8058791403063313,0.9705339383809309,0.9199684504282212,0.9954393279695798,905.6848816540236,-9.24600960045462,11669.943274044916,1.0,0.0,1.0,0.4716949517677191,0.8586527379288359,0.999974400462034,0.6485216568311852,0.8474724795790631
913,pythia_topp_0.9_temp_1.3500000000000008.json,0.026661227520328085,0.27963140133654235,-2.8619868272769904,0.1863221699508335,0.06145900399981792,0.15550472140673574,0.17275376482478882,-3.9949850358800565,0.8580093393344917,0.9557211496787923,0.8878237281180212,0.9977703523301409,316.1766780787818,-5.482714758650428,1151.0150328279526,0.9830139030281969,0.047167015372712125,0.9364382947228085,0.1906400717384455,0.6197749795097236,0.9999657989981657,0.6404608059114588,0.9432719178518322
914,koala_topp_0.9_temp_2.35.json,0.02364679619090179,0.2679410288853893,-2.9202741750017673,0.19333603876668648,0.061577206812006374,0.16144543913682619,0.1793623029895561,-4.542734651622887,0.8489425390779614,0.9221870369158371,0.7882360612635049,0.99707770592464,383.99007787245415,-6.630804503136784,4355.138604796426,0.982421283061141,0.02516524537067819,0.9675169473688191,0.26933181658134936,0.7560337388302759,0.9999756027080253,0.6252244441267961,0.9250524538794984
915,vicuna_topk_40_temp_1.750000000000001.json,0.019066306988536317,0.23531972930464734,-2.848652310027388,0.14295948274820602,0.04755678365972123,0.12332998344250434,0.13483223074755876,-5.87773246946698,0.8052188417237842,0.9635046715139807,0.8988341680290729,0.9953573075587859,930.6377288428761,-9.240042740251484,11762.024794192972,1.0,0.0,1.0,0.47418322214891384,0.8575078271759549,0.9999757488528808,0.6763378184042378,0.8475365970761539
916,blender_bs_2_temp_1.600000000000001.json,0.02477919437308648,0.26187027380643874,-3.1531439633789904,0.21827784960018481,0.05982218346562916,0.18943615837187777,0.18953175263075256,-4.052420754470901,0.8805493988350541,0.7457447924633418,0.7239123473803526,0.7785429676649634,93.8461555484465,-3.345551656512319,55.21926830935988,0.9411279855930749,0.290813268608251,0.6117419550721662,0.16387371539672252,0.5700834789361289,0.9998524420724842,0.4588459750902438,0.7383366985752094
917,pythia_topp_1.0_temp_2.35.json,0.019969929566343917,0.25195565696043626,-2.896452698953644,0.1646376592072828,0.04879106160341158,0.13523051741310163,0.15156535845501565,-4.5668684540387385,0.8496198269551646,0.943930487264598,0.846240680264673,0.9964138338107146,427.0064241444774,-6.706516025705062,1899.694665564297,0.9913781674426458,0.015656383824457328,0.9780797759627583,0.2477897621784104,0.7685214482665099,0.9999716171401297,0.6059566782806106,0.9211733455737989
918,pythia_bs_2_temp_1.1500000000000006.json,0.03313378230302636,0.2909278041061583,-2.8325909167707324,0.1851681114680902,0.06757134982109975,0.15754052882796726,0.17220517757281534,-3.7087583366281285,0.8595194971274757,0.9648392284135741,0.9112055663279093,0.9982648412426393,307.9352409660814,-5.219301265624929,1026.794701804557,0.9861577331158907,0.05211010019693738,0.9292097810544784,0.14675426694279797,0.48782034088415305,0.9999606253388889,0.6559555409308186,0.9537067595152614
919,blender_bs_4_temp_1.8000000000000012.json,0.024306567050159125,0.2673176873206451,-3.1421063070545694,0.2122919662837044,0.059670843133336926,0.18474634870750775,0.18479242773583654,-4.015510844085403,0.8785560966613059,0.75725457939986,0.7446815059529198,0.7803782614048947,109.94706518451173,-3.463858019685491,58.09751743114894,0.9545873178555484,0.2564403318581326,0.6579229110389505,0.15267207319609066,0.5480973662515729,0.9996898948310133,0.45502481823096536,0.7739545404873713
920,koala_topp_0.8_temp_1.600000000000001.json,0.02950777137212368,0.28693592532137546,-2.8694642594677653,0.21793619188095187,0.07261547200909879,0.18469084949252074,0.2038058160865085,-4.142515432141826,0.850943043439804,0.9239954778340165,0.809694997281872,0.9974913528125606,319.8667174726402,-6.092010747862361,3105.001160112806,0.9660513735561505,0.05043015183464684,0.9368922728603782,0.22254084894106402,0.6619969826657225,0.9999768077013249,0.6710075226897945,0.9399443887536206
921,blender_bs_4_temp_2.4999999999999996.json,0.011469073285186647,0.23576863165410855,-3.173397530893047,0.1815410496078054,0.0379636310444533,0.15438697930540293,0.15451256726078183,-4.431519580030728,0.8680197449031478,0.6851159503855859,0.6435679972421791,0.7075754242599767,161.57043305984004,-4.532318282388128,155.84868337656405,0.9949389137852952,0.05501698609496449,0.916283301956457,0.16368451188090466,0.6340458695168114,0.9999634086607931,0.4396714455558207,0.7288055691139246
922,vicuna_bs_3_temp_0.9000000000000004.json,0.020027776121477582,0.2395936896745102,-2.83033695369063,0.14464531876449355,0.04831051950913458,0.12500612426587307,0.13643136415976415,-5.903468842974646,0.8016027536444769,0.9723997319157869,0.9252071501967126,0.9956438393296603,916.533103747106,-9.232965139734054,12347.45791930431,1.0,7.86795820492913e-05,0.9998371924045821,0.5376447126466551,0.8674926222316752,0.9999757829553378,0.6729885508905432,0.8462514633626372
923,pythia_topk_70_temp_0.7000000000000002.json,0.03176890914552288,0.2891348499280089,-2.829966843486549,0.19379137804863755,0.06898622281581374,0.16238238821087614,0.181228029507369,-3.809835130083776,0.8600277888153741,0.959986412038925,0.9023514102389559,0.9980386468714368,292.5751552839442,-5.112746101585099,1115.4984493659792,0.9809258726697725,0.07336650827306636,0.90029969035284,0.16604708798017348,0.5435465040861331,0.9999624393387644,0.6536479422258948,0.9486694525598822
924,vicuna_topp_0.8_temp_2.2000000000000006.json,0.018961556675615096,0.23487150720055483,-2.8318148171137234,0.13737671346731173,0.045908961906302004,0.11878332668299853,0.129171300789513,-5.936333204796893,0.8027098583195634,0.9703504280386201,0.9194829373110462,0.9954045652626512,949.6183549549056,-9.304004382324806,12366.088371371183,1.0,0.0003212029082029917,0.9994636300691826,0.4802671971315602,0.8535787115128018,0.9999744012981713,0.6494929976537376,0.843637901065285
925,vicuna_topp_0.8_temp_0.7500000000000002.json,0.019011510558882345,0.2345729142507264,-2.8379966244549455,0.13778474786015543,0.04602497093294307,0.11904216788954664,0.12962994910373832,-5.946616724163354,0.8035663401554964,0.969968536945185,0.9189847159381506,0.99535406704895,937.3054367377302,-9.272681666904449,11935.002670489834,0.9994594766090651,0.0001402995442523415,0.9997255307821356,0.47631553112114666,0.8539978865797816,0.9999741225061054,0.6529435884498642,0.8424823109381543
926,vicuna_topp_0.9_temp_1.0500000000000005.json,0.01914375987756647,0.23593126809195383,-2.8346810820465813,0.14377458146906563,0.048137717036665355,0.12437746633111288,0.13523396404918556,-5.9188038863256605,0.8008265732404942,0.9710351677595772,0.9211768572409612,0.9955922460747147,1010.6991793449114,-9.406768341706051,13939.332758666058,1.0,0.0,1.0,0.487016156587104,0.8626676005603362,0.9999757061501543,0.6744978813256672,0.851411303779659
927,pythia_topp_0.9_temp_0.8000000000000003.json,0.03236498151278004,0.2951012800070366,-2.81976025149913,0.19818816904822303,0.06894481861928381,0.16803735553742033,0.18528242652038274,-3.8052972994729846,0.8614340374966661,0.9616567864422442,0.9071218658577426,0.9983049508684384,279.8572162389201,-5.05867473389346,1220.3738757838626,0.9806566943924298,0.07490406879913326,0.8988943887583506,0.16764081461484026,0.5418920737451218,0.99994915042946,0.6515838804249773,0.949814512075218
928,koala_topp_0.9_temp_2.050000000000001.json,0.024065019775380843,0.26936414977745965,-2.9339507441363017,0.19205136568227107,0.06039533855672492,0.15985417738205104,0.17795913256259555,-4.430018823705837,0.8506752878487229,0.9211755080907724,0.7831114324053943,0.9971281605397532,375.70310215107463,-6.4450892101042365,4221.590542971158,0.9843228244012524,0.026674975470462284,0.9642273916659079,0.25710884803597406,0.7394517347243731,0.9999763708195849,0.6329909325362685,0.9262850280097109
929,pythia_topp_0.9_temp_1.9500000000000013.json,0.021613873206417337,0.26356715365238337,-2.9106876667372448,0.17259589501449898,0.05232478120257561,0.142035613946281,0.15804283754403853,-4.294743726153173,0.8535668249717934,0.9495642277879397,0.860123049909718,0.9971741018648854,373.94734392725024,-6.149053010009693,1309.5009775948306,0.9929834175163107,0.019489080166372644,0.9721332206703007,0.2160810841383679,0.7026363909913663,0.9999707838695847,0.6219799236388865,0.9252868341226018
930,vicuna_topk_40_temp_1.550000000000001.json,0.019140416739775918,0.2360968443255765,-2.847315734338187,0.14253751413672194,0.04778268709443319,0.12315662855992893,0.1338594666630371,-5.871746260560825,0.8048419327678565,0.959532995232744,0.8865487841564111,0.9955092090404105,935.4620792136914,-9.253515369670259,11913.923689542993,0.9999433094794669,0.00036668264728176265,0.9994106888468933,0.4747169074580242,0.8568212516884286,0.9999757214992462,0.6769846351686604,0.8472584635952491
931,vicuna_topp_1.0_temp_1.600000000000001.json,0.019572959471881084,0.23740416327755454,-2.829340174226818,0.14155309631029558,0.04761685176447583,0.122471415849206,0.13306966651380814,-5.851460937507644,0.8012922397835222,0.9643561380397172,0.9001159938139783,0.9959968060912016,980.5425826643467,-9.317348754011705,12442.583842959251,1.0,0.0,1.0,0.48570568763165817,0.8572200216060497,0.9999718941404728,0.668831937239022,0.850459204046037
932,vicuna_topp_1.0_temp_2.150000000000001.json,0.019532203005887386,0.2372955364804058,-2.834382586225957,0.14151558465472364,0.04766626741841843,0.122503158429799,0.13310194439148093,-5.8567106996127265,0.8011974136910601,0.9610207241993853,0.8902915526137832,0.9958574803534873,986.7764182564708,-9.309341929375922,12523.78532000994,1.0,0.0,1.0,0.48127995207667734,0.8576255567501152,0.9999716379838381,0.667559174861841,0.8480716244073095
933,vicuna_topk_50_temp_0.8000000000000003.json,0.020030511683112092,0.24032746003190342,-2.8196917088452227,0.14710524687971827,0.049113559638349756,0.12682905416291512,0.13878811621071052,-5.850421970975184,0.8025067453991196,0.9688245562729288,0.9145292931026126,0.9955669993269659,901.2081863111111,-9.257328792587826,12042.089861981793,1.0,0.00012725412469373083,0.9997480995390662,0.5246937762803938,0.8663216325654983,0.9999762494005039,0.6764138030086109,0.8505560585348036
934,koala_topk_60_temp_2.100000000000001.json,0.024113041239161505,0.271477198480944,-2.9229654287527462,0.1920486625130871,0.060309985409388096,0.1594309258670862,0.17704759854213276,-4.569396076794855,0.8506963782773945,0.9236385925033873,0.7981039463732911,0.9966552115991741,366.37282114091954,-6.464089073659513,1742.1681801139523,0.9779258629485091,0.03706598092937389,0.9523309765136356,0.2912811886739557,0.7717466543608675,0.9999728726002879,0.6300998343554193,0.9202731564288253
935,koala_topp_1.0_temp_2.4999999999999996.json,0.02225135023536723,0.2659073257185887,-2.9375445466481134,0.18214220381992458,0.05616486061000534,0.151524969194754,0.16890384860371477,-4.666614957945141,0.850307248517841,0.9134723573811397,0.7518596550510269,0.9966248428534888,376.2977934590334,-6.621718228125552,2950.7280549980046,0.9929941443387345,0.014857495754401588,0.9792534885561708,0.26311166227458277,0.7709504614405431,0.9999754249094006,0.6182724114261074,0.9275357679693488
936,blender_topk_60_temp_1.2500000000000007.json,0.041499374532236316,0.30555780376030733,-3.106608210441345,0.23743314049395392,0.08097169086555764,0.20838338160942382,0.20844457945065298,-3.7224395215391874,0.8850103364081564,0.8179945737735416,0.9038466124785229,0.8126572161708899,93.93609701856836,-3.147065577913116,51.312507087433744,0.8964416818804358,0.3708586496279745,0.5461610360978374,0.1517912155620104,0.44881237341189467,0.9995787760059914,0.5025999548439989,0.8396607530844549
937,blender_bs_3_temp_1.3500000000000008.json,0.036352546644990116,0.28646936649959803,-3.108285150332059,0.2348331519252718,0.07259258869796853,0.20701941654503872,0.20689287596271483,-3.8095982231214673,0.8842329472482563,0.7935571748953676,0.8282171409294484,0.8258196082546664,79.81161631797264,-2.863777576574177,37.799293941762045,0.8748524644393287,0.4424496207367288,0.4561274511854357,0.14981688511950655,0.48749620330059734,0.9997414042930565,0.474382415070443,0.7938205740640392
938,koala_topk_50_temp_1.3500000000000008.json,0.031444205661408306,0.29669941343834855,-2.8444031464432427,0.2350642826433026,0.08243223705583547,0.20010382464016943,0.2201721322193239,-4.263255824784716,0.8408109604237314,0.9413889246556331,0.8552898974990231,0.998065173625946,365.46609746431056,-6.941629262818248,5195.348497708743,0.9718628391900968,0.03837400881169358,0.9531336957875565,0.2587497882432661,0.6931654802398569,0.9999792813538072,0.7136315548109388,0.9315490928293768
939,blender_bs_3_temp_1.650000000000001.json,0.026784582860391544,0.2718088649810744,-3.1348643988550067,0.2190696291647558,0.06210156556598056,0.18984924596985622,0.1900894684011005,-3.9760765749849156,0.8797799942488661,0.7615874341739642,0.7742445327806988,0.7810351030876228,97.34979144718274,-3.27645461171655,46.58496984597846,0.9302035994289094,0.30443908707970363,0.6046368577138754,0.16243768805856199,0.5489209647844281,0.9999071333355799,0.46573834049558355,0.756007298129146
940,blender_topk_70_temp_1.3000000000000007.json,0.04072894112625647,0.301241281044706,-3.120113336729382,0.23218048984931483,0.08033358620956263,0.20414335923980625,0.20398052539134953,-3.7249527376496006,0.8844945868533217,0.8412352686740918,0.9079750917940447,0.8475684316596482,98.03792133757457,-3.149240274280088,44.594770453000635,0.8994058765886781,0.35571980244485135,0.5586952338169772,0.14727389352148815,0.4620092017688837,0.9996287510366383,0.4869772207163618,0.8275711795064119
941,koala_topp_0.8_temp_2.35.json,0.026846016970678618,0.2771928815311744,-2.8825915428942332,0.21495243384278437,0.07202255548956787,0.18194706108051903,0.20063464056650687,-4.415616251423746,0.8462044948446966,0.9233007444105045,0.7987070330117911,0.9972566998673823,355.99052226301455,-6.61497556232811,4001.4343743161658,0.9751711047646558,0.03560990374775095,0.9537117205086539,0.2598228687950817,0.7345491070027308,0.9999760137292331,0.6676273479729233,0.9333582464082985
942,koala_topp_0.9_temp_1.700000000000001.json,0.025562179040925316,0.2757747187091078,-2.9196484351683716,0.1957211715611562,0.06257641339456882,0.16343500962873986,0.1810067630042383,-4.270003620034946,0.852751963422867,0.916694321378345,0.779186693667244,0.9971892947185493,356.0591919043023,-6.168869152033425,3223.03557496461,0.9748256742357398,0.040068971439936485,0.9498670952128792,0.23609316065729433,0.704293647568739,0.9999728209986716,0.6345780007018594,0.9287784512888244
943,blender_topp_0.8_temp_1.4500000000000008.json,0.04034749264683269,0.3030897704762168,-3.085592568697098,0.23610970446661825,0.08251631609500232,0.20588247619629446,0.20571600014760585,-3.713425355349371,0.8851585107480356,0.8508307230184853,0.910243390369933,0.8564816662406676,99.24289871667723,-3.1486708995813157,42.857362622936286,0.9121559881533842,0.35486436744248245,0.556835293931929,0.15273325459760417,0.4814178775869661,0.9996156876455089,0.4661261425437574,0.8367148950521135
944,vicuna_topk_40_temp_1.0000000000000004.json,0.018938364016446135,0.23503631504903583,-2.841209062055978,0.14257476109869732,0.0478149093953236,0.12277520066285956,0.134134784219967,-5.8784640695384605,0.8047038801089078,0.9606584552329319,0.8902805590025641,0.995322195167293,945.1782771179683,-9.270182153335226,12028.30083590351,1.0,9.352209233468996e-05,0.9998090978158136,0.4737505148145456,0.8565505598450806,0.9999760543416163,0.6773466909218407,0.8478393069979826
945,blender_topk_50_temp_1.750000000000001.json,0.02228825216407309,0.26958863269066613,-3.191099484841188,0.20567384741896022,0.05806481055106551,0.17463731617006267,0.1746646999655921,-3.9582616893466347,0.8760739239996564,0.8083887646113463,0.8772078288321082,0.786583909972987,137.39514578136362,-3.7547996239774157,74.28603454773405,0.9637103106624156,0.18304951914976947,0.7549164893371693,0.14604477074785863,0.5059354935045542,0.999941775579013,0.44689871321520014,0.7654926087655956
946,vicuna_bs_1_temp_1.600000000000001.json,0.0195541319091185,0.23786250398278214,-2.838804821213166,0.1435258481452811,0.04798394189309252,0.12355583580232246,0.1348513928580914,-5.866944838621334,0.8041377535205566,0.9520860320650917,0.8645835466286772,0.9952763290945179,894.8864818964523,-9.226848390788133,11507.223512974426,0.9998185706095402,0.0,1.0,0.5125993189557321,0.8676999508370636,0.9999742030739067,0.6742039517852252,0.8526069796224216
947,blender_topk_60_temp_1.700000000000001.json,0.028687465399937318,0.2784187430780776,-3.148037897202677,0.20900311072200073,0.06494295839878633,0.1797555686576418,0.17966493916586368,-3.9397870849273007,0.8779172151384946,0.8194671853059244,0.8706256890942744,0.8067642942120303,131.79567615274814,-3.734689152527005,73.24262703795742,0.9658018543775952,0.19390966357239522,0.7423969974512072,0.1552181603773585,0.5209656438901217,0.9999167391197954,0.4834997525106451,0.822332574290229
948,pythia_topk_40_temp_0.9500000000000004.json,0.030189884629559807,0.2873420461515538,-2.8406424252148383,0.19332132786283035,0.06777962410341506,0.16347718547759968,0.18044607132732887,-3.9062787639593073,0.8602726857265633,0.9585439103675599,0.8937130397665868,0.9978546101846294,298.6089714792119,-5.28563156948734,1261.2703922521566,0.9854364049345812,0.053590036953205925,0.9270055541802174,0.18084731247796082,0.5922643654402646,0.9999669236625602,0.6450015225546633,0.9485331741152313
949,pythia_topp_0.7_temp_1.0000000000000004.json,0.03294449571421351,0.295580129888241,-2.829025245262291,0.19842196218976588,0.0727415460629446,0.1692354740731706,0.18554836743680125,-3.790251621024642,0.8617304573675435,0.9632160340633403,0.9140921003434374,0.998250394701241,280.79016936886745,-5.046254241638029,788.5682519684009,0.9786079509570782,0.07628141091928321,0.8987092105361282,0.16471947618436256,0.5358789891163992,0.9999619397467268,0.6546384050606009,0.948229827812662
950,blender_topp_0.7_temp_0.9500000000000004.json,0.06402916091478399,0.31687431069372596,-3.0503955213483684,0.2892479898443814,0.10865124922383956,0.26547168154492295,0.2650797444268991,-3.595735143325133,0.897362802095547,0.7338915769680733,0.8214966402309161,0.854857980894118,40.784142573651074,-2.325557810194415,20.63208351936521,0.6092843262584576,0.6492035293504779,0.2575646896644893,0.16542963174421924,0.458813585369602,0.9961493860907807,0.4862827891726532,0.8225042160342864
951,koala_topp_1.0_temp_1.2500000000000007.json,0.025104201551568197,0.2733949228298917,-2.931442830211414,0.18549518910641494,0.05904580265174722,0.15376166742060526,0.17265402881639424,-4.1502688246404,0.8570580613278673,0.9057780461488087,0.739688591603206,0.9976842207516841,322.2850554459207,-5.757687448128688,1058.6005401521363,0.9800773698916108,0.029911434972843914,0.961694098905388,0.2115741772528044,0.667360670305954,0.9999755189748469,0.6499752123394089,0.944395582857943
952,koala_topp_0.7_temp_0.8500000000000003.json,0.03550364432583217,0.29737125161325473,-2.854915592319263,0.20272450307526224,0.07450136710734702,0.17214092868921665,0.19014174993338429,-3.856610879391611,0.8532893034164796,0.9233646588281348,0.7884276183766211,0.9981071936463067,297.2050880078088,-5.554368374506625,1189.7479126093106,0.9836750170650913,0.038940602120074184,0.9513839868212971,0.1703133918621402,0.5502751934735842,0.9999764384272581,0.6800081417233289,0.9540891163051128
953,vicuna_topp_0.7_temp_0.9000000000000004.json,0.01896268970369507,0.23565676103971864,-2.8451368455776946,0.1401432572912538,0.047012633004142906,0.12110784851432299,0.1319840277034935,-5.923326858776605,0.8034098411729197,0.967136305145295,0.9095253395675161,0.9955118553552456,955.1832241336392,-9.2869553408219,12417.151318983748,1.0,0.0,1.0,0.48825774255100546,0.8613590772316951,0.999974981219114,0.6563959543953439,0.8436889926994402
954,vicuna_bs_3_temp_1.3500000000000008.json,0.019042301409684707,0.2348228856012342,-2.842167807365945,0.14061748140823147,0.04703617608380873,0.12145122191396568,0.1324997583832806,-5.9349091726696805,0.8048057838050062,0.971540229715647,0.9235372201126406,0.995183503102205,891.509181362115,-9.249720863475487,11857.000397020456,1.0,0.0,1.0,0.48317295830249196,0.855813012243246,0.9999763253695502,0.6700468520841044,0.8475569204832306
955,pythia_topk_60_temp_2.100000000000001.json,0.020573477594021568,0.25850097980104453,-2.9124181060370558,0.16600379283086436,0.04982649582204958,0.1357140643654407,0.15242311961097327,-4.523458632534157,0.8506007026097101,0.9461726653107829,0.8519381329826943,0.996017309850108,411.8765536330175,-6.578774179538832,1565.0555542362508,0.9932330435548727,0.01569767864792395,0.9772392675033035,0.24332107571662753,0.7639090250090612,0.999971608957929,0.6109369917808172,0.9211626235630833
956,koala_bs_1_temp_0.6500000000000001.json,0.03251011913264309,0.2901487460025225,-2.818691550132507,0.23584520457841415,0.08371084364917189,0.20678974924292334,0.22232835554439712,-4.012768728938513,0.8622839036350977,0.8420778498025412,0.7617557605548635,0.9984780517154801,263.23655021908894,-4.969648945900226,958.2474931886869,0.7695301478011362,0.25105026490977883,0.7049745062802433,0.1906963510918273,0.5169985250737463,0.9999681188013845,0.6387072663925931,0.9212189118166964
957,pythia_topk_40_temp_2.35.json,0.02067938836975406,0.2548386226204576,-2.8923545603104728,0.16941778895555182,0.05101384697038712,0.13940755452045112,0.15617741922881417,-4.50583708310175,0.8512037370749609,0.9514230798532145,0.868619331999807,0.9969585820405421,407.6908281400421,-6.5126365669420005,1565.9078375557622,0.9906158639669025,0.017861229563207476,0.9744742442302003,0.2426734987414599,0.7557129063405214,0.9999705616362348,0.6079540318083428,0.9203926283924024
958,vicuna_topp_0.8_temp_1.2000000000000006.json,0.019092022134683233,0.2357890082590604,-2.8313379861071017,0.13843784153162844,0.04668812032162353,0.11942258719551299,0.13018222302983,-5.947932671927259,0.8031111185799142,0.9694894084605898,0.9170346871129051,0.9953253159900467,944.7645651971523,-9.28485064006176,12132.094752372648,1.0,6.231426165199621e-05,0.9998690951231424,0.47699829617008666,0.8535912301577255,0.9999729526902965,0.6481349587828698,0.8445747328813903
959,blender_topk_60_temp_2.4999999999999996.json,0.008313456010191726,0.24035234249004286,-3.193716015748844,0.17463508356897295,0.036588077905243155,0.1442512246854281,0.14428030709547124,-4.452950428865238,0.8643350641211431,0.6854839983321739,0.6868465969187756,0.6852384929372642,204.18556818370112,-4.9407550707375245,204.67581877326393,0.9982955474977854,0.02460739691897425,0.9625775353277454,0.15588499550763701,0.6113855272906891,0.9999694035263482,0.4583622982990527,0.7564203129385604
960,vicuna_bs_2_temp_1.8000000000000012.json,0.018480967188646367,0.23300162054509602,-2.8478684054467385,0.1357921788265802,0.04514909962189523,0.11742757088700534,0.12771270454448597,-5.937866050876931,0.805920192139421,0.9709601574289314,0.9216330491863829,0.995255598802127,901.2572769531434,-9.231908822301355,11306.993926651281,1.0,0.0,1.0,0.47068908043240154,0.8585121951219512,0.9999751448631287,0.6469178815224844,0.848007776962037
961,vicuna_topk_70_temp_1.0000000000000004.json,0.01915457743524822,0.23600207221239716,-2.842862348458571,0.14041183320156006,0.04705161199276669,0.12097856513059432,0.13220490609753333,-5.9323194003057385,0.8043711692512872,0.968720161823177,0.914072603307694,0.9957536997083194,904.551248787103,-9.186861074318108,11515.90359625829,0.9997681833151888,0.00037006622723046047,0.999304466083439,0.5221074533699933,0.8740761435501486,0.9999752661627614,0.6614150884663892,0.8425090709955008
962,koala_topp_0.7_temp_2.5499999999999994.json,0.024539415837124573,0.27653792455515996,-2.9205730534746555,0.19660865009536282,0.0627494570740434,0.16346051274150972,0.18207551008758655,-4.373786405475441,0.8526513130368594,0.9250776595866208,0.7916190534361323,0.9971402655383628,340.11570052966266,-6.21377703515625,2165.1573236036843,0.9875213100200197,0.03285593690911153,0.9555391171134054,0.23222269533744944,0.7135709989611242,0.9999763594720072,0.6448218013815029,0.936014173849148
963,blender_bs_3_temp_2.150000000000001.json,0.012427682097419013,0.24494955411973293,-3.166651846531159,0.19871317694660834,0.04317784804048802,0.16902677163743582,0.16886662766156457,-4.288431514718967,0.8732458078909016,0.698571370113345,0.6703740916483332,0.7185082395943588,123.27696097743029,-3.953547338374405,90.25071460743884,0.9807622230110918,0.13518752137872941,0.8049377986225618,0.17079889807162535,0.6215752690477211,0.9998985564183138,0.4587845668823781,0.7242443994987562
964,vicuna_topk_60_temp_0.6500000000000001.json,0.019141029534455775,0.23611741429207703,-2.8350103194106797,0.1419052539501524,0.047423050137396394,0.1223300774037861,0.13366375456201618,-5.9107816061658225,0.8029863588915082,0.9650245812087352,0.9029973905406639,0.9955752870601738,937.6408280440908,-9.298776958330475,12405.848685358684,1.0,0.0,1.0,0.5191539713060198,0.8730792559644157,0.999976306078668,0.6775972414649799,0.8468787018172368
965,pythia_topp_1.0_temp_1.9500000000000013.json,0.021180393043083338,0.2608342886895854,-2.902149809446029,0.1704195078634465,0.05116393352277051,0.13962491520158113,0.1562231546966043,-4.402112607726592,0.8542176120744679,0.952918637523952,0.8750480639066596,0.9969086981488612,390.7972699933933,-6.335799056861187,1576.032708532871,0.988884425030672,0.017577248040095597,0.9753781297523916,0.23109907470097044,0.7349926117473218,0.9999731221872723,0.6130546393220075,0.9256077653650038
966,blender_bs_3_temp_2.5499999999999994.json,0.00883772170864341,0.22850529246540002,-3.1850706017566828,0.18408202096946155,0.03468116635411757,0.15504712152294226,0.15510673096543878,-4.493307825319753,0.8679192481872314,0.6564300917300535,0.6086745436705442,0.6811969470882195,150.32921918581872,-4.533908026871882,167.68437380483104,0.9950829477545006,0.05696172291816762,0.9137979442901751,0.17410033546813053,0.6602995957834668,0.9999616322273721,0.44234435085602897,0.7105685386476378
967,blender_bs_4_temp_2.3000000000000003.json,0.013221301205440343,0.2433621647697576,-3.177469266798788,0.18898034433297267,0.043804397055594885,0.16031924611696607,0.1601864593912412,-4.332822116200098,0.8704842826526963,0.7124232153386395,0.6727551331261825,0.7350998891766624,145.60437669217205,-4.240285341583877,118.6815855325599,0.9920956622864818,0.08707095522480802,0.8712539838645739,0.16142128198443145,0.610382577076322,0.9999411754713269,0.4379424724974231,0.7314161883778161
968,blender_bs_1_temp_1.1000000000000005.json,0.013491726192034259,0.23653791699847918,-3.16973875901981,0.19978876421723044,0.04330117903530048,0.1729742714084603,0.17288058057182637,-4.440780993453965,0.8721515471209027,0.6744758417317779,0.5833519965440802,0.7249506462857296,118.48750450997781,-4.23693810993578,143.66747484616468,0.9820463640648578,0.10972571212829835,0.843834486200663,0.20085137547489357,0.6778742385725934,0.9999563588288599,0.45608708355015887,0.6962322224254551
969,pythia_topk_40_temp_1.9500000000000013.json,0.021304667679616595,0.26158448790735755,-2.892629898442534,0.1699013788113134,0.05148458605358294,0.13822467036952926,0.15641651791266079,-4.386031152490146,0.8529054140877389,0.9507170915023884,0.8632882276436509,0.9968139519075114,394.4538838189262,-6.349760406560258,1663.0368368228299,0.9940057377298174,0.015953573098231484,0.9775335380708778,0.23058247020826372,0.7288652983119576,0.9999722998462364,0.6150477009121784,0.924994673064811
970,pythia_topk_50_temp_1.550000000000001.json,0.023183871382736112,0.2664757318218164,-2.888406247438075,0.17753770175883404,0.055706601826433055,0.14654773726527925,0.16443670542305788,-4.214271192560215,0.8558294959440976,0.9534945911353645,0.8752402765193162,0.9971661347903327,351.9844712904194,-5.93399257165411,1325.8364033082582,0.9898815881490397,0.03074412574761407,0.9573736082104843,0.21751042008148738,0.6910424858540328,0.9999689619264048,0.6252223720143218,0.9285513434936116
971,pythia_topk_50_temp_1.1000000000000005.json,0.027725958755625925,0.28533257893494274,-2.857116974785715,0.19297947689845027,0.0646906194016399,0.16164895215699915,0.180252595827778,-3.9852204977391,0.8596201909926229,0.9576427260210528,0.8940924756946429,0.9982740647926598,304.98153453805185,-5.395272376245635,1423.1632215193665,0.9815668758832037,0.05394558665593776,0.9252190080488176,0.19511949432118664,0.6243445015628633,0.9999627795271978,0.6376642535826964,0.9385933821632682
972,koala_topp_0.7_temp_1.750000000000001.json,0.028378586882083903,0.28658686104125664,-2.894223794132053,0.20062630552121669,0.06738764173291678,0.16772436099927487,0.18581679123634798,-4.101754501730741,0.8548200621991932,0.9262341279751078,0.7930613397964987,0.9974817782341837,318.271449088042,-5.885973482190298,2118.5292153831974,0.9888453363120142,0.02774258740177493,0.9628894833134704,0.2068827956703279,0.6508209709586645,0.9999758436947404,0.6631328939256783,0.9455606304258407
973,vicuna_bs_2_temp_1.9500000000000013.json,0.018536092301004795,0.23351706014185647,-2.8425816545983356,0.1365632318173512,0.045566860267573166,0.11806379749751947,0.12843247399329716,-5.93170382646855,0.8060228174220107,0.972475685507989,0.9257554072717827,0.995487165833284,900.7427102936751,-9.225930174203555,11392.240350600001,1.0,0.0,1.0,0.4706065170097301,0.8589552056035855,0.9999742043281127,0.6464815954705756,0.8486526839422036
974,blender_topk_40_temp_0.8500000000000003.json,0.0593243087759478,0.3112612281884014,-3.0784762212652006,0.282991082398673,0.10311717333952833,0.25723061272120507,0.257217930357135,-3.6472978464109387,0.896063348513567,0.7112544268966283,0.7812634738685595,0.8140964526966549,42.90110371808692,-2.4868053568601223,38.1014484260608,0.6304149845872192,0.6137488199756704,0.30444349416442307,0.16637453551146322,0.43595929136826234,0.9952196474065762,0.5218734638336188,0.8288708687890582
975,koala_topp_0.8_temp_0.6500000000000001.json,0.03839361685347807,0.2987428476050604,-2.821793990586707,0.2155295875978715,0.08133049915537316,0.1875519041689404,0.20311446908641514,-3.787926084054018,0.8523775857531714,0.9164162867243772,0.8107108160495595,0.9987096998519553,294.2641334839064,-5.612429225550518,2014.611119933848,0.9403434734802752,0.07441722083421783,0.9116400530534614,0.17410326331245693,0.5341797176659562,0.99997305386291,0.6894849098636535,0.9542415447473407
976,blender_topk_40_temp_1.5000000000000009.json,0.03299662738849376,0.2919052682607776,-3.124259325748455,0.2237978637954315,0.07255919351954959,0.19586977042862977,0.1959601774511014,-3.8087149791583745,0.882268372124326,0.8410065211022095,0.9165573585147188,0.829055990038623,108.83213005551853,-3.3773377732894247,61.24399522374137,0.9300193335788693,0.2948896305267327,0.628835141001255,0.15839445802770985,0.49214170418825925,0.9996862129004064,0.48775409898143973,0.8259813254839089
977,blender_bs_1_temp_0.9500000000000004.json,0.018595266769352407,0.24697676660614157,-3.146997900310165,0.21061313835861872,0.04948133587405617,0.1832259949199238,0.1833273834526145,-4.2934628612770585,0.8752207117591927,0.6979690474623471,0.6083052198408967,0.7550985474254176,101.79255477396758,-3.8272162060404185,94.10957196592936,0.9654804043805718,0.1638949504317197,0.7705853879901897,0.19197031039136303,0.6383291139240507,0.9998942042639356,0.4655840322076677,0.7229440018934998
978,vicuna_topp_0.8_temp_1.3500000000000008.json,0.01906030350969054,0.23561702094437242,-2.8330109629459037,0.13795311103742572,0.04595553005367983,0.11918741307175183,0.1297701657059171,-5.932057347947467,0.803588022987446,0.9662150139529473,0.907050564945374,0.9954501115129085,931.0885981278539,-9.252985560107145,12019.964952107528,0.9998139153535688,0.001333312411197592,0.9982002332040788,0.4759832841691249,0.8523007912907615,0.99997368861057,0.6530464137783032,0.8477645830730935
979,koala_topk_70_temp_0.6500000000000001.json,0.031619973419457784,0.2892357812109628,-2.89175412273837,0.1849044201872327,0.06560366368077426,0.15536797089500826,0.1732719407291554,-3.868954483158364,0.8548836743903303,0.9166821639745935,0.7619364314717957,0.998113036991838,302.4630894805043,-5.416252820326611,691.4864366694964,0.9897220887044224,0.020424121897104457,0.9744373075574285,0.1724163495279988,0.5678271004357961,0.9999765748370865,0.6780506278386336,0.9569002009316054
980,blender_topp_0.7_temp_0.6000000000000001.json,0.062079658449800755,0.312014971435719,-3.0623151835554347,0.2862197190483887,0.10946048782602405,0.262728858798837,0.26291357695928674,-3.6619628657081083,0.8967040606395515,0.7089779137692619,0.7120056263426189,0.8667901875315894,41.98045070865301,-2.339251372892952,18.96141849607573,0.6209645144217385,0.6423141347863102,0.2695239989878446,0.15179508712996012,0.42509969152057786,0.9984918079658118,0.48151352699987876,0.8140882989093065
981,pythia_topk_50_temp_1.4000000000000008.json,0.024172631506675715,0.27176025773633095,-2.881698096682409,0.18129791812070886,0.05763240375143777,0.1491797890922641,0.1676036820656608,-4.146328282021807,0.8566125948467331,0.9581304256375796,0.8877907015271932,0.9977236500603403,341.1052402046615,-5.814801673612689,991.8615422919203,0.9902331785138994,0.03220577488098413,0.9558168036701812,0.21382617572347648,0.6757446808510639,0.9999569919639695,0.634544789044556,0.9364436920937561
982,vicuna_topp_0.7_temp_1.3000000000000007.json,0.018971996180477648,0.2342068253957339,-2.8438203796475587,0.14010579598459844,0.04717156871861959,0.12072188462765532,0.13185658743867246,-5.918251955915309,0.8028025002422218,0.9726298006770686,0.9259212589104154,0.9956355003531806,959.9824330550259,-9.300724401972495,12373.445956190142,1.0,0.0,1.0,0.4862609802050454,0.8603747084347019,0.9999748541262441,0.6560137778042792,0.8436181145516749
983,vicuna_topp_0.7_temp_0.7000000000000002.json,0.01899994673094476,0.23585662600867924,-2.8456973317032586,0.14056609551965082,0.04693991235002444,0.12100617622650868,0.13214832042746252,-5.932802108103384,0.8033904684688858,0.9672897677272212,0.9110117674753344,0.9950087827766587,956.8010997809461,-9.28624469501935,12390.28367624794,1.0,0.0003157565233609384,0.9994702799788564,0.4868404975440483,0.8608321017959573,0.9999753039083882,0.6530134231598679,0.8463811667053727
984,pythia_topk_50_temp_1.0000000000000004.json,0.027741192878008476,0.2840531556455279,-2.8493825246790845,0.1893520544896266,0.06511288557523998,0.15871363868348454,0.17620185824898973,-3.906679334525833,0.8598873169125918,0.9586951542235049,0.8945202642892058,0.9979084475126438,301.3363927715437,-5.297996904085266,1053.2691029722605,0.9849849770447725,0.0523758274170939,0.9266907236955713,0.1800104918688017,0.5888350882586529,0.9999580863482489,0.640804886146036,0.9448533248462395
985,koala_topk_70_temp_1.8500000000000012.json,0.02209760093215488,0.26242331748074954,-2.9684606232122333,0.1753120525925907,0.0540588887267979,0.14484689378005083,0.1623549631994558,-4.523142682048744,0.8523346182100758,0.9172435942776626,0.7668379114168206,0.9963656790509731,367.61964062685684,-6.421804574939348,1476.383713184986,0.9900531393581368,0.016312851014795255,0.9780908318530832,0.26256004803843075,0.7607646907877855,0.9999744956025141,0.634723897060316,0.9252622769706936
986,blender_topk_40_temp_2.050000000000001.json,0.020383529969454844,0.26806864998398733,-3.169641656364372,0.1987969544690254,0.05201139160689269,0.16582277124444778,0.16586911176645586,-4.076096941091732,0.8734660639552649,0.8032145283739205,0.8329560415385602,0.7932194410383229,160.63897339635,-4.177752245701741,106.54586670776452,0.9851024580645029,0.10430570641555965,0.8540758362924991,0.15207481397063752,0.5495214315439034,0.9999264153784406,0.4692681483133045,0.7959503353765153
987,mpt_topk_70_temp_0.7000000000000002.json,0.031574061265757236,0.2861627221874625,-2.8221919830134494,0.23291787271812803,0.08247688294245038,0.20336317113968133,0.2191204272402236,-4.049639451240967,0.8603220485255331,0.8422714339143569,0.7362281280572474,0.9985265020497577,272.18744372329,-5.109763542096339,966.7126622105174,0.7947950616620274,0.22246741565372463,0.7366188028522044,0.1893821256540874,0.5205140170142504,0.9999691193591139,0.6397919070147321,0.921222316375551
988,blender_bs_2_temp_1.8000000000000012.json,0.016811149480858698,0.25137660391444294,-3.182653275305379,0.2072785729654788,0.05129632305209049,0.18091069455295322,0.1811858372471915,-4.229904399845069,0.8766020829668026,0.719051630211488,0.6627840108409266,0.7585480040187338,104.52226563335678,-3.6809600424334104,74.12643610156672,0.9705796641921146,0.19884708843258903,0.7229986143663185,0.16889188581703754,0.6013554854803032,0.9999275433873843,0.44290736743168746,0.7252127448938958
989,pythia_topk_50_temp_0.7000000000000002.json,0.030578451789152708,0.29093080576517244,-2.836050269837848,0.1928192370900812,0.0685438682141388,0.16272591043799906,0.18102992640827578,-3.824110224275646,0.8605070734071827,0.9601746840457309,0.9039362962257017,0.9981746508148247,288.3749642074278,-5.125547606742736,972.603267662677,0.9796701050828766,0.07355171013682865,0.9016879474685708,0.16838609921168032,0.5472134813928692,0.9999604234117305,0.6512957028074111,0.9462393536708338
990,koala_topk_40_temp_1.0500000000000005.json,0.030007079002522297,0.28522745028844393,-2.89077417185168,0.20649961282545354,0.06882053069291189,0.1744706429946258,0.19309933266093915,-4.026223993014716,0.8453934442901421,0.9375505828135233,0.8334100143593005,0.9978542870175623,337.038779745214,-6.184757258364631,3053.7632160364738,0.9822287708032301,0.029857519075177214,0.9616305351863161,0.2169451276397252,0.6380509090909091,0.9999751934188162,0.6909035740341835,0.9416628112729064
991,blender_topp_0.8_temp_2.0000000000000013.json,0.022355256293728056,0.27682336848967787,-3.138092507580239,0.20197723217274055,0.05677940934484248,0.17186629283136592,0.17169741960460166,-3.9706686603760195,0.8769366414489631,0.8416150774586886,0.847476055188234,0.8489127727946895,146.7344185966217,-3.8912078977794784,85.11739313309361,0.9721522894403787,0.1622303884477698,0.7845140848867741,0.14840284702403467,0.5312088303364786,0.9999377173866203,0.44997721408794306,0.8216653461666042
992,koala_topk_50_temp_0.8000000000000003.json,0.03524719189905424,0.3013014660421199,-2.8345742631770805,0.22405726086256872,0.08209297684570563,0.19175794096447707,0.21087110718544913,-3.965637882988534,0.8443317636698185,0.9459839866725366,0.8691333809809527,0.9981210969373554,327.50886556808086,-6.236780479062237,4239.921708252221,0.971827954872819,0.039043099994045836,0.9522083667392135,0.20710004325526787,0.6044376434583014,0.9999789193063556,0.7125239965612281,0.9464569882002616
993,pythia_topp_1.0_temp_0.9000000000000004.json,0.030788850725472813,0.2846244444986538,-2.8444939104612463,0.1952555668910025,0.06726638138708171,0.16541785117323604,0.18179738023107145,-3.894458687018775,0.8601342670186488,0.9567969709934225,0.893771236649197,0.9980440104533292,292.18053318805465,-5.227044490559928,1805.2001540790002,0.979846591944578,0.06325586718959612,0.9133851733309912,0.1793017971493493,0.5830638749006096,0.9999536879674227,0.6478504852684801,0.9399989269382669
994,vicuna_topk_50_temp_1.5000000000000009.json,0.019981572315407557,0.23953685196681765,-2.822106633611576,0.14652415285106807,0.04918181688549293,0.1266878098045684,0.1379987357347553,-5.84330610760706,0.8026262515174124,0.9683360440364307,0.9131252618547684,0.9956773208950708,906.8138606795613,-9.254590710684996,12274.76170987359,0.9997074458873495,0.0004093098115319236,0.9992531416798023,0.522929109322254,0.866362763915547,0.9999755783405954,0.670786155787164,0.8485856967509718
995,vicuna_bs_2_temp_1.4000000000000008.json,0.018535706024842755,0.23352929026483055,-2.848004106469527,0.13683641894263654,0.04560873518503193,0.11775169671465252,0.12859448557103384,-5.938001966667557,0.8060459333932949,0.9719751272443659,0.9244862975520484,0.9953651478390895,902.433917651699,-9.222450617843336,11319.474435305348,1.0,0.0,1.0,0.46733704349487665,0.8575203699625633,0.9999746182160769,0.6467970292529983,0.8453487267807305
996,koala_topp_0.8_temp_2.0000000000000013.json,0.027563792226065465,0.2801359627285732,-2.8736680890013555,0.21430373455261192,0.07050264901932939,0.18054311479261986,0.19967840725781577,-4.309087340244072,0.8471066627449885,0.9261311449333692,0.8085924409849518,0.9978154818256776,357.36387106930397,-6.537899424797218,4181.568702244406,0.9727858585299348,0.03736016390867654,0.9535024902063182,0.24500134092195835,0.7079328030465895,0.9999750810180733,0.6722027585955564,0.9290598771331425
997,blender_topk_50_temp_1.8000000000000012.json,0.020710001261105716,0.2708849657278966,-3.174327471929944,0.20319428446825688,0.057250019652365106,0.17455796383723232,0.17468034187332795,-3.967005153457244,0.8759940929546624,0.810226300334771,0.8842159621405129,0.7847716814273274,140.06671071500753,-3.787712270641414,74.74571984811789,0.970244217396734,0.17836170355486675,0.7621045019540728,0.1451080591930161,0.5125639233287959,0.9998486027688923,0.4449340734100772,0.7830857682743582
998,koala_topp_0.9_temp_0.8500000000000003.json,0.03247225740330066,0.28915530545781004,-2.8585501615413444,0.199823523563039,0.07085222288227383,0.16997981727916472,0.1868231546811044,-3.9001135756830894,0.8542147919027983,0.9136706079674044,0.782278932529907,0.9979649520589259,324.2223762720429,-5.615814455928578,3291.06609539856,0.9613701493815021,0.05040521234451418,0.9408845549271481,0.18441988360296865,0.5831321996708722,0.9999736170013825,0.6602854744824236,0.9491082850418134
999,koala_topk_40_temp_1.8500000000000012.json,0.027254639360397355,0.28003790937130296,-2.886694858630817,0.21554365492466684,0.07173661147176016,0.18098150982950473,0.2007680236846741,-4.392856154508724,0.8404397877877604,0.9330291548241475,0.8237456431117447,0.9975263381410457,366.0903190158588,-6.744191130368627,3809.829689200783,0.9789461142676886,0.034666571462902154,0.9555846290195075,0.2794860462179568,0.7360649325249364,0.9999771296141859,0.6874517435301282,0.9239011723753475
1000,blender_topp_0.7_temp_1.700000000000001.json,0.03422531177483076,0.29458493075156555,-3.1050978647563645,0.22321650556090766,0.07200727703689472,0.19476377140498236,0.19476691250205802,-3.7916613636848204,0.8831031670073469,0.8571676434313755,0.895198282004095,0.8706839252408827,111.34557904673808,-3.3184217033346743,56.92943345277389,0.9247728063378448,0.3106915847273203,0.6091502429429978,0.14995216836734693,0.49609796596097966,0.9988882560917514,0.4560605265453965,0.8261959642425687
1001,vicuna_topk_70_temp_1.2000000000000006.json,0.019273319641025542,0.23736780337082145,-2.844361845441237,0.14232949134909373,0.04721722441455494,0.12256118143764272,0.13405874968589038,-5.924078054561883,0.8050244110141823,0.9671011968427755,0.9092406106795831,0.9955996945052443,900.287042409907,-9.170055463124422,11477.192299203154,1.0,0.00011355513290324722,0.9997724045379228,0.5227879362386809,0.8737496482386349,0.9999751861324769,0.6622346676960736,0.8428404387711866
1002,blender_bs_3_temp_0.8500000000000003.json,0.05820090677213838,0.31193910049636153,-3.0584926467261955,0.27818960065422826,0.10382604980665494,0.25203374721783234,0.25215928312339675,-3.604460398276488,0.8924127008489712,0.704607950545392,0.7634544699108966,0.8243514982857956,42.24646697144093,-2.1168784317968212,14.268890714580676,0.616389830621118,0.7265414796952154,0.19178908314476095,0.1370351172735519,0.3993488500969798,0.9981776147423861,0.4843933671742737,0.7881671784740532
1003,koala_topp_0.7_temp_1.2000000000000006.json,0.03334877614302168,0.2952995678401827,-2.8683864813529416,0.2004358283236293,0.0712764203103356,0.16844011417900961,0.18737591963799774,-3.953572901312956,0.8537704426205469,0.9241772316369138,0.7869737552366008,0.9980856673512047,310.9255749719972,-5.672766012080026,1636.3865042176317,0.9875160017414953,0.030580727276201047,0.9612045600802785,0.1828435894057188,0.5871383332882236,0.9999760248379144,0.6733189285667482,0.9512441936182324
1004,koala_topp_1.0_temp_2.5499999999999994.json,0.022860715780754107,0.26529300701979186,-2.9407295091357644,0.18364982788531492,0.056362672698377095,0.1527897750088269,0.16997270409901402,-4.644038177683263,0.8518221746226828,0.9107962962088006,0.751293872332053,0.9968999648141956,365.4548535415319,-6.50372715467961,2163.5510570497154,0.9851212452063017,0.022470731923932157,0.9704709123269225,0.2613992793633512,0.7699779131962,0.9999746556033591,0.6177403370220819,0.9224439637851202
1005,blender_topk_40_temp_1.2500000000000007.json,0.040551360821664766,0.2990935442652546,-3.1178180847712653,0.2380411705613573,0.0808380184312038,0.20995973495288658,0.20994637416802747,-3.7141579823169057,0.8857892464420839,0.8280541083517498,0.9235924735193055,0.8198684593021052,91.53018438560981,-3.0982793266601667,52.57129693213909,0.8818280384243284,0.38904820914426996,0.5278063587971098,0.15530625981601975,0.4554892657490487,0.9983811104345417,0.5114238617236246,0.8392825458125998
1006,pythia_bs_2_temp_0.8000000000000003.json,0.03961358326275262,0.31048101523371996,-2.792499542953017,0.2229837217274653,0.08363027897821332,0.19237377775742337,0.20905593591793237,-3.722685857860741,0.8698422406503337,0.9561137112441613,0.9081759092272977,0.9987930773733136,204.78952056282597,-4.381139293129563,836.5414541246746,0.9623716999595837,0.15158898180721694,0.8006880712931872,0.1648227953946099,0.5089048378522063,0.9999551654220344,0.65333672284423,0.954034256471698
1007,koala_topp_0.7_temp_1.0000000000000004.json,0.033303982415728677,0.29280008843652,-2.8672415062874737,0.19883875210769697,0.07243430078536936,0.16800622327552872,0.18585650653604113,-3.9010066716131084,0.852797846158664,0.9307843156628354,0.8090460883647607,0.998065361219322,309.3625232197476,-5.667304544930507,1463.7353981587728,0.9855682772136611,0.037507508658539995,0.9531066630072119,0.17927789003509517,0.5708472169115639,0.9999759953342124,0.6746044483386682,0.9528523436140919
1008,koala_topk_40_temp_2.150000000000001.json,0.02661162356787089,0.27319261260408256,-2.887091943281208,0.21124126922775924,0.06722049901715269,0.17911251482468007,0.19679035510996667,-4.468061089993479,0.8402755406194317,0.9327204490666171,0.8226868169348561,0.9973385572911264,371.6544132491371,-6.817814417561725,3829.6992614604997,0.9794447234434092,0.031096821277876843,0.9605482714135039,0.28157812008802263,0.749285992470466,0.9999763890354332,0.6836651883168307,0.9209855157053304
1009,vicuna_topk_70_temp_1.4000000000000008.json,0.019257151316000067,0.23729544074864942,-2.8432589577051823,0.14136699594699303,0.04799191214911516,0.12235808917871269,0.13327461875381696,-5.933764693732252,0.8043690427749572,0.9686786344313792,0.9141831702985735,0.9955196839296269,900.818487834947,-9.189818270396216,11425.77363484677,1.0,5.628865804156893e-05,0.999881091818666,0.5292515987210232,0.874340318696521,0.9999755883742429,0.6589928752554204,0.8449818435963057
1010,vicuna_bs_2_temp_1.2500000000000007.json,0.018578503072617502,0.2335272138215439,-2.8462630332949646,0.13659305551551712,0.045281479708018185,0.11764948010959664,0.1284346872106631,-5.931468980823586,0.8058504390573215,0.9727892355391632,0.9269271775328506,0.9953780103780941,902.3832596025145,-9.22979485219133,11515.616324602028,1.0,0.0,1.0,0.4714583682961329,0.8584727237000467,0.9999742294719558,0.6452311624386506,0.8464562220271221
1011,vicuna_topp_0.7_temp_1.8000000000000012.json,0.019067624136327815,0.235808917144817,-2.8445732324777957,0.14150761976809872,0.04751574082796431,0.1218270338942648,0.132951307984371,-5.921248321542759,0.8038239965219058,0.9697274624938481,0.9172690152717294,0.9955652051554892,944.6446749442722,-9.253503326148866,12078.836794951741,1.0,0.0,1.0,0.48717382232368606,0.8612446211530235,0.9999756099943646,0.6631725521866448,0.8471687943711952
1012,blender_topk_70_temp_1.5000000000000009.json,0.03361982378200958,0.29211439481588103,-3.1330947400572784,0.22308015118518465,0.07218568809151796,0.1930966573622125,0.19301703221392408,-3.819606027287806,0.8815505470565421,0.8384286349557568,0.8923055296061918,0.8365630926711313,115.81323939279392,-3.4433377023039218,57.78854609004831,0.9378749746207287,0.2670606172355473,0.6579065274662109,0.15444593210994723,0.49803246433841614,0.99954621765561,0.47831185221791506,0.8305770051987554
1013,koala_topp_0.8_temp_0.7500000000000002.json,0.035797897890221024,0.2998354245982343,-2.826503411681953,0.21429383622473347,0.07834027959684128,0.1845646668999486,0.20222340684837414,-3.830730352229728,0.8517223103251869,0.918546873850617,0.8062163802063922,0.9986262952755831,298.4851881948433,-5.660505192874961,2262.7104241127427,0.9511698261994433,0.06357973006736273,0.9222145264689262,0.17794464075382804,0.5479036466233845,0.9999734160298097,0.6878892229590005,0.9515811838844197
1014,vicuna_bs_2_temp_1.750000000000001.json,0.01847682089150486,0.23296208798625317,-2.850474796756236,0.13658816580053623,0.045363679725633876,0.11749129162024041,0.12849925162818843,-5.930513575941862,0.8058009348914236,0.9711448619077583,0.9222648154800208,0.9952201086557461,906.8189310627978,-9.233173728750495,11486.073210781975,1.0,0.0,1.0,0.46594265028103266,0.857135886801659,0.9999746984255338,0.6464621303435079,0.8471706884900082
1015,blender_topk_50_temp_0.9500000000000004.json,0.05820447954586221,0.3115222942720778,-3.0912505731076183,0.27902427317184786,0.10122719846013631,0.25487642049589354,0.25449032209821626,-3.588320099877451,0.8949553212804163,0.7339182566798127,0.8465074673149192,0.8330240753937265,41.108144737253134,-2.2831049752180754,23.127206808553954,0.6096860007003594,0.6668986883741581,0.24598724541522202,0.1542717086834734,0.42275259750037647,0.9960810126426941,0.4825365844524217,0.8179427109549535
1016,pythia_topp_0.8_temp_0.6500000000000001.json,0.033697245517507655,0.29511881949086965,-2.809710544729997,0.19654776060225515,0.07220877437909687,0.16726731658433597,0.1835048293016417,-3.712604720511274,0.862659397130022,0.9624008498518509,0.9122976677355549,0.9984085363352705,269.1162849766693,-4.885841200869834,978.9963191214154,0.9776425346969556,0.08333190103817359,0.8871421279743059,0.15175292594647433,0.4935012075000678,0.999959293013823,0.6630075312628297,0.9576080120345932
1017,blender_topk_60_temp_1.5000000000000009.json,0.03417807383364477,0.2930236688587396,-3.1243574275282437,0.224788858297763,0.07144661566783042,0.19529420677680043,0.19540315188200474,-3.8140158791819174,0.8820282864068936,0.8216436232695996,0.8968376295306297,0.8069101396014561,111.61036621510037,-3.4512179431044294,58.84259529081355,0.9398740974865816,0.2725241576473285,0.6508456961120132,0.15666815796965877,0.4947221162406206,0.9998802145521244,0.49057767977695427,0.8229859988970349
1018,blender_topp_0.7_temp_1.9500000000000013.json,0.02915284401961239,0.2865260880936328,-3.1227961801335904,0.21493281809384762,0.06568684900798034,0.1833294555424346,0.18340694001171828,-3.8830759790474043,0.8801183117654376,0.8441296574629789,0.8838292521001653,0.841261423487456,128.7640330940949,-3.60582735453414,61.99327083065506,0.9586264584842182,0.21881589469346666,0.7121374645717128,0.15022330491270808,0.517033914543016,0.9997588163148425,0.44549925829879267,0.8134330465040265
1019,blender_topk_50_temp_1.3500000000000008.json,0.03746979492183133,0.29465667921424765,-3.152335130260559,0.22618140669547165,0.07860459037153283,0.1984149453495286,0.19834272719565121,-3.743741018858128,0.8825652174696416,0.8260753449288358,0.9238097535181078,0.8097047903295046,102.94628413229378,-3.1649326211485778,41.79928049993978,0.9103657393943938,0.3416855779148139,0.5735596861162345,0.14267447615904966,0.44906650606555965,0.9998025183448332,0.4546827716316154,0.8072512969766596
1020,vicuna_topp_0.7_temp_1.0500000000000005.json,0.018986673505848057,0.2356534949013461,-2.846775713031421,0.13988110605716092,0.04653576552820149,0.12067405823125077,0.13160560871750998,-5.922492278601698,0.8031697117374512,0.9701466482315769,0.9185133972905113,0.9955779509338921,961.4412881457583,-9.29911365031208,12455.058598048186,1.0,0.0,1.0,0.48608629677671994,0.8606407265246733,0.9999742665606176,0.6590562606144524,0.8468327074720411
1021,vicuna_bs_4_temp_1.1000000000000005.json,0.018948231387357614,0.23576043790063853,-2.8548113371661765,0.14001443911548142,0.0466946795928613,0.1207495106322365,0.13173670160738027,-5.922441607725644,0.8069919722830365,0.9712650626647374,0.922242804579123,0.9954103539606374,873.1865759346799,-9.186868922630618,11218.933638349577,1.0,0.0003534391778480652,0.9994256391412758,0.48011266225814353,0.8578027716408917,0.9999752391077473,0.6587149176246417,0.8368050871017522
1022,blender_bs_3_temp_1.1500000000000006.json,0.039352810972610126,0.29798017679708894,-3.093062979783228,0.24525574987674129,0.08244944789039058,0.21686198197580048,0.2170857425433781,-3.682364574056828,0.8868029368425419,0.7908421585644292,0.8504845161562467,0.8243071459785393,73.3372118894818,-2.661597370386548,24.592936233298765,0.8307008049424129,0.5194689883364493,0.3811598794541209,0.13877591022688293,0.4361378741820805,0.998998755383826,0.47940599004586854,0.8065015995018333
1023,pythia_topp_1.0_temp_2.150000000000001.json,0.020520941823215424,0.25478957547397435,-2.900933631735001,0.16786154670006342,0.04994655990879526,0.13754183668258985,0.1535093573325362,-4.5065681114942135,0.8506304726810876,0.9499606855592785,0.8609335031888733,0.9967640947722242,404.5767364517746,-6.519771410247505,1942.2558587203466,0.9941711537411657,0.01562870947991191,0.9778834827846281,0.24403295866732344,0.7576264199340418,0.9999714957210487,0.6125391474467718,0.9236522469341097
1024,koala_topp_0.8_temp_2.100000000000001.json,0.027463304716237084,0.27960863177952533,-2.8761763741114814,0.21875490984315415,0.07250753157719142,0.18514234121007428,0.20424028546920975,-4.316856399566712,0.8472010389955823,0.9245302065670964,0.8065273860005753,0.9978473918113059,350.8790446723632,-6.508464538550078,4235.581400969047,0.9700125261943886,0.044788479192065626,0.9437654368481389,0.24741702477827557,0.7093326627479333,0.9999759313099847,0.6690053717944331,0.9316619698346438
1025,blender_bs_2_temp_2.4999999999999996.json,0.008850656848420107,0.22646156901564823,-3.183753381989045,0.18230393157325164,0.0326796632129525,0.1532855239482605,0.1532075719507612,-4.573204765338936,0.8679166694800696,0.6371800968956202,0.5724410326175824,0.6700737205696669,149.10362495268294,-4.674804129427894,189.3575859415076,0.9960326945742463,0.04497175935952687,0.9315289515893393,0.17834444574414163,0.675118666071646,0.9999622544926966,0.4317951452188597,0.6984199566426239
1026,blender_topk_70_temp_1.8000000000000012.json,0.021249973296819862,0.2763938445408764,-3.1389953055697117,0.20162414890455177,0.05874976373455664,0.17182580707270137,0.17188469445749724,-4.000774053867929,0.8752510728601941,0.8108565437034364,0.8467613797500978,0.8015394025341792,148.06899106273934,-3.9414486999323635,87.46674727802369,0.9742241362384193,0.14566797945066282,0.8057610702404909,0.15513779254950838,0.5375815821559206,0.9998375237704756,0.46774755799041723,0.8062132875657153
1027,pythia_topk_60_temp_1.4000000000000008.json,0.02382230675585233,0.2703056124981376,-2.887053742616592,0.18318425138300132,0.05802645272273493,0.1516424562530476,0.1695542100246648,-4.159536855015344,0.8570942070058926,0.9528954763719877,0.8736346648352019,0.9974840518109546,340.57653366602665,-5.8013166570448265,1210.016610137251,0.989053688513958,0.030604828358784395,0.9580133113107152,0.21435902331909207,0.67747377686496,0.9999708750085505,0.6327525809377372,0.9363238838844689
1028,vicuna_topp_0.7_temp_2.150000000000001.json,0.01905733085944697,0.23606522980011618,-2.8428704115097414,0.14027380716208876,0.04706732751729506,0.12098384661979977,0.13200234259334193,-5.923379102068578,0.8035614592039991,0.9713263151914165,0.9232307052867812,0.9950151976817595,945.1618977981876,-9.276654425964656,12142.225811732596,1.0,0.0,1.0,0.4867989223610091,0.8600622614982928,0.9999749624657488,0.6556846628148475,0.8474615179730173
1029,koala_topk_70_temp_1.8000000000000012.json,0.02231111319843859,0.2653945497243884,-2.9655837851440263,0.17676691830619307,0.05409222224231827,0.14632178780589306,0.16316868043801483,-4.493165008290736,0.8515347754190823,0.919631907552589,0.772575198900851,0.9965629947328855,367.0283133805581,-6.42196486839743,1579.6232116747092,0.991126273703205,0.017036922091108065,0.9779966937714449,0.262357990406463,0.7565523671397493,0.9999760372008016,0.6397033350202507,0.9284298221047833
1030,pythia_topp_1.0_temp_2.0000000000000013.json,0.020828392272276033,0.2574343485934045,-2.913177784435257,0.16729633091481705,0.05011296806948106,0.13794204949133526,0.1523666856153009,-4.454875443168059,0.8517770694945762,0.9500930012528332,0.8617097163662698,0.997251982679348,401.5198118261763,-6.472769894262408,1507.9845567883058,0.9928338679873036,0.015094120183191147,0.9794676597722376,0.23548023098878243,0.7444964818208557,0.9999712761155589,0.6147641192875309,0.9237004977222607
1031,pythia_topp_0.8_temp_1.3500000000000008.json,0.029053546719849145,0.28615691747782035,-2.8575862883804795,0.19572763379079977,0.0665484108049112,0.16374675844724196,0.1816664971544445,-3.9312446792283375,0.8595845946568048,0.9547005552856727,0.887397836662315,0.9976017816749986,294.33327189390894,-5.26570584158612,1091.638362198654,0.980750094198806,0.05655875043023719,0.9218973109648834,0.1894382194542995,0.6054844032372122,0.9999661186415112,0.6447057300555205,0.9453542931471953
1032,koala_topk_50_temp_2.2000000000000006.json,0.03013182234909348,0.2888431612876403,-2.839177293505124,0.23333714014488643,0.07863220731575807,0.19782941418439265,0.21846761510314652,-4.5701688356055525,0.8346489339409945,0.9404174341225332,0.843859003176046,0.997741913150451,392.0147256900401,-7.350851511765717,6231.220442734357,0.9807388833789472,0.028623511655460877,0.9646820132025977,0.2915598290598291,0.749243039657337,0.9999788126391256,0.7122331083059789,0.9208533664351565
1033,pythia_bs_1_temp_0.6000000000000001.json,0.03319725057356053,0.2910217216924942,-2.8262615694192226,0.19513899394158501,0.06930947875911403,0.1651334705313317,0.18311977785382832,-3.8019369248158945,0.8617687302385877,0.9652082858044742,0.9199743486669667,0.997855628241518,278.8782584625811,-4.985867969866032,966.5397307298,0.9795273940093405,0.07636646396479946,0.8980518618358101,0.16299063507497058,0.5308003360991492,0.9999589167520374,0.6513290665222552,0.9520428890926028
1034,vicuna_topp_1.0_temp_0.7000000000000002.json,0.01959459339338918,0.23725200267756075,-2.827162480425978,0.1414895500126673,0.047163385342077715,0.12203404739042023,0.13302830388672704,-5.855806493568038,0.8012644932241383,0.9654282269345195,0.9043243834223945,0.9955241498584021,979.3802547472559,-9.315303935436125,12351.102716473308,1.0,0.0,1.0,0.4827724058666267,0.8578859705317105,0.9999727489116913,0.6704069911418314,0.8526016488178579
1035,vicuna_topp_0.8_temp_1.600000000000001.json,0.019028212532332823,0.23551807506494785,-2.836783866963549,0.13778976690145772,0.04600908599620185,0.11871101202348747,0.12954904826930214,-5.953272153475958,0.8031297731017302,0.9698675685378637,0.9182305006442857,0.9953007512317152,943.0300196997232,-9.287325545168793,12138.39345760343,1.0,0.00035938034382372743,0.9994188860574366,0.47778543985814204,0.854340251477049,0.9999728023647545,0.6487499382608162,0.8431380650622095
1036,mpt_topp_1.0_temp_0.8000000000000003.json,0.03132911261889725,0.28717860569138026,-2.828022714547499,0.22989247053831835,0.08217468882708134,0.19987017899760118,0.21631520801467613,-4.0764714833013045,0.8584219368999612,0.85047063346336,0.7416868593598827,0.998274150317561,282.34623009450024,-5.259594932797429,1136.1291701713303,0.8141664285325552,0.20744271569571665,0.7558615158323436,0.20052699141949867,0.5545028667319256,0.9999695358152141,0.6484453749501394,0.9187663445204407
1037,vicuna_topk_40_temp_2.050000000000001.json,0.019007205101476587,0.23508304560091667,-2.8413504098723075,0.14349316425876363,0.04805784504617468,0.12396103011989251,0.13512973540693793,-5.868619388473297,0.8048951084723692,0.9621221207286558,0.8944588215223314,0.9954488203377427,939.7714092643688,-9.25419916811437,12008.588080118669,1.0,0.00023803644228104315,0.9995730102010167,0.47195104181844677,0.8544549527127925,0.9999753530015927,0.6771240594809901,0.8461995082011518
1038,blender_topk_70_temp_0.9000000000000004.json,0.06799284070571791,0.3294663988785707,-3.0495811418923204,0.291213641012521,0.1134627959852154,0.2659298975834464,0.2656581742718739,-3.5910692932849417,0.8968273855760723,0.7299956564318619,0.7909489262363728,0.8542499923597409,41.85900717305194,-2.379375990404447,26.956589921407236,0.6200911806661091,0.6305184987924213,0.28496256906713896,0.1641917094799071,0.44690031034743777,0.9949269711612938,0.4980937896785373,0.8403718654189505
1039,pythia_bs_2_temp_1.2500000000000007.json,0.03216148333979123,0.28755764300845255,-2.831823085884532,0.1821752543388379,0.06515258959725378,0.15458640418000474,0.16971243984923434,-3.7263796260218345,0.8581123354439745,0.9666819340695304,0.9159077123826108,0.9976238983427594,314.832239409858,-5.264807458781455,1264.8494292185424,0.9882714603723274,0.052882351236400865,0.928646776630995,0.15206835816632552,0.5038033937975425,0.9999529896136037,0.660660984729956,0.9467419402520798
1040,vicuna_topk_40_temp_0.9500000000000004.json,0.019074224920601453,0.2354375158246158,-2.839744039253147,0.14322828743427052,0.04786896764629636,0.12388601374417396,0.13488211514179377,-5.8743450292843375,0.8051494908834507,0.9600550064900366,0.889327448060873,0.9948909681044026,930.7796189074872,-9.251843888501758,11886.098632989573,1.0,0.0,1.0,0.4753283462072663,0.8557228840438551,0.9999758866363633,0.675972845547185,0.8451923184649262
1041,vicuna_topk_70_temp_0.7000000000000002.json,0.019214800594489642,0.23695441869918682,-2.847049171198346,0.14083625217236884,0.04753537165112204,0.1221302590322589,0.1329420486160798,-5.9408122377548525,0.8044631138951601,0.9660971223629653,0.9064385168614412,0.9954812116398363,903.4842698535615,-9.202419326056736,11558.502057892701,1.0,0.0,1.0,0.5241592193373329,0.8735353432210962,0.9999752705823444,0.6600878501165367,0.8396828880259218
1042,pythia_topk_70_temp_1.9500000000000013.json,0.020521908245399574,0.25488104823269003,-2.8968471189240415,0.16652198280824376,0.050015877817031255,0.13596699782482935,0.15229542052684014,-4.507756427915875,0.8500719137325554,0.9439790492428813,0.8477658318902441,0.9958115225445053,413.8522590287889,-6.593511198484846,1626.1653507448716,0.9912320119241118,0.015582488540866635,0.9780717007816665,0.24608171466845277,0.7596821337230545,0.9999700644331609,0.6122808400877492,0.9214139521861064
1043,pythia_topk_70_temp_1.750000000000001.json,0.02206233718503417,0.26234747249113327,-2.884609660966124,0.17253476249894534,0.052186238183138875,0.1426651330481386,0.15928831348252065,-4.3732872776134695,0.8534856622586986,0.9475130978937665,0.8583284623339045,0.9970781173639164,386.14449508449076,-6.340961938142952,1945.030245619937,0.9888816144520195,0.024983440400818832,0.9665558065516537,0.24431738623103852,0.7381248207970945,0.999972995393023,0.620494983328846,0.9225828377487986
1044,vicuna_topp_0.7_temp_1.9000000000000012.json,0.01904549255973727,0.2357835231148254,-2.84959477944699,0.1394851751243284,0.04664542599745038,0.12046131018952022,0.13119451994692827,-5.909244341458491,0.8036761652969406,0.9716519181561108,0.9233120321702676,0.9955055926271336,950.7114798141156,-9.269276372589484,12242.833956249511,0.9999122618457603,0.0,1.0,0.48651957783382715,0.8618439217851853,0.9999741018415692,0.6566717855796547,0.8453826542219561
1045,pythia_topp_1.0_temp_1.0000000000000004.json,0.027916682933457653,0.28524298506859147,-2.8482216101490665,0.19168337694382384,0.0639050094187063,0.16035726364816463,0.1781998770106586,-3.9432978249026207,0.8594260408668097,0.9596320803321661,0.8947602215240059,0.9977888405800821,305.24545286785116,-5.37940514925919,919.63724781573,0.9877540635867063,0.042192577305998034,0.9392223024920708,0.1883,0.6046356597097585,0.9999599919648829,0.6470081873073845,0.9461373935690623
1046,koala_topk_40_temp_1.4500000000000008.json,0.02805090507575704,0.28379992751503974,-2.8780421533422147,0.21385180619292643,0.07286571088609196,0.17951754354004873,0.19962047381002157,-4.212679872293033,0.8454994848949876,0.9389238789873591,0.8385852257371428,0.9977501657658923,339.076955241671,-6.343708406663768,3742.730589132832,0.9814554480148979,0.03507898960834445,0.9528482538481364,0.24763733461342294,0.6961927442550954,0.9999773277190023,0.6866187785186605,0.9313550113489429
1047,koala_topp_0.7_temp_2.0000000000000013.json,0.026369080874990874,0.28409534610036913,-2.9108058815012,0.20120144205319654,0.0656626635094118,0.166190595117248,0.18673754591617397,-4.200162678061124,0.8542486023090645,0.92690571623098,0.7978553581848202,0.9962161992320078,326.4057419005769,-6.0210074413216175,2347.4529751063515,0.988665329716235,0.029557640355683673,0.9611497720606229,0.21382289416846653,0.6738530621077689,0.9999759799253964,0.6563119839929149,0.9410862184749292
1048,pythia_topk_50_temp_0.9500000000000004.json,0.029782907143340396,0.2841807938884832,-2.837668979514338,0.19507762885278612,0.06681753522029514,0.16529505430700736,0.1807686513818591,-3.9016722920901312,0.8601618200122474,0.9548018947627596,0.8888514390592738,0.9977382997233787,298.8086176916472,-5.277149484414654,1306.3517979760904,0.9793718313215857,0.06748710423760632,0.9077517630699974,0.1843326241316552,0.5849577776023992,0.9999642766310362,0.6435496355584246,0.9387835212917868
1049,koala_bs_2_temp_0.7500000000000002.json,0.03544439265128168,0.294351017519168,-2.7929145359921312,0.2438069037980009,0.08879750983849613,0.21497973499764655,0.23055393072629088,-4.0289162547889354,0.8636842384964287,0.8364209323830064,0.7683430819368346,0.9984699791084549,249.33193235748783,-4.776888191545369,822.5084673294327,0.7464908469237095,0.27912635814563325,0.6697742723582796,0.15335980569798374,0.42841105007818453,0.999967271734574,0.6371778760680216,0.9225928232387335
1050,vicuna_bs_1_temp_1.8000000000000012.json,0.019469835549495808,0.2379294024384704,-2.8454839737716324,0.14336774706444338,0.048321001618925614,0.12375810942738925,0.13489915457079116,-5.876515593461857,0.8046333529428394,0.9482368490042141,0.8529075539917247,0.9951900838611121,891.5319115386542,-9.221099536513556,11447.08859729668,1.0,0.0,1.0,0.5119716895893986,0.8684291818977501,0.999974421664087,0.6715905462990782,0.847046159672549
1051,pythia_bs_2_temp_1.0500000000000005.json,0.03336004565823995,0.2902787495070667,-2.812640833920372,0.1909393704441707,0.07183114098130558,0.1639985357483991,0.17875262112874307,-3.674511758860701,0.859487416629562,0.9585509972434675,0.9051470107808349,0.998268600097878,288.09428271150193,-5.030880989197853,1658.0125711633332,0.973523133397781,0.07079296390094718,0.9047140716190264,0.14634393870198406,0.48138796334860473,0.9999516829101738,0.6597695019028946,0.9549196750664699
1052,blender_topk_50_temp_1.3000000000000007.json,0.03716417784515814,0.29672150657596813,-3.1444295368834823,0.2289924552320468,0.07820339544805349,0.20156152169353397,0.20164216920414924,-3.7153211834435473,0.883446128609663,0.8300828444059372,0.9216170976810636,0.8210333681005479,98.49590386238592,-3.0923080579419686,40.79784945522076,0.900629968676664,0.37422013733997245,0.5358464222885695,0.1351362789910276,0.42814847547503315,0.9996672197429832,0.4573125378909952,0.7990840696848701
1053,vicuna_topk_40_temp_1.600000000000001.json,0.01899769080280993,0.2351692222114026,-2.845547180913971,0.14152178845109545,0.04753864522835728,0.12250211591272472,0.13322594962523504,-5.877665061511114,0.8047649003341346,0.959995887326146,0.887884231890367,0.9955135683616799,940.6887873161147,-9.262611734939266,11935.13607938875,1.0,0.0006458370995290967,0.9991687514215077,0.4726223386197197,0.856013916500994,0.9999748088553817,0.6780731152437015,0.8518022046870513
1054,vicuna_topp_0.8_temp_0.9000000000000004.json,0.019072343618799597,0.2359012598991972,-2.833686766022432,0.13816216676777848,0.04635630545300609,0.11951413338439648,0.1300147812722045,-5.947279454233174,0.8031970236846105,0.9671249434589548,0.9094837665420099,0.9955153738807342,936.6960250050561,-9.274863998013334,11924.693961278592,1.0,0.0,1.0,0.48093523405514726,0.8547587741478709,0.9999733208893297,0.6514335029528948,0.846172533431025
1055,blender_topk_50_temp_0.7000000000000002.json,0.0594358759008218,0.31343170628757216,-3.089621623317321,0.28288720970753517,0.10645210236525754,0.25968589396776465,0.25969515631478,-3.6264668017446637,0.8955715688053735,0.712547247683288,0.7762163748272737,0.8299438528651999,41.01358777544992,-2.2926681524952195,18.979126803905565,0.6141111197685437,0.6557951942600716,0.25362644459157274,0.1486725663716814,0.40709987049592444,0.9971360807906172,0.482096920361022,0.8189809738372813
1056,blender_topk_40_temp_1.750000000000001.json,0.02420219854220398,0.2778659043552568,-3.1553280876729195,0.20973766877674543,0.06168853225529145,0.1814598223157574,0.1813645484793765,-3.9326795308527824,0.8789944371622884,0.8255236815631596,0.890890128081826,0.8043095346033141,130.48439644126694,-3.718620955624988,77.22058042146072,0.9666926191676269,0.19720750437064277,0.7366473021711591,0.15786541889483066,0.5248360971847281,0.9999062114344809,0.48183895011464195,0.8101433872045549
1057,pythia_bs_1_temp_1.8500000000000012.json,0.0209622071728324,0.257990344920414,-2.8897754343932043,0.168065306376462,0.0506791905182899,0.13755049468401867,0.1543256528316349,-4.394637895490459,0.852579504191756,0.9469124694574378,0.8512616906698709,0.9968015836451001,396.49560346103493,-6.390175422937221,1414.4375446028632,0.9945201393650833,0.01784158114375183,0.9753754747789806,0.23136863136863137,0.730832973868822,0.9999708587038733,0.6178198029587646,0.9300780594572873
1058,blender_topk_70_temp_1.700000000000001.json,0.02669720651583785,0.2783884180751015,-3.1379583503058055,0.20937157778939394,0.06253655845409167,0.17859674426232042,0.17875334288891165,-3.93559907242387,0.8775914299464178,0.836325535161914,0.8827465406015735,0.8247783081792377,136.53213037848818,-3.7576601828328844,78.56820833247433,0.9652045391620634,0.19500693331781566,0.7400499303235482,0.15400166058987041,0.5298281092012134,0.999890032416594,0.4721672877833576,0.8168323970281282
1059,blender_topp_0.7_temp_0.9000000000000004.json,0.06495640627078202,0.32036131423632186,-3.05141166820077,0.2917839702443812,0.11082152377165388,0.2678451084653015,0.26833386788487557,-3.6095528299201707,0.8973299328215375,0.7278329051879263,0.7905092113100626,0.8594111920329033,41.20014302182133,-2.3657383585621647,24.64956765690995,0.6121915572836572,0.6370991548877375,0.2738872297726528,0.16515739542906424,0.4621399814183958,0.9955836172497463,0.48659635644279164,0.8204578303728245
1060,pythia_topk_70_temp_1.1000000000000005.json,0.02778883625469002,0.2783266926352179,-2.8718010574161172,0.18922498604428595,0.06345482083210065,0.15776479759168516,0.17542814150051766,-3.9940968620514345,0.8582237970255658,0.9508274237211847,0.872582387789347,0.9977471427114789,318.1410064994931,-5.535807334065936,884.0014538715769,0.9834645213253379,0.046680693888530196,0.9348339290843692,0.1980952380952381,0.6238618205798058,0.9999666390772572,0.6423799817362624,0.9396223607169789
1061,koala_topp_0.7_temp_2.2500000000000004.json,0.0257020898615519,0.281282374431483,-2.922367009645951,0.19931975671230934,0.06418697749637106,0.1655046576461487,0.18497238199661403,-4.284451623240072,0.8530409172446073,0.9296447487626949,0.8059392577668875,0.9974402499820044,339.8320438003354,-6.184297399808807,2262.5657549732323,0.9864434710249194,0.028407195606433365,0.9628587295586253,0.22338133277275593,0.694424955475201,0.9999756964748513,0.6484822630882263,0.9374176471014479
1062,vicuna_topp_1.0_temp_1.1500000000000006.json,0.019580063489936666,0.23762087731879833,-2.832055345326961,0.1413706524502082,0.04750912288057585,0.12221195462234488,0.13314321249228886,-5.865222045080456,0.8014957596639354,0.9612558594748524,0.8908601806905935,0.9959283579805333,978.177960347007,-9.300519070071793,12240.89231327515,1.0,0.0,1.0,0.4816909869096188,0.8571428571428571,0.9999728685390495,0.6691283760722988,0.8506223191637807
1063,blender_topp_0.8_temp_2.050000000000001.json,0.02483252986616136,0.27699641540100217,-3.1125561166144085,0.2047340127903823,0.05958260110945681,0.17491521602856408,0.1749165098692412,-3.9774069451616856,0.8765515499936793,0.8344066889279659,0.839217498088079,0.8405697524222944,146.90393097544748,-3.917620804662262,84.54346831650302,0.977989569721042,0.14556849289259616,0.8007799129654009,0.14711057443505263,0.5347125451102297,0.9999315036322646,0.44409842423363055,0.8023213752146945
1064,blender_bs_1_temp_0.7500000000000002.json,0.028324790519142717,0.2650584454133935,-3.141771512303897,0.22245820003054123,0.06397736154551378,0.1963481963441795,0.19609374228835402,-4.078481431953415,0.880799705017067,0.739364954488982,0.6605438375053106,0.8060653633216418,86.01098753742934,-3.291600425580661,48.510557200153755,0.9272691880354131,0.2959706866506142,0.6076620005578477,0.168650891666255,0.5555728760717069,0.9999176972734187,0.47486687305277003,0.7382108046232773
1065,pythia_topk_70_temp_0.6500000000000001.json,0.030832380755955714,0.290466041472383,-2.8240570570220926,0.19385556179791225,0.0678956487806158,0.164216484397269,0.1809237287335197,-3.7969238539496977,0.8602411739811868,0.959194916110159,0.9018026026873511,0.9980369873777898,286.3554086809995,-5.114034685474311,1042.0031268099992,0.9791236060381633,0.06937217826463189,0.9077848252981923,0.16887493889732177,0.5450344590847879,0.9999577489668477,0.6480250565674835,0.9506563978243567
1066,vicuna_bs_1_temp_1.550000000000001.json,0.019567110347364008,0.23803207363067203,-2.842416867942275,0.14380329849203194,0.048154490942566394,0.1237519227973145,0.13512105915565836,-5.854521222487241,0.8042255738574661,0.9480793614015314,0.8517914008142304,0.9955047748251287,894.948755709813,-9.221499971568491,11569.065684680021,1.0,0.0,1.0,0.5152502969196169,0.8680233311730395,0.9999744937510672,0.6736635680129389,0.8536773226914446
1067,mpt_topk_50_temp_0.6500000000000001.json,0.03264836465459653,0.2877348600846205,-2.811548456101714,0.23459757739204434,0.08261025107801545,0.2053096535673018,0.22080163351627913,-4.020454006109065,0.8616168985147037,0.8465723311488396,0.7645736153720214,0.9984266356021942,264.9710693902591,-5.00733638399529,1010.3535978312112,0.7801395713299322,0.2425615015991931,0.7147874507818198,0.18605871854988276,0.5189455745313463,0.9999689335574606,0.6410213016675326,0.9242501014055972
1068,blender_topp_0.8_temp_1.2500000000000007.json,0.04579329322046426,0.31050071998257134,-3.0722017841253106,0.24571123509574352,0.0872766613492336,0.21676152324467848,0.21662190777947016,-3.661523807144356,0.8873440699132984,0.8476368280395732,0.8956295478481312,0.8712172010448763,90.25527935162044,-3.0124534290189215,41.02899465860443,0.8833443734106132,0.40321585880724353,0.504720448606586,0.14854394870424792,0.4541006523765144,0.9980157219276639,0.4642064104636829,0.8472133906411645
1069,pythia_bs_3_temp_1.550000000000001.json,0.029577863207413964,0.28394828769762764,-2.84362038975966,0.18001956190121493,0.0623045602242798,0.1502139195389185,0.1662514427695551,-3.798513662600087,0.8593343384638578,0.968396523149634,0.9156087336417921,0.9979983027091246,316.9408064771566,-5.279782592570098,914.2683317898683,0.9928794749686205,0.03469165118218087,0.9511790296653394,0.15632998171846435,0.531359618352743,0.9999659501001209,0.6492249174472803,0.9523212288203976
1070,blender_topp_0.8_temp_1.0500000000000005.json,0.04983844757344955,0.31491932687294494,-3.0698921811843443,0.2628086951065273,0.09360624127836442,0.23431495297752494,0.23435872673090555,-3.6190068930805563,0.8914353353585414,0.8206979092559075,0.8992744814384055,0.8732993240326009,66.9507431683547,-2.665114464210414,40.2774648664111,0.7787742821799847,0.5302365126887867,0.37682220458426385,0.15529324972334932,0.4508593358918739,0.9985871503133334,0.48222707225409206,0.8262020970012559
1071,mpt_bs_1_temp_0.6500000000000001.json,0.0335579217321725,0.28891368893090114,-2.8187399343522137,0.23671548057107294,0.08421028905874034,0.20676649526484886,0.2230007668513677,-4.001833761622289,0.8621460139034746,0.8439175675237478,0.7593116482776587,0.9986212837074945,263.8785808884537,-4.970973827947855,1055.455396683723,0.7770505381779481,0.24143228580029502,0.7141053759230892,0.1859135039717564,0.5159000256156915,0.999967353914926,0.6392773093584783,0.922648819189571
1072,vicuna_topp_0.9_temp_0.9000000000000004.json,0.01919146225372885,0.23599036407289098,-2.839870977975085,0.14407874071022528,0.04800392882148613,0.12429749770615658,0.13553681507359083,-5.918682786888016,0.8012033154467543,0.9692802667264242,0.9155924599237445,0.9957235148531163,1004.0826618076287,-9.391824245510183,13707.781885658887,1.0,1.1369298214041413e-05,0.9999749544409041,0.4862981885740827,0.8630885263975544,0.9999749085348928,0.6754942357480407,0.852000585663877
1073,vicuna_topp_0.9_temp_1.9000000000000012.json,0.019195580049100918,0.23641723270713494,-2.8336708127616164,0.14392308343018492,0.04804471582204459,0.12411792356279228,0.1354703552889811,-5.908752187698303,0.8007148482159288,0.9701064633984318,0.9186885336656083,0.995431712371314,1010.7013006028911,-9.400969568439603,14044.559560214555,1.0,0.0004143234794441117,0.9993598939677041,0.48595567527856004,0.8621131109270277,0.9999757809844428,0.6742533236323951,0.8482876796917411
1074,koala_topp_1.0_temp_0.9000000000000004.json,0.029713670745807438,0.29017996628425086,-2.904652078607995,0.18576089405434643,0.06346747102671439,0.15456799017991468,0.17368635530465099,-3.9750627766630213,0.8567023611737635,0.9132050974312473,0.7581689996880893,0.9978860897984437,313.22610536135886,-5.544698278631314,721.4391286214793,0.983584296773321,0.02623896713481761,0.965772508597559,0.1877835266423089,0.6092049367820426,0.9999753739647492,0.6600527492816558,0.9530068392938148
1075,vicuna_topp_1.0_temp_1.750000000000001.json,0.019542853653284207,0.23785429168149563,-2.833472350436843,0.14199648142217208,0.04760952503780322,0.12243309654279705,0.13355652790564138,-5.862394976472568,0.8012933483224116,0.9621882009298083,0.894095832269709,0.9957262332549315,981.4651657767255,-9.313449924172216,12356.832936863539,1.0,0.00042091027274136864,0.9993532235040985,0.4823626538577004,0.8576743470005644,0.99997412549231,0.670773433017468,0.848272270257986
1076,pythia_bs_1_temp_1.8000000000000012.json,0.021727392440379367,0.2602617414292424,-2.892813467131349,0.16969026747120947,0.05206753178712127,0.14108646210670006,0.15697417666444308,-4.374042463684846,0.8527412274796403,0.9523190053976708,0.8681381050965229,0.9965582119080729,390.7313019090066,-6.349924983929096,1527.5870596618192,0.9945232791442545,0.015110010928764878,0.9792144962520778,0.23618944078276824,0.7285009153477162,0.9999732957454864,0.6189804077745679,0.9271109173977692
1077,pythia_topp_0.9_temp_1.1000000000000005.json,0.0282773153151191,0.28530097714736097,-2.857279945530729,0.19115298234482364,0.06461978599267583,0.16080038561425494,0.17802368934129947,-3.9082100298218356,0.8602040724190538,0.9549322299771873,0.8903054725944279,0.9977435107699377,300.48621828426184,-5.278259930786157,1147.702409132641,0.9783249115660329,0.06975494289157007,0.9070824441038128,0.184842327086626,0.5923629158840028,0.9999648546408078,0.6490365771020582,0.9418418842455548
1078,koala_topk_40_temp_1.3500000000000008.json,0.028546153445697307,0.2832155421972318,-2.885681031103841,0.2118216831398721,0.07097741771138759,0.17893148999223757,0.1982387902924551,-4.168111004189164,0.842910488048393,0.9326088285971555,0.8173925673610158,0.9977650490695823,343.4662017612005,-6.414164707221941,3574.632284164356,0.9834176056717376,0.03159100886689227,0.9597583980972718,0.24535820763349767,0.687429666352383,0.9999758512797002,0.6920859825635004,0.9309286980298096
1079,pythia_bs_2_temp_1.650000000000001.json,0.028818740167163404,0.2822698317253569,-2.8624995933744857,0.1822537453682227,0.06213855663473755,0.15147028967934206,0.16882791000999467,-3.8417434044973646,0.8588222514890239,0.9646018254071845,0.9109379423381673,0.9973974055899886,318.0173835266035,-5.372864808828313,947.4028266720612,0.9874436752216003,0.04558860276251884,0.9383458324298597,0.16642144842242929,0.5607709045694746,0.9999603169236728,0.6479041430061471,0.9451736837629237
1080,vicuna_topp_0.7_temp_1.8500000000000012.json,0.019094444389914762,0.23638384803386506,-2.8457991451562528,0.1405962529718563,0.047001237259489535,0.12138775802885872,0.13222235499961021,-5.926054463357868,0.8031922688106735,0.9678226757689103,0.9121884370986678,0.9952252625463482,957.8434198713959,-9.308136945119438,12595.423790210067,0.9999987221529912,0.00022497627702057659,0.9995918001363778,0.48792734253858083,0.8613711488481239,0.999975772802242,0.6518265788923046,0.8452738385940557
1081,blender_topk_50_temp_1.4000000000000008.json,0.03528411247237954,0.29828298281505244,-3.142349490660704,0.22719853932128392,0.0769083687746695,0.1985263007853137,0.19860950248980383,-3.76737419995134,0.8825297335942904,0.8268412025335093,0.9085249287554015,0.8152878994117715,105.3535535553696,-3.2175000618774034,45.11332384464684,0.9244902150027945,0.32821357818348657,0.5863501852984606,0.14228941330711242,0.4604015378043571,0.9996984827375125,0.46047938948045514,0.812773516939632
1082,koala_topp_0.9_temp_1.3000000000000007.json,0.027967242269179765,0.28504521069667804,-2.903886962928371,0.19931482605439613,0.06716851619334877,0.16608190569006032,0.18640928554155006,-4.117594214145072,0.8532727252027553,0.9249056921081369,0.7957425146568511,0.9976000026734415,344.53737699075714,-5.965062831211178,3715.398554263674,0.982092551168349,0.03161884552843063,0.9577185253215709,0.2175427485750475,0.6566480568052468,0.9999750408237588,0.6518932616633022,0.9384441007888
1083,blender_topp_0.8_temp_0.8000000000000003.json,0.06610337434591093,0.3240998004650397,-3.039899222836466,0.29441793451569637,0.11534134994815445,0.2711106183960503,0.27117056084480695,-3.5969345395216243,0.8977911797816863,0.7224482167724218,0.7597340806956646,0.8629594734266066,41.703970814683025,-2.392448895693293,32.73293515216008,0.6221064149914705,0.628678923567272,0.2775895817337619,0.16136656639449937,0.4537179882752237,0.9973962024556013,0.48377880133046414,0.8238790422171273
1084,blender_topk_70_temp_0.8000000000000003.json,0.06671500341374227,0.3256115544823335,-3.0538871594086916,0.2915060059167466,0.11346553538691954,0.26731158415032175,0.26749871249856705,-3.6079557340943027,0.8966459190558814,0.7154795174124402,0.7654036090206444,0.853432354699282,40.91928193465126,-2.3154659328059384,23.248456547227843,0.6043513124337678,0.6537952719077404,0.26067240311571876,0.15833860425890786,0.42823671680145114,0.9949897661775291,0.49955395718136864,0.83751628320862
1085,pythia_bs_1_temp_1.9500000000000013.json,0.02205376679630919,0.25937139808568643,-2.8903681568965642,0.17389064310620206,0.053633326538929445,0.14392315637815783,0.15985144519694688,-4.393218709853943,0.8536728944830999,0.9500211048951398,0.8628083254122261,0.9971654858283385,379.76597841475325,-6.2500467023137025,1428.9966392494505,0.9917272337799867,0.021489081409932994,0.9677071543127037,0.23328394147064271,0.7340617149357729,0.9999711974589285,0.615354851336183,0.9233734392559152
1086,blender_topk_60_temp_0.6500000000000001.json,0.0646835523866138,0.3171495094907382,-3.0807909515195475,0.28448366895244304,0.10970880613877779,0.26121725807287755,0.2611826469895642,-3.6839341985916567,0.8962655262741631,0.7046811503694841,0.6899407484483042,0.8468495299844263,43.898826765897645,-2.5085442910656006,42.52925334932794,0.6589404271053236,0.5966809948235573,0.3113345727981636,0.15743582589285715,0.42337681811366024,0.9967684768334419,0.5110808981802755,0.8317797756623215
1087,pythia_topk_70_temp_1.3500000000000008.json,0.024342317680917085,0.27109009166135495,-2.8745581207867854,0.18398655628125787,0.05870760610700344,0.15299029859599056,0.1702067240547513,-4.150362633989904,0.8547411518010921,0.9492100984062075,0.8650624621578337,0.9974825354759583,341.4745477356581,-5.845276970503924,1595.8194929670788,0.9865327163504627,0.03601750792537172,0.9502433974017168,0.22041449246824849,0.6814786777693667,0.9999615016705049,0.6358123686396049,0.9287466944049753
1088,pythia_bs_1_temp_0.7000000000000002.json,0.03412202535589925,0.2954956177837849,-2.8277412243859326,0.19883879285992878,0.07299187723020012,0.16904407503797625,0.1863251441692228,-3.815105660167151,0.8614867384543639,0.9582667362377332,0.8993293777413477,0.9980081015813327,275.9204737613602,-5.023608739867846,900.4465343187295,0.9788621683252385,0.07559400947991962,0.8999993037594685,0.17341632524424835,0.5552888505313124,0.9999644424251182,0.6515712111232754,0.9465240523189247
1089,vicuna_bs_2_temp_0.8000000000000003.json,0.019181890438662638,0.23678997586030445,-2.8486809400852793,0.13584358464643734,0.04522091015437285,0.11693787523879216,0.12792930479244108,-5.962910608442608,0.8041417786855258,0.9708636429696655,0.9208308780674822,0.995506646578202,925.3494396696467,-9.207332211502514,11313.74373954621,1.0,2.4592533375798245e-05,0.9999464925993262,0.5639713916757724,0.875248281130634,0.9999697072233609,0.6453458290091736,0.8410441532436168
1090,pythia_topp_0.7_temp_2.100000000000001.json,0.02327819456069274,0.27121078725448816,-2.897692983637831,0.17913368975110916,0.05680899629151942,0.14763705415839243,0.16504024521565216,-4.1368891465401125,0.8569663367075528,0.9532689907715111,0.8730540805483692,0.9972452610910297,339.93834044758444,-5.760398797571002,928.720897904359,0.9911885377021001,0.0275163859020773,0.9622191630220165,0.20118301856035026,0.6580597477529028,0.9999674340646587,0.6270964959401167,0.931929529294603
1091,vicuna_bs_3_temp_1.1000000000000005.json,0.01935419065636039,0.23743713236500125,-2.8386196870364264,0.14292777854583827,0.047991631377200944,0.12330184638329467,0.13475264589424185,-5.917008581524621,0.8051046046441447,0.9720353186760856,0.9245667372474463,0.995415366245415,888.4546159686374,-9.21477985643667,11605.761324969208,1.0,0.00020655640636406083,0.9995862235066915,0.4868825041811238,0.8564882369505671,0.999975333949607,0.6658968121888403,0.8480963209776473
1092,vicuna_bs_3_temp_1.0000000000000004.json,0.020109001538900665,0.24100958692013147,-2.8364438507146015,0.14838532255437428,0.049791060196062914,0.12795028808173814,0.13931562324990537,-5.876331568719868,0.8044369907560711,0.9721040379697501,0.9244757894052609,0.9955627275612168,874.5088018402281,-9.15694992208042,11359.204756785972,1.0,7.644736248318184e-05,0.9998360681596726,0.5014822134387352,0.8568797052699023,0.9999745776634178,0.6683982982186373,0.8456966610436882
1093,pythia_topk_60_temp_1.2500000000000007.json,0.02442018795270465,0.2709457324673705,-2.8692148779938837,0.18136414434430947,0.05913803945012704,0.15244591755096554,0.16806556908437603,-4.077681025904501,0.856342194135299,0.9519875650737493,0.8737972511918928,0.9978354008259898,333.3304314994222,-5.696803495560203,1321.26898731059,0.9855157097016853,0.03899363570430123,0.9459408476985156,0.2068973810153676,0.6525145997092379,0.9999618468160381,0.6346195715074548,0.9341581005692661
1094,mpt_topk_40_temp_0.8000000000000003.json,0.03161597017231805,0.28929195310980194,-2.8222393905352017,0.2310076869477259,0.08107862379143904,0.20161334315751156,0.21763511550229617,-4.042133484909195,0.8588084053539322,0.8453395715921501,0.738715614734006,0.9984998585943707,273.7071984832514,-5.1461155959054805,1104.8288195378714,0.8014682445623208,0.21697338952634534,0.7455962022691109,0.200877222807793,0.5494667933692324,0.9999693100581427,0.6464201908013625,0.921402018498592
1095,koala_topk_40_temp_1.550000000000001.json,0.02775625661677016,0.2803389963833796,-2.881595798150332,0.2128201692945752,0.0711261632848586,0.1791099366355728,0.19823373973692837,-4.260943579291533,0.8446890764341565,0.9305440562633044,0.8175844970822642,0.9975442262235767,346.3365032317006,-6.437162870044014,3446.5171516707765,0.9775912372770433,0.036714241095100124,0.9540932335546977,0.257702405021274,0.7110544164773964,0.9999771731530497,0.6865864300536727,0.9279801405813239
1096,koala_topk_70_temp_0.7500000000000002.json,0.031120376387494774,0.2902797889382803,-2.898473419263989,0.18453948261314296,0.06503598372499414,0.15532216496785292,0.17318026606178932,-3.9084681095723397,0.8544360312646281,0.9174024126103377,0.7635917652688351,0.9978392996147782,310.13073689229805,-5.505891037676745,836.1911080438248,0.990762336823494,0.01783134590602503,0.9760293918479347,0.18030757039201606,0.5889597034253358,0.9999759243222659,0.673211982962722,0.9546568348876878
1097,koala_topp_0.8_temp_1.550000000000001.json,0.030077410363727658,0.2848709276843406,-2.859576107863195,0.21709950500773345,0.07258469132873954,0.18355305975374303,0.2029872188788116,-4.135580627856131,0.8501477404562887,0.9244380933123304,0.8133552672500852,0.9981524786633814,333.5646405741333,-6.206056020579577,3334.945608968938,0.9625174412442078,0.052857570219541836,0.935100454515572,0.21733198884868615,0.6546760391198044,0.9999731980368703,0.6724353581517636,0.9430276556668397
1098,koala_topp_0.7_temp_1.550000000000001.json,0.03153987432835131,0.28992392564574226,-2.8832678958504854,0.2019661692964918,0.06864170261042302,0.16780982638222144,0.18769674431701627,-4.046774756932306,0.8546871851106923,0.9207091546453366,0.7835378723220583,0.9973909475640925,318.10646753515357,-5.829949185612158,1938.2675117041142,0.9820148958417095,0.034884596737908294,0.9559611979967854,0.19869689585761202,0.6294140051145329,0.9999757817011319,0.6668855193591787,0.9461063691050949
1099,vicuna_topp_0.8_temp_1.750000000000001.json,0.019024398665989033,0.23550656626893454,-2.833766068389755,0.13754848520132112,0.04600506691491407,0.11887911454951407,0.1292985738543806,-5.94987003024451,0.8031796448096962,0.9710919980393014,0.9214578381570008,0.9955386738022248,944.1619976930258,-9.29363294826422,12066.52357838473,1.0,0.0,1.0,0.477920543494314,0.8543454123347128,0.9999725059540812,0.6526754953131408,0.8474440768366691
1100,koala_topp_0.9_temp_2.0000000000000013.json,0.02436058134018292,0.27086262967679875,-2.9327606182537957,0.19315681154559172,0.06117341102251175,0.16099013169094012,0.1792586055233401,-4.409797984755827,0.8509351228305955,0.9257237004897144,0.8007819349459752,0.9968229973005628,371.91030842816843,-6.4254124760570415,3722.590239332964,0.9811342094710344,0.030318094193616373,0.9601406667905228,0.25182891012975916,0.7298387096774194,0.9999755704570151,0.6317728092531881,0.9256787707157552
1101,mpt_topk_60_temp_0.7500000000000002.json,0.030556192234132258,0.2853112275632359,-2.8232363380626113,0.22906875018710282,0.08085319798586477,0.20067988196096775,0.21719638588867674,-4.05514018999073,0.8594363710445488,0.8489023306188407,0.7504249051796391,0.998503204099162,277.8200557187552,-5.180170432829758,1080.8187355395444,0.800601932691796,0.21807471484898744,0.7413751653251471,0.1955369879763603,0.5418717479960624,0.9999676101910089,0.6445606321335317,0.9228130151444901
1102,blender_topk_70_temp_1.550000000000001.json,0.03188887338603961,0.2935025396254117,-3.1160993190232165,0.22239746653534379,0.07267959096116305,0.1928830177777618,0.19299395324911772,-3.82393243030938,0.8801155273684996,0.8540723360949279,0.892205318369577,0.8545647581201933,123.21524560100853,-3.571999629451668,67.28746719565697,0.9498688755305694,0.2360962037605442,0.6908111147718521,0.15241395065488883,0.49612126969049314,0.9995056611741473,0.4708363620754712,0.8377973075231951
1103,vicuna_bs_4_temp_1.3500000000000008.json,0.01868021773858231,0.23401624619611847,-2.8502317846179723,0.13742622915907085,0.04607488393210536,0.11888634199937453,0.1294082882201666,-5.941969895888426,0.8066957820512967,0.9727870247025038,0.926706204095111,0.9954835482852492,876.7807463738819,-9.218829045239747,11440.556219903418,1.0,0.0,1.0,0.47707750217160505,0.8568956139049597,0.9999748215168893,0.6600212881524482,0.8390516162269519
1104,mpt_topp_0.7_temp_0.6500000000000001.json,0.03465268290736415,0.29108886531590245,-2.7979483357770647,0.24154338291581762,0.08728643960714919,0.21185964913094596,0.22808600791600475,-3.998104212757103,0.8646425727254642,0.8403180559329457,0.7752193948658468,0.9985043882487532,249.71447823153835,-4.767040606344974,817.6952403537656,0.7512244224195012,0.27235997812808177,0.6780750888354676,0.164742252681764,0.46707930367504835,0.9999671047460101,0.6360781907079693,0.9241376038088289
1105,blender_bs_2_temp_0.7500000000000002.json,0.05045404297703062,0.29395045243046913,-3.115124625051189,0.2632828854997062,0.09424360818944233,0.23865226205476947,0.2385624218282353,-3.6852442709381927,0.8917948126434563,0.7304232361612795,0.7830821236963396,0.8342613136226789,45.34430573051672,-2.1844405859899365,13.905027877169909,0.6724250311640307,0.7008286230969389,0.2087547574797576,0.13136248376522977,0.40023729483883724,0.998215641020116,0.47467891997349765,0.7720909129575321
1106,blender_topp_0.8_temp_1.3500000000000008.json,0.044509373222556485,0.31929862792075714,-3.0719551556334945,0.2454447726862723,0.08736640177376837,0.2156640890562212,0.2158947516862932,-3.6733216314850923,0.8871973910049828,0.8544342641806193,0.896607803219964,0.8720764958761683,94.29656780799155,-3.1156207247484837,43.44112755921874,0.9071783743419006,0.3657739360719442,0.5410138775143687,0.1551731667904092,0.47522717932325675,0.9993873942113353,0.4716375462994547,0.8365657426398677
1107,pythia_topp_0.9_temp_2.4999999999999996.json,0.02078431586579976,0.2555980521640404,-2.891890128115136,0.16850501560081205,0.0502446508162744,0.1378814118786402,0.15443794629412022,-4.508211708737758,0.850344795860604,0.9442028946955849,0.8477977110713779,0.9970147907136676,410.0146966136397,-6.528415794243341,1840.7336446726645,0.989490787896774,0.018638165855001023,0.9735961651848306,0.24099593901870714,0.755565641665721,0.9999720482883568,0.6046512992623335,0.9230607650252077
1108,koala_bs_4_temp_0.6500000000000001.json,0.03375009084897226,0.28867540125731095,-2.806712570463966,0.23265302921817566,0.08357003282171098,0.20549526124479173,0.22020931149742512,-4.426697036546313,0.8527885891631515,0.8431707077244226,0.6245982048860683,0.9983012638612835,299.4911498323959,-5.851800069708478,1325.6041245016002,0.9063599902594299,0.1032816602580866,0.8778437652867105,0.22141655765277518,0.4782389253406841,0.9999712742043879,0.6685869089348283,0.9149244508747093
1109,pythia_bs_2_temp_1.8000000000000012.json,0.02834964782660259,0.2829881012618753,-2.8727545042434532,0.1810391492118003,0.061779434234211526,0.15179104256398335,0.16728111906798696,-3.933176963744995,0.8581200425992748,0.9659242285842773,0.9117792684801151,0.9975401932944754,330.50976575476125,-5.5507589619924245,1151.9802234125325,0.9902302217002587,0.029631584894698797,0.9595664005973727,0.1756871375191986,0.5903577712609971,0.9999658173334622,0.6434774864651636,0.9420681864616717
1110,koala_topk_60_temp_0.7500000000000002.json,0.03281156441391411,0.2905664563113735,-2.8834278506482534,0.19694342663839332,0.06952979013741828,0.16641908649357035,0.1843740004772351,-3.8758038664628605,0.8554753569777839,0.9231128269188085,0.8126691091078582,0.9979742571323333,299.41836967059817,-5.402706317336894,1131.4638593056538,0.9596348904900239,0.05393049834676316,0.9323736416724527,0.18045133077795172,0.5780348424323125,0.9999719242414157,0.6754616667667707,0.9510499628518292
1111,blender_topk_60_temp_1.2000000000000006.json,0.04246604906040125,0.3092806927049418,-3.1146393929550307,0.23930950693835412,0.08591480912236954,0.21313509336584885,0.21284676944292863,-3.6930098752220553,0.8857063012037105,0.8157380998959434,0.8982604839617518,0.8119551851243545,94.90814861487111,-3.137802720014827,51.978826221838375,0.884721394860439,0.37467160944305533,0.5433393432537595,0.1486764384161015,0.444708788946333,0.9985220710595767,0.5018600757291656,0.847146251164694
1112,blender_bs_4_temp_2.150000000000001.json,0.016624729420386536,0.25485976408857286,-3.166081236455149,0.2005671295767989,0.04797446703677774,0.1682549937605492,0.16824638751981896,-4.222604512690542,0.8730608027779267,0.7355724571625093,0.7002550445665797,0.7603211623575923,133.12440613446472,-3.9686710960581517,89.9299190187571,0.9795453520674182,0.14055480317898117,0.8048485549186023,0.15959494840597566,0.598662609113478,0.9999500495756796,0.45140663688192384,0.745725017474201
1113,blender_topk_40_temp_2.4.json,0.013028297863932661,0.24941316060973637,-3.1935977158183326,0.18426819663492833,0.0430056383581771,0.1521507970553539,0.15220045824351972,-4.273684994968957,0.8685239591077717,0.7517576281807117,0.7666652880807323,0.7454982440699268,182.95989169080121,-4.565021860575357,153.7094151155783,0.9952703388698287,0.05376799405764374,0.9211569177731126,0.15495602641544864,0.5795561011856686,0.9999608863928992,0.467337037599039,0.7665533872894226
1114,blender_topp_0.8_temp_1.9000000000000012.json,0.024714404572395217,0.28253413612974976,-3.130664351827396,0.2090306027034599,0.060291762154214265,0.1792711570910921,0.17924451894874477,-3.928829721076216,0.8787315770953834,0.8538712093820563,0.8904372744035862,0.848750380820696,135.35642823821854,-3.748402110750286,71.84292680227833,0.9698346370711438,0.18267548634800806,0.7513603318858674,0.1518941453688599,0.5247677436341069,0.9998044330395295,0.44877085141942114,0.8115713081468654
1115,blender_bs_3_temp_1.0500000000000005.json,0.0495822158530979,0.3057557758657949,-3.0831223354191484,0.25486290219379604,0.09362285402868897,0.23004936664678272,0.22993794991964445,-3.6404651128696295,0.8897648990632059,0.7711718987519259,0.852396740272204,0.8241762804048964,59.110079260746645,-2.405919434996151,20.080613373240123,0.7551836845352272,0.6139771040685059,0.2880222070059939,0.14078414193407074,0.43217099165894346,0.9982727398136575,0.4835197146317524,0.7992828536418477
1116,vicuna_bs_1_temp_2.150000000000001.json,0.019603409596335285,0.23814541290230948,-2.8348119875233255,0.14400836012005497,0.0482663559062178,0.1241470374403887,0.13549497864091536,-5.870065118602378,0.8045121055088922,0.9539381534269303,0.8702333120852632,0.9953449314127943,888.9918472176732,-9.214367323872766,11397.569475688433,0.9996469433482246,0.0002482536660192992,0.9995586298564629,0.507846258812827,0.8661827608554763,0.9999751141052208,0.6736183975466745,0.8472411978797603
1117,pythia_topk_70_temp_0.6000000000000001.json,0.03233651081268572,0.2956964608918368,-2.829287554732783,0.19581749760232503,0.07210612508702408,0.1658846361180849,0.18348984313473105,-3.7885669761286946,0.8607283646095253,0.959182847753826,0.9039125599143565,0.9980325707811153,287.77671771605463,-5.07535662184267,955.7857785367067,0.9770512289589774,0.07765183962783466,0.8954909858466775,0.16302828534397315,0.5315376391749889,0.9999629849780777,0.6553256558571645,0.9497297317431661
1118,blender_bs_2_temp_1.4500000000000008.json,0.027779220984893688,0.26834836941811246,-3.1561571517306004,0.22457162939028885,0.06495603732276092,0.19659537624560752,0.19651630884752008,-3.9600653935052113,0.8823316463965453,0.7608743782507957,0.7489040323577003,0.7994311667976663,83.22257873004763,-3.085985256308664,37.301937393350684,0.9156371679896324,0.3664851438462596,0.5252091981521613,0.15918268061298954,0.5396533210615125,0.9998231697416975,0.45807553064787315,0.7489641989961094
1119,koala_topk_70_temp_1.3500000000000008.json,0.024666159221688178,0.2731011896109219,-2.955591701971505,0.1837616046214725,0.05939434908726257,0.15210065624716054,0.17009268845813447,-4.249002844035506,0.8553112358870153,0.9211681952754043,0.7820493814912309,0.9971055533580169,335.23652093814604,-5.969442737734196,1220.9783170487133,0.9853705255194924,0.022866233322668378,0.9697259996456805,0.23209219412990534,0.70201643017177,0.9999757614546644,0.6489109470693764,0.9363341013908402
1120,pythia_topk_50_temp_0.6500000000000001.json,0.0319716112365378,0.2906862508944893,-2.825799735430964,0.19467221620463165,0.06960251802909415,0.16491792619803422,0.1818675809698599,-3.790854425611859,0.8609869242431166,0.9609738569483577,0.9028793727830892,0.9980747158637266,287.46350011528534,-5.085238657191894,1109.772618706604,0.9832289372542685,0.06776640547243587,0.9082732225763527,0.1643741403026135,0.5429952953476216,0.9999626631249406,0.6509907521561296,0.94810580621606
1121,vicuna_topk_60_temp_0.7500000000000002.json,0.01921665235736797,0.23661141503576738,-2.8422964729503066,0.14270723528222196,0.04759399439638112,0.1234230525897833,0.13445366733722097,-5.903370557662719,0.8037672968570121,0.9645840785319617,0.9023642196799831,0.9952686160862565,935.1965743266986,-9.279891864737026,12393.852349447492,0.9999232519102211,0.0004850035562728639,0.9990826359685205,0.5205282944202612,0.8732565806157123,0.9999755359364894,0.6691625023294308,0.848598868228245
1122,vicuna_topp_1.0_temp_0.6000000000000001.json,0.019596192536279998,0.23751793183070016,-2.833061849187037,0.1412084971121786,0.04741873060828841,0.12218006946849452,0.13289132726701197,-5.857689316143731,0.8015765475486228,0.963605340451541,0.8979401148070699,0.9959479142764288,975.4142255513212,-9.30629234585877,12307.667788269693,1.0,0.0,1.0,0.48138058582425275,0.8582816424873122,0.9999719852197146,0.6691097520097702,0.8524832324850894
1123,vicuna_topp_0.9_temp_0.8000000000000003.json,0.01915511515017142,0.23564676412785118,-2.8365672496492733,0.1444780599418298,0.04835381868061696,0.12450145648969707,0.1357720141693325,-5.896530104543499,0.8013805607277787,0.9704531024081186,0.9189997585788966,0.9957957941448999,1005.1705962396801,-9.380617289385969,13774.570487181556,1.0,0.0,1.0,0.48601586990595613,0.8615504343023548,0.9999767569358459,0.6811667879621586,0.8501505545743616
1124,blender_topp_0.8_temp_2.2500000000000004.json,0.019246662120949647,0.27213246213406744,-3.134181745425016,0.19718641247764668,0.05356032605991802,0.16547196577562576,0.16547269844532958,-4.095708516174423,0.8735324877178023,0.8133552778976997,0.8062983932602524,0.8243474398678629,164.0553872955865,-4.171743851532066,109.61409450502555,0.9802165592179002,0.11025793908225494,0.8528068309296647,0.14888735948612067,0.5530747077757072,0.9999442006758077,0.44564405100080434,0.8108130651122549
1125,blender_topk_40_temp_2.4999999999999996.json,0.012816299333690663,0.24516508326201297,-3.1872228378045535,0.17872258407496844,0.04065304662082253,0.1482417392606259,0.1482995901547357,-4.304318963884112,0.86775106233442,0.7377254899762016,0.7414793813637144,0.7372243349071903,187.81628846001487,-4.636961606240556,160.2285461797368,0.9957031259100234,0.04702747238867368,0.9311792606586403,0.15249375404830204,0.579225408140534,0.9999680806974132,0.46240732118576944,0.765200058711256
1126,pythia_topp_1.0_temp_2.5499999999999994.json,0.019590827690243333,0.2542551506172366,-2.8945723297541033,0.16268450226782377,0.0495347727287135,0.13309939543623875,0.150266011581803,-4.646457968828434,0.8482273508886058,0.948595616909791,0.8573181348498669,0.9963000327766778,433.53113843756637,-6.815755983976907,2309.251514604402,0.9945752256222515,0.015491721396511754,0.9782843989975349,0.2578879376409538,0.7835157701519934,0.9999717534902339,0.6040480124777209,0.920226176207062
1127,pythia_bs_1_temp_1.1500000000000006.json,0.027264740040189427,0.28112639362061703,-2.867948468796954,0.19043544268507728,0.06245943660026447,0.1601405485456589,0.17689856024598036,-4.0008288281475135,0.8586512747890724,0.9513237885778911,0.8698562301974662,0.9974901412794729,312.79182498033754,-5.506751535275137,1100.4773823830953,0.9880864829635181,0.041471829469424924,0.9398626563159495,0.19604596564932658,0.6291585375123521,0.9999650932982833,0.6405169117247652,0.9425031237158633
1128,blender_bs_4_temp_0.9500000000000004.json,0.058930616060943776,0.314965217043086,-3.0716393373772233,0.28021824021356473,0.10240005057650231,0.2541043520130868,0.2542678979630841,-3.6294143491374227,0.8935778651065482,0.7155342949588205,0.785345342654016,0.8358775365728845,41.42174822896824,-2.1352837268498184,16.529582940984987,0.6106090155436645,0.7172186460012661,0.19876975503837122,0.14333728746540134,0.426142776523702,0.9963199872680322,0.4834911448653332,0.7786137554682567
1129,blender_topk_50_temp_2.4999999999999996.json,0.011192201427338636,0.23699700774636068,-3.2156427721222323,0.17367520257659386,0.03798689344123404,0.14505638053273384,0.145060879932074,-4.371772724545313,0.8652284170439344,0.7022575123726159,0.7358980697942729,0.6862889062864919,193.05777301813322,-4.719913310291742,161.71988630929943,0.9979826797055622,0.028356832031979296,0.95491120605557,0.14642531183449956,0.5844314759036144,0.9999595032426303,0.43548463301393453,0.7079101115129756
1130,pythia_topp_0.8_temp_0.7000000000000002.json,0.0332249673728765,0.2949983294138765,-2.8073446135482714,0.19446454618539388,0.07194935069487059,0.1650471096673619,0.1824435484842427,-3.7440953173474942,0.8628833221051402,0.9635245029419918,0.9121739397391236,0.9976341514764185,272.0748335699873,-4.918388578175297,670.8766895411569,0.982591799436841,0.07524045606146391,0.8983028449547793,0.15626133360965752,0.5056642910328688,0.9999622943286667,0.6504983839565862,0.9461629401989475
1131,blender_bs_1_temp_1.2500000000000007.json,0.012187912231384301,0.22840216640572591,-3.1622442757199427,0.19349475226575394,0.0369234453475594,0.165366471922616,0.1655200674621486,-4.555818307853653,0.8687686204074141,0.6460263337018894,0.5662819823343647,0.6887994890602784,130.57379625695623,-4.582180225199958,217.2811676464021,0.9911547103000794,0.05985584423469884,0.9110540632552174,0.21186706731847335,0.7136015775388516,0.9999620956266093,0.4546697543400203,0.683132165370328
1132,blender_topk_50_temp_2.2500000000000004.json,0.013832849015272018,0.24700349207949424,-3.21747060780057,0.18006178600820877,0.041964500638701614,0.15022403448156882,0.15014960957232854,-4.267213031380831,0.8681563406525729,0.7228187071986635,0.7736125406777182,0.7003621764786745,179.02076973781377,-4.447121281583987,128.1671875401923,0.9919801878828955,0.06359361181470397,0.9087761923814528,0.14583398713321827,0.5617973887970972,0.9999589073156308,0.4394533159528562,0.7369655059451771
1133,vicuna_topk_40_temp_0.6500000000000001.json,0.019095985904168514,0.23547105141523145,-2.8360643896884574,0.14295910952064556,0.04804064577127751,0.12357464121601267,0.13454995798570524,-5.874332347709335,0.8050611109317902,0.9638074116966076,0.9000535363080993,0.9952085742013965,937.0760951375065,-9.24770287665474,11777.713492334242,1.0,0.0,1.0,0.4720175118569865,0.8560460652591171,0.9999760030386204,0.6742021508947881,0.8461781644051473
1134,vicuna_bs_4_temp_1.2500000000000007.json,0.01875382433215955,0.23458086382637527,-2.8573163118295537,0.13828371522701965,0.04605541666709388,0.11890481065843696,0.13017854209803092,-5.928249618094527,0.8066491872848633,0.9753888051161007,0.9345825249187044,0.9954874207357127,879.865862682246,-9.212688045456021,11431.245939992092,1.0,0.0002822951456649352,0.9995126697079155,0.4770056332556333,0.8563927736027472,0.9999750530671978,0.6550021284000429,0.8404466695197016
1135,vicuna_bs_2_temp_0.9500000000000004.json,0.018899349935400152,0.2359049157417793,-2.8462013522823733,0.13888864133088866,0.046657669333146835,0.11980438034708193,0.13079359609900393,-5.919584521788633,0.8057331276202727,0.9716061069857864,0.9235722079861653,0.9953715684179791,904.0712173805608,-9.180525612767946,11251.950584013559,0.9997891411106231,0.0006151920636996331,0.999189522820449,0.48898539473045755,0.8676777722526107,0.9999742422529118,0.6440843199053126,0.8437497527982465
1136,koala_topp_1.0_temp_1.5000000000000009.json,0.023639654500754524,0.26923036740743056,-2.9510710139671166,0.18510289544890207,0.05791634813692745,0.1526776795861671,0.170961560042005,-4.27467103568251,0.8553493559838297,0.9131377995372674,0.7570614382673134,0.9973564858665925,342.53309256027,-6.054522451190761,1978.0050891404114,0.9855088140768135,0.02524744888974489,0.9666607419964617,0.23115114016266652,0.7107512025381231,0.9999764955832151,0.6407636157227662,0.9372037023918065
1137,koala_topp_0.9_temp_1.8500000000000012.json,0.024924931580567845,0.2750547863465494,-2.916688965353555,0.19419153938772088,0.06096681183936847,0.1608238436481793,0.17970857349999259,-4.349543495264226,0.8515124121505416,0.9243505610308247,0.7924732786069182,0.9970103578720398,367.5888325234848,-6.322270681984614,4197.726339889101,0.9848066079551216,0.025083345804753045,0.9667142638167826,0.24441631727447724,0.7183750846310089,0.9999762518491917,0.636759616359919,0.9307411994387532
1138,blender_bs_3_temp_1.550000000000001.json,0.03268904451431483,0.2809570876207422,-3.121761626853255,0.22847177017190412,0.0692421884878213,0.20021923551746457,0.20035700177377358,-3.9098409036835116,0.881155179175203,0.7610413370171677,0.772166869625104,0.784549019653097,91.4326996544259,-3.1350625718513068,39.66611093282709,0.9155544808846747,0.3501822927739486,0.5538587907973221,0.15941095260009203,0.5273007910476558,0.9993937557828211,0.4695803246541109,0.758758084455184
1139,blender_topp_0.7_temp_1.0500000000000005.json,0.05286236526551775,0.31797721795445694,-3.0652786983038953,0.2627119752687155,0.09788125478915789,0.2380314572120364,0.2381132364280391,-3.6082269635372506,0.8923059491690748,0.8227132839097573,0.9056217697123025,0.8708819899873557,68.98821089106265,-2.715229897154127,36.123474407103856,0.7845886377231418,0.5124273914699689,0.3953190267337895,0.15336586389632195,0.44731742428436966,0.9985107338739062,0.4778099463644152,0.8388518378034026
1140,blender_bs_1_temp_1.8000000000000012.json,0.005171539681391847,0.19876864120328144,-3.19466504998102,0.16639323050110716,0.022852256701005387,0.13813209121903303,0.1382112166077228,-4.980376057491035,0.8572790788146919,0.5362882883171836,0.4630287327811625,0.5723784707409437,181.502433493555,-5.79699614010731,707.4507855059933,0.9999566625320265,0.007219412988083275,0.9875846722957281,0.23489134891348915,0.7894151846785226,0.9999713104569123,0.41622452920149705,0.628867303525874
1141,koala_topk_40_temp_0.8000000000000003.json,0.03202849816618451,0.2890862982687272,-2.8699893455108803,0.20677642357626866,0.0726058905835813,0.1740107980520861,0.19328832543463065,-3.9022661705533106,0.8474065194387952,0.9404487867132979,0.8381181349259332,0.9982584602010991,313.11850232566076,-5.872498430547987,2849.5552375943166,0.9853861195478207,0.02656430496322246,0.9646820064968347,0.19292870746046203,0.5877728266114154,0.9999728651347762,0.6974949941098809,0.9432505007183742
1142,vicuna_bs_1_temp_1.700000000000001.json,0.0195978124183761,0.23799028628648194,-2.8378120792772106,0.14332371612306477,0.04816116805305232,0.12402188891947138,0.13500303203474512,-5.864308919839726,0.8047668276306145,0.9475288364495814,0.8511507761960203,0.9952503375873298,886.1008974117174,-9.198119112232625,11267.934003515798,0.9995037609033706,0.0013448375646170764,0.998359934724875,0.5103280680437424,0.8667999792240171,0.9999761344316249,0.6717575641875276,0.8512298832675498
1143,vicuna_topp_0.7_temp_0.9500000000000004.json,0.019028750459673914,0.23531802192392273,-2.8483068278891768,0.13984460965546064,0.04720601227107339,0.12126973853613873,0.1319710350651213,-5.909549738696677,0.8037459161692487,0.9674265827088666,0.9101833577783646,0.9956210069283694,950.8550556465758,-9.283107700672156,12465.483415071803,1.0,0.0,1.0,0.4872970719505616,0.8608597285067874,0.9999751385323749,0.6586393846239976,0.8461383888861892
1144,blender_topk_70_temp_2.4999999999999996.json,0.00891615038489593,0.23561750992495673,-3.1814269386455867,0.17114058768997553,0.03496649335834272,0.1404013138886664,0.1403883905702355,-4.5032261094014965,0.8627138652639064,0.697514198109284,0.6663686592475646,0.7133436521978141,211.19556225272575,-5.037418561570886,228.37709197379874,0.9981686038185134,0.023998068019137057,0.9645380605814207,0.15759573779177583,0.6236542835481426,0.9999731162148631,0.457338761769698,0.7620599443752707
1145,koala_topp_0.8_temp_1.650000000000001.json,0.029242294510528333,0.2872149567189514,-2.8762522656358556,0.21983097671498936,0.07387297787803894,0.1860152959324618,0.2057209914654185,-4.165543376085514,0.8496001866274702,0.9194852876053214,0.7987607656653332,0.997671417817324,335.66332377747904,-6.289043234624498,4288.556622675631,0.9630516405860532,0.048718498220550036,0.939815809205717,0.22632100693922919,0.6642098417515716,0.9999753502542843,0.6743488469439184,0.9409850788655465
1146,blender_bs_1_temp_2.4.json,0.0025674195575887742,0.1795970436263653,-3.2143380911890156,0.14712495043708135,0.013468310828708016,0.12350589739930717,0.12369585263781686,-5.225035348253881,0.8505589985895252,0.47031066486860823,0.41513582616272526,0.4975057321839658,218.8388810289445,-6.532142585467942,1428.401806549252,0.999942619642426,0.0006030194186155837,0.9989134788509351,0.24954013541544362,0.8245020975033601,0.9998773359105678,0.39678591218793796,0.5826372607446179
1147,blender_topp_0.7_temp_0.7000000000000002.json,0.060656580740851784,0.3127053207366899,-3.0640482830857945,0.2856335474063857,0.10800081978913598,0.261797419368483,0.26177095353208657,-3.6467035872663907,0.8970225953864669,0.7173222480441322,0.7463951583144106,0.8596678078083605,41.71205122082103,-2.3569699157359167,21.05218987326527,0.6216836205355395,0.6384009285270065,0.2718639859354577,0.15690982275263046,0.44108485907467904,0.9970201262700294,0.4823254751627574,0.8180355080282073
1148,vicuna_topk_60_temp_1.2000000000000006.json,0.019180456297018016,0.23556199335121444,-2.8408164085749394,0.1428353800971402,0.04756677957593328,0.12285128920799232,0.13424456355133682,-5.912607226438656,0.8035183689278925,0.9632150729791396,0.8978738640708581,0.9953980564712761,932.5582463183514,-9.296001000470426,12714.078231744385,1.0,0.00012132615447504596,0.9997585399997753,0.5208338485125745,0.8722649020055272,0.9999771859937298,0.6745968038040794,0.8453946123048962
1149,koala_topp_0.9_temp_1.4500000000000008.json,0.02721590826018105,0.2782110282793154,-2.901726708502951,0.19490038445967112,0.06342733130722525,0.16164762365414864,0.18132739832908024,-4.151891570530817,0.8544709202880133,0.9188832366852383,0.7832936075685835,0.9972862954249602,338.1576845915694,-5.927108877641049,2511.0041267930937,0.977085382036376,0.03621499079102719,0.9534179401648774,0.22542060988433227,0.6738836995842558,0.9999744770880452,0.6421018936232717,0.9382020864105655
1150,vicuna_bs_3_temp_1.8000000000000012.json,0.019155105310713873,0.23632052245213417,-2.840839868975068,0.14132416715128188,0.04686379205264603,0.12114589305487097,0.13284434449585542,-5.940313023412394,0.8049099863411668,0.9722209296904701,0.9249184005538572,0.9955191903099985,886.6468761176765,-9.232045964106955,11449.66100841457,1.0,0.0,1.0,0.48746380219290647,0.857353127775663,0.9999755958994787,0.6601341507716743,0.8435726765424707
1151,blender_topp_0.7_temp_1.650000000000001.json,0.0337466305361993,0.2924687879503435,-3.098102545929337,0.22266615609302856,0.07184264415173303,0.19431704829695196,0.1942295800652555,-3.7888234414175184,0.8831922474031697,0.8510897055198489,0.892109601187462,0.8598200258747455,110.98610771628385,-3.3331219287077567,49.68499166250611,0.9258160067125114,0.2986780969548902,0.6236686994749446,0.1483492354984231,0.4865909941374579,0.9998689289083462,0.4578901340584,0.8134284256059277
1152,pythia_bs_1_temp_1.9000000000000012.json,0.021390553419971172,0.26579786794843757,-2.9026712928124088,0.17339627707372385,0.052888216510640004,0.14136789651693735,0.15935028396142242,-4.395697695697716,0.853256662169057,0.9491461471093414,0.8635277858373298,0.9970563603546433,389.4674282229952,-6.331077950582683,1337.3419446330759,0.9886813654033464,0.024035035175958234,0.9668142246337882,0.23674414381696024,0.7356588787217242,0.9999722334927691,0.6199679155806024,0.9278936816793764
1153,koala_topp_0.8_temp_1.750000000000001.json,0.028559672303880918,0.286106927887316,-2.8665450743300642,0.22181931063092847,0.07529968411348961,0.1876146477936208,0.2070844615206744,-4.208041588863534,0.8491771370471121,0.9200323521980378,0.7937744734271636,0.9977603830053715,333.7431100262787,-6.306309071919188,3813.9175041241833,0.969341444951245,0.04561287462538861,0.9430310063978715,0.23006895717396564,0.6785380153433543,0.9999754105756182,0.6709608137308954,0.9353952938709446
1154,pythia_topp_0.7_temp_1.5000000000000009.json,0.02816709466774222,0.2803683379128835,-2.8617122081931465,0.18955307043130454,0.06371047434531,0.1599411169316639,0.17697882685502755,-3.9210317292528782,0.8604378526459238,0.9542533055080662,0.8825439469005659,0.9980888696376212,290.15858823935196,-5.218274881329031,930.1402697706332,0.9831848749096394,0.05703499886913621,0.9192382204215107,0.18197983082277033,0.6006150798821965,0.9999544142123932,0.6431115624869993,0.9407669240534157
1155,koala_topp_0.7_temp_1.9500000000000013.json,0.0265707103628131,0.28092044792600235,-2.924117093812488,0.1979218534082826,0.06412365563447964,0.16345767112942045,0.18259009612828814,-4.1780752574274675,0.8554612018302352,0.922646303803868,0.7833127320365076,0.9967921480148254,323.7655989467967,-5.9442807499327355,1922.7659480253283,0.9891187677074406,0.029585550780084825,0.9603962268713693,0.20862934915554168,0.6688663870261028,0.9999749140892334,0.653009546006132,0.9398793440931784
1156,blender_bs_4_temp_2.4.json,0.010415090228222682,0.23850893821716374,-3.1841813798896776,0.1850937093412418,0.03730657336582752,0.15658853640578724,0.1565465512492581,-4.399939810584685,0.8692689305078052,0.678661991724464,0.629049900946513,0.7052580191629457,153.32629448121935,-4.395400452812167,142.8169216250187,0.9935645726366393,0.06815288467718529,0.8979029273783806,0.16142565299868672,0.627735291890664,0.9999638657890006,0.4372435745919396,0.7247239762005785
1157,pythia_topk_50_temp_0.6000000000000001.json,0.03254231722741856,0.29438294280366006,-2.8139792872454694,0.19490253636718183,0.06963517330000885,0.16547119091390972,0.18168836236922958,-3.773527650173776,0.8620252019776132,0.9605186851165012,0.906768580288614,0.9983613719204385,281.84668678140577,-5.0241975635398175,1041.0778062158881,0.9775522695416009,0.07311131871359869,0.9017699702461324,0.16175563097809317,0.5292658468359107,0.9999633933117013,0.6500585953255216,0.9478602302605976
1158,pythia_topp_1.0_temp_1.8000000000000012.json,0.022104372825728597,0.2648657433568616,-2.8955565624103277,0.1717023980598203,0.053693139342898294,0.1412008940157854,0.15862592841671153,-4.358396235114348,0.8539939979632536,0.9506293906147868,0.8643061245696851,0.9972048056627323,380.93508772930886,-6.241892158304601,1262.6374831008307,0.9919935470015877,0.018580829665237435,0.9730584264410599,0.23254229590098785,0.724399934939703,0.9999698763022681,0.6174380145295111,0.9282929750597049
1159,pythia_topp_0.8_temp_1.3000000000000007.json,0.030495402898631795,0.28557706998860377,-2.8464355461284487,0.19239973906412855,0.06609077236702572,0.16152658619810573,0.17851548757228322,-3.9178204930617,0.8608502512704395,0.9579413482129988,0.8943751082991955,0.997826468192026,296.74274588880286,-5.296186061265769,1191.6417154266517,0.9830741816305139,0.061293212458438155,0.9166189114176109,0.1840922859450727,0.5916153089233,0.9999558251343652,0.6415164405424035,0.9455318128398968
1160,blender_topk_40_temp_1.3000000000000007.json,0.038917900336389574,0.2982658196964142,-3.103820539846688,0.23644602010845908,0.07910143156858507,0.2084910091281045,0.20830891223315307,-3.7206900994142216,0.8846788807120735,0.8186462782532801,0.9146507910168576,0.7993276890788721,95.2677272793851,-3.17088460679147,57.017531456122995,0.9022207683442736,0.36550955000086127,0.5489703886810282,0.15398376821712192,0.45593065693430657,0.9994292842720697,0.5020286276906669,0.8380476613583852
1161,vicuna_topp_0.9_temp_1.8500000000000012.json,0.019168657048902814,0.2355522257572288,-2.8337420426712248,0.14367856388702932,0.04822389998464374,0.12402699342574179,0.13512309004329442,-5.915751075219057,0.8012506841777083,0.9700465038921341,0.9180638538332906,0.9956498986972357,1008.2917235788434,-9.388244751618865,13651.73290840753,1.0,0.0,1.0,0.48771784029526066,0.861681072278592,0.9999751468937478,0.6762020260931734,0.8494824676467423
1162,vicuna_bs_4_temp_0.7000000000000002.json,0.01978119471399683,0.23999318733894456,-2.840308657867875,0.13842877009666532,0.04618186986536725,0.11928706670885655,0.13022961724029508,-5.965757937612897,0.8036541463377959,0.9717720498512152,0.922814064048756,0.9958878574008215,924.7736334312132,-9.199951346719057,11442.881649263754,0.9999957090011068,0.0,1.0,0.5850812255809171,0.8720782989500343,0.9999707362694826,0.6499078508787499,0.8382734024982604
1163,blender_bs_3_temp_0.9000000000000004.json,0.05428700427803301,0.3108201824651417,-3.07286974100885,0.2756710758816877,0.10103130285052936,0.25014619601582105,0.2500768596425279,-3.6271640378869847,0.8926276362133408,0.7028662816106889,0.7652089096928358,0.8168864679723273,42.392447148301486,-2.1464346471765507,14.833851120502057,0.6217080830960843,0.7185122169235141,0.1997148009433125,0.14058869093725793,0.4124465295984545,0.9967359679644715,0.4859627252649926,0.7911767572465955
1164,blender_bs_1_temp_0.6000000000000001.json,0.031458811567781,0.2727735533160743,-3.132653650157676,0.2340001192899019,0.07254360651257438,0.20814172810789242,0.2080010643329282,-3.928912514436221,0.8830410164439367,0.7505479252626344,0.7015575386522944,0.8184936687637288,79.04802285999564,-3.0094970126431293,37.017881772042436,0.8841912336402368,0.3973358818960431,0.499069232003543,0.14992743832257419,0.49117724519357386,0.9992424124228453,0.4798519403518799,0.7792862139755155
1165,pythia_topp_1.0_temp_0.9500000000000004.json,0.029206281757167406,0.28321142340313893,-2.8545231145465064,0.19010824197770343,0.06700971336626202,0.161483324161526,0.17777119848812029,-3.905271287910446,0.8593114468759907,0.9527342618794936,0.8791054376547154,0.9978480129418726,300.83494549889184,-5.337580620920365,970.0787705237486,0.9824882286179909,0.05646074451573528,0.9254681731115748,0.1840097340870491,0.5903357519960469,0.9999549001276135,0.6457811925478115,0.9385149786864708
1166,mpt_topp_1.0_temp_0.7000000000000002.json,0.032071651432766496,0.2894514733447838,-2.811592611407708,0.23326699127370065,0.08311639889200753,0.20402334428236757,0.2206304511885872,-4.018791259649044,0.8616529275515753,0.8424851678351671,0.7550995741698433,0.9986569465759522,267.3945211456198,-5.0214754463960425,938.6159712424518,0.7768440056254455,0.24325245725932151,0.7144079079049769,0.19135372396014771,0.5272484481016313,0.9999683596686514,0.6410992849984006,0.924913507022098
1167,vicuna_topp_0.9_temp_1.700000000000001.json,0.019242928143328446,0.2365007600010061,-2.8356165851285318,0.14467078565358849,0.04854166478504751,0.1248279981905753,0.13628892833545073,-5.909436323838626,0.801012491893195,0.9671478596765601,0.9091948095172443,0.9956918993072663,1003.4254121172152,-9.392945891286717,13973.480485224114,1.0,0.0,1.0,0.488956513203102,0.8622641509433963,0.9999765361955983,0.6791305022392579,0.8474356891215967
1168,koala_topp_0.7_temp_1.4500000000000008.json,0.03156208759302396,0.29603870108070135,-2.8787388301086807,0.2019511442728391,0.06969029451755755,0.16896027223207538,0.1875362139475621,-4.028185124865515,0.854807841156671,0.9209565675439834,0.7818538501529522,0.9978426009237408,315.50968530545305,-5.775050893438374,1656.3828690462637,0.9834919116255956,0.036685202087571006,0.9546475664664661,0.19360708916844688,0.617811966737994,0.9999755018937564,0.6665993968028583,0.948084194593893
1169,pythia_topp_1.0_temp_1.600000000000001.json,0.02217680394170609,0.2629693434507032,-2.8915447269030707,0.17393833228589828,0.05399972956983407,0.14373428756981005,0.16049595026926433,-4.25816237807035,0.8541535474136024,0.9562906413675464,0.8790483255726725,0.996782116995068,368.89524002411764,-6.091153382488515,1417.454555112178,0.9951762381702224,0.024753796260982973,0.96405502342016,0.22342972923190274,0.7036810105104397,0.9999679461987558,0.6212183340398486,0.9292187507456553
1170,pythia_topp_0.7_temp_1.750000000000001.json,0.027579645469585162,0.27569863649541426,-2.882662423985277,0.18860254679894484,0.0625170759884788,0.1586327430646982,0.17517039014497954,-3.9986179668105435,0.8584670921365818,0.9529634611824012,0.8772177896263678,0.9976763953426797,310.84101082161953,-5.454076367716795,1184.7151136824755,0.9853787896551653,0.047929059729704016,0.9304159684563813,0.19409019441463476,0.6306723656932252,0.999968263035069,0.6376937267954699,0.9368245382074692
1171,blender_topk_40_temp_2.5499999999999994.json,0.011680143482349848,0.24575906844035764,-3.189736518687858,0.17793523415405071,0.039567694935437936,0.1470790368760657,0.1469998576159389,-4.333083112158613,0.8672770402713386,0.7383048185859359,0.7446326069294374,0.7359533735784762,189.49947524933236,-4.659029605966621,162.87084447941956,0.997714361112081,0.03980144359955839,0.939694820106149,0.15105415206835085,0.5864616360177553,0.9999660493018393,0.45662918515159995,0.7593504458592126
1172,vicuna_bs_3_temp_1.0500000000000005.json,0.019573200280242547,0.23883556498488756,-2.839259232511979,0.1452711272713172,0.04904205346103038,0.1254972553346677,0.1368373354321558,-5.902172593649977,0.8053304530934007,0.9731138734799433,0.9275565314869408,0.9955525643123175,877.8758737047312,-9.166379098620771,11332.33564537547,1.0,7.531785811303069e-05,0.9998436656424979,0.4938587383189404,0.8576216581360908,0.9999753078501784,0.6667633890388963,0.8441884363404212
1173,blender_bs_3_temp_0.6000000000000001.json,0.05705166996914029,0.3083808333835889,-3.0772613991716344,0.2760436082355142,0.10473469114218631,0.25143707963246775,0.25128090777020406,-3.629954014608043,0.8924979253379042,0.6926858809007521,0.7520366990363997,0.814198484920576,41.710828704916445,-2.095986832258611,13.323122840361982,0.6066333318529312,0.7353260151876806,0.18857844090805148,0.12906576640914108,0.3677889621659146,0.9968117157180229,0.4867074636066844,0.7850635604086502
1174,koala_topk_40_temp_2.100000000000001.json,0.027244309607129473,0.2791272081775575,-2.8892591439172595,0.2144813447757134,0.06915326015361392,0.1807126862196401,0.19996969055427732,-4.4558583452610785,0.839057598419801,0.9347623874521471,0.8217968954467176,0.9976329106486632,374.635458761331,-6.909436345218561,4534.372289507031,0.985742445544914,0.026008008487992503,0.9653835491267184,0.29068114256171645,0.7484474123539232,0.9999776874969383,0.6884456042476551,0.9208943089358285
1175,blender_bs_2_temp_1.2500000000000007.json,0.032570202655589325,0.27686354330876717,-3.1284016698061343,0.23145634958652078,0.07477314243718196,0.2067393731220124,0.2067034232347414,-3.842514647988375,0.8855248345043473,0.7752868172866951,0.7886790512472083,0.8134681102917143,76.46038983330808,-2.8699249510544345,31.22285395121516,0.8845129186881059,0.4412713210315257,0.44761444478562284,0.15283149856193592,0.4962959098497496,0.9995178333623614,0.46187453496014186,0.7585730267052198
1176,pythia_bs_3_temp_0.8500000000000003.json,0.044317345839776597,0.3190574624817899,-2.769135639818016,0.23599149588719426,0.09039883040284623,0.20382684339684903,0.22122360222396692,-3.7038839209772543,0.8729388983192329,0.9510384870323085,0.9064680471802605,0.9989326540119423,172.07914655471725,-4.052534634157745,732.7467055753611,0.9487677896475447,0.19161801057134803,0.7475164500453425,0.1646911369740376,0.5101570913952538,0.9999524286251985,0.650320150839064,0.9551159083873093
1177,pythia_topk_60_temp_1.750000000000001.json,0.02150897943164831,0.2605104465434661,-2.910465161523265,0.16925716235331645,0.05163192151389705,0.13800449457811803,0.15554959037801813,-4.3771700851902935,0.8531288442487468,0.947640657514098,0.8545575415892619,0.9964720276231039,393.1248254925937,-6.362769410963917,1404.8816596182962,0.9941140379002543,0.012323683939486721,0.9809118011363179,0.2329876212780194,0.7292697949220978,0.9999717250018416,0.6209587667413609,0.9248554854651909
1178,blender_bs_2_temp_0.9500000000000004.json,0.046793323601209254,0.2924290433218123,-3.133135254851324,0.25876472086510627,0.08904833702022896,0.23321661124890614,0.23333576086943214,-3.723855796223413,0.890709279414886,0.7249660045987835,0.760137276446246,0.8138150199259168,48.94343400013188,-2.3120015288953537,22.746223828554275,0.7173491252789126,0.6567174390715736,0.2449850027339674,0.14401314188366998,0.44662521051949733,0.9987555986535334,0.47345259275011164,0.7524115121694755
1179,vicuna_topp_0.7_temp_1.600000000000001.json,0.019038275393425206,0.23656197408184176,-2.8493083062654505,0.14063214557974085,0.046754022086710936,0.12134156791450007,0.13225535944096173,-5.9087992435944585,0.8036175970443504,0.9703969575944252,0.9196746085314565,0.9953841088649505,947.0085268121948,-9.271626407997262,12154.777526857659,0.9999911269856051,0.0,1.0,0.486749528082175,0.8610057045208956,0.9999746219189707,0.6569667717139563,0.8505368548994119
1180,koala_topk_40_temp_1.8000000000000012.json,0.026935065198659982,0.276903918686799,-2.894121776900454,0.2079046538740787,0.06735517395298302,0.17406775110717593,0.19377768439378967,-4.393203644809837,0.8411183031742463,0.93232560424306,0.8167547733060265,0.9975885288390464,370.7946339275722,-6.703004518255238,3768.445613441075,0.9835401844012776,0.025350865197084987,0.9677375395261493,0.2768514345801412,0.7363025366246477,0.9999772318618331,0.6853573389037817,0.9284632789243558
1181,koala_topk_50_temp_0.7000000000000002.json,0.03785683136332575,0.29969845347092866,-2.832496698550089,0.2200719519383423,0.08089689441958092,0.18871126755397638,0.20687393429042397,-3.9054042915543,0.8453185475302603,0.9465680429701913,0.8678199367491899,0.9984799949582928,321.36698713426966,-6.1303563547764215,3584.0502322262023,0.9741021633415056,0.03685587237231145,0.9538522375236184,0.19647968816614897,0.5861180904522613,0.9999763084079077,0.7122926348316406,0.9514256224077277
1182,pythia_bs_3_temp_1.9000000000000012.json,0.02679555071825464,0.2782801664044725,-2.872570962997859,0.17285459245291987,0.057659776205922,0.14293916020306288,0.1601899801404936,-3.9412711266286387,0.8595141179575949,0.9709553012037803,0.9213312016233862,0.9975162209394222,338.5030466334901,-5.554386311963914,668.1650712279585,0.9958148248316632,0.024355732411870185,0.9673959546078972,0.17297618523572655,0.5904896930416779,0.9999688964090748,0.6409417623598016,0.9424609929502369
1183,blender_topp_0.7_temp_1.9000000000000012.json,0.028863369793388615,0.28816301650312093,-3.1089727343442686,0.21583640073683896,0.06657292447315061,0.18575732067401574,0.18566190326217566,-3.8838521356811984,0.8798771198383553,0.8606494276556798,0.8970358785050714,0.8598217372244195,126.14022801877356,-3.5770299301355,61.75641959829548,0.9589968247517201,0.2243538385330564,0.7050670513516875,0.14796547472256474,0.5091014942751795,0.9998612875689963,0.4495448818605744,0.8160245958638689
1184,blender_bs_3_temp_1.8500000000000012.json,0.023465013899975545,0.26111764373366375,-3.138530923273855,0.2163658093036302,0.056204271284988845,0.1859985147733909,0.18592831119579478,-4.105649579264119,0.8775623472396262,0.7373842819659894,0.7219052707742067,0.7623112486511607,104.18616247865515,-3.508700729068208,62.32119786929117,0.9530396857246735,0.238932185745217,0.6774231970834136,0.16908255258971186,0.584835876098012,0.9999130141281174,0.460269678973841,0.7489174330375625
1185,pythia_topp_1.0_temp_1.5000000000000009.json,0.023740332672866,0.2719387503025123,-2.887227794151746,0.17902907699835358,0.05759839175596207,0.14794800875916264,0.1662925950159247,-4.185741017361681,0.8555381470070573,0.9518648665398455,0.8738516292064733,0.997272373798615,356.70237105809684,-5.923237004774264,1403.3825192416969,0.9862160343269891,0.03824593291455712,0.9485029711795135,0.21371558885812023,0.6788326384752829,0.9999706312148031,0.6311561763435901,0.933045389666362
1186,koala_topk_50_temp_2.100000000000001.json,0.029523480940136498,0.28465238485649674,-2.8404190199289148,0.22944139757956056,0.07682642107513221,0.1953062750256448,0.21522713050122155,-4.559892527326076,0.8369016640769217,0.9450401412310764,0.855030467443694,0.997475382082448,387.3224939497924,-7.283748679166679,6054.458294157884,0.984021873206809,0.025912404924563783,0.9666045397282087,0.28660293807549025,0.7463213869463869,0.9999781387721847,0.7048020022128053,0.922210047084965
1187,pythia_topk_50_temp_1.3500000000000008.json,0.023817627792316894,0.26346764204498957,-2.8879644831937394,0.17832964105509097,0.05620386969649791,0.1480784077715503,0.16493495568060318,-4.117868875692746,0.8551904618262289,0.9509470191696937,0.8683978494977171,0.9976235223795943,338.33776158699493,-5.808662970521509,1430.9272875031486,0.98809420255865,0.03148687762230879,0.9568830227036377,0.21151065265593366,0.6640489949128265,0.9999651743438774,0.6344937904624041,0.9337069675669761
1188,vicuna_topk_40_temp_2.150000000000001.json,0.019102537080232292,0.23641312959058686,-2.844365848388844,0.1427399512905524,0.04778289857594778,0.12347128628546838,0.13463692494620755,-5.878222386201541,0.8044730206290801,0.9615801012505554,0.8933460003476966,0.9952509687515442,939.8578999291041,-9.275090062296224,11992.11181211266,0.9998756567271789,0.00015322328650265512,0.9997037135837771,0.472431536079206,0.855307555799945,0.9999760938789658,0.6721531432831216,0.8457273826309161
1189,blender_bs_1_temp_1.4000000000000008.json,0.010074817475595143,0.22149026922126552,-3.184276133596539,0.18414514630728754,0.03099713362189012,0.15522698841192342,0.15542888030916913,-4.719286141988031,0.8648266788116676,0.5988240721220963,0.49727850610442675,0.6504156381038894,145.82791100686183,-5.026309189119337,368.9177294329413,0.9946889696952296,0.03510846831169831,0.947401482583833,0.21827366954098076,0.7389819704971772,0.9999560053816778,0.44364025057078843,0.6735340838482928
1190,pythia_bs_1_temp_0.7500000000000002.json,0.03247331660049967,0.2923739834193711,-2.8384291650298126,0.19696219415453142,0.07019243306422904,0.16712390237247815,0.18336885088645927,-3.831883144163655,0.8616348046339107,0.9557072883978964,0.8896955869694391,0.9982625722646236,278.2655696672599,-5.079583562519693,815.5086473608179,0.9801591886716755,0.06843105052799846,0.9060116690332971,0.17176018487264041,0.562041849926696,0.9999654720684809,0.6496890674313467,0.9497913571600923
1191,pythia_topk_60_temp_1.0000000000000004.json,0.028078010478028805,0.2859908091553161,-2.8530322520551317,0.19332413586325864,0.0659183227665456,0.16201999711021908,0.1796640153343067,-3.9388838449795402,0.8596893596147488,0.9593751487277891,0.8984072068179778,0.9981788153161028,301.3511614207047,-5.3293112528576465,1147.1670247118063,0.9826417049652659,0.05108128874461856,0.9300103680932801,0.18872022832318844,0.6032646715895842,0.9999561270396552,0.6417244257244892,0.9442802429188021
1192,blender_bs_3_temp_1.4000000000000008.json,0.03379303726449711,0.2855718310774137,-3.114621697184079,0.235274113459215,0.07388724508099206,0.2054997375951624,0.2052362110080877,-3.8259144159022695,0.883373980113643,0.7818053150507439,0.8167317411291392,0.8050782329272568,83.33545801775122,-2.9322869789487984,33.83716309669924,0.8904434334913967,0.41853601518107963,0.4779220425564443,0.14922699849170437,0.49263032940943713,0.9997505246398444,0.4684887772840345,0.7811617828828128
1193,vicuna_bs_4_temp_1.650000000000001.json,0.01869633140259438,0.23394917337701274,-2.8446086862820663,0.13820089179280615,0.04574163584787576,0.11880171745052517,0.1298789839215655,-5.941697514367725,0.8067681661588635,0.9723415401814788,0.9248992592812231,0.9957086337592177,881.1608695535219,-9.230509876561012,11523.798704212844,1.0,0.0,1.0,0.48030259087393656,0.8585120610233296,0.9999750506782341,0.6542449744347341,0.8420611622291645
1194,pythia_bs_1_temp_1.550000000000001.json,0.02346950579162605,0.2672205151185207,-2.892950720204141,0.17529026120389407,0.055621699616721476,0.14492958836452813,0.16196543176464498,-4.221583396494986,0.8551245941547211,0.9521687800250115,0.8703050674986573,0.997327987201706,360.2728605678745,-6.004927352757,1285.3925889664897,0.9904501269348781,0.02666979768691976,0.9622245184195015,0.21755823481212688,0.6890716015053815,0.9999689910717622,0.6280682973996671,0.9293328961264156
1195,koala_topp_0.8_temp_1.1000000000000005.json,0.03433550315756142,0.2961454157892926,-2.8513868790948558,0.21777312858073483,0.07719062914566921,0.1857026408664516,0.20475310514479986,-3.9649236123404186,0.8516784125196193,0.9202261215914999,0.8111954626894297,0.9976314727314011,310.249954046527,-5.858308713583682,2599.314182022417,0.9532268304334459,0.06304909522289548,0.9227743200589751,0.1974639291322253,0.6002747672111128,0.9999736556428707,0.6814999717002164,0.9468885394847226
1196,vicuna_topk_50_temp_1.650000000000001.json,0.019859212632653053,0.23950536636350941,-2.8212108408998633,0.14599998158766664,0.048973806749891734,0.12589422161238872,0.13754635304826496,-5.851903886737709,0.8021292129236615,0.9687145535554409,0.9145061097511199,0.9954142348321979,905.9977806853384,-9.25689164704018,12094.023972572148,1.0,9.223594250129282e-05,0.9998115012886594,0.5244214608920491,0.8673726676752396,0.9999759202610276,0.6753778760442752,0.8502467805361058
1197,blender_topk_50_temp_1.1000000000000005.json,0.04369632134248587,0.305695741289828,-3.13009070932029,0.24361613130742582,0.08533530413976897,0.21568336219707762,0.21541166067216344,-3.670871531079432,0.8856111508691478,0.8200024247096191,0.9280114473852797,0.8196702912661087,90.07658489124971,-2.954571687057757,37.28464515218972,0.8606819225743226,0.42401171798192044,0.49002750711833193,0.1378514011635653,0.41042799386588596,0.9983035707043741,0.47542348123325373,0.8197382043142857
1198,vicuna_topk_50_temp_0.9000000000000004.json,0.019852522161403388,0.23904381707108271,-2.8223904731397877,0.14573643353201188,0.04881761030020802,0.12574063156953622,0.13714714405609657,-5.851972538388086,0.8028105979930901,0.9719169061201559,0.9241324683053154,0.9954665613795569,897.5187354190329,-9.240637407508913,11902.523978177056,0.9999722900873951,0.0,1.0,0.523019493985898,0.8676353185374421,0.9999758382001238,0.6741174614441419,0.8520187555974674
1199,vicuna_bs_2_temp_1.9000000000000012.json,0.018633842784170396,0.23399596276755003,-2.8450344326142556,0.1363748770735692,0.04529004709372486,0.11762821140664893,0.12822785465659847,-5.936036920738602,0.8064260532956324,0.969939368712524,0.9182052475866047,0.9954203537446942,893.022124434339,-9.219185521629623,11421.043117234012,1.0,0.0,1.0,0.4748662331741728,0.8581577718232994,0.9999755177803651,0.648662704728051,0.8461058727747393
1200,vicuna_topk_50_temp_2.2000000000000006.json,0.020071190397074435,0.24008288250534646,-2.821559349855106,0.14787530456325723,0.04968171692012413,0.12780585904124198,0.13942785405207542,-5.842673296202161,0.8029258426779019,0.9709657403882967,0.921445921022013,0.9953938358293507,896.498667289387,-9.252974981705263,12306.687177249736,0.9999255965977968,8.106700146228093e-06,0.9999820867797165,0.5276810721671072,0.8667383416207499,0.9999761483473386,0.6747012676331466,0.851038171068013
1201,vicuna_topp_1.0_temp_1.2000000000000006.json,0.019534137241129658,0.2372995329990282,-2.838058907068325,0.1411686197093644,0.046960089774028956,0.12171097224444322,0.1327747012862296,-5.85858326875614,0.8018189110235127,0.9626846619305421,0.8951971182631421,0.995924795378664,977.4202836860369,-9.30360014606573,12336.030524225725,1.0,0.0,1.0,0.48138144897091556,0.8566262279104363,0.9999709167556916,0.667190347172932,0.8477882409210733
1202,vicuna_topp_0.8_temp_2.050000000000001.json,0.019145804330313862,0.23641141316644565,-2.8339338438783237,0.13857006616215906,0.04654372694289047,0.11977731760339033,0.13054883460264488,-5.939187196786992,0.8033971288400088,0.9687602725834183,0.9149180278304511,0.9952795871632372,938.4435423008388,-9.271654887569982,11914.998729016728,1.0,0.0,1.0,0.4778839962355738,0.8504824784154393,0.9999716858825607,0.6493591008062114,0.8469823163361074
1203,blender_topp_0.7_temp_1.4000000000000008.json,0.04450168411163262,0.30864017711456754,-3.070781646904821,0.24151532216489474,0.0859597110049522,0.21381819928649973,0.21382798334007663,-3.667201412703566,0.8869764295990816,0.8496585517954747,0.8981749453057031,0.8694692375922572,93.97001953429523,-3.083910952390557,43.50696710676222,0.8988467640497909,0.37060094824449613,0.5398298929794249,0.15134710274660496,0.470711774642743,0.9992323562592447,0.4689563213435108,0.8412730780876669
1204,pythia_topp_0.9_temp_1.600000000000001.json,0.024622571453532933,0.27243912854262936,-2.8854166072212863,0.18274800889716208,0.05921102935228001,0.1510902100258395,0.16917891315405287,-4.121313639298709,0.8570664412153508,0.9551848906574932,0.8819213046325948,0.9975844295564777,334.8824330749096,-5.727476003605888,1309.0207460590514,0.9875449834904708,0.039587299102883486,0.9455882441680045,0.2072578523072507,0.6641097904668546,0.9999629162356466,0.6326847999003942,0.9320696943919202
1205,pythia_topp_1.0_temp_0.7000000000000002.json,0.0322591463420234,0.2909655901112254,-2.8316349716248634,0.19432791511445674,0.07089739103983289,0.1651785235700231,0.18188228045575075,-3.8012071464486974,0.8599966219766345,0.95706409875253,0.8970400225644809,0.9981427911168826,286.6817134388612,-5.128898825996145,1646.7383886348132,0.9772673392441561,0.07038160636129644,0.904240516185767,0.16817041958584317,0.5430300135339543,0.9999600633351741,0.6524056099161117,0.9477823420646105
1206,blender_topk_60_temp_0.8000000000000003.json,0.06231248245534138,0.31668882291912,-3.08322999902622,0.28692578100591826,0.10908346469895225,0.2632320733370943,0.26322650491736954,-3.6361433041836313,0.8967124430354468,0.7184119527150419,0.7686739445056381,0.8316178246307815,42.737934095625114,-2.464268051516459,38.220105155551565,0.6398655172244871,0.6155920231050068,0.29326277556651237,0.16119212799093868,0.43243449116392446,0.9946212135927233,0.5116819775624122,0.840743904121459
1207,koala_topk_70_temp_0.8000000000000003.json,0.03024230665945066,0.2863447081807018,-2.8982984123822444,0.1848879882911819,0.0634550542828059,0.1542528762705127,0.17325917600907925,-3.9214380852922885,0.8554110818492148,0.9133230749889828,0.7558166129095413,0.9978433995543119,305.26848940497433,-5.4265261945366525,856.1109597432717,0.9863092728187068,0.024227812153045127,0.9688278229076219,0.18184731431952078,0.5973868432358664,0.9999762106395675,0.6688410825504808,0.9521294199247547
1208,pythia_topk_60_temp_1.5000000000000009.json,0.023025054019500703,0.268525658033994,-2.8955301083997638,0.17577610927322612,0.055181946367268565,0.1466126716059909,0.1619820431451951,-4.224169927035161,0.855548313779678,0.9554257776714733,0.8824140055205029,0.9973899315378231,354.05261760962713,-5.957193665441423,1058.5487417495633,0.988156642270711,0.02855214284726866,0.9615178023793595,0.22056131787675412,0.6934832756632064,0.9999709657891719,0.626742145042859,0.9286709396842352
1209,koala_topp_1.0_temp_1.600000000000001.json,0.023334585955080155,0.2681831675322379,-2.9571623574039023,0.18515510224239,0.05815834393308661,0.15305790659444227,0.17122695475503083,-4.304827991133941,0.8559331390446795,0.9171338360027512,0.7684620741346478,0.9971579939783933,340.8185421377614,-6.061819465797536,2012.0588561867119,0.9865825029036763,0.026926092713542807,0.9637313199962833,0.23189784677015524,0.7131118073031688,0.9999747717667199,0.6369264124181562,0.9359535683200271
1210,blender_bs_3_temp_2.4.json,0.011157500678443445,0.23674329069629318,-3.178955221462823,0.18779358275863445,0.039131617435815516,0.1601885675501965,0.1601226907170619,-4.437241554021358,0.8689308360009967,0.6536855436605923,0.615594816380701,0.6758213609841431,140.42579972419065,-4.388589209920015,154.3358163189726,0.9887385377440872,0.0729652171270311,0.89299575987377,0.17226807788002055,0.6479052748427414,0.9999533505860216,0.4536519131822911,0.7080382093601022
1211,mpt_topk_60_temp_0.8000000000000003.json,0.032447085127774944,0.28773663594255866,-2.825775449076492,0.22990489556988625,0.0823310819050069,0.20104450111023875,0.21708313782414376,-4.041123812566539,0.8603339722615205,0.8449033970683835,0.7367858367537217,0.9984086545292504,277.04793467137813,-5.180493122577957,995.5494546270609,0.8022504544853873,0.2179961808120695,0.7432916390028113,0.20459762354847422,0.5638580311604835,0.9999691809943778,0.6437498077242552,0.9232431773902599
1212,vicuna_bs_1_temp_1.750000000000001.json,0.019583924917926484,0.23783449969334391,-2.8421471820685094,0.14340873753612113,0.04821959648243493,0.12418665936134879,0.13510645858669373,-5.867040047903577,0.8045233982001134,0.9538218094995473,0.869384233689253,0.9954104662419321,893.8146457519863,-9.23385523409979,11572.5041363985,1.0,0.0,1.0,0.5120661742385916,0.8663517932215705,0.9999765922167975,0.6748309696395555,0.8486550552378556
1213,vicuna_topp_0.8_temp_0.6000000000000001.json,0.019072783240445465,0.23581826646003845,-2.827119692294058,0.13797966922926036,0.046018917073110954,0.11926324429329868,0.12975104826399375,-5.943208706402826,0.8036246751257795,0.9707375356644165,0.920551454558556,0.9954560532240209,938.4539467576028,-9.267581667079664,12004.966883556375,1.0,0.0004408170374033649,0.9993335604092203,0.4757552552923449,0.8502975813600101,0.9999743335710499,0.6533558674768838,0.8442259960526037
1214,blender_topk_70_temp_0.9500000000000004.json,0.06357291275837261,0.3197569898786154,-3.057880789579036,0.28638091333948046,0.10918550121588659,0.26130654830641425,0.2613058171750588,-3.6016189024778074,0.8958041355581227,0.7273282632875381,0.8085627697239584,0.8379765498016323,41.93196383824899,-2.3891067873048533,33.79105033087031,0.6195865733015244,0.632119583340411,0.28182779951687487,0.16678405409212566,0.4486363636363636,0.9923115055373533,0.5036743136499832,0.8291333297422465
1215,blender_bs_3_temp_1.8000000000000012.json,0.022311672621908078,0.26083511567310846,-3.138013271387211,0.21396336887817372,0.0549277981161293,0.1829837604702506,0.18287875339834034,-4.078514662199842,0.8779180021825916,0.7595286539917037,0.7429367448075079,0.782437937098258,104.82276836219995,-3.508033711543037,67.38404980539909,0.9631852366975954,0.23873230496265632,0.6784285530207025,0.16667395200419635,0.573198043786279,0.9998813828151069,0.46014438594928486,0.7527551419229502
1216,koala_topk_50_temp_1.650000000000001.json,0.03052798586246052,0.28647052318959565,-2.8489585520628697,0.22914291130906989,0.07809679803782917,0.19487052849101072,0.21371472889180815,-4.4065774870301055,0.8384531868364147,0.9401121364864303,0.8525357504020535,0.9978913149398888,370.0199166827344,-7.046904337080315,5053.88621761841,0.9711042925562964,0.037718913155207,0.9546242081353965,0.27666231176511036,0.7222301338649957,0.9999781515531406,0.7118606814640558,0.930090761956253
1217,blender_topk_60_temp_0.9000000000000004.json,0.05952354596916501,0.31180655209769803,-3.0817310316768105,0.2812436708324648,0.10322967207039033,0.25647779504725543,0.25661311590113955,-3.641965823565313,0.8959284331014974,0.7230863568545045,0.793170551038444,0.8281688364026676,42.91014646415782,-2.4572991563648,31.429782808039196,0.6402221871695145,0.6157410926862702,0.29683964272329416,0.16535488404778637,0.4443016928657799,0.9953565928704275,0.5085593981589965,0.8326163295043337
1218,koala_topp_0.9_temp_1.0500000000000005.json,0.029909647761227526,0.2877193644719356,-2.8932331794488406,0.19953750780683888,0.06939180035048244,0.16777255300396354,0.18698440116330328,-3.9838570296644926,0.8539589897305788,0.9117480669414207,0.7724032182426224,0.997526492468102,329.853178518492,-5.741479488597257,2788.953367869237,0.9661685832842464,0.04779173662526899,0.9417619351887921,0.2000531914893617,0.6225889295666903,0.9999736431008112,0.6565820720785844,0.9445932647092026
1219,blender_bs_4_temp_2.050000000000001.json,0.016167443820492206,0.2626909937829986,-3.152815780802098,0.2072696659271006,0.05081458552686734,0.1749280068011193,0.17506848671492561,-4.159414005661775,0.8751073994474086,0.7481944598389699,0.7191332638160643,0.7688485937161424,127.08184835633901,-3.8599371398858313,79.04103173530909,0.9794736117930108,0.14981438108782627,0.7894266760138239,0.15841040915503998,0.5845093400766783,0.9999313297157059,0.4462123831401846,0.7622140965616715
1220,blender_bs_2_temp_1.9500000000000013.json,0.015410995796430524,0.24679426594237475,-3.1533081027453314,0.20144976848968793,0.04555906036239542,0.17301645659523338,0.17291630148048925,-4.281344294070242,0.8758303744640045,0.7125026158595253,0.6607052396173491,0.7471189796501448,113.54342794136807,-3.8650970988731186,90.08064725302579,0.9753512702344155,0.15766486027837326,0.7774375611503754,0.17301083220950972,0.6253581336122607,0.9999489312420389,0.44640435282894986,0.7237662729474282
1221,blender_topp_0.8_temp_2.150000000000001.json,0.018436865538160485,0.266252565204729,-3.141890907454825,0.20123086705191595,0.05346985809583252,0.17027188964303536,0.17022697340862514,-4.040272190002258,0.874593339666336,0.830341086568704,0.8315045592525547,0.8360022596492551,157.62839755446538,-4.067864875818657,100.58567019057875,0.9834527769852668,0.12560957131771627,0.8271669480115718,0.14731010545988518,0.5396326727887869,0.999952892741125,0.4435289555074337,0.8090645088774538
1222,vicuna_bs_1_temp_1.9500000000000013.json,0.019537347345354908,0.23709560638006993,-2.8428712825856373,0.14309990683147944,0.04793096198171773,0.12369191247199374,0.13480121443351573,-5.860634228987302,0.8046793467654494,0.9532937991355357,0.8677525721320485,0.9954260452715811,886.4904570509642,-9.213232890187436,11408.469281814323,1.0,0.00010333404734426608,0.9997909525733392,0.5099684940138627,0.8667942187863589,0.9999748845855315,0.6692778255514248,0.8457114073179125
1223,blender_topk_70_temp_1.1500000000000006.json,0.04485954642619546,0.30937414868910373,-3.1039178983004154,0.24301385278769264,0.08956171432747273,0.21514317369913477,0.21511085958916493,-3.669785692839919,0.8855096701390758,0.8420874905470247,0.9055295369258667,0.8543169374248402,95.5935658601506,-3.0918777018797243,45.80132059883728,0.8894467801920043,0.3751136367695964,0.5361386537226089,0.1443115847846807,0.43443216808549173,0.9987098145520759,0.49042634338976626,0.8414485586768871
1224,blender_bs_1_temp_0.8000000000000003.json,0.022750467393363862,0.2583373750094371,-3.1361641979408645,0.21904495919694017,0.05579153901124034,0.1907676701572889,0.1906287005501369,-4.154358368359492,0.8784498392580029,0.7209469590100845,0.6276145672160084,0.7865695620087997,92.49938831559773,-3.5100342207728534,68.67024176198252,0.9437431490932287,0.2467856630653487,0.6694294665292808,0.17752379083684883,0.5867031153290695,0.9998857311471431,0.4733740103865912,0.7401448821135468
1225,blender_bs_4_temp_2.2000000000000006.json,0.013649281885409151,0.24774904023058095,-3.160679856856505,0.19221599199099096,0.044225818816413784,0.16400732501978965,0.1641285590500713,-4.2657340490268565,0.8721306989928763,0.731885964018341,0.6989908240872914,0.7520654603672201,138.43867235131736,-4.0918757598115105,113.66820720115862,0.9878941951642245,0.113720224009211,0.8365591743695481,0.16429115853658535,0.6092227240313762,0.999954592070742,0.4417041858176669,0.7156740827873193
1226,vicuna_topp_0.9_temp_1.1000000000000005.json,0.019320816795718215,0.23671784912132784,-2.83393562359657,0.14466092155609322,0.04842352082675755,0.12512133599727968,0.1363109810704611,-5.899400102829407,0.8015433835362146,0.9683010696456669,0.9129878062290783,0.9955449158060766,997.1448898384343,-9.365159928453178,13519.690777414997,1.0,0.0,1.0,0.48589047853971384,0.8614131809215517,0.9999752830049556,0.6797289810850768,0.850928841718661
1227,blender_topk_50_temp_0.9000000000000004.json,0.061613921264286685,0.31203061327001874,-3.0778579610383106,0.2825468173941488,0.1023734372598166,0.25654916045811416,0.2568801149816219,-3.608441231126537,0.8951530624964911,0.7294105985616389,0.8369230660502585,0.8311252268214377,40.821840812577214,-2.2685001267077745,20.702027608928905,0.6044187797798424,0.6730405511126618,0.24072724736572415,0.15234621589394684,0.4127008069990195,0.9957199071296948,0.4803806177689461,0.8162813323497667
1228,koala_topk_60_temp_2.5499999999999994.json,0.023709481800368585,0.2652626162791812,-2.9261686296047333,0.18508673105449466,0.05874065729120117,0.15533669498974634,0.17218955968146984,-4.691587660498992,0.8495017114526523,0.921261425799023,0.7892709926007133,0.9966665248952075,381.9071443076169,-6.64840247092016,1829.8113122238938,0.9794905133453026,0.03296807870949337,0.9580144901824336,0.30044141476225067,0.7893723416484654,0.9999740960483322,0.6184154743541458,0.9176409223671248
1229,koala_topp_0.8_temp_2.4499999999999997.json,0.02676009353290521,0.2788802934769251,-2.8822891790427283,0.2150527363183955,0.0685682148047286,0.1819386584825347,0.2012035377874125,-4.441451181151824,0.8446141344034123,0.92417310593131,0.7963978610510413,0.9973424886295457,368.36594942561965,-6.773620307335466,4476.3019932649595,0.9798191578413221,0.03304903667063795,0.9567206654255087,0.2568312559923298,0.7317005374019396,0.9999762863099934,0.6661975508581899,0.924261527322606
1230,vicuna_topp_1.0_temp_0.6500000000000001.json,0.019523686519961485,0.23756136888633358,-2.8386035360291393,0.1414232845173985,0.04719868318656751,0.1219988107250276,0.13324931671860352,-5.856302470147968,0.8011697404728624,0.9631652986909545,0.8967028596953588,0.9959005298380383,983.7738870534595,-9.327675986839866,12431.227612395582,1.0,0.0,1.0,0.48255234297108673,0.8581360871121109,0.9999723608245352,0.6699055330547875,0.8478780091480764
1231,koala_topp_0.8_temp_2.5499999999999994.json,0.02657441340905892,0.2795102729365876,-2.8703522858376016,0.21288736538831166,0.06991135806489424,0.17929629358043753,0.19783243255798316,-4.491056316840147,0.843760345526831,0.9257493738831926,0.7957582437117301,0.997205773611107,370.5993095717526,-6.832450505446236,4282.721782116964,0.985343116359607,0.022729003883906074,0.9699985800226116,0.26860433726266536,0.7438236294486874,0.999974810348484,0.6606093162525154,0.9248475293873367
1232,koala_topk_50_temp_2.3000000000000003.json,0.02938023934894442,0.28594107477762165,-2.8453204955510003,0.22883790162317005,0.075556572722336,0.19502868820847566,0.2133439922194191,-4.589776743390039,0.8351389465924495,0.9398762964607256,0.8484576695758631,0.997091882483276,391.568122630352,-7.30965948943879,5866.993325889964,0.9759687998891705,0.03579682144671246,0.9551817340678688,0.2945551601423488,0.751346764076452,0.9999780525903186,0.7060748538625742,0.9180103474761357
1233,pythia_topk_50_temp_2.4.json,0.019974037303720715,0.25773506984039285,-2.8958928195950024,0.16396564362437654,0.0490993852174999,0.13440468475528444,0.15069744166602386,-4.581653983893997,0.8490295084659943,0.9470537397970142,0.8514980475445186,0.9965044943865888,427.5338289238571,-6.744986379947292,1872.9638543799979,0.9952908809637024,0.012665339358832408,0.9815674132027246,0.2448095756256801,0.7698878804057662,0.9999726784969857,0.6058803464702232,0.9243199384401745
1234,vicuna_topp_0.9_temp_1.3000000000000007.json,0.01912658091477544,0.23637091461649704,-2.8323396677244643,0.14484214109447174,0.04866545903951361,0.12501946168128483,0.13642809401046402,-5.890394461895516,0.801661183695516,0.9669756810875688,0.9088338626444131,0.9956126961416615,1005.5007303099543,-9.37877942292905,13862.127705381068,1.0,0.00029199907997488997,0.9994319550371596,0.4842888509392535,0.8619223844768954,0.9999756483969564,0.6770049245777972,0.8467577475417996
1235,blender_topp_0.7_temp_2.2000000000000006.json,0.02267747418899195,0.27750214403155615,-3.1362111456169632,0.20234900867534156,0.05745646502855177,0.17105936056304416,0.17090499659377067,-3.9998602613896312,0.8761752157626983,0.8398095998131642,0.8534894866711976,0.8420089426133031,150.14687986878977,-3.93417700929707,83.72661357797085,0.9767214378357019,0.147977549755991,0.8012155566411963,0.1463439473148211,0.5344342937456079,0.9998954855249019,0.4432941917964595,0.8155661743017145
1236,pythia_bs_2_temp_0.9000000000000004.json,0.03931871324585476,0.30431752434566867,-2.7869162968320693,0.2221038520647894,0.08069900102852616,0.19039880979490978,0.20755566952003254,-3.7157393449055167,0.8694803627555021,0.9567901767780087,0.9107216480456364,0.9988528648932615,198.58019549656348,-4.286102083549922,482.0215304797015,0.9617542376318304,0.15630785125719476,0.7899960838467662,0.16740331491712707,0.5185744995297595,0.9999550380902682,0.6540990834066529,0.9557805371606996
1237,koala_topp_1.0_temp_0.7000000000000002.json,0.029887349687462896,0.28601373812532127,-2.89613440047524,0.18169735363848627,0.06254581846063123,0.1513182216384774,0.17054452671421924,-3.885600543452169,0.8550799959049913,0.9067671680099945,0.7384770562247011,0.9980321115625646,307.88766564521995,-5.418745389441734,603.7213156393962,0.9834736745997754,0.026120057737043782,0.9676389685190976,0.1716496486201915,0.5669285409502773,0.9999714949446356,0.6680261133936699,0.9532620580251028
1238,vicuna_bs_1_temp_1.1000000000000005.json,0.01961626895410234,0.2383491461353473,-2.836507456694433,0.1447207668315036,0.048752077987597606,0.1252381792975292,0.13616800590580147,-5.8586544632195,0.8047680845838749,0.9457934028100832,0.8452182737153613,0.9953304066925583,891.6368150795025,-9.2052773569418,11431.15672594563,1.0,0.0,1.0,0.5104277398127056,0.8669505608641462,0.9999757184533175,0.6740057784802689,0.8496428144365952
1239,koala_topp_0.7_temp_2.4.json,0.024845242917973867,0.27843156752732223,-2.918986387625486,0.19579010521971363,0.060342959035682445,0.16129810225833258,0.18069638992041762,-4.3326506404456255,0.8533147528678,0.9241261338975116,0.7946847125775072,0.9967834865581058,336.0728887227601,-6.179990714806476,2368.8670938715263,0.9824387681968404,0.030501837360829242,0.960344395650471,0.23144151920586967,0.7122858568498087,0.9999761855554485,0.6442304106656918,0.9352141703947453
1240,pythia_topk_70_temp_2.4499999999999997.json,0.019348415650087034,0.24874758559171706,-2.8892688345694113,0.15718089800473117,0.04503041583453448,0.128139432627733,0.14461461059956615,-4.696623489469708,0.8465750489182368,0.9432564880401845,0.8415186605572693,0.9963376826059842,453.0802777465054,-7.008760149960708,2399.7176257892806,0.9941384323126143,0.01054437178007913,0.985415296862149,0.2664287579423797,0.7990124115841452,0.9999729012081284,0.6034255842556935,0.9226300165426725
1241,blender_bs_1_temp_1.650000000000001.json,0.006669936773324534,0.20319901431487025,-3.1941837759199507,0.1689256779975422,0.024431541952415047,0.14329262856299402,0.14320940342970084,-4.8779879177739485,0.8601353793201562,0.5548277669320536,0.4693565206770361,0.5974027781161939,165.56484802998446,-5.49144704254794,533.449853821235,0.9987012440041287,0.01121318784482957,0.9820519294926006,0.22711393577170758,0.7742190589165678,0.999964075480291,0.43642841567675433,0.6400467179794255
1242,vicuna_topp_0.7_temp_0.8500000000000003.json,0.019006166746996563,0.23533432675928462,-2.8465005810967905,0.1403871687213809,0.04693628671064146,0.12134591090083824,0.13213176818992486,-5.913799237153812,0.8037464622863548,0.9699824231907754,0.9186566619846162,0.9952907619590988,944.4015051753657,-9.249652878777823,12059.051149477827,0.9999438555339285,0.0,1.0,0.484577723378213,0.8594800762822443,0.9999743986105871,0.6581436576609143,0.8452896039358122
1243,blender_topk_60_temp_1.550000000000001.json,0.02954475226805804,0.2894154236104291,-3.142920472459468,0.2178806070888971,0.06815273487886565,0.18942494074493582,0.1893960566174818,-3.8360795877978413,0.880400822372857,0.8248592307913494,0.8982406354989143,0.8058816489734337,118.66488571529825,-3.5207931575234355,61.303213104372276,0.9477264620348702,0.24676043832217862,0.6797747522765861,0.15419501133786848,0.4978030919446705,0.9997938152902829,0.4843215550891383,0.8189353096417389
1244,pythia_topp_0.7_temp_2.4999999999999996.json,0.02187133809988075,0.259908562382611,-2.8824996328903345,0.17318763611056243,0.052614112029160026,0.14216498554815862,0.15925333971037114,-4.289965960688008,0.854039947052518,0.9503492715787404,0.8675709112509369,0.9972917262561813,369.04918820512955,-6.099311152855343,1108.0719116646771,0.9878255182005823,0.02834191846844031,0.9616167166772286,0.21987938045415087,0.7069150925752758,0.9999706191505363,0.6194080604699427,0.9291502009080592
1245,vicuna_topk_60_temp_1.4000000000000008.json,0.0191679976050812,0.2364169822055105,-2.8466279039043703,0.1436166432889095,0.047821345368801366,0.12392937457084632,0.1351741535236708,-5.901609746869915,0.8034272021306063,0.9651976820211524,0.9034911166118456,0.9955904679690191,933.176086095229,-9.281402969522592,12410.90126632336,1.0,0.0,1.0,0.5185121107266436,0.8730931022249252,0.9999760867717987,0.6786545262278202,0.8467745004083685
1246,blender_topp_0.8_temp_1.8000000000000012.json,0.029671894078621416,0.29277654326963665,-3.1065413993680644,0.21845181380020456,0.06986700986193635,0.18806518534625122,0.18814856649606754,-3.869096928584074,0.8803947133148362,0.8393197130905292,0.872784346723371,0.8430138471173444,128.2128909258548,-3.6026945082677355,67.53463735023034,0.9483686307008125,0.23060450750789366,0.7035685412104316,0.15114033132753882,0.5145039345779973,0.9999163239179011,0.45815614357083023,0.8121369582088104
1247,pythia_topp_0.8_temp_1.4500000000000008.json,0.027441663542470997,0.28429855019858963,-2.8689822313601603,0.19343468503850594,0.06691844945803618,0.16292077295033178,0.18073487520066045,-3.9613817157391793,0.8586726466973941,0.9593854439008981,0.8962671263053456,0.9972970177510936,307.0614238526788,-5.398913961196037,1351.8184415918668,0.9865258030122817,0.05314131856046645,0.9246640230351314,0.19561339597517774,0.6184254606365159,0.9999690196796027,0.6381101395957217,0.9372001396518252
1248,koala_topk_50_temp_1.2000000000000006.json,0.03152659018649102,0.289316679035975,-2.8426512157869244,0.22907908496152155,0.07804801272141797,0.19448587084051389,0.21415341334473353,-4.210994207309578,0.8404066516067795,0.9405129268888144,0.8502539260558635,0.9980837102524025,354.9560592460481,-6.770004270584862,5088.095153450261,0.9741216362822792,0.03473165901870679,0.9581322587211483,0.2557248091730276,0.6797227872978657,0.9999790455630881,0.7124842838318888,0.9337722499125108
1249,koala_bs_1_temp_1.3500000000000008.json,0.024482189863909855,0.26859244695609186,-2.9017688966466335,0.18614039677884492,0.0594667919807454,0.15526446299579563,0.17315355331917753,-4.364349961997512,0.8420467478837184,0.8958735993243613,0.6982377668763746,0.9972192786619037,392.0516362701116,-6.696369856823409,1931.605573227861,0.9921100379041164,0.009950494206870294,0.986769213238337,0.26343002598504534,0.6935396012637542,0.9999776776424629,0.6712057215715935,0.9053454758946546
1250,pythia_topk_60_temp_2.2500000000000004.json,0.020128135222645727,0.25615644938533827,-2.9001649286082847,0.16353320051205378,0.04851259653223888,0.13304377521553662,0.15042875855085203,-4.594319769996918,0.8487011617075704,0.9446231138807398,0.848436381086534,0.9962224167191194,425.98078696751287,-6.726340602519593,2248.01461249365,0.9916605673643728,0.015913488883893278,0.9793686334667704,0.24911337753596052,0.7742967183945584,0.9999728939815131,0.6043243596184708,0.9227917953198383
1251,blender_topk_50_temp_1.1500000000000006.json,0.04242670545496513,0.30576760843082057,-3.1397718910224928,0.23832140075767877,0.08332228282328093,0.21139750181699501,0.21158068673936797,-3.6734410818210823,0.8850354254842999,0.8277878635195148,0.9261346695245133,0.8245738010545955,94.75985547158051,-3.0251329562101423,43.45454129762156,0.8789705924744243,0.4016574571977053,0.5111740298627641,0.136750651607298,0.4204431931704659,0.9986488899451219,0.4718243126609999,0.8143961638508959
1252,koala_topk_60_temp_1.2500000000000007.json,0.026537506896329496,0.28081665048857407,-2.914900360998505,0.1951166134062407,0.064244046809458,0.16249577344572513,0.18238751354936775,-4.127833695712692,0.8560737898211203,0.9209932155785706,0.8043449291334562,0.9977660853423194,326.63721586895366,-5.791688058690422,1524.7878968443001,0.9618725250850959,0.05410702662344677,0.9333352671073966,0.2299002426530062,0.6731962761830876,0.999972379936245,0.6517317849612666,0.942088252108895
1253,blender_topp_0.7_temp_1.3500000000000008.json,0.04444036725442482,0.31176731668418134,-3.082896024944309,0.23975422983930558,0.08628498336719788,0.21229220959073297,0.21230686491495498,-3.6714227039493874,0.886416313046205,0.8601997032806402,0.9000716224846894,0.883400862092651,93.72721277057674,-3.0402849730513912,42.131281271285935,0.8967685881494111,0.400271255963616,0.508694809170735,0.15024598371718403,0.4632470074188703,0.9991748935892013,0.4735649757251472,0.836469932796176
1254,blender_topk_50_temp_0.6000000000000001.json,0.05781288945011883,0.30488931865183116,-3.0968947660230204,0.2791176894397938,0.10170454153899933,0.2564658640380812,0.2561385457202693,-3.6723738089353146,0.8941694960326614,0.6969179444536273,0.7136247203012857,0.8424948366069122,41.11618163875709,-2.257038245306459,16.684798184627667,0.6116642043956422,0.6699847403098159,0.2380338253397652,0.1424881318067579,0.3974936214918205,0.9972288937630778,0.4802741548102461,0.8132989228285946
1255,pythia_topp_0.7_temp_0.9500000000000004.json,0.03233155236711234,0.2918095278118701,-2.8169034618533444,0.19769736450460085,0.07097951209522019,0.16761129476422315,0.18500818110287967,-3.772773165621595,0.8602766284722843,0.95673141968524,0.8965551126670096,0.9981671600996372,280.8153963275809,-5.0446950293247115,943.7998541611922,0.976715924397456,0.07698297825462631,0.8988331313029161,0.16367495610702026,0.527217931813901,0.999961934789627,0.6550267040430903,0.9479534561281094
1256,pythia_bs_1_temp_1.700000000000001.json,0.022098128271896205,0.2656007309883715,-2.8932468393044863,0.17303602405241972,0.05385593004116813,0.14164218463087233,0.15991116794834162,-4.290063514499244,0.8528640169299437,0.9540961118534452,0.8767171620365151,0.997246717701933,382.3813126782099,-6.200979912543224,1852.3973848296203,0.9900597311706941,0.02357935072611421,0.9675587291869221,0.22457243688353995,0.7090913299078831,0.9999704129829674,0.6256749666853992,0.9285677628365825
1257,koala_topk_50_temp_2.5499999999999994.json,0.029525297253165522,0.28356719113369366,-2.8350387726255315,0.23032198126973055,0.07702449422382948,0.19525080429926966,0.2155757778497113,-4.637622270412101,0.835402815638181,0.9412359761582382,0.8447869452136653,0.9975887203742124,394.6369892911568,-7.379962451362527,6430.3304241604255,0.9825479469574975,0.029630309422801322,0.9610279205192425,0.2992137292212688,0.7585179668590579,0.9999780616086567,0.7036934511993596,0.9188114751460691
1258,vicuna_topk_70_temp_1.2500000000000007.json,0.01932350768660929,0.23772359627393044,-2.8459818875025173,0.14199492960051505,0.04787127331060806,0.12291209164433353,0.13378690307146857,-5.92219439178765,0.8049086361585972,0.9673843301150893,0.9100866696605074,0.9956055658613752,894.4541853599384,-9.181854321060442,11348.59796795763,1.0,0.0,1.0,0.5228843264897346,0.8732217143444096,0.9999753727105433,0.6586399290389671,0.8415806347612508
1259,blender_topk_40_temp_1.9000000000000012.json,0.023701551073996643,0.2676681272128214,-3.1681007433510975,0.19972519686073992,0.056149831005500334,0.17102253276968593,0.1711411231280757,-4.020031406310852,0.8759355862178879,0.8121997472550502,0.865421543439143,0.79314966280229,147.01801214610535,-3.941335272546986,88.08763054466081,0.9772448400903656,0.14607921104792523,0.8013019051115546,0.1581684291348201,0.5405532453444224,0.9999053601272598,0.4766268934569282,0.8002803773000531
1260,blender_topp_0.7_temp_1.1000000000000005.json,0.04992192314851481,0.3161542011973828,-3.0730062801995595,0.2556852873122083,0.09589111530983727,0.22733806256327854,0.2274941084185686,-3.6262631823639113,0.8892481469797467,0.8350826716426697,0.9060297297410125,0.8668667814521822,83.67306888888065,-2.894906992087947,36.155003166180265,0.8352857211356318,0.43778868069222054,0.47456287677178494,0.1456355853340778,0.43949448619108034,0.9991299424596684,0.4762460044874457,0.843495744265586
1261,blender_bs_3_temp_0.7500000000000002.json,0.05823924681737961,0.30973404996679965,-3.0572271657611183,0.27468231309288244,0.1025715170247365,0.2498551604862274,0.24954913675600837,-3.620124216070156,0.8928238237668613,0.7012251462413734,0.7632512097011176,0.8197200063532983,41.652144585365825,-2.111637461874632,14.072430791872332,0.6115167814717473,0.7248795747775555,0.1952647058267994,0.1342925659472422,0.3892315154874922,0.9945045513938926,0.4862229041680544,0.7920607142141071
1262,pythia_bs_1_temp_1.0500000000000005.json,0.026330374341654333,0.2773069797529223,-2.868584118947715,0.18725989501206242,0.06407585233089644,0.15800906603328732,0.1756251726444543,-3.929642599665808,0.8574302261601947,0.9532965859902903,0.8774765121011652,0.998049079894064,310.5146364286263,-5.474353878789137,1262.6951357997898,0.9853654851445076,0.04513479291876856,0.9372881282275296,0.19261977879309913,0.610190756625272,0.9999647949167149,0.6433630937743999,0.9371924548053401
1263,koala_bs_2_temp_0.7000000000000002.json,0.03526472253707745,0.2928027885552431,-2.7935866515837118,0.24338800613302158,0.08804083129971357,0.21454728578510474,0.23054989531624903,-4.0260870776816695,0.8638347789854229,0.8354706207609717,0.7654323974574088,0.9985084245224037,248.20406066188156,-4.778022040262726,824.2203258017761,0.7464665957500622,0.27930864442957437,0.6695649537859104,0.15139889948074092,0.4210738471460819,0.9999673374310762,0.6381571277946174,0.9213033486717569
1264,vicuna_bs_3_temp_1.1500000000000006.json,0.019421710723938817,0.23763795530793233,-2.842119690829623,0.14359684802343864,0.04786756143484073,0.12364078513353623,0.13512597035542684,-5.910037207460117,0.8055763138320021,0.9724234388698192,0.926121741105179,0.9954923093318939,881.2201692244994,-9.178075709334845,11535.704162507123,0.999480216702897,0.0007352364766975495,0.9987544801117973,0.49031401147783377,0.8582701452255495,0.999975045541962,0.669191154992891,0.8454268209585819
1265,koala_topp_0.7_temp_2.35.json,0.024966673372110244,0.2784211533090175,-2.9171243934688684,0.19886410258093817,0.06352110389406027,0.16627073013085883,0.184022780007207,-4.2995811915827655,0.8539675524932349,0.9248961860099416,0.7930846388442803,0.9974138390922356,329.24729726889603,-6.093709442676221,1861.8901825804858,0.9850195371709299,0.03974037085947705,0.9467368894666651,0.2295447823398134,0.7023181278147708,0.9999753856109473,0.6454962362537164,0.9397562281401242
1266,pythia_topp_0.8_temp_2.4999999999999996.json,0.020932083332046027,0.2616164509502775,-2.9116533541966056,0.16850731757454432,0.050855914140224466,0.13805255602549948,0.15457403643298417,-4.4122014024214655,0.8533362905702037,0.9502327041122577,0.8664848293000594,0.9967933895592699,395.5134603638309,-6.369224856937516,1445.9769961319769,0.9894975242413809,0.021675336082125324,0.9713528398761734,0.22639683238011438,0.7316809860105259,0.9999714961391174,0.6158343522486562,0.9270067117158286
1267,koala_topk_40_temp_1.5000000000000009.json,0.028388455915980916,0.28061375052944904,-2.8807038854740425,0.21317505539133358,0.07317764091501691,0.17994279069269475,0.19876378098724332,-4.243691476886879,0.8436843495450183,0.9387376066475602,0.8412383681210858,0.9976799464775231,356.8751313277089,-6.5583423996022265,4064.7394821004277,0.9784633556615606,0.03285566652959018,0.9591525261540766,0.25676201887075034,0.7050668478093062,0.9999761194408776,0.6849004244189224,0.9283623513383026
1268,blender_topk_50_temp_1.9000000000000012.json,0.01979070622110158,0.2668481134237198,-3.2009305486937087,0.1986774436389685,0.05247125754826289,0.16987062932660962,0.16981775272234745,-4.048450196673254,0.874265412409941,0.7946532103196016,0.8572228155194216,0.7711166443283339,147.7422999679937,-3.925521565613275,83.47714358669145,0.9792250199187914,0.1498545324057929,0.7968323826502031,0.14395247634178351,0.5265059379024181,0.999875122774579,0.4435727277654923,0.7695875338547936
1269,pythia_topk_60_temp_1.2000000000000006.json,0.026515815153598903,0.2777123637637573,-2.861364287878564,0.18590544929639163,0.062440391030956666,0.15589863508166601,0.17273626934269892,-4.046655795856086,0.8571663457668854,0.9521916270766313,0.8770841374781869,0.9977909498558732,317.551875521116,-5.558487789058976,1177.275265659989,0.9830078144221615,0.0432599504172765,0.9403269732316745,0.20409569754848872,0.6437042644461267,0.9999621047643956,0.6387156470714208,0.9349135307379101
1270,blender_topk_60_temp_1.3000000000000007.json,0.03730895679053609,0.300866255413199,-3.1241645294583154,0.23266060336447927,0.07830726204958857,0.2055503212864364,0.20557819445833989,-3.743268159205068,0.8846178751789735,0.8295428091814275,0.9084025303132267,0.825495669404257,96.29631184508189,-3.1855225913208134,48.910318072209975,0.9032060386957854,0.35072369382877167,0.5639285674951314,0.1507404181184669,0.45851926054093434,0.9991894651629881,0.4983467988535493,0.8432397145259087
1271,koala_topk_50_temp_1.0000000000000004.json,0.03190382202765185,0.3001150145468491,-2.839535101083572,0.2305008141349169,0.08281461226769846,0.19752265525948903,0.21618029715623646,-4.099783338262944,0.8427107633354669,0.9453605663985793,0.8647107446945858,0.9979928675180446,338.84758047364153,-6.5243318126682315,4046.297139503404,0.9745449744154036,0.036881134269213474,0.9549230555218955,0.23495430809399478,0.6479657243101006,0.999977295408268,0.7134633253894015,0.93640692759574
1272,vicuna_topk_40_temp_1.8000000000000012.json,0.019074062425476643,0.23544604435820599,-2.8471104617348177,0.1425776737829662,0.04794158850492017,0.12346058453871298,0.13446365319144848,-5.857981125195184,0.8048955369927362,0.9600903844689496,0.8887082246211633,0.9952487617074129,936.1884159838605,-9.249616187757312,11986.668961378535,1.0,1.4553404113367555e-05,0.9999680358944085,0.47572720844610245,0.8571535674122204,0.9999756197891159,0.6764606619944314,0.8459798349179551
1273,vicuna_topk_60_temp_2.2000000000000006.json,0.01908702385392133,0.23662254846344533,-2.8391685580801154,0.14249506813335208,0.047426989042046966,0.12268165028723516,0.13433933355513658,-5.911887897996004,0.8033973727532044,0.962840678824858,0.8970482799058098,0.9952458902327475,937.7846392636229,-9.294640475373878,12469.198530761869,1.0,0.0,1.0,0.5184127609294998,0.8733912077928633,0.9999761625019487,0.6741461759668314,0.8506165326671873
1274,blender_bs_4_temp_0.8000000000000003.json,0.05644804652167898,0.306243708674158,-3.0710249057035885,0.2760985045665801,0.1015392911229191,0.25098464282720867,0.2509302839525186,-3.6174748992633248,0.8934604885702382,0.7074531845078843,0.7781636428097697,0.8338042518362764,40.60999364552792,-2.1143023686082367,15.776491495965203,0.5941382927293737,0.7227478446461469,0.1991431158746816,0.13776358677576,0.4028500178126113,0.9946954116703035,0.4815681270941465,0.7838299658750455
1275,pythia_topp_1.0_temp_1.750000000000001.json,0.022131828549919286,0.26122514454490975,-2.8991852487495287,0.17127809375736844,0.05253543444143526,0.1402620445253069,0.15774437279987044,-4.332128936637618,0.8542178335911287,0.9514933775003978,0.8734632946275971,0.9969872889633408,378.7177595563716,-6.211903654135563,1343.7771307503608,0.9860626673611048,0.02409756748092175,0.9665371684022442,0.22807296156812923,0.7214484679665738,0.999971136719526,0.6223987431259814,0.9263643573573931
1276,mpt_topp_0.9_temp_0.6500000000000001.json,0.03308505762573682,0.2908322859172598,-2.810507258754933,0.2384534972067758,0.08553518602492252,0.20962391717186168,0.22527197955092015,-4.007579651050912,0.863569584960689,0.8388186554546814,0.7653993933460892,0.9986332027252786,256.6151765211492,-4.855380683063561,850.1752117627522,0.756095274153428,0.26374300535628653,0.6902567965521854,0.16796903263150278,0.4732772856928389,0.9999672130257906,0.6365219121108313,0.9265102667095726
1277,blender_topk_70_temp_2.2000000000000006.json,0.014668327954495058,0.2469894685061626,-3.1579231333159252,0.18027892145822985,0.04310672631603007,0.14975070420867642,0.14976450722982024,-4.294980933049876,0.8675514223102577,0.7716330132095687,0.7486194199093575,0.7848622420938565,188.67424272873424,-4.632301483806807,158.68911816209743,0.9944841359711413,0.0516283832964868,0.9253403135530536,0.1571344613195583,0.5945549136637834,0.9999589868083985,0.45819327399463117,0.7900435905614289
1278,koala_topp_1.0_temp_0.7500000000000002.json,0.030632233682602865,0.2886319207230323,-2.8947799454232257,0.18412167136535823,0.06398525971101499,0.15273968098909604,0.17166963020287557,-3.901730779655472,0.8556295070715084,0.9095257825753337,0.7482009070258673,0.9980442034218736,308.953396989261,-5.441729786253928,1093.779409347272,0.9821324007970381,0.023433872020973162,0.9711509236347737,0.1741205845634134,0.5809600281032795,0.999975893564358,0.6674730827610096,0.954897058661094
1279,pythia_topp_0.9_temp_2.4499999999999997.json,0.020359829085152673,0.2536648241042875,-2.9039817357469415,0.16412660547402547,0.04948332720831487,0.1347166018821669,0.15118999088081372,-4.511072801444717,0.8509000304466737,0.9487720599003309,0.8579800663449574,0.9965539796199493,411.28919719935146,-6.561433496659455,1604.9228595190336,0.9939583279187845,0.010939801990616218,0.9843352161793463,0.24091088069300434,0.7567537346810985,0.9999698440512579,0.6045722165154311,0.9199544554063024
1280,pythia_topk_40_temp_1.600000000000001.json,0.02358397722819636,0.26683935803842,-2.885395423085513,0.1774822507409013,0.05556801815552089,0.14650431027367639,0.16365017599426795,-4.214614740832296,0.8557716919807251,0.9539767470084309,0.8763770673627324,0.996788891080864,355.0613499369299,-5.976587457519598,1137.333010112757,0.9909380807706737,0.023389845758551943,0.9663028390274743,0.2174281477296801,0.6897191756056406,0.9999677343573982,0.627346556372418,0.9309518578945695
1281,blender_topp_0.8_temp_0.6000000000000001.json,0.06186090030651138,0.316218349702056,-3.0530303277090223,0.28584765445001936,0.11120835902179038,0.26282222000604283,0.26267614424789226,-3.6719810844423297,0.896779926004773,0.7074015158281717,0.6941519752701264,0.8686647194608923,42.4939280839306,-2.3806723742860605,19.791774001336023,0.6318581540812616,0.6273703631907905,0.2794200295544489,0.15591738915908931,0.4324057927060429,0.99843470092288,0.4827917404099552,0.810553992763423
1282,pythia_topp_0.9_temp_1.4000000000000008.json,0.026671207463354624,0.27733567491301736,-2.864550586095554,0.18903852382422076,0.06115334319137067,0.1575731749451379,0.17519909180574852,-4.015840753405271,0.8588677490044213,0.9551613325080888,0.8799606300725206,0.9980490945264667,312.0478547255092,-5.502128228105418,1058.6514001868197,0.9884563714307526,0.04148646942462455,0.9415695592230257,0.1951455587819224,0.631021758493447,0.9999653707166951,0.6361619199594419,0.9392739896828641
1283,pythia_bs_4_temp_1.2500000000000007.json,0.031254886086294884,0.2815911140963581,-2.822362099835772,0.1746630184170171,0.06361889037581099,0.14939105621040488,0.16261488149944672,-3.624627658026013,0.8542172756486522,0.9605316445002505,0.8979710883854103,0.9982228442160543,325.03938149967394,-5.3435364285982265,1390.773048168327,0.9864212759388968,0.03246499335337263,0.955465021782583,0.1327553074670571,0.44238422999484944,0.9999343269693111,0.663208680455097,0.9555696328291912
1284,blender_topp_0.8_temp_0.9500000000000004.json,0.0637283914853366,0.3200471212786089,-3.041763391308412,0.2883082367925792,0.1107171896898188,0.2642350477864262,0.2642620629679646,-3.5948202362758126,0.8972651864698751,0.7344651587525316,0.8058950567456505,0.8542214058417925,41.59142989349475,-2.374928014901128,24.20303166127407,0.6195554580578368,0.6332014997549008,0.27760137369812915,0.16791230692575984,0.4626465404949812,0.9957728068342429,0.48385375137916786,0.8250258551921718
1285,pythia_bs_2_temp_1.1000000000000005.json,0.03287316834734531,0.2876364573119657,-2.8245001216092427,0.1862191574215314,0.0682029391197595,0.15866941750246905,0.17336458188307396,-3.7057505930831773,0.8587392729843308,0.9621689620874829,0.9078826189900197,0.998260311110464,296.7418927362004,-5.131360062011941,985.8209198676215,0.9815465317380981,0.06349025522197797,0.9150539055453157,0.15137310722261763,0.4853707011497145,0.9999587084941253,0.6548364635907815,0.9523417948631342
1286,pythia_topp_1.0_temp_2.2000000000000006.json,0.02053682174005728,0.25490939259429013,-2.893666222781122,0.1671914473527037,0.04877447298214725,0.1366415011308953,0.1528037866789979,-4.503006747108184,0.8524550545311165,0.9528870404051571,0.8727839820983605,0.9965721117351242,404.51771700762566,-6.5319218853416094,1580.7658929399056,0.9916556771369516,0.02250045278415312,0.969985454690683,0.24358686877746882,0.7596908115051149,0.99997199507419,0.610826357168879,0.9247291341866319
1287,koala_topk_60_temp_2.4499999999999997.json,0.023491332080656773,0.26772838295927315,-2.9172583418284246,0.186279609182914,0.05653840615037626,0.1541078694761689,0.17238051175791974,-4.6877122075858715,0.8494936142393009,0.925173423608754,0.7927564722729126,0.9970884898263133,377.55704688329956,-6.646282818834693,1689.3858986125,0.9867912093428395,0.023128700645484068,0.9695340438717777,0.29764513355337974,0.7851946940522037,0.9999746413293009,0.6203730885155933,0.9207119562678069
1288,blender_bs_1_temp_2.2000000000000006.json,0.0,0.18914335902945423,-3.2198950850175234,0.15485534398451775,0.01729188848466124,0.13013659139905667,0.130104657612504,-5.131170938631337,0.8530327349244234,0.48056381049546704,0.43014575058165605,0.5053965862739105,207.34669710109992,-6.280285381411297,1047.3163530119011,1.0,0.001723155972075832,0.9968308795677734,0.2431622921100339,0.8153921890383984,0.9999754152938216,0.4112189540523804,0.6068837549866952
1289,vicuna_bs_2_temp_1.1500000000000006.json,0.018604515696682603,0.23402708876054873,-2.8471081249102324,0.13665772663113213,0.04548544772454268,0.11792330506541676,0.1286423509280187,-5.930819485134974,0.8060140536877818,0.9711035659918893,0.9225826033446817,0.9950019505793203,907.77211957838,-9.232383184574896,11586.297395690846,1.0,0.0,1.0,0.4707286792092446,0.8574084038546201,0.9999729743104182,0.6480022839350786,0.8473584546907273
1290,pythia_topk_60_temp_1.600000000000001.json,0.02243947108571732,0.26515586470775193,-2.8941720427874333,0.17668928880533663,0.05440448809795913,0.14593087336732413,0.16248921749771206,-4.279694752607173,0.8544937827902471,0.955400336598529,0.8794672785456814,0.9969058092944847,364.38848601481544,-6.086112615918878,1154.5253288812917,0.9918991755016916,0.021507517064799458,0.9704001482582393,0.22569298858607034,0.705356291138033,0.9999718915723369,0.6282934448075199,0.9298612010354486
1291,pythia_bs_1_temp_1.3500000000000008.json,0.024251897766838035,0.27145278492283004,-2.877162977545438,0.1801304651266395,0.057395652367014244,0.15007130512955585,0.1672491409983585,-4.119370697017662,0.856631287233624,0.9558278951192373,0.8807938121842411,0.9975590352902193,335.67828735121634,-5.782512500704937,1240.7087583930374,0.9905732593935447,0.03262898162760505,0.952973071869289,0.21115422621773397,0.6664361741535574,0.9999659581031494,0.6326745617425513,0.9301996460251645
1292,blender_topp_0.8_temp_0.7000000000000002.json,0.06595870900450079,0.3195719724867302,-3.0441799756281362,0.2893427254360245,0.11318685167964843,0.2658387293758837,0.266203994772629,-3.6172127883754417,0.8975081421091465,0.7101576991921649,0.7277827074362986,0.8592829521169958,41.507466805815405,-2.370452085226537,22.715650089502443,0.6179715705448896,0.634737781197094,0.27235451789479964,0.15807142857142858,0.4427011229041686,0.9967444528469103,0.48422760385012104,0.8214996749752635
1293,koala_topp_0.8_temp_1.700000000000001.json,0.02874405430201193,0.29007093483312046,-2.871655330927912,0.22036176988517384,0.07343759764604066,0.18608588565992054,0.2070741901399473,-4.190965045907932,0.8489994014312844,0.9227822472000817,0.8037205215976042,0.9977077590320297,337.5708705482504,-6.352843098894648,3514.570855643767,0.9678918851764149,0.0413501507347314,0.9473653024558405,0.22955673864927917,0.6755148600320632,0.9999743114731355,0.6713641686047724,0.936101493483525
1294,blender_topk_70_temp_0.6500000000000001.json,0.06026936594430922,0.31740036129590216,-3.0579488193821573,0.28792367653737116,0.10793526539776671,0.2630273129392313,0.26321385508710143,-3.645124820406308,0.8959136184207901,0.6956900091646807,0.6959442327688831,0.8522437089139162,41.66026406567648,-2.3389345627333826,22.055824069397055,0.617999189034253,0.6447827780059308,0.2685865918617996,0.15150454863540938,0.418973818838399,0.9968162947343681,0.4996393533322759,0.825444689213218
1295,koala_topk_60_temp_1.550000000000001.json,0.024964577669562185,0.2771919814741498,-2.9420829303040055,0.19218504220766588,0.06265643191428799,0.1597240484523367,0.17795755622438597,-4.338909174015145,0.8536681994527041,0.9157910622136076,0.7829733393511655,0.9974079926410514,350.5347174126681,-6.178333963045639,1492.5050928133983,0.968058880611434,0.04561151009450182,0.9434513485992956,0.26171853783064475,0.7311857972309067,0.9999710419971145,0.6438589547135548,0.9298528987010997
1296,koala_topk_50_temp_0.9000000000000004.json,0.0345950590115617,0.2972586430685163,-2.8309045337245076,0.22696869057951188,0.08092000684494746,0.19240455580143637,0.2134279451415934,-4.031238800776984,0.8437179645340523,0.9454544651328192,0.8643735379946356,0.9982754637698134,334.38464421900767,-6.4094318549404505,4253.118079952717,0.9745859106784998,0.04041901248110645,0.9490052406329962,0.22166866368165478,0.6253092850631593,0.9999761488251313,0.7131317603832973,0.9405700111078595
1297,pythia_topk_70_temp_0.8500000000000003.json,0.02986268117115575,0.2843407997220841,-2.848716453225436,0.19090213336662537,0.0655541614042634,0.1593123465271851,0.17821152936239484,-3.867761115034023,0.8592005048940081,0.9615860303959882,0.9004375344405623,0.9974997985458565,303.27860120643385,-5.313301737888897,1255.728122706288,0.9885284226327335,0.04950486889802797,0.9298289645374795,0.17868213178682132,0.5762959544685433,0.9999550415542656,0.645295521285467,0.9454033223628431
1298,koala_topp_0.9_temp_0.9500000000000004.json,0.030742808764815055,0.28276193796605986,-2.877969195704183,0.1967762408661521,0.06706774706176002,0.16450555811066925,0.18380327733661941,-3.962827046314079,0.8528527072770801,0.9128150222509156,0.7738211209801855,0.9975732985383762,333.99509357669115,-5.750622095511117,2971.2378782067926,0.9678444828154351,0.041098116837733574,0.9500850195306706,0.19138239629395662,0.5989079310158404,0.9999752862897808,0.6596001811877998,0.9464189747538798
1299,pythia_bs_4_temp_1.3000000000000007.json,0.031146676515382055,0.27847894511120397,-2.8395992869843463,0.17408743227472084,0.06354693630801488,0.14923950680970022,0.16251323765062664,-3.6544594203303,0.8548897278452207,0.9583189401609686,0.8893292558445145,0.998040566702405,328.4771433576474,-5.401990162189858,1800.424758278265,0.9886660489709164,0.02862995316594101,0.9602427442074346,0.14016779680496494,0.4665349236596325,0.9999490008206071,0.658555559634804,0.9525931917451964
1300,pythia_topk_70_temp_1.2500000000000007.json,0.024695811498025196,0.2739327175888645,-2.8774536339816206,0.18374792677713664,0.05891752014698329,0.15291786382629016,0.17018369469641534,-4.075583838747594,0.8566639041136166,0.9539975132909067,0.8818776812594021,0.9972479053752455,331.3414996968087,-5.693145640440001,1326.492802549084,0.9847549011765053,0.047258779075227235,0.9347817288778877,0.2053484286550849,0.6461011353973891,0.9999652011599952,0.6401035440171171,0.9342635759452959
1301,koala_topk_40_temp_0.7000000000000002.json,0.03393106418890658,0.29096635465015697,-2.852317090681894,0.20418059861530496,0.07304926842741895,0.1746517357167097,0.19243476011283672,-3.8485155757777916,0.8480065185464695,0.9404883311482151,0.8360285444234254,0.9983249018808644,316.06851327578084,-5.851025309819068,3049.360003279931,0.9874048717485832,0.022551997006863167,0.9689511777697245,0.18326561985286044,0.5685577194467965,0.9999758081589051,0.6994495026782185,0.9416915367363032
1302,vicuna_topk_70_temp_1.8000000000000012.json,0.019183725795038013,0.23671281533661748,-2.8439889237254796,0.14122937757470505,0.04710523307319408,0.12178571130948665,0.13306240769913041,-5.928167742335486,0.804563165009619,0.9687767798277366,0.914312734893609,0.9956023541982761,900.6042730110305,-9.188907194792677,11372.364559778795,1.0,0.0,1.0,0.5264034193981263,0.8742960527992253,0.9999715340639164,0.658426211538439,0.8395469270344219
1303,pythia_topp_0.7_temp_2.4.json,0.022224051530060678,0.26404370786009296,-2.8889521595710264,0.17497983099030034,0.05367422004790408,0.14424114203146124,0.16168781714628683,-4.264761353781323,0.8547229010141445,0.949046470515727,0.8651109420342235,0.9970693962129658,362.1808529311726,-6.0199890372851685,1407.0945944011798,0.9868249542440608,0.02855777434794035,0.9624334897186485,0.21711150721081507,0.6991540484822635,0.9999692478853619,0.6242308052992056,0.9270186945049461
1304,koala_topk_50_temp_1.5000000000000009.json,0.029498497103309273,0.29049206513294296,-2.852990729775362,0.22901435890201632,0.0767943472422106,0.19373833179910094,0.21349451643410272,-4.343938249385428,0.8397260865491474,0.9433042678652734,0.8551334780312826,0.9977864875702677,365.53979154760873,-6.942208236688049,5156.520410661047,0.9781957927709483,0.031693006195272426,0.9611692412968017,0.2683564675115671,0.7100388511169696,0.9999779564345289,0.7099463209689022,0.928829648238952
1305,blender_bs_1_temp_1.3000000000000007.json,0.009276437464142072,0.21860245181553506,-3.1667842442143654,0.18615394491056125,0.03175092748618784,0.15778502169439662,0.15793772829609068,-4.6368027684205995,0.8668900066482758,0.619364993085585,0.523224559445032,0.6699002786604351,133.92948620961837,-4.708714819032513,239.22621182092416,0.9901902342116077,0.05602567294183801,0.9183133825826661,0.21064981949458483,0.7176542859843115,0.9998987440714139,0.43767841912820965,0.6649506566119856
1306,pythia_bs_1_temp_1.5000000000000009.json,0.02382141866993432,0.2687863540637233,-2.8926562712283315,0.1823437102142294,0.05730761349749457,0.15132403022958868,0.16910610581484836,-4.177873905053836,0.8560916381871294,0.951563249030248,0.8725866490084571,0.997313286414844,347.5583385786123,-5.875044575888149,1541.7969275645683,0.9864831085715002,0.03791949182642289,0.9471860476121691,0.21631340795427484,0.6846945745511319,0.9999679839443826,0.6322566404908836,0.931951473215091
1307,pythia_topk_50_temp_1.700000000000001.json,0.022335433609685325,0.2659202801606245,-2.8893666015359347,0.17602873163241245,0.055604586521218455,0.14587682189567444,0.16297552432738688,-4.304379266584086,0.8542609737368528,0.950874826355843,0.8668524292487289,0.9969011257908388,368.7209368649742,-6.116310087785002,1423.567690779768,0.990840073460662,0.023215851232914735,0.9660371626937022,0.23093180973615757,0.7135384469066527,0.9999712184818093,0.6261487343089136,0.926181943846385
1308,vicuna_bs_2_temp_1.0000000000000004.json,0.018820900967519396,0.2345535312686058,-2.8412287791291315,0.13887178461317934,0.046004745622936306,0.11956194109270217,0.13054191323504588,-5.923642163286228,0.8064113355471281,0.9708326298987286,0.9208459929533477,0.9954529137673502,895.4156963292779,-9.202897301624457,11336.41705221365,1.0,0.0,1.0,0.47696293247463867,0.862424016871356,0.9999755349211797,0.6471119618457639,0.8455037993867929
1309,vicuna_topk_40_temp_1.2000000000000006.json,0.019188361047891164,0.2362359831954433,-2.843469658571637,0.14360410828453998,0.04787720380743117,0.1234043508454443,0.1350970169853989,-5.868072115586611,0.8049704116547036,0.961547642750601,0.8941826948272185,0.9947273932203262,925.8969712365864,-9.236920047616795,11882.297482945238,1.0,0.0,1.0,0.47515960959859105,0.8558784444500163,0.9999757336829612,0.6738108438635637,0.847331993725106
1310,vicuna_topp_1.0_temp_2.2000000000000006.json,0.01947552796337303,0.23690739500707272,-2.8268659974864585,0.14176216588345464,0.0474008879762066,0.12226107526524942,0.13343175723851453,-5.845612773675479,0.8013025073704118,0.965026724156744,0.9025689739282096,0.9957894966573658,990.4536395483673,-9.32772635434183,12722.348280235747,1.0,0.00035067727333124504,0.9994288043524464,0.4846111637651519,0.8583998363003887,0.9999731121536247,0.669192927574108,0.8502214493636856
1311,vicuna_bs_4_temp_0.7500000000000002.json,0.019711966217644386,0.23955675607468108,-2.8385582574025423,0.13874437575624898,0.04634718204859567,0.11939219168209161,0.13057119978073917,-5.960008099943937,0.8035947160276478,0.97329318143315,0.9277299198285603,0.9957347878951109,926.8277226629734,-9.2122725523396,11591.200179872578,1.0,0.00035321599828912084,0.9993693428155578,0.5788772451254196,0.8721306302753017,0.9999721135070663,0.6529536706681003,0.8387805779514935
1312,koala_topp_0.8_temp_1.2000000000000006.json,0.03332455130153507,0.2948072394236207,-2.8498557614300677,0.22048356238007832,0.07673927420108874,0.18624486217967856,0.20686709597711794,-4.001774758518578,0.8497989861544721,0.9195914898750001,0.8011973958997927,0.9981007000248513,315.3614618120261,-5.987014258201819,3309.6895192079182,0.9601568626795578,0.05624297402359641,0.9291548534995504,0.20670273519687407,0.6156420426375806,0.9999725588099034,0.6821504554492916,0.9441785261866437
1313,koala_bs_2_temp_0.9000000000000004.json,0.03507252956127594,0.2927957463654566,-2.7935593526564046,0.24373433422837415,0.08821574169760715,0.21532552455946669,0.23038767952984351,-4.0022970328111205,0.8642411927780312,0.8365349710426563,0.7697587847598665,0.9985939272061617,245.2433732289115,-4.741849604560484,811.150876692174,0.7452241050594929,0.2816649175345417,0.6669978198695494,0.15404021099304335,0.4339532665712923,0.9999669359657234,0.6359856948704423,0.9235402045319816
1314,pythia_bs_2_temp_1.4000000000000008.json,0.032675121589768395,0.29468277400690146,-2.8378669454124505,0.18397689867845768,0.06931388795547852,0.15508957388726224,0.1716890538537113,-3.7599961987000428,0.8593340464727673,0.9666024842317757,0.9133155568699645,0.9975978784666272,318.94347029492616,-5.3602680323888094,1402.1463666768611,0.9906212528436469,0.05086753011035129,0.9308705904020994,0.1583023326548279,0.5194643413266895,0.9999553895665553,0.6510677814543366,0.9495945485207982
1315,blender_topk_60_temp_2.5499999999999994.json,0.009928963850456237,0.24012360336552874,-3.1901169084833714,0.17346107157360074,0.03638202434051329,0.14163304853619973,0.14164466329936665,-4.462560856270647,0.8631660676671412,0.6970753568017621,0.6668206463893953,0.7122725396830776,206.30332502170904,-4.981697711691049,217.79148261086192,0.9983935108355406,0.021230017230038895,0.9676262547403375,0.15722764009424114,0.6130390680232379,0.9999702573419812,0.4587265041793038,0.7728959791087462
1316,vicuna_topp_0.7_temp_0.8000000000000003.json,0.01907663387744879,0.23606053329417173,-2.8478578059133404,0.14036851867972472,0.047178369144088864,0.12142713762448382,0.13237495136599114,-5.908012648383696,0.8034965583461081,0.9690516742508357,0.9170047105769421,0.9949556372029509,954.132383569542,-9.269669705709598,12236.758948500621,0.9994691500482492,0.0,1.0,0.4892779854416683,0.8611657338778803,0.9999758110256616,0.6593748461417779,0.8476131934465426
1317,vicuna_topk_70_temp_1.3000000000000007.json,0.01941996710212726,0.23790645848073533,-2.8414003669857264,0.14292594843703602,0.047759426560803876,0.12344692463139649,0.1345462550993095,-5.923481807441176,0.8047782089523896,0.969013227380176,0.9154235376531532,0.9954081491860216,899.1652784101901,-9.18101564594967,11498.83293987934,1.0,0.0007439407693669349,0.9991097848257937,0.5254560989093833,0.8731828023507578,0.9999742752803351,0.6587149594165758,0.8413861203492659
1318,pythia_bs_4_temp_1.8500000000000012.json,0.028874022533823727,0.27815725433959393,-2.882987990587173,0.17088894354891923,0.05788196421641969,0.14180279148880648,0.1584495995504744,-3.8896710576418645,0.8596765409729524,0.971280922503059,0.9226365542310309,0.9975574596491987,337.73792412709133,-5.482444416472354,568.6698809824776,0.995410642393387,0.023369730798765784,0.9670107375298923,0.16195767310145054,0.5670444753761517,0.9999702109960851,0.6459807584095814,0.9441146319638751
1319,pythia_bs_2_temp_0.8500000000000003.json,0.04073924915581012,0.31574849065760335,-2.7792711891607196,0.22654722739073507,0.08610393567531878,0.19536962514086384,0.21282807126483888,-3.7104963790438696,0.8694588131082799,0.9554624849869954,0.9116752290276185,0.9988270162461038,200.8506601549039,-4.314944173347448,848.9845310996157,0.9569759977711542,0.16264746210662476,0.7861951146102649,0.15977639105564223,0.5029895868323816,0.9999170291997149,0.6525956199827319,0.9520658946713668
1320,vicuna_topk_50_temp_1.9500000000000013.json,0.01991639600849436,0.23907489907344792,-2.825817760938633,0.1468082194328346,0.04881734462950568,0.12620657025046272,0.13812205060347235,-5.839053790411634,0.8024656721250806,0.9676108264007038,0.911192062368324,0.9954930066704033,903.0305501682697,-9.254318393996764,12170.890751724852,0.9998149666975997,0.0,1.0,0.5242086144265699,0.866949017100847,0.9999758878308451,0.6749630732263974,0.8481516149016339
1321,mpt_topk_70_temp_0.6500000000000001.json,0.03256701739129156,0.28890687340964505,-2.8098175133875234,0.23545747872309725,0.08367137732606458,0.2057518550219386,0.22186482576539257,-4.018063718665816,0.8618322584576502,0.8440183826162648,0.7628034543158574,0.9985222873802414,265.2921590333259,-4.991912438109574,1035.5009719619075,0.7741509907224363,0.2445195065971368,0.7121526240907665,0.18342965886664786,0.5119804222368325,0.9999691625396331,0.6418199348664714,0.9237874022615935
1322,koala_bs_1_temp_1.1500000000000006.json,0.02802779368668885,0.2774745889574576,-2.8686511617504764,0.20373209997598787,0.0688037896451999,0.17499041585379388,0.19058088267340734,-4.241514776894946,0.8460205153735701,0.8728658674097884,0.6789056930263282,0.9978635823559426,347.9399788752159,-6.228400516897264,2052.699433276799,0.9418863616881972,0.06599096521849869,0.921558756830623,0.24814456276218136,0.6556767701187635,0.9999755560635087,0.6700494093801789,0.9139411156373715
1323,pythia_topk_70_temp_1.600000000000001.json,0.02257764626945201,0.26049367404578844,-2.90806084942961,0.1733272489852884,0.05434911550375983,0.14339222532945584,0.160298658075527,-4.292161018193843,0.8536444941837945,0.9543694011712722,0.878913222680274,0.9965308147346328,381.8425886746629,-6.230910048313402,1453.9570275467283,0.9901464339265296,0.019396725223139063,0.9722558829502617,0.23022072849486783,0.7121381105069938,0.9999705941858654,0.6231565150266181,0.922954058507924
1324,pythia_bs_2_temp_2.100000000000001.json,0.02426859018049241,0.2712621049664511,-2.8860025088151615,0.17234452971521172,0.05516316977252621,0.14199243890658841,0.15808473097932216,-4.032721250950693,0.8576502601703805,0.9656154446690882,0.9056811622801701,0.9970084170181909,349.40123752587334,-5.718799437059298,1093.8498622891934,0.9962988780399472,0.021023642774513303,0.9714232524343237,0.18286343612334802,0.6220440520697266,0.9999687605367634,0.6372108976981922,0.9373533699002662
1325,blender_topk_60_temp_0.7000000000000002.json,0.06552938658344003,0.3216482736101308,-3.0694882712048854,0.2883672440114223,0.11202303011129287,0.26348200631571106,0.263849515878586,-3.6654925213787024,0.8964203984918957,0.7034655819111848,0.696935475801586,0.8402113420313704,43.79554903824635,-2.5036168122119067,29.372756406763923,0.663262400659267,0.5964084501822946,0.3101254683755704,0.15945983767142458,0.42710997442455245,0.9964056005309483,0.5100636590787309,0.8397493584171116
1326,vicuna_bs_2_temp_0.8500000000000003.json,0.01904043133296124,0.23621645443231024,-2.850716397853079,0.1358168602704202,0.045308636526003976,0.11733307953127817,0.12785290180805073,-5.9575203449310425,0.8040106586798399,0.9688238678329026,0.9142665769007678,0.9956953693367914,924.9174050617588,-9.215828038495001,11490.885329197406,1.0,8.152979865280677e-05,0.9998317361784563,0.5471367595174065,0.8745857890875977,0.999972647201561,0.6469602039856519,0.8418079208748748
1327,pythia_topk_40_temp_0.8500000000000003.json,0.031481082099002466,0.2890124873710397,-2.839062993774911,0.19527963288765385,0.06799768442359236,0.16404834351235875,0.18237564023942765,-3.8424715878729354,0.8604920533950439,0.9594759211759201,0.8990266908378165,0.9982199327262465,285.28176279439793,-5.12737223811047,898.8137727975896,0.982290202084549,0.0676013299181553,0.9037044796807017,0.17365516529991232,0.5701429327686607,0.999961008349497,0.647875782094881,0.945662607664694
1328,blender_bs_1_temp_0.7000000000000002.json,0.031659037440966625,0.282029229033354,-3.127842057802395,0.2327018302249237,0.07081853478477584,0.20680255592361313,0.20669661666177358,-3.988512599874355,0.8824539400771529,0.7377689082631113,0.6718093528270765,0.8061227556315712,82.56953772400361,-3.1815581866239047,47.23206383140903,0.9030036051082143,0.3402415760490377,0.5617493504237142,0.16309595654797826,0.5413533834586466,0.9997521923754162,0.47889630645812153,0.76106014993782
1329,blender_topk_40_temp_0.9500000000000004.json,0.06342739286920746,0.31059784121942063,-3.0686718983975108,0.2801967561142863,0.1050716431760674,0.25517040723868034,0.255191882207531,-3.617692543175034,0.8955530704023364,0.7318637499078163,0.8320319466707107,0.8146819844352616,43.63126524216188,-2.532596118672606,62.51716024327218,0.643729410695508,0.6031312750938116,0.31876630579156856,0.16725228390723823,0.4398428053204353,0.9913554827203015,0.5227518677562176,0.8279552165025058
1330,pythia_topp_0.9_temp_1.650000000000001.json,0.024579657631215928,0.27163371804590275,-2.8890898082562106,0.1791348705769657,0.059108629748131025,0.14930588161049346,0.1673030867332272,-4.146962273335887,0.8566667723631811,0.9499743776058795,0.8639248212079446,0.9977109766078138,342.5159450462707,-5.817831147934262,1018.5624311920385,0.9894354720304412,0.032864231604032214,0.9541895888188632,0.21103043776458624,0.6693472205401477,0.9999677033008698,0.628374745826683,0.9329132591271567
1331,blender_bs_4_temp_1.3000000000000007.json,0.041089692201410774,0.3000320980966297,-3.0932116126846934,0.24388371059716596,0.08236796276572171,0.21566675615662317,0.21572668334551917,-3.7005749209849292,0.8857774661633677,0.8085938688744815,0.85824705029253,0.8359565550349662,80.72542320935561,-2.7736784363321587,28.228402967745083,0.8617222592127713,0.47607766506870847,0.4222517930987455,0.13826066682210306,0.453122707487651,0.998627453624366,0.4668426187429017,0.8045895535730755
1332,pythia_topk_40_temp_1.5000000000000009.json,0.023292229197170885,0.269863658507223,-2.8879034607587215,0.18030810103133532,0.056303799747391484,0.1493592086347637,0.16589024824410809,-4.16624071196707,0.8561893837724277,0.9550089171775116,0.8792646289754023,0.9974190432107998,345.30702996250534,-5.838367387713655,909.1747466115933,0.9899322860365113,0.026989869595135524,0.9610169229120412,0.21072707275407765,0.6737989696897089,0.999967567249386,0.6312909983023852,0.9331731834768024
1333,blender_topk_50_temp_1.700000000000001.json,0.025730713289537428,0.28151779534807275,-3.1737353010980303,0.2085690935899454,0.06066111327866287,0.17771008462963084,0.17758197073974374,-3.928920509103305,0.8772511404597448,0.8218494544882267,0.885062194212007,0.8032547644749114,131.12054198244016,-3.637749174996066,64.62169001090896,0.9602774960111919,0.21331462524657133,0.7236322156167673,0.14597149452240502,0.5008176459402929,0.999469295771184,0.43966790906831116,0.7745263747690583
1334,koala_topk_50_temp_2.150000000000001.json,0.02930516883513376,0.28717659712048427,-2.840284398060762,0.22941023754654877,0.07672587030687705,0.19468932807376904,0.21477519785234622,-4.575764022513717,0.8343525500240211,0.9424662962111182,0.8474393821237908,0.9976237280693704,402.3016421634706,-7.446660307304572,6547.912830181373,0.9835174691549573,0.02279315718695328,0.9711853181053482,0.28912273390289644,0.7486688732191682,0.9999789731774875,0.7082687133478975,0.9200680765896319
1335,pythia_topp_1.0_temp_1.1500000000000006.json,0.028319109420914663,0.2813535669836725,-2.8646332635310943,0.18693072922223275,0.06354738915678998,0.1560674836124487,0.1739530824404512,-4.004686535718685,0.8574864861363161,0.9553492223452562,0.8855104396264767,0.9971145150776138,325.02921740047424,-5.611684117256181,1399.16278970965,0.9854753182997689,0.042940070017253744,0.9406923145534438,0.1986134670698429,0.6270571334963079,0.9999640499781033,0.6409189542811476,0.9328808616949451
1336,vicuna_topp_1.0_temp_1.4500000000000008.json,0.019590381468413215,0.23736804131901684,-2.8391239007632576,0.14194335741066832,0.047582891403088134,0.12269051219086163,0.1335204216841045,-5.8463192287093415,0.8015923586063729,0.9636835891310408,0.8985143911184984,0.995781850838709,978.3482516271663,-9.292047802270227,12173.757884937837,1.0,0.0,1.0,0.48080970037077864,0.8569556503417441,0.9999711654468146,0.6689751201975561,0.8505637747345712
1337,vicuna_topk_60_temp_0.9500000000000004.json,0.019232508498490113,0.2365167345130065,-2.841057823452061,0.14243733641609413,0.04777718197744926,0.12290271296714192,0.13403995451200357,-5.9083628773928165,0.8034649353944706,0.9613693415120639,0.8926260749113518,0.9952279653601751,930.4227705228984,-9.283976777531793,12444.1029102389,1.0,0.0,1.0,0.5185708618466727,0.8732648599176285,0.9999752713587575,0.6705010673684443,0.8512809051281002
1338,pythia_bs_4_temp_0.7500000000000002.json,0.04452856141558048,0.32095767391609525,-2.7617626617212814,0.24119804281252122,0.09176851873918385,0.20920206833604393,0.22608393282949346,-3.697718577896187,0.8730209926684538,0.9515740851613621,0.912011632340599,0.999017356572027,165.79211806595993,-4.032416341859461,719.9063178382938,0.9448097980648689,0.20208356696036756,0.7348790224189381,0.16143696640425767,0.5030123949499213,0.9999535306541618,0.6549841595108141,0.9550203794169283
1339,pythia_bs_4_temp_0.6000000000000001.json,0.043608999724195706,0.3179119912401,-2.762462666911448,0.2353388007936189,0.0890880578677351,0.20198370222399337,0.2210323673947016,-3.8689583660605438,0.8716831799141151,0.9580939238304427,0.9238599839507493,0.9987267048540478,206.4088941502645,-4.374536251856693,782.2176604844631,0.9530686499900581,0.1971619339223768,0.7400789994282254,0.21908783168929494,0.5471954674220963,0.9999593673105946,0.6530442888697306,0.9519385596595421
1340,vicuna_topp_0.8_temp_0.6500000000000001.json,0.01902340965055977,0.23554945001427843,-2.8301898101288714,0.1382211664186196,0.04652391285404125,0.11930680160316051,0.1299902692858082,-5.947987282682277,0.8033062705773868,0.9691378238865315,0.9157280476636931,0.9954441315783766,941.7103432932295,-9.276626974119932,12077.428555356328,1.0,0.0002822691193055479,0.9994621879965873,0.4771524889884102,0.8525516510683383,0.9999731967229404,0.6490263673430215,0.8417437044840179
1341,vicuna_bs_3_temp_1.650000000000001.json,0.01907909390401872,0.23543789903390663,-2.836237814060911,0.14035771135390637,0.04672437966408462,0.1211367339151273,0.13210903962934023,-5.936793081746073,0.8044492862148132,0.9737736505996545,0.9299611891121188,0.9953529226756048,898.2009787704793,-9.251525306600868,11886.27738886585,1.0,0.0,1.0,0.48696358667552997,0.8573411746889119,0.9999753293508519,0.6664144529966649,0.8443777760292939
1342,vicuna_topp_0.7_temp_1.550000000000001.json,0.019114206412520155,0.23569191053883495,-2.8413157999396086,0.14054640388942946,0.04695715521502449,0.12102964133269603,0.13207432860813972,-5.927904306289428,0.8031015595596634,0.9688651711221508,0.9151367644766786,0.9954679866353113,953.5190427811391,-9.291795095648546,12411.107949357407,0.9997249358828947,0.0007651682655369665,0.9989009997261888,0.4870809625852853,0.8610893664301407,0.9999749701104327,0.6589141404461526,0.8464707504213229
1343,blender_topp_0.7_temp_1.8000000000000012.json,0.03301286617936956,0.29521408897229184,-3.0996138944415628,0.2233624204396712,0.07098147373097385,0.19370582666602437,0.19360089456726193,-3.8133748079349616,0.8818390837652172,0.8481971442402185,0.8832008387018554,0.8542247699011506,120.63024142441465,-3.4806931028272965,60.11288616348187,0.9455520345794027,0.2628273480425888,0.6604362056634482,0.1485830894809795,0.4995195002802915,0.9998541594985014,0.45427451517156703,0.8231894571208377
1344,blender_bs_2_temp_2.4.json,0.008091433381797101,0.22401320553324083,-3.1967578613925314,0.18513181636735077,0.031887233415156785,0.15537936153797072,0.15531277576605024,-4.519449467649441,0.8695320580191985,0.6515734768233712,0.5775283940674635,0.6906652280681473,140.06961032837577,-4.479520323397712,159.83570541117382,0.9926189911258015,0.061609792023160435,0.9063690287870568,0.17386781885101615,0.6611384282023502,0.9999599625806292,0.4409707486480176,0.685282039384214
1345,pythia_topk_40_temp_1.8000000000000012.json,0.02235558241686506,0.2643321282906792,-2.8968051084296738,0.17430394820455564,0.05368707999017344,0.14249498324501145,0.1595729100420727,-4.31165999902752,0.8542697217636452,0.9527535572363025,0.8717600884821097,0.996742520160331,372.5732786440125,-6.143302599119654,1305.9911994071997,0.9919206525909634,0.02458088699940018,0.9645084810292616,0.2237963550639224,0.714573959831161,0.9999724795560321,0.6233837970930015,0.9283793328074693
1346,koala_topk_70_temp_1.550000000000001.json,0.024142330602023296,0.2654372932415117,-2.9626597630117604,0.17823742031697856,0.053863644981503284,0.14677050067027447,0.16561948103023993,-4.35699405077703,0.8545634679063289,0.9196310852867642,0.770170950583484,0.9967846048021604,348.7287224515525,-6.156058789421239,1240.4780219242293,0.9930150520569511,0.012627462917518961,0.9812214836774431,0.24229437121570777,0.7247732209020059,0.9999750899169632,0.6396253069261749,0.9291573697589114
1347,mpt_topp_0.8_temp_0.7000000000000002.json,0.034652330328167724,0.2919971859882993,-2.80418856928726,0.24288992886202931,0.08718178122859255,0.21294838742860994,0.22960081490096307,-3.9986562138807797,0.8648124120397893,0.8401483607730781,0.7729716509671481,0.9986400221416611,249.47828027427514,-4.778578073428408,796.8460022711529,0.7526452863382986,0.2697501338083376,0.6808404725461996,0.17129561235042104,0.4785643070787637,0.9999660711011332,0.6364961767005538,0.926331738909643
1348,pythia_topk_40_temp_2.150000000000001.json,0.02063659352994509,0.2579608897090816,-2.9000420262794457,0.1649853041328258,0.04986458145020929,0.13532259763120097,0.15172944916733588,-4.456510316155,0.8518599722093952,0.9482667121605182,0.853973854352978,0.9966489768219376,406.67263220737215,-6.497047091883745,1570.320355272082,0.9961754926047725,0.01170011956286909,0.9828072401668674,0.23471877266632965,0.7442189712128362,0.999972513598765,0.6117407550404449,0.9222701825742761
1349,vicuna_topk_70_temp_2.050000000000001.json,0.019272062316049866,0.23730414867635535,-2.8446581357108327,0.1412483844235945,0.04708532624117019,0.12173976396960204,0.13272508065274263,-5.929354960550526,0.8044125456848221,0.9678056196977147,0.9116492399915294,0.9954647320903136,901.9494579543062,-9.184556088888955,11387.053561790755,1.0,7.194265104695088e-05,0.9998502062764484,0.5281749788251706,0.8748978132025342,0.9999749350523901,0.6612392642753635,0.8426319672212841
1350,pythia_topk_50_temp_1.1500000000000006.json,0.027529026348111763,0.2825376443027447,-2.8713115887317007,0.18807630176018736,0.06381722203818405,0.15647565049140694,0.17501061974062776,-4.008897128946079,0.8594274206128053,0.9574680521883984,0.8870573961903429,0.9974959044155473,315.9529250038912,-5.524174297632126,1273.5744299130374,0.9894503269518448,0.040102017827059494,0.942793469638331,0.19103088213564498,0.6252777216723894,0.9999594287069623,0.640433421085975,0.9394317831907548
1351,blender_topk_70_temp_2.050000000000001.json,0.017695744458595442,0.25917157934463037,-3.1643639710957636,0.18834446011339556,0.05013477367568687,0.15741022864595022,0.1574677422531291,-4.18323374033452,0.8695915080382972,0.7890845426989784,0.7899590457721557,0.7918731486828992,174.87556871546036,-4.420010582318954,130.28368215629163,0.9900255439958681,0.07289698068014674,0.8979513466854607,0.15484679128926576,0.5730023891691001,0.9999639556737605,0.45996110193535894,0.7949679371689022
1352,blender_topk_50_temp_2.150000000000001.json,0.013025290055951225,0.2499574512400896,-3.21460098947934,0.18359898813226233,0.04376438256891136,0.15394861158226714,0.15397931312436397,-4.196406803771346,0.8698838112468948,0.7538142474383279,0.8066089930123376,0.7303067925895885,170.29228332618783,-4.312452493864853,116.8063235024657,0.9908414666440443,0.08139791877765434,0.8857722885276795,0.14487439287207693,0.5532218935894454,0.9999634384033914,0.44327237092720007,0.7499021780415847
1353,pythia_topk_40_temp_2.0000000000000013.json,0.02138783600059953,0.26186386108971943,-2.9074675680879123,0.17260026875547485,0.051269579953343844,0.14156242375720035,0.15852952431457232,-4.377878122673723,0.8543852043892434,0.9486650930890348,0.8621741555653025,0.996650770157277,386.5081004676848,-6.2641352740315535,1587.523875342775,0.9893735875755783,0.02061582971013478,0.9712405652204096,0.22480116500504088,0.72919769920022,0.9999696253416295,0.6181981262110756,0.9303262157875201
1354,pythia_bs_1_temp_0.9500000000000004.json,0.02738372911962835,0.2862227084001992,-2.848825009468801,0.19051674856315157,0.06354955709685473,0.1592375754761842,0.17712909696008872,-3.918225651991391,0.8585985256937558,0.9561855056572298,0.8881554210851016,0.9978158010509545,302.2575517636031,-5.316004373911082,1134.4495880615639,0.9839673106731365,0.06172613522812946,0.915071340103331,0.18614990455139155,0.5967176791879218,0.9999527519117137,0.6443364967355031,0.9416360827932743
1355,blender_bs_2_temp_1.3500000000000008.json,0.030912984491991986,0.2831758938938404,-3.12996058485551,0.23511478412174852,0.07138916177375332,0.20698492912087052,0.2070084717625224,-3.8833864148489696,0.8846666356007418,0.7688728004696954,0.7720627814153072,0.8098202050761923,78.02934828828027,-2.923689897580364,31.444087540009413,0.888937065069346,0.4191081196685372,0.469657712221543,0.15121854762964063,0.5179137850345796,0.9987965515536631,0.45910752563175555,0.7659248532804349
1356,pythia_topp_0.9_temp_1.0000000000000004.json,0.029380023386714135,0.2902704714515905,-2.837294301731075,0.19733766416065068,0.06762346064464725,0.16652469371066317,0.18398080779600356,-3.8729837977575636,0.8609169414024315,0.957848127555721,0.8949086739185278,0.9979431127498527,286.7399757609962,-5.174008796939358,1042.1933558669025,0.9820157545391645,0.06211607501459579,0.9148014649382435,0.17941549532758666,0.5764887200063774,0.9999638155610384,0.6483984811153106,0.9462390779274962
1357,pythia_topp_0.8_temp_1.5000000000000009.json,0.028102425988478907,0.279899059105483,-2.866360067544815,0.18848777225256613,0.06293319936197134,0.15808062379196974,0.1747632779265628,-3.994945988626423,0.8593018861834654,0.9551965962421456,0.884838792929129,0.9974607315832723,305.55975568639195,-5.391697002602253,717.2486612039411,0.9849760584163203,0.04658829016001788,0.9352981624825906,0.19457846306888835,0.626236866265429,0.9999652444002385,0.6379904140063183,0.9333047513870564
1358,blender_topk_60_temp_1.0000000000000004.json,0.056541915865563806,0.31262603464635336,-3.0985041906933986,0.2755637480267594,0.10042714951324003,0.24812314279913683,0.24787896520912078,-3.6314900818473115,0.8947959624693723,0.7613512948560233,0.8712210318662728,0.8266902574706804,46.91319885415342,-2.487966371301407,37.310662563190306,0.6839264111973813,0.6080254156075892,0.3045857588590364,0.1631321370309951,0.43735604104139036,0.9954374155518646,0.5037111204438554,0.8390466475062341
1359,pythia_topk_40_temp_2.2500000000000004.json,0.02060349758618941,0.25657300070129957,-2.9011222739257887,0.16778972737195808,0.050577903433882035,0.13731490316716186,0.15398228057617538,-4.471860159375146,0.8517799325481445,0.9522951240121125,0.8662686550198199,0.9969634153919373,408.2577820570222,-6.489390077617383,1698.7677658267824,0.9954715565702017,0.01393888033236228,0.9788075258628404,0.23691643869131024,0.7474467165571048,0.9999731317431272,0.6120469943883424,0.9233889763387207
1360,blender_topk_70_temp_2.4499999999999997.json,0.008922752812294734,0.2379670886478072,-3.1720237533649605,0.1736039298357009,0.035939563968938326,0.1424698053391897,0.14252434530101188,-4.464678298017544,0.8632346533223957,0.7320183656409258,0.6874220138035129,0.7547213411523985,209.51350854938846,-5.0204150590048275,224.48927574699746,0.9977915240042302,0.018568007900033347,0.9730197947667182,0.15848978627937182,0.6216619015755216,0.9999702487417118,0.4551828760870234,0.7839917630504981
1361,pythia_bs_3_temp_1.0000000000000004.json,0.037869088020180346,0.3048682878302133,-2.786384211095397,0.21623591439745388,0.0824494995560264,0.187497047074548,0.20295729431086473,-3.638854488342224,0.8649927262433307,0.9511671258667205,0.8998263946516878,0.9986807285903212,224.47239716725505,-4.507103248641789,1444.5491169891436,0.9561381936976374,0.14685531487125134,0.8097031700281276,0.1505853855470327,0.4640258949459988,0.9999476331388784,0.6598347925351473,0.9506148643295219
1362,pythia_topk_50_temp_2.35.json,0.019859109254260925,0.255303257806861,-2.900779065065728,0.1641199622076145,0.047780353924534634,0.13389203606495798,0.1512255610131337,-4.561736626472167,0.8503868935820096,0.9458412469113968,0.8491713006327762,0.9968871883376089,421.31517448769915,-6.712047676246942,1856.4699040246296,0.9932263512831748,0.014839047424132687,0.9793314617330766,0.24912133336280642,0.7701905472299451,0.9999725702769293,0.6094236204434254,0.9247237087128486
1363,mpt_topp_0.9_temp_0.8500000000000003.json,0.03372511413334056,0.2912515984419691,-2.8126408230804487,0.238705788588281,0.08456839899366406,0.20714343148473835,0.2244210881624767,-3.990028085116155,0.863740574859665,0.8443898078493616,0.7678026229735265,0.9986008775974801,257.9326731414617,-4.880406735182681,818.5228914047335,0.7702139344780372,0.2476409652496925,0.7074091626645868,0.1846862689926843,0.5221258292629584,0.9999674951026817,0.6332530981015586,0.924732947695948
1364,koala_topk_50_temp_1.9500000000000013.json,0.029174555738826744,0.2818434521455996,-2.8469204753338695,0.22841092101974608,0.07576757853294186,0.19264162774850868,0.21338716242951233,-4.501169349244219,0.837169850935678,0.9436323572120139,0.8482766111725953,0.9978308267966062,376.6261263215854,-7.1605931816350505,5371.545845268248,0.985735299636022,0.02477226409535787,0.9668178175733491,0.286859305125559,0.7438372755770875,0.9999786957590757,0.7103878836593551,0.9239406055679362
1365,vicuna_topk_40_temp_2.100000000000001.json,0.019132078257155717,0.23574617469794312,-2.8479296859495626,0.14269960199162263,0.04773688029784775,0.12325988548841357,0.1342252840832427,-5.880114220426173,0.8042488032448029,0.9606223844342711,0.8900197273639837,0.9953968274688911,941.1311644068907,-9.274421922577647,12068.130519842327,1.0,0.0,1.0,0.4755853658536585,0.8572571371431429,0.9999755822226614,0.6777830021773168,0.8429692816325204
1366,pythia_topk_40_temp_1.2500000000000007.json,0.02596353142737769,0.27683277596974926,-2.86794050769481,0.18682510718431553,0.06174711677133674,0.15551805292492543,0.17257097994780052,-4.043686146248796,0.8580167190225904,0.9545784625005711,0.8845523180841077,0.9976238026050385,324.60177979703695,-5.567332921005664,1261.4814866068966,0.983116254969656,0.049870507779907904,0.9328875551156866,0.19417593922719192,0.634367279714521,0.9999646282267713,0.6396479650973557,0.9334999316321585
1367,blender_bs_1_temp_2.5499999999999994.json,0.0,0.18028246866897452,-3.2157176430813057,0.14976585588402294,0.013327617718092752,0.12316355605313703,0.12321550300755517,-5.288150477743818,0.8489739040215173,0.4482585933989577,0.408568093352497,0.46780764566064753,226.02952882547314,-6.613551624257353,1397.4486910719156,1.0,0.0006355847907043786,0.9988040059707528,0.2509514473532464,0.830541674995003,0.9999750139479169,0.394021038301961,0.5818438362146768
1368,blender_bs_4_temp_1.0000000000000004.json,0.0559111939205302,0.30957627328913495,-3.097302751335687,0.27127549053620903,0.09935364477267349,0.24571823772321044,0.24569196230174695,-3.5971568322372818,0.8929258842984278,0.7532331890771733,0.8593921762052475,0.8434103025692256,43.76220033657723,-2.1217638960999388,14.59389497758103,0.6427402178099929,0.7283856587102416,0.18654294022185114,0.14152430183445755,0.4226034308779011,0.9978853110559956,0.4714097637003792,0.7978203952114633
1369,pythia_topk_60_temp_1.3500000000000008.json,0.02424336826352963,0.271537761251531,-2.895961066823684,0.18298612704321332,0.05781097570996706,0.15016145966931016,0.16834478010379705,-4.146958783537687,0.8567319201801965,0.9548413351515399,0.880818518311316,0.9974152970767929,338.5382372467938,-5.761001419926035,1352.461581332838,0.9879295074642259,0.0388605543400362,0.9487028824922619,0.21254272125427212,0.668462159978454,0.9999676869961924,0.633509838300382,0.9367481138247377
1370,koala_topp_1.0_temp_1.0500000000000005.json,0.027976463421674,0.279404065486448,-2.9179481876517586,0.1857951343207227,0.061961337565635544,0.15418359965751968,0.1731115608446044,-4.055651572042095,0.856615666337386,0.9133875928257483,0.757273923856012,0.997659639509503,318.3893193499032,-5.625315908910094,1142.9821134966246,0.9854421106535103,0.026189247254060452,0.9653272450983554,0.19655905569539822,0.6350041331629969,0.9999750987561289,0.6563545097867568,0.9498304110337683
1371,vicuna_topp_1.0_temp_1.2500000000000007.json,0.01959927855166328,0.23796052098723566,-2.8318219202792716,0.14108154840768028,0.047367001961574645,0.12213256012206927,0.13290805706224262,-5.856882576952,0.8017133402083824,0.9636384125465527,0.8980355314597327,0.9959502793505101,981.6604504883097,-9.304398425297155,12395.60524444541,1.0,0.0,1.0,0.48175820880603726,0.8575089697590978,0.9999730301524451,0.6717014834135472,0.8511409178032784
1372,blender_bs_2_temp_2.4499999999999997.json,0.010201316441534153,0.2227752676603768,-3.1809190306252613,0.17976920827624265,0.03580251879249323,0.1538849167770505,0.15376186397040864,-4.535961530490486,0.8682670151900672,0.6425013120044544,0.5795641194502009,0.6749841429916409,145.56826676142387,-4.5919802056400005,176.42469101350602,0.9951113286228671,0.05351431697448596,0.919527894993355,0.17480841029671843,0.6664621425941833,0.9999572387439215,0.4331241752467079,0.6849942475872045
1373,pythia_topp_0.8_temp_1.700000000000001.json,0.02551544751578693,0.2783030027232895,-2.873417276717379,0.18580938536553052,0.06039802965517692,0.1542551800579331,0.17129217896133866,-4.083840834114977,0.8569823946049792,0.9550057643281594,0.8804609631434817,0.9975835638557503,330.93938249274646,-5.684703072170047,1466.0959936879105,0.9884386905820863,0.03865443039492387,0.9469418465618514,0.203602778045722,0.649592290585619,0.9999649243985483,0.6346102330930725,0.9336409307885654
1374,pythia_topk_40_temp_0.9000000000000004.json,0.02948650100790087,0.2871709701985848,-2.846208549095299,0.19574197491324857,0.06760077956340585,0.16465971263520024,0.18211337489310664,-3.8790377477605738,0.8598118324676353,0.957497310422866,0.8967845345383878,0.9977825940371993,288.23890938539284,-5.198522806782301,1056.0606812667531,0.9795074253156915,0.06441163793951152,0.9135540272462922,0.17975375498109739,0.5844298820445609,0.9999648689745901,0.6451877191035685,0.9465095311289425
1375,koala_topk_50_temp_1.2500000000000007.json,0.031629565681631416,0.29503409049204743,-2.852672554029969,0.22981138847495447,0.07978886648599476,0.195917152563579,0.21713090634692822,-4.229322032364672,0.8407961688562481,0.9418072658401908,0.8522141136198986,0.9978385909286912,351.9474691554965,-6.776811101627719,5170.722408797673,0.9765171011041608,0.03513685270586249,0.956334538925748,0.25414548233808526,0.6807011514005843,0.9999783955260604,0.7154194165566163,0.9358029311881186
1376,blender_bs_2_temp_2.150000000000001.json,0.014936697584197151,0.24623535525527743,-3.1726972939733993,0.20000396608796736,0.044259498564884786,0.16977208476764216,0.16967648388821682,-4.40150302206586,0.8722982899339978,0.6779553933738749,0.5939732325448399,0.7230117272009591,126.64773336206932,-4.1919506678891585,117.68818800135104,0.9886168485549354,0.0936794342238996,0.8634043752695573,0.17187629894421813,0.6410667823070252,0.9999380406134114,0.4353479645205643,0.7043177683185413
1377,blender_topk_70_temp_1.2000000000000006.json,0.046682437354282326,0.30904736119251397,-3.106203128854354,0.239801085031231,0.08634620338835686,0.21194799581582452,0.21185899734437325,-3.6782052876476294,0.8852773587665481,0.8347446740388749,0.9013693617196072,0.8423799758169633,98.0436127579498,-3.1231543776296586,45.70262227057696,0.894367865820853,0.36695116435392083,0.5491503920451781,0.14452727888851236,0.43507297655904464,0.9987434312731087,0.47763368430620207,0.8511985538511971
1378,koala_topk_60_temp_0.6500000000000001.json,0.0341910367494836,0.29179265072492766,-2.8679879790914797,0.19679234534972717,0.07007446916588013,0.16681038731893633,0.18519820567276885,-3.8161782597253224,0.8557471397644533,0.9233361626275851,0.8170984320636043,0.9980718483905754,292.73444520206573,-5.262282242214365,1100.6176242875756,0.9557923370389414,0.06333371787301466,0.9231775862275445,0.17119167615021946,0.5541662025175448,0.9999742632757924,0.6805887922256408,0.9529006624111872
1379,vicuna_topk_40_temp_2.2000000000000006.json,0.019014939024180638,0.23488298809305275,-2.841200064203304,0.14210782030806451,0.047671475812878436,0.12272370687692834,0.13380604633446722,-5.884738149050482,0.8042618656206226,0.9610715837401712,0.8915510709748943,0.9953130303260559,940.8373733597224,-9.275588883825813,12047.397246002165,1.0,0.0,1.0,0.4746256340557726,0.8575301579405546,0.999975937879635,0.6750346026523318,0.8456689847860941
1380,pythia_topp_1.0_temp_2.4.json,0.019625723943150354,0.25323510750499906,-2.899677944087791,0.16122506430416145,0.046647810428493974,0.13175809876530406,0.1478966287701758,-4.588200997016234,0.8495082631856502,0.9469641229961244,0.8557856870285726,0.9967444703908626,429.45878590976344,-6.712721860465653,1833.609004514499,0.9903924209256078,0.01641193935645796,0.9777527800619553,0.24788186352449199,0.7706334186797283,0.9999715691816831,0.6079197969429478,0.923449349733357
1381,vicuna_topk_70_temp_1.600000000000001.json,0.019336254286350208,0.23710346455640105,-2.8505300602358665,0.14301712612007805,0.04789372028902206,0.12308639160259303,0.13481381125035932,-5.932742558882566,0.8047603516277665,0.9688482012191265,0.9150712787993976,0.9953353421124285,894.141722034754,-9.176639511270748,11308.036186338713,1.0,0.0,1.0,0.5243899393061419,0.8741514895361049,0.9999750250565982,0.6568440285647561,0.8433161255164456
1382,pythia_topp_0.9_temp_1.9000000000000012.json,0.022703474671714026,0.26630045611399683,-2.890530932045174,0.17355880996555,0.0546298071226841,0.14264603269064996,0.15888433103778823,-4.263090894313041,0.8562057536685156,0.956147326513439,0.8811355125029721,0.9965281105471517,366.51096332862033,-6.058970176832392,1147.0184431154787,0.9932215956483059,0.016361894657493558,0.9756724214454143,0.21741008502705406,0.7039871592072207,0.9999714924362236,0.6233338745598325,0.931212593966494
1383,koala_topp_1.0_temp_2.3000000000000003.json,0.02248906644625476,0.2671106876383011,-2.9585413452021343,0.18234838228537908,0.055684595275910145,0.15098581192690239,0.16948350873251236,-4.597429892104231,0.8523386165589273,0.9083556197529117,0.7433327853404351,0.9966234974488467,369.905123689485,-6.5113277419342275,2055.6761270710062,0.9862167412380134,0.02473037437686123,0.9690780389976211,0.26108324208703626,0.7656572518485617,0.9999762267650727,0.6253789069508026,0.9307723328058715
1384,blender_bs_4_temp_1.4500000000000008.json,0.035217122927635895,0.2938980700231703,-3.107317898340359,0.2309166269733718,0.07507957973105188,0.20201792367779145,0.20197602313269086,-3.789952531845154,0.8840219395194121,0.804353182528693,0.825608261646259,0.836663781325439,87.4409286724427,-2.9644189929670866,33.77695252717678,0.8959850292690285,0.40614962113802067,0.49508171015823565,0.14883165771473167,0.4945874428674525,0.999620836399839,0.46503187766772713,0.7835209179036916
1385,blender_topp_0.8_temp_1.5000000000000009.json,0.03602373236817204,0.29578918648072433,-3.104723132206108,0.22833937080645955,0.07701667808974322,0.19974318138572794,0.19948981808462307,-3.753550836939611,0.8844108499720962,0.8614608723715117,0.9039550642482936,0.8671309117219103,106.69649353316365,-3.2761099698421536,50.33177938176712,0.9311419109233633,0.316307249983881,0.5992429537785399,0.1515003261578604,0.48580535486612836,0.9997933733319949,0.461390397666332,0.8269590823565851
1386,koala_topp_0.8_temp_0.9500000000000004.json,0.03355298289135058,0.29104534268148613,-2.8450686836648797,0.21418157650252828,0.07531770326336962,0.18105458952608636,0.2011049554706355,-3.9144716231760857,0.8512205420610661,0.9167554771250734,0.796402981254634,0.9986413579307243,309.26919633277913,-5.841810270348973,2365.7422579705153,0.9553986575313195,0.05638014863783406,0.9317818131248885,0.18498911828715958,0.5726275602957217,0.9999729572293276,0.6855202481927041,0.9511641482621961
1387,vicuna_bs_3_temp_0.8000000000000003.json,0.019952001176725038,0.24010337289087602,-2.841507208968451,0.14071265813796008,0.04674259432266781,0.12152081651845567,0.13247801837393583,-5.9447482800435925,0.8027768283186552,0.9693412201550482,0.9157938177318019,0.9958376701107484,925.8778277963473,-9.205503904963225,11926.918249479491,0.9997583381964471,0.00040941527533609404,0.9992680062820481,0.5755554401993356,0.8706901145750067,0.999973583854511,0.6642159315830242,0.8424885404055457
1388,vicuna_topk_60_temp_1.600000000000001.json,0.019202640867432966,0.23601908713285466,-2.8423292660163733,0.14264577580763893,0.04762467839527604,0.1228864818124778,0.13411825418608928,-5.912130944953414,0.8032681203199054,0.9632910873662055,0.8983752565385629,0.9952645562813134,935.1751278687956,-9.28815709542488,12457.52837851295,1.0,0.0,1.0,0.516867261448731,0.8727733434688965,0.9999752923219142,0.6712797143476043,0.8507656903455934
1389,koala_topk_50_temp_1.4500000000000008.json,0.030731533195938077,0.2905339017245048,-2.8516259974014306,0.22889410746044841,0.07888898193503034,0.19459815136575967,0.21461747114308422,-4.330676980391294,0.839195848466877,0.9459654654376095,0.8649222789769513,0.9975231834547315,375.69188357998064,-7.025981078119816,5894.731033259036,0.9770407440599356,0.034742121022828566,0.9566864868198193,0.2690375594663828,0.7068235779911222,0.9999765934710034,0.7144814637118208,0.9267059945518185
1390,pythia_topp_1.0_temp_0.8500000000000003.json,0.02897254071992566,0.28563345283309827,-2.852337233378796,0.19331595803969778,0.0674931858630744,0.16228532927114334,0.17914102366330226,-3.8905387149306243,0.8603721682676572,0.9555309509383119,0.8851996650108538,0.9979197146419533,296.537051423764,-5.243554270253455,980.6115715450406,0.9847107508154114,0.060081475400993505,0.9181423366701255,0.17759273277819834,0.5775005177055291,0.9999588591780117,0.6492395301709672,0.9459961804604243
1391,vicuna_topk_70_temp_1.8500000000000012.json,0.019311906098871436,0.23776612078141432,-2.848836261547639,0.14170567217871782,0.04776074766508266,0.12223271465404152,0.13341220993726882,-5.9341675532843645,0.8046768543596019,0.9696036853765385,0.9172750112427052,0.9953775099499192,901.5762658160077,-9.18163051149906,11437.628921325082,1.0,0.0,1.0,0.5268930025731344,0.8737157643924061,0.9999740281420385,0.6581048805990773,0.8432118932124907
1392,vicuna_topk_50_temp_1.9000000000000012.json,0.01991607506690118,0.23943280231821934,-2.8274624630778966,0.14676692861132057,0.04932309314055691,0.12658915549997612,0.13804575345383285,-5.835072337744948,0.802640700865843,0.9702893646556097,0.9188974557695043,0.9956017973905574,903.9417344085489,-9.250892369374036,12087.01437102064,1.0,0.0,1.0,0.525102859226082,0.8662442519516629,0.9999765275356048,0.6752455935389818,0.8489187144691158
1393,blender_topk_60_temp_0.8500000000000003.json,0.06317834777032479,0.32381274548814376,-3.0786878835701033,0.28835318607210303,0.10801339223230391,0.26407170796515156,0.2641902122974824,-3.6263837120337095,0.8969559197077054,0.7191510198764536,0.7755279059523917,0.8255218638649363,43.061943173485695,-2.469761253763127,26.86280493459872,0.6455145660457572,0.6091019099261233,0.30037403950035124,0.16436805997595305,0.438170611064607,0.9961829435132549,0.5124262699741639,0.836581072626348
1394,vicuna_bs_4_temp_0.6000000000000001.json,0.01953467901152826,0.23916359018546932,-2.844492849522459,0.13601544460383755,0.045263968692815446,0.11697380191147067,0.12777581236400276,-5.995300307302532,0.8030967738680944,0.9757010707108005,0.9351250807416881,0.9956862598000643,930.4705819516163,-9.228711066346246,11364.752143418707,1.0,0.0005733085726764343,0.9992199256131639,0.5911416571210386,0.873743045942487,0.9999705181570951,0.6438084606208161,0.8392597918262432
1395,blender_topk_70_temp_1.9500000000000013.json,0.017257492845895454,0.25639989708445315,-3.1585700025778256,0.19053658311829802,0.04900680569137639,0.15897138386422371,0.15903111195308062,-4.147707439854532,0.8713540719721264,0.8024335568349512,0.8108242979993111,0.804126063329321,168.1290306377102,-4.2912660211104905,119.32104766119502,0.9858877062447272,0.08971866021516664,0.8746925162519297,0.15419523343127653,0.5650985421166307,0.9999609673787693,0.462239409018614,0.8092276695770453
1396,pythia_topk_50_temp_1.3000000000000007.json,0.024317971535535374,0.27369656288543104,-2.8827866450220885,0.18308479388329493,0.057722792984042516,0.15077831705771255,0.16825371653139778,-4.071570082274611,0.8570380182806141,0.9557431949874515,0.881757869873022,0.9970249519319477,337.3786239215586,-5.746975947946738,1275.4656993503052,0.9904409839277578,0.03838882228842886,0.945778072917817,0.20516101514182128,0.6508506662136252,0.9999576906164089,0.634073968610926,0.9298640223544741
1397,vicuna_topp_0.7_temp_1.3500000000000008.json,0.019070157503479786,0.23545638620400636,-2.8475719328394873,0.14109267540135734,0.046864208861158635,0.12164921620887052,0.13289845445755127,-5.912563914526441,0.8041016909784687,0.9714270861071047,0.9230728518080856,0.9954579495236965,948.6147847396136,-9.249492910414965,12066.66769814597,0.9995769474518628,0.0,1.0,0.48537911020388086,0.8605249224718251,0.9999754261038825,0.6548767593019234,0.8506929936010637
1398,koala_topk_70_temp_1.9000000000000012.json,0.022424662410735433,0.2654833893917778,-2.9477393894133446,0.18069321860634543,0.05411789036347793,0.14760509593086765,0.16664303951769505,-4.539196467829611,0.851415849759249,0.9177124564069229,0.7682324119034278,0.9967511954431783,368.2407061170403,-6.469080885500616,1651.4566982632653,0.989304713822055,0.019288049962771607,0.9734564674203009,0.26790491477489875,0.7636663093775327,0.9999753334120901,0.6292203905019828,0.9298064519682963
1399,blender_topk_40_temp_0.7000000000000002.json,0.06738167764824766,0.3202646260464601,-3.071003472160003,0.2893428484340922,0.11087576116712183,0.26416940611976436,0.2644140695135734,-3.652773805515083,0.896190543810208,0.6832132336120351,0.7109553522424323,0.8074076689558942,42.69508319720569,-2.450333007177741,44.054650019385264,0.6295076251975369,0.627899399189816,0.2884627008200651,0.1561492076847567,0.4178226779252111,0.9967103914949363,0.5197339388644528,0.8221918166393903
1400,mpt_topp_0.7_temp_0.8000000000000003.json,0.034017503888891486,0.2905693133709025,-2.8021122230317643,0.24201494138441454,0.08670218870315606,0.2116589998970979,0.22785921390379557,-3.9976108031186883,0.865243088685439,0.839182712572837,0.7742580664407123,0.9985815894030378,248.75151256031825,-4.769752793825101,817.6968785772975,0.748678406440955,0.2759406226066364,0.6744752574697792,0.16638922798061628,0.47128864989437297,0.9999663394414829,0.6356849990232674,0.9240653078950837
1401,mpt_topk_60_temp_0.8500000000000003.json,0.031221342737380746,0.28827238405227545,-2.8406163577087415,0.2269283564491087,0.08004810486522397,0.19690265451963207,0.2137386703293277,-4.08254273310453,0.8574306511568403,0.8478430951402163,0.7235323898203935,0.9982181999511375,290.123742757735,-5.359378490071305,1129.4637362499095,0.8241816246549829,0.19261711270084864,0.7726271699766383,0.22021503940162948,0.5905699481865285,0.9999708985398432,0.6555539244162535,0.9183883520294884
1402,vicuna_bs_1_temp_0.7500000000000002.json,0.019569647728560634,0.2383280419492579,-2.8376907676995877,0.14484345560360137,0.04853838746243373,0.12527702590145512,0.13623439658599584,-5.874761894852938,0.8045830613147759,0.9452145372220272,0.8434536467521357,0.9953355728265996,885.2854973475185,-9.207208332559729,11368.820175898467,1.0,0.0,1.0,0.511959184704367,0.867055318046379,0.9999748746713321,0.6741438809341801,0.8502372369675978
1403,koala_topk_50_temp_0.7500000000000002.json,0.035624132349891445,0.2971564602468538,-2.836137749747427,0.22163139321767528,0.0798516261336578,0.1893039767839413,0.20708898268072365,-3.937447479349339,0.8446763319099595,0.9417959798530762,0.8563181662620499,0.9983376008953025,324.32958267791616,-6.188631095209521,3451.2961041966582,0.9715243550364357,0.04060822361674031,0.9500191974510055,0.20373597480815678,0.5937687237866986,0.9999783244543897,0.7146170202470973,0.9416563937399455
1404,blender_bs_3_temp_1.3000000000000007.json,0.03578320181137335,0.2872093932486037,-3.130667452463406,0.2356426432134592,0.07488649454503976,0.20789831114997087,0.2078088142526122,-3.7760320271184304,0.8841088282799195,0.779057810284329,0.8360340871953273,0.8024768193545406,78.60565191166882,-2.804741851208233,29.118574566151803,0.8570524644299657,0.4658919559077809,0.4351831279773822,0.14381190499086452,0.4673232323232323,0.9997193154567229,0.47260537830168353,0.7870627695532191
1405,koala_topp_1.0_temp_1.700000000000001.json,0.023522718130259607,0.2701500363646841,-2.950938862287449,0.1837944354185907,0.056578826269090075,0.15030156212752638,0.1696068015072146,-4.375550634875326,0.85471770053875,0.9120248539651051,0.7520237367010347,0.9969549401848015,348.5103635301169,-6.189551644163975,1581.7377356278016,0.9878619820897542,0.02218639042448025,0.9704591218180826,0.24172957788869104,0.7252591773210197,0.9999760492053443,0.6370790832506154,0.9311922684121496
1406,vicuna_bs_1_temp_0.8500000000000003.json,0.019585158296838052,0.23831528490877743,-2.833298688422224,0.14334333071440192,0.047971268792462426,0.12364073919469865,0.1348430146063878,-5.876317179991392,0.8042058475868019,0.9477120451306451,0.8508053652807218,0.9954422008776235,892.3420695980512,-9.226098682782629,11653.53330137196,1.0,0.0,1.0,0.509385880809406,0.8665493322290092,0.999974868161406,0.6786458812400191,0.8504989061575525
1407,koala_topp_0.9_temp_1.750000000000001.json,0.02470468779076082,0.275087606283917,-2.9259159046566796,0.19707938299969718,0.062264013635274666,0.16484855188152925,0.18296624868139966,-4.286751552669701,0.8527353492552389,0.9205575582281714,0.7886828614669676,0.9969319647443079,354.2204385086273,-6.201865074732603,3558.6496335559723,0.9774709080412982,0.03921876449083501,0.949813212449522,0.23970178073374812,0.7105263157894737,0.9999748517372804,0.6379913054033367,0.9272293960414304
1408,pythia_topp_0.8_temp_1.0000000000000004.json,0.03111487664484323,0.28437965776100366,-2.841545134663343,0.19372329179343584,0.06754071121551833,0.16386679324924722,0.18019646596431374,-3.812972261575993,0.860101757283679,0.9539455003966485,0.885591916772697,0.9982431324904333,286.84322615904387,-5.127598803886084,1377.086954116925,0.9790038298481474,0.07070465436601828,0.9043068767451963,0.17033309121095777,0.5497736351531292,0.9999514932264546,0.6524664554334356,0.9454992648087188
1409,pythia_topk_70_temp_1.0500000000000005.json,0.026800192743961716,0.27900060886009753,-2.8587344543847863,0.18873825391533453,0.06326098685120149,0.15809242056466583,0.17560561167116912,-3.9773402470863894,0.8578857749043581,0.9511976133290244,0.8735103240992129,0.9979451858925676,312.3234790768716,-5.469500412189467,1179.6662445544541,0.9832478171930582,0.05331411624931415,0.9277807227355015,0.196101491342208,0.6162808602371298,0.9999450116095419,0.6441560572905387,0.9387172591538432
1410,pythia_topk_50_temp_1.9500000000000013.json,0.0209935731901119,0.2573916906555271,-2.897436527904862,0.16759052087609955,0.04943722786596222,0.13827422369810577,0.1534794595839434,-4.432453988071434,0.8518029628750795,0.9516868489472464,0.8653134608388635,0.9961570311703519,399.8864986548377,-6.4308685415518,1936.8006890711583,0.9961986068285233,0.010843879798551658,0.9844841521529956,0.23987344592486967,0.7389025612979674,0.999971174644325,0.6189583800061194,0.9257864977582124
1411,blender_topp_0.8_temp_2.2000000000000006.json,0.020253147597464036,0.2705607367268591,-3.128340006830219,0.19822731865662804,0.05331382159720999,0.16767056327051602,0.16784642365568048,-4.069820978120716,0.874597346675181,0.8209279804964185,0.8199514373476183,0.8278088051790651,161.3891963654501,-4.150644621652215,104.88680156503713,0.9842345184961543,0.10742065984832713,0.8508769230453337,0.14730365544697793,0.5470658275216873,0.999947166454816,0.44634922640118185,0.798264235206777
1412,pythia_topp_1.0_temp_2.2500000000000004.json,0.02018835935998674,0.2553805217401187,-2.897949463678505,0.1645869707706246,0.048394531416022006,0.13499074031558028,0.15134883012443484,-4.522965554483907,0.8506025370352254,0.9486919665663756,0.8588960436873841,0.996596151279782,411.9363967122039,-6.54320629747609,1765.500559753267,0.9927204412566552,0.01841354816187769,0.9753354734113407,0.24107495718614147,0.7615605638861452,0.9999716192901971,0.6113659816090473,0.9262889390270075
1413,vicuna_topk_50_temp_1.1500000000000006.json,0.019847700365736833,0.23897662624534485,-2.8215965745683182,0.14556440845464585,0.04861066541161069,0.12564744986285747,0.13708169969061193,-5.853512521258337,0.8023658926955206,0.9706533077313846,0.9199757100827619,0.9956139155284676,906.0666556501761,-9.267759346184327,12132.13700285671,1.0,0.0,1.0,0.5222905258807728,0.8664828463863408,0.9999759853602889,0.6723714717075916,0.853353121771453
1414,koala_topp_0.9_temp_1.1000000000000005.json,0.030643782278930668,0.28315884996498,-2.8834308307610437,0.1978424444665855,0.06865997072775887,0.16473815545954748,0.1841627921808669,-4.008732359132212,0.8537107182886892,0.9187046119293603,0.7919705235420922,0.9969814757784765,336.25811869605985,-5.78484386695357,3506.9002939931434,0.9687344717042979,0.046309808705801564,0.9421708588596978,0.2019261381725565,0.6199651169128468,0.9999739908742045,0.6546110875889629,0.9464763908577944
1415,vicuna_bs_2_temp_0.7500000000000002.json,0.019207892730513876,0.23665424611380742,-2.849500743086209,0.13516738079686857,0.04466729614089532,0.11616365291406053,0.1270353608062429,-5.994171931891738,0.8036614581793248,0.969846375675618,0.9175280696147389,0.9956150935862011,925.4732741577334,-9.222630080091893,11284.660911565581,1.0,0.00018015511741423378,0.9996599225658653,0.5752760705541398,0.8764733012196372,0.9999719329014092,0.6420742369337168,0.8450411012562324
1416,koala_topk_70_temp_1.9500000000000013.json,0.0228603175473348,0.2668712850307715,-2.958709750182643,0.18041176769455491,0.054427455724284785,0.14949516542271443,0.16708354234814193,-4.566107540665743,0.8514229069969698,0.9158954048818505,0.7646310451861367,0.996160341109446,375.19318067959546,-6.525216638426931,1897.9058642360799,0.9886353697221683,0.021435541942250447,0.9718310317052441,0.267337836115713,0.7667442529487146,0.9999759646957528,0.6338527069720095,0.9281227066217062
1417,koala_bs_3_temp_0.6500000000000001.json,0.033604690914234764,0.28771866659529777,-2.8034253163423712,0.2325130172061992,0.08303060503497223,0.20512356139313867,0.21962272961341534,-4.408198354956143,0.8530278355181814,0.8455273637738155,0.6396385474931421,0.9984169328260517,300.8708886264836,-5.894382413695765,1411.382404967426,0.8984621824077298,0.10832420146825676,0.8722430340731446,0.21998961963372135,0.4803664921465969,0.9999705338048075,0.6671458226973881,0.9140582291847039
1418,vicuna_bs_2_temp_1.5000000000000009.json,0.018523074431544957,0.2333692876649618,-2.841282586953444,0.13630131830877906,0.045367794110983475,0.11752210584536045,0.12835721286075497,-5.94331052116975,0.8060559730133218,0.9691340978493806,0.9154104196289433,0.995595013987803,900.3881860000214,-9.22661397785859,11303.978162694008,1.0,0.0,1.0,0.47183418105403924,0.8580689351500771,0.9999741343314758,0.6479501892963727,0.8448761602661168
1419,koala_topk_50_temp_1.8500000000000012.json,0.03002278205705755,0.287878038362389,-2.8478218186833337,0.23174978484889955,0.077805818310465,0.19677777723115536,0.2166183233191763,-4.466576222905176,0.8379559413584058,0.943085249508587,0.8522354834807928,0.99778597645148,372.8717277227902,-7.1382380540281645,5618.896972658773,0.9803562102790288,0.029365036689834246,0.9633380805595385,0.2824965793074413,0.7327758589347392,0.9999780185475856,0.7074525714040042,0.9243608465612323
1420,blender_bs_1_temp_1.9000000000000012.json,0.005489126136814855,0.1934714044060754,-3.2116402416286585,0.16035963014162488,0.02002031357435446,0.1353464220790018,0.13522617136888926,-5.032529284815511,0.856364719554752,0.5187332669272041,0.44858265430287364,0.5532850612048597,189.26785273171578,-6.004011036100244,820.8647865686252,1.0,0.002854434638379006,0.9949910911542856,0.23836308795956632,0.8018354860639021,0.999974382425358,0.4176428470021498,0.6110833817653177
1421,mpt_topp_0.8_temp_0.6500000000000001.json,0.03377238167754417,0.2918951533064244,-2.801433632751266,0.24149774218034054,0.08627875171917287,0.2117209016220915,0.22791737089066755,-4.015558367501757,0.8636648381401398,0.835776828965558,0.7631225004235479,0.9985885884097678,252.251349718177,-4.814817864209574,839.9395928759718,0.7494362385418153,0.2734490069248933,0.6779117954237277,0.1660010354263738,0.46137306097373676,0.9999662668169859,0.6363552134924518,0.9237708198597173
1422,vicuna_topk_50_temp_1.4000000000000008.json,0.01999129856482298,0.23927130594102086,-2.819290455154522,0.14718354374780762,0.0491815060318909,0.1269236734312687,0.13857102044067632,-5.846316517235521,0.8028002272626918,0.9675245536478891,0.911075612141789,0.9955395207495871,899.0830130586,-9.240168790339302,11927.84892288677,0.9995823631443558,0.0003509810116257642,0.9994284554531271,0.5264231896190875,0.8660882179122119,0.9999758346764024,0.6746725707141336,0.8470486967277551
1423,blender_topk_40_temp_1.3500000000000008.json,0.038558996243738125,0.2947395653661842,-3.115829314103346,0.2292649569162976,0.07724518477827318,0.20300573454456633,0.2027283573949446,-3.746086297269336,0.8845344513117191,0.8405047374036355,0.9137453989375839,0.837687768660646,97.56038768171413,-3.2231628635228375,52.08836737946542,0.9089825670131572,0.3480281243519549,0.5708416560165182,0.15903979238754326,0.4730584938070699,0.9988117963374258,0.5022897671661778,0.8410778445231809
1424,blender_bs_1_temp_2.100000000000001.json,0.00399751261534593,0.1896186180770953,-3.202370447840146,0.15458035671365825,0.017590439099315812,0.13171917323958066,0.13179465067312787,-5.12756674777052,0.854156031517801,0.5049374482508971,0.4506108427487018,0.5316981913917092,201.18059744221958,-6.22907683175242,951.4262422962491,0.9999938550050309,0.0013184885889681627,0.9975900189288902,0.24505419235263307,0.8137777591201041,0.9999731353862968,0.40908218733593077,0.5991901230093377
1425,koala_bs_1_temp_0.8000000000000003.json,0.03302203112626039,0.287346618812446,-2.8242462894362297,0.22812346509415427,0.08113822758430753,0.19947353206024857,0.21489840576904728,-4.04220174823352,0.8592164511073807,0.8454035944586354,0.7310678678569277,0.9984551079287558,279.72687551730377,-5.214322286871308,1002.5167454147199,0.8091957189333588,0.2068337723411093,0.7564873860756902,0.19854151964243708,0.5484543968844535,0.9999687579686274,0.6463853849736387,0.9180388734088035
1426,koala_topk_60_temp_0.6000000000000001.json,0.03486914138486382,0.29857430293032333,-2.8703816257760617,0.19772184424124972,0.07330844265043213,0.169129380856684,0.18609867553858106,-3.794611147744861,0.8561118414741241,0.92360760062306,0.8189927566782937,0.9985666939156328,288.6744910843659,-5.226300629738428,938.2744983827461,0.9537722747893793,0.05995962114816104,0.9276761629012101,0.16658596944265117,0.5396097075570789,0.9999696747931784,0.6798853722955277,0.9562529314249635
1427,mpt_bs_1_temp_0.6000000000000001.json,0.033028827764382346,0.28941600069996964,-2.810020833192225,0.236300374218726,0.0850205128652147,0.207193363745398,0.22291469480354115,-4.017001692422167,0.8621752232253432,0.842591701271729,0.7586772976209174,0.9983380255336035,265.6424484918602,-4.999294605598079,1037.0013564874941,0.7743254849207161,0.24196602189009184,0.7145552142976064,0.18235957431813377,0.5101168736303872,0.999967884563492,0.6396916287396858,0.9223350464386907
1428,pythia_bs_2_temp_1.600000000000001.json,0.03017412144110613,0.2878657267154564,-2.850627515681521,0.1840502304827164,0.064764945218883,0.15391795330763602,0.17081867187241945,-3.8368037984461965,0.8598295945323302,0.9670444410749571,0.9161392601459385,0.9978558574028626,317.9272672890858,-5.363973434661516,927.0135964518355,0.988672998361742,0.04997552938721057,0.9337543300602327,0.16830287942129737,0.5598605098605098,0.9999646614930912,0.6517414173227035,0.9456419175367556
1429,pythia_topp_0.7_temp_0.7500000000000002.json,0.034063913586522256,0.29782092649209096,-2.807539708031442,0.19806802442749577,0.07377811631926504,0.16864397386483004,0.18665803468027514,-3.728284150421739,0.8618074943402965,0.9584285464642528,0.9030949318833579,0.9983663945374842,270.9932503165258,-4.915289272578406,921.7694808754746,0.9749471305714832,0.08002952926476689,0.8949647159282562,0.1511867770321435,0.49945038740985015,0.9999609927017846,0.6595827638804316,0.9540907646676821
1430,koala_topk_40_temp_1.3000000000000007.json,0.02892698380538679,0.2868708360607289,-2.8843139372989985,0.21185311960637868,0.07213958417507693,0.17803324718996216,0.19883570025193936,-4.136297440003298,0.84501673546965,0.9347650381547009,0.8277622218583692,0.9978327963777439,345.09531697749276,-6.304696151658574,3453.9152661000144,0.9795540417967903,0.037025774658734335,0.9535090006625236,0.2439969912630909,0.6815121544327931,0.9999762611064261,0.6913094651663232,0.9341842554162494
1431,blender_bs_3_temp_2.3000000000000003.json,0.01070733554027054,0.2372439580931645,-3.181862318683005,0.19217047197141265,0.03890283704831758,0.1640304440593427,0.16406110758642461,-4.363558366685687,0.8705209083332567,0.6821965476281742,0.6352090222637822,0.7087516949894322,135.14356485365087,-4.209886290704231,117.19811933712325,0.989815677151655,0.08921774848771012,0.8658531612176937,0.1723085460599334,0.6359471729261247,0.999944215666555,0.45662352557710273,0.7083281368490324
1432,blender_topk_60_temp_2.0000000000000013.json,0.016408428070372696,0.2650421676490641,-3.1606310496110477,0.19294590016099694,0.04956809432643211,0.16266478864882405,0.16280288784083613,-4.1240703061014,0.8726462524137898,0.7902390663484194,0.8249348793641873,0.7785350614437497,163.31009482838175,-4.238654533976634,112.07882897947543,0.9848740511462847,0.10364609198790699,0.8572908300133341,0.15649057605521635,0.5604365433454596,0.999951474174469,0.4697288993693784,0.7998188038177897
1433,blender_bs_4_temp_2.35.json,0.011370380261892514,0.23603248633099574,-3.1708711359448327,0.18658655289314158,0.03937209913476121,0.15741428497026444,0.15740497098339667,-4.352406129569472,0.8695715612662818,0.7088366989569965,0.66781547427631,0.7323105275096525,149.59352635667366,-4.328735750318364,137.89381250917157,0.9883990621698017,0.08142621951858123,0.8825385769221573,0.16538732524937888,0.629943394046748,0.9999622096996269,0.44077270976706356,0.7229622967962552
1434,vicuna_bs_3_temp_0.6000000000000001.json,0.019761603006538814,0.23892602345901673,-2.8365862941694164,0.13670072517977788,0.045390650798272425,0.1178034888642676,0.1284980504727432,-5.995432566545292,0.8022166857857981,0.9712261953580931,0.9211585076033492,0.9958863997746087,937.0010550766507,-9.24515063046737,11634.15847809816,1.0,4.5900415822115196e-05,0.9999020972671218,0.5957233544938189,0.8730447627337712,0.9999718896611659,0.6537444999139151,0.8396496562779935
1435,pythia_topp_0.9_temp_2.2000000000000006.json,0.020922568275813916,0.25932664909560577,-2.8972795129658464,0.16826556702192572,0.05076038682153537,0.138324128830142,0.1546558662097564,-4.407607735278372,0.8524078803812574,0.9496471118772958,0.8593375005945704,0.9969878264801775,396.87805240502746,-6.405614792715331,1679.989320328201,0.9943548333800748,0.014484554273386806,0.9789161546713461,0.23232323232323232,0.7325138543638395,0.999971003176454,0.616364216726863,0.9280119296004679
1436,vicuna_topp_0.7_temp_1.1500000000000006.json,0.01901916463946258,0.23604157575334936,-2.846090666337577,0.1403735932797519,0.04711064450793199,0.1211502161803413,0.13199369039609393,-5.91838751001683,0.8034539968671206,0.9710866151985829,0.9211474400805613,0.9956835223462634,951.44714466574,-9.295898880501866,12344.476523726209,1.0,9.49279527908277e-05,0.9998064772983148,0.49201638419464816,0.8618409473763609,0.9999757111669781,0.6557084782448465,0.8447917791966252
1437,blender_topp_0.7_temp_1.0000000000000004.json,0.06025661542549414,0.32271816897399613,-3.0496649075605586,0.28496962346638877,0.10638693775208008,0.2603136632844206,0.2601694901178764,-3.5916173722079856,0.8966048926652553,0.769051299894479,0.8689312822816555,0.8627039232006192,45.06254133898036,-2.3963646570983697,25.272716812474073,0.6518996803736591,0.6267027954305734,0.288236022193664,0.1646276595744681,0.45584674547785214,0.9955954898992377,0.4870996680521296,0.8288881610649711
1438,vicuna_topk_70_temp_2.0000000000000013.json,0.01918988833481181,0.23604101619379944,-2.840582358813238,0.14139905687322218,0.0470371252776695,0.12197401741139877,0.13313697372165934,-5.922819323434619,0.8045950284701788,0.9686955889321115,0.9146428788176172,0.99552084753413,908.4419482125254,-9.192465898653108,11649.523525426079,0.9996012153477675,0.00043380131378089893,0.999340406147418,0.5217164568278329,0.874487535331415,0.999975184878271,0.6621474288627953,0.8385199097709316
1439,vicuna_bs_1_temp_0.8000000000000003.json,0.01955867261274137,0.2381993084006566,-2.8401581488534777,0.1435696360194969,0.048243127979341105,0.12388516314404689,0.13501683127676345,-5.859799855696654,0.8045324106851895,0.9516031807139435,0.8628289043777778,0.9953278242825029,895.205560970042,-9.23183224847974,11599.700584381955,1.0,0.0,1.0,0.5093527353289192,0.8665134416238411,0.999975698863815,0.6730973334434276,0.8496220436321389
1440,koala_topk_40_temp_0.8500000000000003.json,0.03202213820332523,0.29077530493345627,-2.866814968700638,0.20902064732747927,0.07239104092065399,0.17690923716890292,0.1969791222469361,-3.926676688308945,0.8481428748620058,0.9356850854079667,0.8247668968009774,0.9981463613037117,314.434454113893,-5.890372034627212,3051.094988519289,0.98456244382106,0.027492251293728072,0.9651189080365935,0.19998890645367057,0.6012721412476112,0.9999760719004996,0.6980374311815521,0.9465566252979761
1441,koala_topk_60_temp_0.9000000000000004.json,0.030851809362436592,0.28654450773047063,-2.889669108665539,0.19514278303079882,0.0679648751264653,0.1629497152017341,0.18268299845456776,-3.942999400452287,0.8563047843968462,0.9207294424378623,0.8106596454117808,0.9979454809295868,310.3961995348065,-5.4775927330785406,1101.8042165381926,0.9546125586201378,0.06487429338889177,0.9201975942141881,0.19381850182671537,0.6086682556642283,0.9999716593053394,0.6704805830945233,0.9455735855558532
1442,blender_bs_3_temp_2.4999999999999996.json,0.011121618463622855,0.2319535923686466,-3.181206193620074,0.18657300223258963,0.036343678809100846,0.15639665860048532,0.1564358515237967,-4.464867728984427,0.8690536088480022,0.6564421582485425,0.5991313052087984,0.6870143042885132,146.42179548222657,-4.435198498249008,146.59769812390144,0.9933511288538762,0.06559419880255112,0.9001753795055419,0.170766502159161,0.6521773999518806,0.9999661087273118,0.45127495131893963,0.7095884408364128
1443,blender_topk_60_temp_1.4000000000000008.json,0.03468635286325843,0.2880643574771221,-3.129858463942885,0.22924971219911577,0.07319634286796006,0.20003347742499994,0.19998811807833874,-3.790637503047744,0.8832203199963771,0.8246702983965566,0.9015732687705772,0.8127338226281472,101.87412294192035,-3.264676227547259,48.587261623933514,0.9253065093008754,0.3173759779181111,0.5946390869052389,0.15410455595213102,0.47420782749704166,0.9994517939840863,0.48889789657148425,0.827994078940167
1444,pythia_bs_4_temp_1.1000000000000005.json,0.032057067653446375,0.28364293905154453,-2.8136577126019464,0.1759731488093745,0.06599379847976843,0.15222952844659338,0.16429132380037212,-3.605126366586628,0.8552585376766259,0.961282447510551,0.8985153506378001,0.9982342966692243,323.9728283899886,-5.349832094809828,1623.7754617459825,0.9880784469105769,0.03944661268219762,0.9463535857154323,0.13108875849864954,0.4310369487485101,0.9999500652233919,0.6680659356719267,0.9547506582014308
1445,blender_bs_1_temp_2.0000000000000013.json,0.0,0.19054548101170476,-3.21438288007805,0.15790780079517358,0.018352778194921277,0.13046046138396108,0.1305150595473052,-5.086234549482265,0.8550395338473196,0.5110739466564407,0.4407022818260068,0.5457363700411525,198.04169797161137,-6.124108553576827,925.0469804722424,0.9999123558113889,0.0030675041199434263,0.9951467201603595,0.2360692173360851,0.8054384659889247,0.9999740667835266,0.41746129073157817,0.5904489166277344
1446,vicuna_bs_4_temp_1.4500000000000008.json,0.018636286403013458,0.2337370947356827,-2.8468234632201566,0.13702995984340313,0.04546890518327329,0.11821433313089898,0.12892838900300102,-5.936337267468592,0.8069218437752886,0.9717879829441967,0.9237046461213634,0.9954708204837982,878.3088309311017,-9.230894590715014,11483.471478296813,1.0,0.0,1.0,0.47684291779235816,0.8563695684413466,0.9999748547832091,0.6576519775127839,0.8412492657154947
1447,koala_topp_0.8_temp_2.4.json,0.0265701298648768,0.278810963941826,-2.880951115984716,0.2161220022676852,0.07074122839518834,0.18113149804993645,0.20086614802998626,-4.428979927886703,0.8449421198310737,0.9199777780717462,0.7851465229190022,0.9972885825591001,361.86354062651327,-6.717872416271425,4036.2415742221506,0.9784939665862898,0.03366020160492993,0.9570804131575467,0.2616350275566442,0.7316973027604068,0.9999747321696463,0.6671256777459013,0.9313829440440616
1448,koala_topp_0.8_temp_0.7000000000000002.json,0.03602950300293589,0.2955588834626094,-2.8268540353478793,0.2125392416994515,0.07737689022035563,0.18221924221890518,0.19902590413963583,-3.802315825809219,0.8505219365050176,0.9109109726713697,0.7826251479432202,0.9986584457701337,304.40011687068323,-5.748078499173189,2546.870835266664,0.9515330635460696,0.060915243543499,0.9276762958719275,0.17607475537010372,0.5430327248509067,0.9999720840630885,0.6875922925516456,0.9519220712353925
1449,blender_bs_4_temp_2.4499999999999997.json,0.012547630489125142,0.2413315149940848,-3.166394556094267,0.1869181122628326,0.04098867127480615,0.15850464450184631,0.15861423322198465,-4.374629307605461,0.8695538343790776,0.6954232190794258,0.6548455403219764,0.7173069157225419,154.72235000666353,-4.398002175882256,138.19982592869786,0.9936760688044174,0.07366064402174002,0.8922519140222187,0.1610291991905175,0.6264152358101522,0.9999607973442766,0.43559944338514234,0.7202457203966041
1450,koala_topp_0.8_temp_2.4999999999999996.json,0.02627870164985673,0.277228651733765,-2.8775765880315243,0.2128645993602714,0.06856963614932268,0.17832599513332154,0.1976735612293742,-4.476956806106415,0.8434818971730426,0.922169256025647,0.7914770727288732,0.997042738005728,374.1936758735219,-6.8493380460675395,4987.5698087482315,0.9792846290300534,0.029075170160294345,0.9631693531349742,0.26043208943949236,0.7381375206405583,0.9999746209036611,0.665175372335261,0.9310729720392722
1451,pythia_bs_3_temp_1.0500000000000005.json,0.03308145685748702,0.2849460844024217,-2.808132063978182,0.18376719130081381,0.0680808615170113,0.15805382941704654,0.17187334073361732,-3.6275607893366613,0.8579540435441272,0.9587127657203492,0.9012827828978817,0.9980814841562856,301.59309280928767,-5.113083120968447,1375.5258878521765,0.978120001942385,0.06484386743830324,0.9141240345094965,0.13660428916485715,0.4392457925929631,0.9999509132457879,0.6630294822858187,0.9529807046970319
1452,pythia_bs_4_temp_1.1500000000000006.json,0.031043666817512406,0.28432998308035856,-2.8166051752462176,0.17461802614338715,0.06335920898431505,0.1492655432094706,0.1620344291834137,-3.615317770378862,0.8541018919261519,0.9605227389444135,0.8959757930090259,0.998379319488166,326.211176142955,-5.377317099782741,1734.3934123425536,0.9880091737712643,0.03977502106586546,0.9454456660021087,0.13327666222487708,0.4398043641835967,0.9999533019706099,0.6637270941524085,0.9545377441541943
1453,blender_bs_1_temp_2.4499999999999997.json,0.002471020314882194,0.18211163875808076,-3.221464727350132,0.14955246149080598,0.013917614330117059,0.12372366342194627,0.12373963711482286,-5.237984135537921,0.8504079090569444,0.4601514824596246,0.42343044414057646,0.4782379640197535,224.0967942581165,-6.542086482479583,1276.0103418744352,1.0,0.0005458863190066808,0.9989887624530933,0.2504802889418274,0.8277928719833786,0.9999740136290839,0.3954789061435239,0.5776099993381649
1454,pythia_topk_40_temp_1.2000000000000006.json,0.026484472825441183,0.2811418920794908,-2.869545151093202,0.18824322836676738,0.06337170123439365,0.1561137085917475,0.1727226891274618,-4.017412545685778,0.8590735292028568,0.9580342208422928,0.8954798796276338,0.9966799156340903,320.7812839531922,-5.494333351280317,888.5530547958357,0.9844132884451833,0.05048684910834401,0.9319845683984035,0.1967385201279203,0.6332290754410109,0.999961127857407,0.6419968814374449,0.9377424869180576
1455,koala_topp_0.8_temp_2.050000000000001.json,0.027479673719731337,0.2815981073902376,-2.8728728234648466,0.21739316844702528,0.07117153467197654,0.18333914139119,0.20213978402930793,-4.318952424014976,0.8468007713496566,0.9222071123141498,0.8009134491292057,0.9977389489242692,360.09760249971936,-6.591508642536967,4465.585246917035,0.9688521916298681,0.04047720720513746,0.9488721386092911,0.24153552694325225,0.7045831541438841,0.9999725408926755,0.6664413562369251,0.9320480695781942
1456,koala_topk_50_temp_1.9000000000000012.json,0.029552282798987316,0.287971291606666,-2.8409367129057346,0.23018804220629702,0.07765386024818807,0.196364481886322,0.21441676180567115,-4.511897269852892,0.8373288821600721,0.9454615541084,0.8527269780502257,0.9978036448687972,381.41708347135943,-7.227371449022009,5679.237317215259,0.9868524479731955,0.02233239739838094,0.9705264927601898,0.2787958115183246,0.7372476278804309,0.9999765103350661,0.7068892108772943,0.9274088427926487
1457,koala_topk_70_temp_1.0000000000000004.json,0.02775629414530105,0.281297103908671,-2.9245158103042708,0.18695097715573392,0.061474048436213236,0.15451293941910177,0.1740128572256318,-4.041520541321061,0.8563276427183935,0.9239457171443951,0.7931966431141133,0.9972895723067687,312.886821460891,-5.5914935237607795,793.5468679710316,0.9823579749761279,0.033245516278928786,0.9560229872908446,0.2037871956717764,0.6442737501926733,0.9999756311366935,0.6611046725678779,0.9474929565384625
1458,pythia_bs_3_temp_0.6000000000000001.json,0.04329806670482998,0.31749921045382573,-2.7682250419814505,0.2345293246480637,0.08933239813013641,0.20198844697444923,0.22088257757943192,-3.8612356768820235,0.8713671313617416,0.9576079407610082,0.9260404818478255,0.9987726156601686,208.31896082482888,-4.379864015788916,713.8344742709361,0.9494280242574,0.19584842599991756,0.7447361450738201,0.21937065205637457,0.5466442325668349,0.9999605450697079,0.6518223025875245,0.951586869382906
1459,koala_topk_70_temp_1.3000000000000007.json,0.025003979242107073,0.27452437517883577,-2.9504591739010477,0.18071594449737072,0.0569197224783528,0.15019237555955373,0.16732009690932742,-4.212053816399736,0.8554554539835286,0.916639520352626,0.7695540482023435,0.9968319304720433,333.9791112273236,-5.917294959581635,1047.4772133283561,0.9847207447679567,0.02364099278086294,0.9685420222952167,0.2292777750087225,0.6933909221018196,0.9999756756311428,0.6545662498306893,0.9388672089295644
1460,pythia_topk_70_temp_2.050000000000001.json,0.019975161503428502,0.25621511265056957,-2.899204246625155,0.1619136225087301,0.0478768161755729,0.1320569338524778,0.14857654496056943,-4.5479534506081105,0.8502653949485274,0.9500124742136067,0.8588295037731362,0.9969739401507712,423.93798766866206,-6.689806274010118,1788.707601369071,0.9959571865650696,0.009089852986851778,0.9867062201479792,0.24687793889289855,0.7678479597540525,0.9999728125775744,0.6096146862976298,0.9265402501308078
1461,pythia_topp_0.7_temp_0.6000000000000001.json,0.035026254256297115,0.2940787538619421,-2.8100968071059858,0.19603695455054027,0.07253474049053982,0.16679971808686092,0.18329366969700664,-3.708087826420167,0.8636097166246784,0.9683421733256469,0.9312383207248268,0.9983497724265518,268.49080895134097,-4.818429053585955,651.489866685119,0.9768409245331982,0.08924415105161482,0.8831307616068056,0.14919344398125373,0.4896472902214071,0.9999636336414512,0.6616673387422829,0.956793155954154
1462,vicuna_bs_3_temp_1.2000000000000006.json,0.01916355188794792,0.23575304592862847,-2.842100879352891,0.14065118597928394,0.04709385100894925,0.12144520958508041,0.13251052443426437,-5.9354100170020825,0.8050059399647799,0.9712718872003062,0.9222325173925825,0.9954256066578424,884.7831733630582,-9.204746983587027,11158.508335781453,1.0,0.0,1.0,0.48789304283238427,0.855529041429732,0.9999757599615621,0.6666105701653418,0.846177205274475
1463,koala_topk_70_temp_2.2500000000000004.json,0.02238163980496568,0.2664848240477453,-2.9387835522811256,0.18000411262745983,0.05448828162649477,0.14943825243796682,0.16696289306274656,-4.67130926114046,0.8503563108448992,0.9142698314803848,0.7570721510211427,0.996005083850486,378.9103660851952,-6.622687906032642,1878.2737126022203,0.9914971792909951,0.018154537707934282,0.9762586164343472,0.28009834368530023,0.7825035864194251,0.9999717597612637,0.6237750499694046,0.931930477366053
1464,vicuna_topk_50_temp_1.4500000000000008.json,0.019894598573590595,0.23938692438292578,-2.827314724544724,0.1470441799717705,0.04985399482896965,0.12695230749391012,0.13851017189594272,-5.8473806395559365,0.8028873232060778,0.966892188913255,0.9092724684379502,0.9952720512369114,899.54342261411,-9.253994522040594,12114.629506319676,1.0,0.0,1.0,0.5234575585466428,0.8669364500412662,0.9999747912367742,0.6723652693456065,0.8457503528940773
1465,blender_topp_0.7_temp_2.2500000000000004.json,0.020400461560405057,0.27656157560610883,-3.138176449434552,0.20342669394908436,0.05556482555874997,0.17149799381043124,0.1715467275299299,-4.0310414355837985,0.8753671342122531,0.8243184665444523,0.8365866633357582,0.8259465932206952,151.89399000835417,-3.9968240435953493,93.42563916620064,0.9792128320186229,0.13630989776407293,0.8139453751467397,0.15074244751664106,0.5407286991553875,0.9998552337557615,0.4455509804084688,0.7951337154516073
1466,vicuna_bs_2_temp_1.700000000000001.json,0.018511617410421597,0.2333910515173588,-2.8447329184574213,0.13629142656486837,0.0455059470894285,0.1177282047481856,0.12837004641041797,-5.929531294501616,0.8062661065008931,0.9725019668364242,0.9261093147201654,0.9953520790727918,899.4177747673101,-9.221431015120276,11336.220768111863,1.0,0.0,1.0,0.46981114078595954,0.8579070789975084,0.9999749174337826,0.6449041734477561,0.8445639343585125
1467,pythia_topp_0.7_temp_2.150000000000001.json,0.023567107716660856,0.2673981031335999,-2.891070046381864,0.17695675757903784,0.05572273387436885,0.1460207480107422,0.1632092318770632,-4.167119360639003,0.8559247921846195,0.9526690923664571,0.8741749181247146,0.9975730192087934,349.5129786955724,-5.833225321554504,977.6620214210689,0.9876808637474402,0.03123933140154759,0.9563180318043939,0.20792330792330793,0.6752340868249315,0.9999680221678021,0.630914865759666,0.9370610948198499
1468,pythia_bs_3_temp_0.9000000000000004.json,0.0441074717528715,0.3200060455030339,-2.7633788213581743,0.2365577340621152,0.09097162185317953,0.20423652855511618,0.22181998716653942,-3.6957137857028144,0.8718342840790988,0.9510726028769014,0.9048591549762713,0.9989449350174539,180.61324558388978,-4.13913238384223,976.3986893033446,0.9504277010759062,0.18850075850930736,0.7499210031785508,0.1641524622869343,0.5116962245675117,0.9999526804219745,0.6553010886053523,0.9525259191595868
1469,pythia_topp_0.7_temp_1.2000000000000006.json,0.031900220536839816,0.289034730380441,-2.8389012247383714,0.19629925878560364,0.0698276360229676,0.1671233436693489,0.18248053987434254,-3.853002596355392,0.8605470730212026,0.9582125671808056,0.8988082505395492,0.9978436036912616,290.33270833734707,-5.2022330083843915,1364.6038870772677,0.979528707556718,0.06561570891156582,0.9125321379719181,0.17302504816955683,0.561895219764284,0.9999560526234353,0.6496163215450868,0.9492771806762758
1470,vicuna_bs_4_temp_1.0000000000000004.json,0.019883427822605017,0.2405786447774403,-2.8429900008236957,0.14695433622400272,0.04937674257238986,0.1270386507285276,0.13844260803743422,-5.860574967875509,0.8083941160079712,0.9695235729061272,0.9163207991412579,0.9957279241634515,845.8116973962894,-9.09007074876282,10901.39708692718,1.0,0.0,1.0,0.49073410463806694,0.8578145521407933,0.9999757613949403,0.660875933786074,0.8424556667278176
1471,pythia_topp_1.0_temp_1.700000000000001.json,0.022733570686271087,0.26726553665128827,-2.8847478219048535,0.17650256898213246,0.05479090584421874,0.14523685559264335,0.16210649814096184,-4.29585788149633,0.8548161757135678,0.9514860349323225,0.8700802202296479,0.9972603172959689,373.2328559263118,-6.136918755291416,1811.3182212138859,0.9887910615673544,0.025245127113412952,0.9639686487414924,0.22633392696070495,0.710693908473212,0.9999705488552789,0.6196220439517187,0.9317707809468428
1472,koala_topk_50_temp_2.4999999999999996.json,0.02911733843782014,0.2837784374343634,-2.844009814197888,0.23025265538210482,0.07650565217006478,0.195624689805943,0.21469352738117872,-4.627366020349797,0.8338124897174224,0.9435454857709121,0.8483570690515775,0.9975074180859125,399.2284653104883,-7.434032791773391,6220.380602727008,0.9860407302040133,0.0234838301977748,0.970410032985999,0.298359148454629,0.7589442815249267,0.9999796629310371,0.708916946125771,0.9188256775867008
1473,vicuna_topk_70_temp_1.0500000000000005.json,0.019369679818103527,0.23682597445423487,-2.8450179601719,0.14166249474291942,0.04734725458070199,0.12287372431903865,0.13334067769303437,-5.922370572845061,0.8051765191411685,0.9677497143266658,0.9115382386910118,0.995453964075249,894.4986578963126,-9.162004304650866,11404.413411699994,0.9999642376981616,0.0008417567932114925,0.998851127413457,0.5248839252101895,0.873580971503591,0.9999753624977235,0.6600322395503402,0.8398342660678652
1474,pythia_topp_0.7_temp_2.4499999999999997.json,0.02182135608427777,0.26461160261243527,-2.901698879703491,0.17557920508646346,0.053779492653810004,0.14337571515490805,0.16038645893270864,-4.2719401362424865,0.8552809562496766,0.9560546776639155,0.8791833447637232,0.9970870397850602,366.89293552639623,-6.075344504761403,1217.9070911473402,0.9937480355080043,0.018928180900703792,0.9720381069641708,0.2146341463414634,0.7015618501917656,0.9999709648335864,0.6237589590146929,0.9267768132097213
1475,vicuna_topk_50_temp_1.550000000000001.json,0.020115946367329995,0.2402066853794661,-2.826025847860711,0.14770541410164767,0.049341083693586724,0.12777595921719878,0.1390573018641268,-5.838582413946698,0.8026853244385882,0.9684346205372381,0.9133242623254569,0.9956035080677522,900.7851272336436,-9.243243402820994,12088.661119674909,0.9999507671431224,0.0001448489449805946,0.9997177899767837,0.5253890897657602,0.8651797244941886,0.9999757595434934,0.6743279359861462,0.8512451046450672
1476,vicuna_topp_0.7_temp_2.100000000000001.json,0.018911997050340537,0.23558247240701521,-2.8382522193845623,0.1387460787683959,0.046060359149440316,0.11993358157789255,0.13066120305116752,-5.931117648829917,0.8030843707865369,0.9666602292492354,0.9081544644992638,0.9954765014395207,962.0419823121628,-9.304064410452247,12469.93118473914,1.0,0.0001202806931189233,0.9997603934299195,0.48720819843723373,0.8611131901304793,0.9999745702576303,0.6569271158718155,0.8450883844986797
1477,koala_topk_50_temp_2.050000000000001.json,0.03011070894449071,0.28519074342373335,-2.841452145982601,0.23389148534350943,0.07770506227289331,0.19806068796126103,0.2178579736983185,-4.5176709092451715,0.8378911483025026,0.9377786607584662,0.8428004686321585,0.9974441883678665,373.10441782175275,-7.134143128992945,5836.886205658143,0.9745970680464914,0.03700606938704372,0.9537350023387223,0.28665043328797535,0.7387477718360071,0.9999786865018413,0.7066984259950851,0.9225282832039502
1478,pythia_bs_1_temp_1.750000000000001.json,0.022157871765611518,0.26277959661752226,-2.900871065491904,0.1753164042156548,0.054638864917018255,0.14323329177144065,0.1614956399448576,-4.325570986600582,0.8529184478557181,0.9545991574518914,0.8740898534134706,0.9973466005138978,383.07916441796976,-6.252002247627633,1713.7179686862746,0.9938887140876377,0.01740644866878165,0.975148944426644,0.22936177988944217,0.718630201028518,0.999967272391539,0.6258196772219901,0.928927420190571
1479,vicuna_topp_0.8_temp_1.5000000000000009.json,0.019144570244793574,0.23632470338929307,-2.831217699514362,0.13925896618087896,0.0467499759170274,0.1200443641101708,0.13072830466754654,-5.93649076053757,0.8031935509675012,0.968296698836739,0.9139486008238809,0.9953805758862314,942.8277483264688,-9.282177862553942,12145.219742683188,0.9993777310257558,0.0005745029139289276,0.9992190249650791,0.4791419239904988,0.8536709117661981,0.9999739169955014,0.6525005266697469,0.8483876511165294
1480,koala_topk_70_temp_1.4500000000000008.json,0.024157227121161785,0.27304973332767324,-2.952509656936707,0.18263181380308832,0.057051217549438815,0.15009741273945287,0.16895664076459205,-4.297049293298282,0.8556397313584306,0.9159595864514103,0.7678155057120696,0.996919826121034,339.10075104521525,-6.015156893220144,1089.85064429898,0.984237450187657,0.02703495520443907,0.9644730477948075,0.23761956954962135,0.71289531497471,0.9999744458523446,0.6439317261467955,0.935742865505074
1481,pythia_bs_4_temp_1.9000000000000012.json,0.02763158441527408,0.27980302561117076,-2.880166454998429,0.17313553024957368,0.05868982876144227,0.14258065369051198,0.15952767748740238,-3.916626947915148,0.859842761664209,0.9736035546821803,0.9284369887247452,0.9974512535488916,339.7528788457988,-5.5327800208603195,554.6094394292757,0.9968352563757525,0.019515903210027413,0.9734363736628019,0.16542734857982794,0.5789148108872393,0.9999727545257561,0.6389916427956076,0.9453819023598291
1482,pythia_topp_0.8_temp_2.050000000000001.json,0.022833614325002097,0.26495925936900383,-2.8930466341410943,0.17796106557127733,0.05511063843801206,0.14600210012892012,0.16341440684912753,-4.2237826628771,0.8562459227197873,0.9506863177186093,0.8678418799782431,0.9970173863227477,350.1979627484864,-5.911532724729914,1091.8754788212825,0.9890831841511694,0.027686490104815675,0.9602402262029909,0.2126865671641791,0.6887781731909846,0.9999689756032222,0.6234922071467182,0.9316117492763845
1483,pythia_topk_70_temp_2.4999999999999996.json,0.01982628420167367,0.2531845944560698,-2.887467997854124,0.16245644779743343,0.04899606274609011,0.1339592821343501,0.15068104493547085,-4.695488939543287,0.8472728779416285,0.9471624667920298,0.8557943931935548,0.9958556907210417,442.1021781948292,-6.901888650756038,2148.1192952307265,0.9927218803240901,0.014667795419597663,0.979533996523896,0.2696978442821304,0.8000454081053469,0.9999724605040464,0.600397585105442,0.9175756550244688
1484,vicuna_bs_1_temp_0.6500000000000001.json,0.019610136223881944,0.23771927083298275,-2.844202563495101,0.14412866881778894,0.048140740558864664,0.12429512049814942,0.13574416074971518,-5.868818065685356,0.8043247792190444,0.9483765350977419,0.853216576071401,0.9952899587894967,894.1515030707895,-9.225425772976095,11653.739395704706,0.9999140741565883,0.0002127640493436633,0.9996097939565259,0.5106145817500126,0.8668000831687286,0.9999751876255792,0.6701144997127548,0.8492683856533411
1485,pythia_topk_60_temp_0.7000000000000002.json,0.03141958938692371,0.29091116977011355,-2.8365290156586136,0.19393218289022796,0.07015540818363875,0.16510655483722061,0.181698991674226,-3.8229874446540175,0.8622534814363491,0.960351045211404,0.9008604982568676,0.9981948882042765,282.3439350058454,-5.039444409620368,875.8117530350263,0.9831375368757944,0.07175773439519557,0.9016984528411165,0.16479688540546078,0.5478393439175692,0.9999640211313664,0.651578895374386,0.9484991608616823
1486,pythia_topk_40_temp_1.550000000000001.json,0.022691980640208775,0.2674575557990711,-2.887229291673653,0.17753693450959246,0.05526698754967066,0.14721002386010767,0.16297682896949608,-4.19703270963772,0.8546496308996586,0.9531886763855812,0.8739728563537675,0.9973512631141113,351.9034483135283,-5.914225323485629,1167.8590840144168,0.9898402622489193,0.023500891457811115,0.9647951778484444,0.2154036339887575,0.6855164179104477,0.9999712512106121,0.6279402741777873,0.9283290296216273
1487,blender_topk_60_temp_1.1000000000000005.json,0.045765512938475646,0.30654848844205684,-3.1170270588689433,0.24542306000097844,0.08883784408596215,0.2182798592806762,0.2182970659310727,-3.6637566873210226,0.8874304126761481,0.8049321371986198,0.9117941659768437,0.8021303638701855,85.509238961601,-3.0083015343287296,52.07161026346553,0.8477142660292086,0.41938397555436446,0.5005216645702912,0.14997655883731834,0.43153649419634077,0.9993460962552585,0.5058593929022969,0.8391672018490813
1488,blender_topk_60_temp_1.750000000000001.json,0.024327008753864364,0.27509624883082495,-3.13791227059995,0.20779200289918748,0.060578288496930616,0.1780189284628001,0.1781389399804681,-3.9531313388763305,0.877189383896176,0.8093574998236305,0.8637199229056397,0.7946240342541071,135.1602125759076,-3.7928160107561286,73.82347896018271,0.9678202419006753,0.17342916628379135,0.7674063981309834,0.1558038485412787,0.5269240971616962,0.9992167809922136,0.47317095966132466,0.8048309239545811
1489,blender_topp_0.8_temp_1.550000000000001.json,0.03839829770903923,0.30274150910634284,-3.0929507539124192,0.23064608220131708,0.07823997276482886,0.20140696331066754,0.2014087960532618,-3.765045374333261,0.8839069701029447,0.8550215096590915,0.8998188792040076,0.8645423133870379,105.55837585719189,-3.263791251967349,50.273645392014984,0.921378312339442,0.32432507058888177,0.5962846430106301,0.1495605967708972,0.483231772275962,0.9994427402893862,0.46328895249383484,0.829520224162913
1490,pythia_topk_60_temp_0.6500000000000001.json,0.03359185563727032,0.2952571766987157,-2.828708677229757,0.19717816239944255,0.07261367620667508,0.16838371754470077,0.18491227718366643,-3.816824381480475,0.8616527823623054,0.9595359360481281,0.8996638800111948,0.9981732113447361,279.6178172865776,-5.05736842222723,791.0962408833337,0.981946555392779,0.07234747217141953,0.8989386293046902,0.1715091236588613,0.5519311694229274,0.9999644762289548,0.6512620500428882,0.9495094313271314
1491,blender_topk_60_temp_0.6000000000000001.json,0.06436611777346604,0.313557646544243,-3.0771301050702173,0.28425968434038823,0.10887257643885155,0.2614362557088954,0.2611394467243848,-3.693277924118157,0.896105373311855,0.6976653823818701,0.6722043819871812,0.8455745543338445,43.81609173777401,-2.485333348708099,36.36611972926598,0.6600887990825083,0.6008689069609701,0.3073335841269643,0.15295915532092247,0.419465591879385,0.9987188646334685,0.5125568333960965,0.8323413620391237
1492,koala_topp_0.9_temp_2.5499999999999994.json,0.023539987493661346,0.2713746146729985,-2.9228047753025392,0.1930949061620918,0.0616692952209537,0.1602436559078173,0.17851630228987678,-4.594769714590543,0.8485996750648132,0.9259440209704405,0.7950407280981424,0.9967185742033269,379.4999203970687,-6.631454361333916,3409.4665311760577,0.9875796871153466,0.021249436266212073,0.9723404397292862,0.26876086012163336,0.761650946028911,0.9999758625078297,0.6252845364785147,0.9206431874331602
1493,blender_bs_3_temp_2.0000000000000013.json,0.01747143367610674,0.25687238552767677,-3.1545221180858496,0.2082333339187753,0.05024358031280636,0.17903724113687752,0.17938634928598798,-4.193360535080782,0.8750269125124257,0.7113654476003697,0.6811694355852006,0.7358416301284157,114.47515759737078,-3.7375682024125343,80.37983848202563,0.972255407195441,0.18578540506314603,0.742886770394926,0.16897717666948436,0.6016238637366517,0.9998445899070862,0.4572229487653486,0.7263644214227043
1494,blender_topk_60_temp_2.2500000000000004.json,0.013953969396290983,0.24946149969958895,-3.1737298324017345,0.18120208968755652,0.04224758853685767,0.15034782975393884,0.15034178783672206,-4.3183944490486255,0.8673001230360272,0.749083788363571,0.748580022206754,0.7510782511407796,189.246009782717,-4.672472518211297,167.8070899915393,0.994966818739321,0.04403059268544824,0.9354625068839441,0.15659485023646874,0.5868975855580009,0.9999521970748901,0.46443941568086045,0.7881040208819481
1495,pythia_topp_1.0_temp_1.4000000000000008.json,0.024267067085493726,0.2682788241138993,-2.8921450497750527,0.18187373909833188,0.05687970646648416,0.15105232903292504,0.16733359557149385,-4.156179121596541,0.8571554191843541,0.9537752749138776,0.8739081037472821,0.997274273622012,336.5216881576264,-5.777114224849566,971.59624487873,0.9917882099986538,0.032215475908671486,0.9547218730835022,0.21042563366810138,0.6697124099750135,0.9999691621812885,0.6312635165297674,0.9344660053029656
1496,blender_bs_2_temp_1.750000000000001.json,0.0206932751591403,0.26200636302629476,-3.155463618482043,0.2131688259935582,0.05749808507814096,0.18653208904205099,0.1865051674443364,-4.150230063942964,0.8792133702782686,0.7473171269740226,0.7036855048192668,0.784536396044613,99.82670317460786,-3.568801202438071,62.29358871804449,0.9601593051704348,0.2189885249699876,0.6983350730580505,0.168665873088545,0.5973421608136634,0.999914158800083,0.4474571811591456,0.7394488699489715
1497,blender_bs_4_temp_1.2500000000000007.json,0.04278488436376514,0.3005199260772201,-3.1156501207418574,0.24110539475335352,0.08539268155067084,0.21220556968013984,0.2121827322480148,-3.709390373053197,0.8860989419635169,0.8139055129586662,0.8675599172151058,0.8461489117716172,79.4072453965473,-2.71475445636821,25.43977741824534,0.8529685252137629,0.49455921329419367,0.4088937867831275,0.13353115727002968,0.44195430238210986,0.9994483030511286,0.46580658170706285,0.8072754205811119
1498,vicuna_topp_0.7_temp_2.050000000000001.json,0.01905076580537579,0.2357197932216799,-2.843257851376084,0.14082003831380754,0.046803456964427004,0.12138317170151622,0.13265517268156035,-5.914212142059464,0.8033505323415767,0.9667054696096878,0.9080801191564765,0.9955806422209692,953.9053997820542,-9.28780076937073,12383.068104161406,1.0,0.0004099388869029602,0.9993643804326257,0.48483657883751197,0.8590560100692259,0.999974764779001,0.6540166096302694,0.848122380262349
1499,blender_bs_2_temp_1.8500000000000012.json,0.017439529550013717,0.249663518655152,-3.156929493308784,0.20921028605033162,0.04964730343204392,0.17952811514030598,0.17936385615859118,-4.220387276045545,0.8764651825050552,0.7269699857919986,0.6814924319885426,0.7594880267693325,108.93932418272126,-3.7642157738211353,94.24556139781404,0.9730960225358597,0.17437385715317502,0.7557344687482291,0.1680056192106765,0.6049768146549745,0.9999280491310035,0.44342054042942775,0.7197934262235677
1500,blender_topk_40_temp_2.2000000000000006.json,0.01669705350496724,0.26303435609429504,-3.1688330831651936,0.18940435594575716,0.048182010241644056,0.15960096343619135,0.15956482346358647,-4.1777422260903645,0.8710127539768486,0.7780872801833008,0.8117704718836344,0.7647849070089067,173.3845097832991,-4.370503272095887,126.13489165585163,0.9906860054705485,0.07347884112178599,0.8952048395818324,0.15562935259221047,0.5706909187820641,0.9999427461552477,0.4690605233570856,0.7830891865004649
1501,pythia_topk_70_temp_1.550000000000001.json,0.022865547033324416,0.26542596833736465,-2.891134307146789,0.17721772245234096,0.05635935496629035,0.14709104586607025,0.16409893489816443,-4.260382951619869,0.8542811181956159,0.9492030094908535,0.8682609562191189,0.9970684386565833,365.87336688566467,-6.068252597691953,1763.5861370512414,0.9842112608307724,0.03284184407142626,0.9547376296018825,0.22640454672505358,0.7002909333714885,0.9999696942632328,0.625380352139473,0.9306589645820713
1502,pythia_topp_0.7_temp_1.1000000000000005.json,0.03124384562117195,0.2898435945588939,-2.8322339880323124,0.19665314969510272,0.07014126893835587,0.16677466226331047,0.18367492096446575,-3.8298660167950187,0.8605984703213991,0.955299376284298,0.8915185896222212,0.9977198551317494,285.2123992750675,-5.11250839883891,1087.8963223362657,0.9782591793434228,0.07486267391678267,0.9016280646104897,0.1691540997222727,0.5429667723627062,0.99995608260493,0.6507941484749914,0.9413997475468443
1503,koala_topk_50_temp_1.1000000000000005.json,0.0328332584236724,0.2993858680639946,-2.837250599462188,0.23212806213480097,0.08021372697432529,0.19720979423208762,0.21773082870644578,-4.14235873093347,0.8412389235649415,0.9461606753833932,0.8651567555298425,0.9980447836414368,349.58145476397493,-6.670099946289806,4753.050261723922,0.9763631472349011,0.03660072734629346,0.9546203192840652,0.24075469225981852,0.6627611662320951,0.9999772193794977,0.7156859580464736,0.9375771285447185
1504,blender_topk_40_temp_0.8000000000000003.json,0.06439012784619356,0.31628927195526735,-3.0763721339449375,0.28642913544640786,0.11001236110897938,0.2612163108576908,0.26111508722510696,-3.634148901354574,0.8965000544258492,0.7110814882899738,0.7821364818836389,0.8144022787740384,42.66891897270163,-2.4584147819828632,32.10006547180872,0.62895564676785,0.6162428393712485,0.30595059842740435,0.1589808380711729,0.4213902936070647,0.9960612685742503,0.5175065962608926,0.8204758133840018
1505,koala_topk_40_temp_2.0000000000000013.json,0.0265270193908619,0.2788010089969544,-2.8864048607124833,0.21238778324665625,0.06950539383904224,0.17923567192387183,0.19901605094201325,-4.422136929326641,0.8419167922589488,0.9318076270686435,0.8197174423541277,0.9975689117440241,364.1082153449255,-6.706113253578094,3194.6801618377795,0.9791788924902125,0.0321614332824026,0.9598257639569807,0.27697874819835017,0.7432222960361899,0.9999755133607823,0.682032618589535,0.9229620346185454
1506,pythia_bs_4_temp_1.0500000000000005.json,0.03173513343209355,0.28309443147454916,-2.8225692629455805,0.17863414400655514,0.06533823994134214,0.15331256150859274,0.16630744889240873,-3.61323549752245,0.8561688688451159,0.9608701697615009,0.9009181263784763,0.9982360129007596,317.4168164145118,-5.314998021815271,1755.3666660899617,0.9845146072066792,0.04702250098579676,0.9372614507845164,0.13382425830206046,0.4332745159652897,0.9999467927014422,0.6635337418956843,0.9525193141284352
1507,vicuna_bs_3_temp_0.8500000000000003.json,0.01996622674113651,0.23965268764990566,-2.827043351883401,0.14191022372204873,0.046917773845952346,0.12239074987447224,0.1334282492469259,-5.92358096472486,0.8025130290306641,0.9719139561765829,0.9237370050402838,0.9956429022586417,920.8325948732238,-9.209027066815503,11887.095496139647,1.0,0.0012321484850865436,0.9980003588422123,0.5575383502918237,0.8698971477043792,0.9999749358288033,0.6672953201797539,0.8428860615830652
1508,koala_topp_0.7_temp_1.9000000000000012.json,0.027481524014713068,0.28108233874306776,-2.9032414690526074,0.200244826990751,0.06585100566383398,0.16737000839983207,0.18572877938630356,-4.175145983218191,0.8542224849632125,0.9288907312539452,0.8021879729351208,0.9970649968765541,327.4253785304979,-6.038874961225711,2117.7281877145065,0.9886283011945527,0.028175667601112085,0.9626315740388953,0.21375652915467433,0.6691397908339265,0.9999761762982141,0.6543620745082178,0.9409120720783193
1509,koala_bs_3_temp_0.8000000000000003.json,0.03534248216352106,0.2953670973213071,-2.793896401155449,0.24424798559742306,0.08861051272420375,0.21572559482932074,0.23140934914553274,-4.036687251083359,0.8634425844243151,0.8356310318151751,0.7666050274130907,0.9984731871881084,249.65694549779943,-4.788517218870409,839.9069509028759,0.7458578610490539,0.27992727959624986,0.6688504753274007,0.1468294204820217,0.4130417140074663,0.9999673138400595,0.6374546491908645,0.9206910343217348
1510,vicuna_bs_2_temp_1.600000000000001.json,0.01853600164145564,0.23358429527331467,-2.843002193676446,0.13634432201398666,0.045316974080105224,0.1172879191002825,0.12816956101341695,-5.934430924111712,0.8060527466580959,0.9716820524163928,0.9241820387666186,0.9950775815274768,898.3920976655339,-9.237342972020311,11373.481346367518,1.0,0.0,1.0,0.47183081744455874,0.8582212092248119,0.9999729726978677,0.6460590115141773,0.8459034221608915
1511,koala_bs_1_temp_0.9500000000000004.json,0.029538698979752552,0.2839091518416706,-2.841367556958017,0.22204255055518937,0.07707322116499074,0.19226432198278176,0.20840983721799275,-4.121211432263942,0.8529716451206284,0.8618861101082474,0.7247904078585288,0.9977823482128326,309.95035284897625,-5.691941528520612,1496.2601950939697,0.865135550252514,0.15116215416985954,0.8213335185996808,0.2265269499455233,0.6024563029661016,0.9999708585247009,0.6578905378768821,0.9156496906821021
1512,pythia_topk_40_temp_0.6500000000000001.json,0.03233421695625997,0.29299098971364085,-2.826168029903171,0.1969617387513694,0.07065071078457832,0.16796647359497735,0.18539138549211037,-3.8000319892753343,0.8619827475839245,0.9595118821907009,0.9029179487580097,0.998163926398348,278.7306759603384,-5.03368226902867,1078.880344212059,0.978738871357443,0.07029522322234451,0.9046626107816114,0.1659258103927838,0.5367617624296123,0.999953135639011,0.6506464830590394,0.9476569298214329
1513,pythia_bs_3_temp_1.9500000000000013.json,0.026809320461604173,0.27465311208099114,-2.8918098619204007,0.17243234111678754,0.057533619619650825,0.14273585832541946,0.15947882993598786,-3.9373709305015976,0.859496409823756,0.9712640419426448,0.9218347889832358,0.9973545936878793,337.5768646627561,-5.537238159420883,736.1606822748546,0.9965481304899488,0.023096426144233777,0.967221298540928,0.17226319023790712,0.591953507157923,0.9999698072612166,0.6382680075142331,0.9440862873236916
1514,pythia_topk_60_temp_1.3000000000000007.json,0.024899159475958235,0.272155876779842,-2.890031330511422,0.181816298809984,0.05888773209080836,0.1516892416710754,0.16865338641016853,-4.11461570458804,0.8563816233842311,0.9579308228077058,0.8917002085286467,0.9974400415449199,339.09660281014675,-5.773642371905458,1631.2115572531964,0.9864031937037956,0.04159722922890994,0.9435553612672697,0.2100801777434312,0.6581786686463746,0.9999628842235329,0.6302624647029655,0.9327997079992552
1515,blender_bs_2_temp_1.1000000000000005.json,0.0388036856462103,0.2897128215150814,-3.1180757777485435,0.24472198164606995,0.08321806539813326,0.21930408891641642,0.21930012052717246,-3.7416064598278433,0.8879558243947421,0.779696389901067,0.8191279131655053,0.8312104943028232,67.87394552455608,-2.629949613580253,27.198168988646096,0.8199073620699459,0.5285954151393378,0.3689554277934847,0.1430569223597659,0.4580261073788847,0.9989565799016513,0.46656451541519833,0.7737695454080442
1516,pythia_bs_3_temp_1.5000000000000009.json,0.03064581767113551,0.2852864383338433,-2.851909586028728,0.17701005896154254,0.06279881897596941,0.14906533411621062,0.16520413371359988,-3.7739425054294076,0.8584297437944967,0.9652149496284858,0.9107385440683191,0.9977063456613697,326.0452420999561,-5.391524448985537,770.8565924784443,0.9888331829506685,0.03465560699220364,0.9518928648974598,0.15741477724967592,0.5228155904595695,0.9999628611103089,0.6519342154891553,0.95107283625371
1517,koala_topk_40_temp_2.35.json,0.02693410818317795,0.2787509907602287,-2.876740968179607,0.21497922740628927,0.07062521632311786,0.18121705247051156,0.20070268560081678,-4.526515692771079,0.837969595779159,0.9291015176109466,0.8045262355917439,0.9975577037415667,381.4465994040542,-6.967594103719252,4053.7235804922907,0.9859863481142795,0.028888803369318122,0.9603091848665047,0.2967892250734074,0.7610601964791983,0.9999768973471884,0.6849921665682582,0.9214831389624901
1518,blender_topk_40_temp_2.35.json,0.014130968686869397,0.25226343897387543,-3.1819357231767,0.18459623753526405,0.043968444388600945,0.15311181634565912,0.15299843103427063,-4.242974792310375,0.8693806413777606,0.7646030425900401,0.7829077005643701,0.7574002725017205,180.64214660594763,-4.508613016270866,146.92799691922036,0.9930876686764111,0.06232974837094171,0.9102216231859243,0.15246735308890005,0.5764469505476699,0.9999562636286558,0.47219921729129877,0.7847110452970307
1519,blender_bs_2_temp_1.0000000000000004.json,0.04219858083824151,0.29460518002368624,-3.12309007403368,0.2576260621621365,0.08840242717426454,0.2321798277550705,0.23204022610726283,-3.7151068912479346,0.8907547071725429,0.753372990639924,0.7937788824860517,0.8377227550229004,51.90277865283988,-2.3521274002810992,17.444207617960853,0.7432349750905896,0.6383322121164983,0.26067818102886847,0.14449204765537885,0.4527772582756686,0.9982098005040136,0.4783918211509087,0.7658033711147049
1520,blender_topk_60_temp_2.3000000000000003.json,0.013321441539188033,0.24696924696382727,-3.171329281492558,0.17961635940893866,0.040717679859296876,0.14986757062416778,0.14994959163600827,-4.331252401004096,0.866719539812906,0.7400539046516068,0.7503177841574621,0.7358317349018237,191.85552712122674,-4.7344135246794865,178.62395360123767,0.9972764003512667,0.03583792520461102,0.9473310668926976,0.15565644399147596,0.5939581275293968,0.9999650148208251,0.4681785008711423,0.7903940636535849
1521,pythia_topk_50_temp_0.9000000000000004.json,0.029059411570205425,0.2811833238124267,-2.8471650542142637,0.1902922556644105,0.06432545343768256,0.15978895864437004,0.17704993830687046,-3.879860096799587,0.8598149694756181,0.9559654844942445,0.8947971041770086,0.9979570602964543,300.77119121708284,-5.2693181433123355,1271.9144871086528,0.9765892340418497,0.06456645583456379,0.9158915102139731,0.17910634674147172,0.5800452116728319,0.999959454268874,0.6473625252893072,0.9433488527421124
1522,vicuna_bs_4_temp_1.9000000000000012.json,0.01863256806473791,0.23303926951353301,-2.851737125722583,0.13759429515619578,0.04560607004128356,0.11836287877327845,0.1293845845338423,-5.929804222856113,0.8066649320488702,0.9711502153843585,0.9219093103179211,0.9954031984767837,887.3609694440311,-9.24679788971012,11675.178174404673,1.0,0.0,1.0,0.4744314763566358,0.8565722316739404,0.9999749191060573,0.6557584393000555,0.8412939125395759
1523,koala_topk_60_temp_1.9000000000000012.json,0.02374739666441534,0.2678119337605782,-2.936553600914254,0.18706597526525026,0.05907062022106869,0.1561357001192555,0.17349494481704925,-4.499539327048109,0.8524724558622899,0.9236756107045936,0.8010246024928193,0.9967796867620013,362.43464394837946,-6.35299602274834,1485.7641326315077,0.9749507001594514,0.039938166527611826,0.9491787626912069,0.2799249326842005,0.7578349967849255,0.9999735665942481,0.6316138117579755,0.9255872531374076
1524,koala_topk_70_temp_0.8500000000000003.json,0.02939178752254184,0.2875559456225077,-2.9053664526982392,0.18394469936615312,0.06337320458816588,0.1536165409720277,0.17239004964573157,-3.9585057805200856,0.8550147394498507,0.9175898751364701,0.7681106097909383,0.9979083085944036,309.254723492351,-5.540955370938178,613.620088438803,0.9867992787915701,0.022643963006604723,0.9720595626930374,0.19105590675622283,0.6128917919894679,0.9999755054772019,0.6680696156764317,0.9493607838361903
1525,pythia_bs_4_temp_1.4000000000000008.json,0.030919075917214614,0.2837741555051271,-2.8439741981531195,0.17467144339365395,0.06358403346828455,0.14902025783499534,0.1631164626094226,-3.7011110696620597,0.8562558502376916,0.9601119305787416,0.8947718851820695,0.9978125892684072,330.60542463943335,-5.395755991909636,1365.4160776359458,0.9891019481370953,0.03425195808875668,0.952174043622406,0.14369322547114385,0.48141298316996484,0.9999623628919254,0.6576557435946379,0.9509191188311767
1526,koala_topk_50_temp_1.4000000000000008.json,0.031394210571325576,0.2902721751167314,-2.8470252134756957,0.23447886297634365,0.0781408348001082,0.1988597133005956,0.21958481185116208,-4.292114413334038,0.8399175850446812,0.9398868548399856,0.8501949398023225,0.9979429217522034,360.4478638203667,-6.908289543331102,5449.903594961182,0.9726239317316571,0.03957995655222912,0.950704129271543,0.26480462395735993,0.6991217063989963,0.9999779114622869,0.7148717800995152,0.9300488397704889
1527,pythia_bs_2_temp_0.7000000000000002.json,0.042077588200819326,0.31516207240434563,-2.7811171635238825,0.22860405220020483,0.087045399163478,0.1970218295286954,0.2148666591224299,-3.70926408848925,0.8707182421115692,0.9544628228697477,0.9107544498396737,0.9988394972078786,187.17857012117395,-4.201824899822625,550.8628585565162,0.9548802434292523,0.168154420586961,0.7798817066642828,0.164969450101833,0.5107863115733259,0.9999539718360366,0.6537717199606264,0.9520691734400833
1528,vicuna_topk_70_temp_1.5000000000000009.json,0.01925909570872362,0.2365846674559601,-2.8436880327895553,0.14118033322279344,0.04714652470064563,0.1217473989639023,0.13274205775789982,-5.928260974511355,0.804525074774851,0.9682740552511098,0.9131073861102565,0.9954456982607832,901.754075202345,-9.18119164601358,11289.245724154162,1.0,0.0,1.0,0.5218292622009091,0.8735655737704918,0.9999750298345256,0.6552879788981889,0.8414304284882809
1529,vicuna_topk_60_temp_1.0000000000000004.json,0.019213567605473537,0.23684267359572037,-2.8438656324733476,0.14349826709528413,0.04766039642261108,0.12368963749733652,0.13519178977561236,-5.905830829081411,0.8036369675983169,0.9642328341266647,0.9008360866308738,0.9954580978186193,926.5362575390214,-9.273671176041292,12437.014499427523,1.0,0.00015381892839314473,0.999702720818099,0.5190936106983656,0.8735716824945406,0.9999755564815773,0.6760020688743534,0.8497183664752271
1530,koala_topk_50_temp_1.8000000000000012.json,0.02905080297697389,0.28511319955614134,-2.850862174210902,0.22614523710511567,0.0759399954228584,0.19112369622529646,0.2112287825279781,-4.4876999847874615,0.8369965209272916,0.9438267687725661,0.8524475302052626,0.9975050175954441,384.72233893454376,-7.189667108490596,5823.987033178743,0.9828967738110745,0.027892576582656224,0.9643844559499992,0.2779260260091201,0.7319537176215611,0.9999787671293667,0.7069315645164382,0.9239310010192628
1531,vicuna_topp_1.0_temp_0.8000000000000003.json,0.019573415904260504,0.23831011388856901,-2.829069028636497,0.1418466975874812,0.04806421957939738,0.1225677151686297,0.13349199643194903,-5.856942875829632,0.8012870244368284,0.9625652003962617,0.8960935429502875,0.9956094561096184,982.4042588129765,-9.31303002089625,12348.176747212025,0.9993995722153994,0.0009378783777184177,0.9990209172396869,0.48475068177837827,0.8594852582689693,0.999972913809912,0.6718457281470059,0.8469890403194551
1532,vicuna_topp_0.8_temp_0.8500000000000003.json,0.01910258069645993,0.23579703422037981,-2.835034989582035,0.13816369742452023,0.04621312616921559,0.1190736178535679,0.12992588858335052,-5.944029888313614,0.8034217628185639,0.9675371418630943,0.9107772904569642,0.9956140370669967,934.4108958182628,-9.252140688060987,11804.580185039227,0.999762305484314,0.0003094894804143948,0.9994780169202699,0.47900093878156036,0.8516210739614994,0.9999737523959012,0.6519611308534065,0.8495171433174703
1533,vicuna_bs_2_temp_1.550000000000001.json,0.018635849811810653,0.234196675379592,-2.8473938226341486,0.13735685472538556,0.04551320201273833,0.11826035224269907,0.1293766850803701,-5.932770317207597,0.8061335580143517,0.9709348544352535,0.921403047548534,0.9953311175287128,898.9755935141204,-9.230007014994532,11518.851645394681,1.0,0.0,1.0,0.4725790987535954,0.8586513432542606,0.9999749505209302,0.6517952560094411,0.8478821164210755
1534,koala_topk_70_temp_0.6000000000000001.json,0.0339021081417711,0.29385391849513004,-2.875036150814297,0.1876954834268031,0.06804054114158753,0.15761600248222785,0.17664412314724987,-3.8347456824325605,0.854717874694205,0.9167977505122875,0.7662121477121359,0.9978643292654492,296.9709443784569,-5.347793872291712,641.2516714801058,0.9863977307697197,0.026227535612831185,0.9656325802787457,0.16845498967306433,0.5518034311699049,0.9999767293433149,0.6784143831752584,0.9557247731026508
1535,pythia_topk_50_temp_0.8000000000000003.json,0.03059855454614616,0.2844433381271469,-2.8407786922129934,0.19156553514815694,0.06677986197114863,0.1621428193291172,0.17910330516007084,-3.8633727888783853,0.8609847118835411,0.9608461998211706,0.902438302351376,0.9981032499450003,288.91559037420103,-5.1917322371467005,988.993349350225,0.9832411567684981,0.06351772689293071,0.9129103060854523,0.1749235474006116,0.5644579258406988,0.9999538035335426,0.6521090380324869,0.9440303367333027
1536,pythia_bs_2_temp_1.9000000000000012.json,0.028281453285547493,0.2839482162664618,-2.8767772034437717,0.18148972626666626,0.061295726834663736,0.1489805644926116,0.16795030311668158,-3.945383935509798,0.8597192071482748,0.966730497177582,0.9111148009872126,0.9974762805119783,323.6398402772672,-5.462895320028739,901.5744531149458,0.9933869685644132,0.030740072252896388,0.9575504077976567,0.1796215830976849,0.6040142120991082,0.9999679080947845,0.640007429123522,0.9447864748104541
1537,vicuna_topk_70_temp_1.1500000000000006.json,0.019139766650400146,0.2367392556997838,-2.846915860333758,0.1400618303883247,0.046405968145579006,0.12059122294100948,0.13164519367993574,-5.937042967351023,0.8044817987568154,0.9671884579507102,0.9098017862092755,0.9954535350770893,903.4144097450111,-9.201155377248165,11495.984160047901,1.0,0.0,1.0,0.5241187843934361,0.8752033346888979,0.9999740648723556,0.6611585658872294,0.8409091072028245
1538,blender_bs_3_temp_0.8000000000000003.json,0.05797651461094991,0.3109767580725293,-3.0634027733831464,0.2750897398074903,0.10224567882698898,0.2511275089637394,0.2511077156184558,-3.606927778773413,0.8926652591070814,0.6998901160491424,0.7511283308725585,0.8283686288341997,41.2887765835763,-2.088130818099542,13.346287544233995,0.6033842287679847,0.7315832802536172,0.18908347659397465,0.13021875201651933,0.3817504655493482,0.9939220210234961,0.48612980030939906,0.7874855855675806
1539,pythia_topp_0.7_temp_1.4000000000000008.json,0.030352090450946893,0.289246862212805,-2.8456921969243663,0.1993688073198395,0.06888725270412499,0.16741903342352135,0.18504013692478288,-3.8863111862199817,0.8611148350941156,0.9543000732701974,0.8825099185350791,0.997959650530366,289.6712157283799,-5.223341703681039,1288.9925037344956,0.9835514305459556,0.06489768687936212,0.9112089235418033,0.18030531180227427,0.5870735607675907,0.9999552543512088,0.6478131265344027,0.9449636348502669
1540,koala_topp_0.8_temp_0.9000000000000004.json,0.035561817316698635,0.2931079040230817,-2.8422580734044613,0.21344693118228392,0.07674510340902813,0.1821151421294262,0.1999173555807537,-3.8698923057449126,0.8511528092658591,0.9184080038054812,0.8060593911074004,0.9983431312268626,305.604944630287,-5.735820719633928,2367.056598504096,0.9514775171033696,0.06264801852112771,0.9246967464610517,0.18383365060770246,0.5671403143572571,0.9999740943760576,0.6861738415961275,0.9464451377513353
1541,vicuna_topp_0.8_temp_1.8000000000000012.json,0.019026347476656474,0.2346259405823453,-2.831079305890567,0.1377502751514859,0.04591910274161639,0.11862839410060172,0.12942889926516535,-5.955008177097909,0.8033301544213343,0.9712656654160151,0.922733113279903,0.9951697582591751,937.391056425046,-9.285329612620046,12194.618107372935,1.0,0.0,1.0,0.47811845831794114,0.8519958593177973,0.999973136759951,0.6514590754955708,0.8463543557211055
1542,vicuna_bs_1_temp_2.2000000000000006.json,0.019568638433801275,0.23829723465587224,-2.837085345405376,0.14425608624127825,0.048141412072398346,0.12410138938141219,0.13585788574498545,-5.865992898214795,0.8045193482496457,0.9513714316698747,0.862127014234084,0.9954157389237551,890.1226936628813,-9.204498048094107,11409.392416287621,0.9998263691492179,0.0003415877950260237,0.9993575145371012,0.5117265406074071,0.8664957397767591,0.9999751236013515,0.6732925698310436,0.8527601551160008
1543,blender_bs_1_temp_1.1500000000000006.json,0.013702680101706704,0.24008956209374527,-3.1435659413108366,0.19936196062042275,0.04369722517065264,0.1721043448048621,0.17201400629377586,-4.47013829944129,0.8714228198380174,0.659384238727606,0.5547440884055721,0.7156674284630274,117.2731803173064,-4.301061331215458,176.7081003407009,0.9849696520864718,0.09241136982448979,0.8654261979708008,0.2015446171024472,0.6917447306791569,0.9999571897701653,0.45586148389654313,0.7161996627892769
1544,blender_bs_2_temp_1.0500000000000005.json,0.04005514137087535,0.2871212535555474,-3.125057761798163,0.24984569962100292,0.08344097200735308,0.2254464571816158,0.2255070663580316,-3.736535370230436,0.8892615160387838,0.7643888868975183,0.815620006209064,0.8210088928956945,58.80115041254773,-2.472799092632296,21.453805592043526,0.7849818664170444,0.5986893002065012,0.29744704098270264,0.14573308998396106,0.4575894163788562,0.9982392667887923,0.47205488439014776,0.7629016198915194
1545,vicuna_topk_60_temp_1.700000000000001.json,0.019235988794928067,0.23534618802259016,-2.837738153929701,0.1430901446130973,0.04795891306022529,0.12333699213062296,0.13439204630070145,-5.910777568817139,0.803293114434741,0.9659136261241013,0.9060727161302708,0.99538750716584,928.001978977711,-9.275652974730564,12397.872365108331,1.0,0.0,1.0,0.5210079865072672,0.8724821973550356,0.9999758184911731,0.6774418019280882,0.8470681048257795
1546,pythia_topk_40_temp_1.9000000000000012.json,0.022152316622527805,0.2631289811221651,-2.9021574331667717,0.1748405651261348,0.05439439129802634,0.14442777727433684,0.16131991602138163,-4.338255791721458,0.8536683703233341,0.9495810485380706,0.8630437112799979,0.9969740060264457,374.8866135044795,-6.172106299086043,1256.740611058129,0.9905818052238126,0.022777122992725655,0.9683372462560378,0.22575837479650562,0.7183151472486213,0.9999717659128453,0.618845086850838,0.926849352966673
1547,vicuna_topp_0.9_temp_1.550000000000001.json,0.01923579389191087,0.23600386537730106,-2.8360858350574136,0.14441315058189924,0.04820312302684901,0.12492620444884381,0.13607027326962778,-5.910842127694873,0.8011478494427248,0.9681293646697351,0.9119527537011978,0.9957984417139408,1008.8093545474637,-9.396360980222378,14008.589318850032,1.0,0.0,1.0,0.48379674955942825,0.8621104922474786,0.9999753584962092,0.6783521305881665,0.8485315264518072
1548,pythia_bs_1_temp_1.650000000000001.json,0.022633428461469297,0.26595492362688256,-2.892064201330135,0.17765096573122963,0.05510255626525661,0.14593766121319052,0.1633448684761794,-4.266562021567014,0.8549978143585947,0.9519861663017782,0.8717313469986873,0.9971839713906955,364.37271729133283,-6.061669891898413,1497.5305298126866,0.9888093279042878,0.02925016080603435,0.9602469512200694,0.22099525068432258,0.7020002395496466,0.9999679535448193,0.6224153822881425,0.929870520171547
1549,blender_bs_3_temp_2.35.json,0.012281858079370274,0.23881477130272838,-3.178210522106033,0.19197101085458138,0.04209423659006371,0.16399894848450575,0.16383928838301196,-4.392750112709397,0.870397885481198,0.6856853237777945,0.6198259190730127,0.7215031243279286,137.32005998861217,-4.241773427813897,124.51591114315154,0.9869272262057622,0.09349134170016327,0.865048448640491,0.1687674245101504,0.6422003351179043,0.999953747870688,0.44834868264998606,0.7091960110416998
1550,vicuna_bs_1_temp_1.2000000000000006.json,0.01955985104174621,0.23798408604526808,-2.8414885805460637,0.14390844300194128,0.04832183226717353,0.12412563066084403,0.1354124874087039,-5.86747830377552,0.8045504398957521,0.9491290439658499,0.8554646379389325,0.9952622588746295,896.7599170985121,-9.235557808011766,11581.220790576208,1.0,0.0,1.0,0.5102436811732984,0.8677523587953987,0.9999751456395418,0.6712287262171686,0.8487724468395681
1551,koala_topp_1.0_temp_2.100000000000001.json,0.022563872937629383,0.2691616036409386,-2.9430704822162825,0.18366703539511423,0.05575987553327495,0.15159085790475502,0.17005746147372455,-4.536714894021442,0.8520100087464931,0.9127110014879884,0.7544713695056043,0.9970214215213645,367.66485094760213,-6.4618269320047474,2416.0727042564945,0.9874260956634481,0.020503375496908338,0.9737367784116062,0.2553597314412146,0.7562038462542077,0.9999751546578799,0.6258387920075285,0.9275577010853749
1552,koala_topp_0.9_temp_1.9500000000000013.json,0.02425291840677488,0.2699945691348409,-2.909547138966635,0.19419843406169984,0.061717836025309204,0.16198296543099422,0.17990166166112231,-4.373651731707051,0.8516061214024653,0.9232852373729636,0.7878645727024579,0.9975883937431481,363.55798217562085,-6.381357437995888,3498.61296917045,0.9850018587514751,0.02592159982393849,0.9647159422112314,0.251414691437113,0.7296111446278726,0.9999754331513254,0.6282856292828529,0.9275171776565319
1553,vicuna_topk_50_temp_1.600000000000001.json,0.019962016857415533,0.2398337482750203,-2.827376651321958,0.1468800778566433,0.049128902769988145,0.12684984676399264,0.1383346962789846,-5.846242260598467,0.8027081403560294,0.9705200685042648,0.9195230185126974,0.9956380185001121,905.2503245993328,-9.271299394173502,12245.677915508933,1.0,0.0,1.0,0.5255973583630171,0.8668286042228331,0.9999749210769523,0.6719368533763236,0.8489785821649259
1554,koala_topk_40_temp_0.6500000000000001.json,0.034565993083282766,0.2947084094031678,-2.8571164680865104,0.20753107903696688,0.07574948937187556,0.17605485330141502,0.19469357743005222,-3.8186892268652906,0.8478926756458436,0.9433030844270442,0.8454863668148664,0.997775519658664,307.12293975943834,-5.765716692933038,2582.145106789752,0.9875770595236668,0.02199704849418511,0.9718097250022771,0.18328803205649116,0.560177577906541,0.9999767860812032,0.7002722268741212,0.947895848421839
1555,blender_bs_3_temp_1.1000000000000005.json,0.04780154834118827,0.30061178853297105,-3.078307913276619,0.24878027697899413,0.08963578551705122,0.2239845018568707,0.2236200155693339,-3.6496786516988444,0.8880730732409414,0.7803732055022574,0.8481845359536105,0.8235172582863161,68.18139044880414,-2.536003896951088,21.866285085861783,0.7970541263648441,0.5625506103944599,0.3432904874088521,0.13589290224804243,0.4291642283343087,0.9985875078217539,0.47523241669297933,0.8030022455613597
1556,vicuna_topk_60_temp_1.650000000000001.json,0.019132573256623767,0.23615966093845087,-2.8411247792368184,0.14331135680198054,0.047956063869449096,0.12325192999261061,0.134887134508818,-5.910781236832032,0.8034203039978692,0.9625634959403561,0.8960625195619953,0.9955098962855482,938.5385826045767,-9.277211387837417,12472.08989994335,0.9996211612543583,0.0008700490748387472,0.9986788503576339,0.5178606719367589,0.8734613241477129,0.999975941045012,0.6756199882897681,0.8448596871560645
1557,koala_topk_70_temp_1.4000000000000008.json,0.02398946297970522,0.2705998669495983,-2.957790006377654,0.18207322019988012,0.0570978333061609,0.15036274868688632,0.16824819453160794,-4.253518984169664,0.8552899150427931,0.9202774485800342,0.778230228280662,0.9971055049217774,340.1543267518975,-6.023987067407139,1169.934178875292,0.986458353930278,0.02365705413692141,0.9686930246286178,0.23717932829346883,0.7097110326073144,0.9999754966977603,0.6534704042818837,0.9391371767523742
1558,pythia_bs_2_temp_1.750000000000001.json,0.02783794988450203,0.28257846059132125,-2.877349198013843,0.17861939388341525,0.06171109989213594,0.15006543465006572,0.16525125623924866,-3.914335192205433,0.8590987419078727,0.9668285685319822,0.9121471362496469,0.9978518507523623,326.5716662471111,-5.477872660785672,712.1856890642987,0.991898355039416,0.02949288559267949,0.9597465796713218,0.16890141357211036,0.5758766626360339,0.9999679044516149,0.6439034878192301,0.9440349094991485
1559,mpt_bs_1_temp_0.8500000000000003.json,0.03091693400400859,0.2846534342441785,-2.827934710947211,0.2254573760929297,0.07897679585800998,0.1950595530822451,0.21143409394581264,-4.084038999611008,0.8577518899717885,0.8512915223099723,0.7340156424876635,0.9981410595362554,289.8304300012427,-5.350904598225197,1260.3481300485055,0.824280193545388,0.19292634018744403,0.7725912647386265,0.2104950102438702,0.5720680699835976,0.9999707009128196,0.6472233578652322,0.9178866326420723
1560,vicuna_bs_1_temp_1.5000000000000009.json,0.01959013149512256,0.23811879372133413,-2.838137781870867,0.14409830658900297,0.04841359126905205,0.12458372067697338,0.13567247958544557,-5.852012177029688,0.8046600890302945,0.9534953180239345,0.8689990935647898,0.9953405694039408,888.4972536905631,-9.179918426440043,11355.496966776123,0.9995512288867175,0.0004737133105355793,0.9991528084328578,0.5093682137265795,0.8672417366076054,0.9999753598698633,0.6750370528332456,0.8506868058938779
1561,vicuna_topp_0.8_temp_1.700000000000001.json,0.019125394731133255,0.2356863117907841,-2.83502519512941,0.13858167163035356,0.04638766241750714,0.11994118713106268,0.13063849168824393,-5.935486847986439,0.803741714639033,0.9702041539808096,0.9194186819479733,0.9953424056809029,931.6728958365424,-9.25058713382358,11768.793912911347,0.9997545593900339,0.0005835252782834753,0.9992122864102188,0.4812180980226969,0.8540904471544716,0.9999734891320995,0.6529975548565746,0.8435065060310842
1562,pythia_topk_70_temp_2.100000000000001.json,0.020411150528912948,0.25664244536065045,-2.9029858302855063,0.16336698279356238,0.048496606830362755,0.13394369084248042,0.15016563441362105,-4.577515625045868,0.8489302518014201,0.9487520533022965,0.8567127277843731,0.9964595524545662,428.8350903490298,-6.7195509273027785,1926.0404911315436,0.9953146411386141,0.011792620167199728,0.9827235522332893,0.2554825045227905,0.7707769355711965,0.999971950758913,0.6084170628615276,0.9230747999145625
1563,blender_topp_0.8_temp_1.750000000000001.json,0.02851814655337062,0.2866953258053507,-3.123496973502612,0.22061261022470258,0.0680209350166707,0.18849083940318676,0.18860099558600446,-3.8647988294073956,0.8805808590385383,0.857031495902287,0.8844111913569545,0.8652977674010509,125.49257768044033,-3.577642110014057,66.25966584573652,0.9489533286175325,0.23614315798798702,0.694610486133601,0.15149000377216146,0.5088977735967388,0.9997777626485768,0.45160120171690754,0.8139199645352738
1564,koala_topk_70_temp_2.150000000000001.json,0.022495719169560845,0.2659922780186137,-2.95961042438337,0.17973431708925397,0.054775379360446366,0.14817756140564176,0.16608322788614827,-4.641934460055135,0.850305585799093,0.9233192856064153,0.7872131113690702,0.9961674242076989,383.3097229486443,-6.6404071166701435,1826.5926789819034,0.9885399010435924,0.020209689754306655,0.9735202202669749,0.27459141203938686,0.7790449408946519,0.9999740209751473,0.6240650641177604,0.9262232751681662
1565,vicuna_topk_60_temp_1.550000000000001.json,0.019000458971139684,0.23604110378827564,-2.8360073122089515,0.1418071998894509,0.047533067037514073,0.1223523517431013,0.13356776004621165,-5.913003680701246,0.8032507354128576,0.9589705690249993,0.8847009090147726,0.9955511478360048,938.8458817105981,-9.297261456477477,12590.164899779407,1.0,0.0,1.0,0.5167309061448948,0.8739650182458789,0.9999760773951162,0.6746163795103052,0.84645749088974
1566,pythia_bs_3_temp_1.4000000000000008.json,0.03227398355906859,0.2871147031862336,-2.838825906804186,0.17986029359040218,0.0664152631381511,0.15216688935673783,0.1673252880824484,-3.7135302855638797,0.8566376044301088,0.9637582327875487,0.9040875105759064,0.9978215626939265,321.6274083702529,-5.321003415179887,1144.3815405496196,0.9907669432575069,0.03765870251556039,0.9487825308054328,0.15059921028932968,0.500437259211988,0.9999537760007358,0.6541376503889929,0.9514418214051901
1567,pythia_topk_50_temp_2.050000000000001.json,0.02110480672656877,0.2566008508456111,-2.902385524375166,0.16814173944810157,0.04989824398932824,0.13808967148475304,0.1545427784448095,-4.44644704275953,0.8515549181458467,0.951138134559364,0.8695489996463077,0.9970184411696776,399.2793798766643,-6.415919118087908,1898.1282127952347,0.9887515379467819,0.020155482648192575,0.9730962573670412,0.23614695782929732,0.7446451938749742,0.9999719563132536,0.6118600687575723,0.9273272813381795
1568,pythia_bs_2_temp_0.6000000000000001.json,0.039063000995949455,0.31298629843523396,-2.785221884986442,0.22498901207101973,0.08353336469153883,0.19221386935558404,0.2107899747225228,-3.9202071166707424,0.8680497738784683,0.9608924827454337,0.9255130176295747,0.9985479586468431,245.5641343680543,-4.698488094631324,832.3537131550315,0.9600743883046995,0.16865298450058455,0.7793464347440534,0.22858276044420942,0.5526009980176362,0.9999622211666528,0.6562319440778367,0.9537653123329063
1569,vicuna_bs_3_temp_1.550000000000001.json,0.019159513358700517,0.23580554471558648,-2.842360489294381,0.1409108393056791,0.047207977238469256,0.12133330879257062,0.1327407910458545,-5.931838703059959,0.8047098991029965,0.9716341895446119,0.9234316749403471,0.9953757265885034,894.7357879617967,-9.246827108909867,11680.360557967644,1.0,0.0,1.0,0.48781213578991744,0.8572808868773678,0.9999766049380293,0.6687347759195941,0.8440083395092485
1570,pythia_topk_50_temp_1.2000000000000006.json,0.02628697965779741,0.27983158182534823,-2.8763222889694755,0.18793049161325376,0.060811142291318405,0.1570363200827597,0.1737155592890014,-4.034777324997591,0.8576357116202314,0.9549511143179468,0.8785817109590404,0.9976233696650886,316.2899625932332,-5.538363117505509,856.0741409206562,0.9900114010262361,0.03582725558534283,0.9478838713757048,0.20001960255813384,0.634792655665235,0.9999689520122054,0.634841642990141,0.9333824373283358
1571,pythia_topp_0.8_temp_1.1000000000000005.json,0.03037895715826827,0.28790136017302254,-2.847665310562971,0.19510708286392142,0.06910094480983428,0.16522595968896764,0.18144749529068602,-3.8582560596819633,0.8589198894515067,0.9553047011622271,0.887801703195172,0.998054296076895,294.17194042694126,-5.224189120582648,1242.9109567396526,0.9812342108167148,0.06348172939639116,0.9143486042838133,0.17856599177957072,0.5699187838400667,0.9999541874997363,0.6499821348992999,0.9413402859300734
1572,pythia_topp_0.7_temp_1.3000000000000007.json,0.030852531913395098,0.2897529152847895,-2.8394120063834296,0.19648305116651665,0.06906821309397199,0.16482215016713372,0.1831950992885143,-3.8776985107060664,0.8603787699299967,0.9566775078775713,0.8914695353159877,0.9978274629565184,290.0752092805601,-5.187298348971265,1038.4558728851648,0.9821623294613436,0.06670436757218093,0.9071945814615808,0.17557681485649973,0.5731572868542629,0.9999581877597588,0.6458505592448917,0.9388625546580625
1573,vicuna_topk_60_temp_2.100000000000001.json,0.019072757203874205,0.23614954107640604,-2.838862169840054,0.14170420242346576,0.04723722757031587,0.12253981148919639,0.1334243797589702,-5.917040239116233,0.8033806506641403,0.9606997904354291,0.8903697868302849,0.9953399414648274,939.1712559331073,-9.304576351489409,12597.89237246121,1.0,0.0,1.0,0.5206753539964171,0.874066061231164,0.9999769777358175,0.6733424751636738,0.8463994716126135
1574,blender_topk_60_temp_2.35.json,0.012398768183096013,0.2525392223717739,-3.170013065328579,0.179059282941537,0.04198573670482919,0.14726289754538238,0.14749002358081842,-4.344319107059486,0.8664333420788836,0.7243947242552156,0.7374314035547243,0.719123335299502,190.06933258479293,-4.714025098841609,181.14257733300735,0.9962068882147626,0.03931643885946229,0.9425512532089559,0.15458365758754863,0.597134320686221,0.9999686130182538,0.45856083904155986,0.7772623015731435
1575,blender_bs_2_temp_2.050000000000001.json,0.014037994400418176,0.240459089800186,-3.17257943373166,0.19742038665252845,0.04160219006786957,0.16883377373612693,0.16890655333102383,-4.3374276880271925,0.87338701224996,0.6988644764539497,0.622558620765031,0.7413893765825307,121.02306034435611,-4.045659952738449,106.45696412955596,0.9852226312604684,0.11581163058623524,0.8308330756039505,0.1712343228748786,0.6297667856985407,0.9999538087892628,0.43977568253785193,0.7008274170603437
1576,pythia_topp_0.9_temp_2.35.json,0.021051180453722156,0.2556453817201398,-2.9032639014219233,0.1680770061457064,0.05013633486067242,0.1387402814012668,0.15522758402676917,-4.450463406786413,0.8513813808351337,0.9470164514081166,0.8544774936230158,0.9969437588192895,406.35987353710715,-6.4814129274772965,2033.4722498107424,0.9914183330652121,0.016282055216342736,0.977472456335525,0.2379025984129454,0.7506080789252347,0.9999702529821224,0.6151667936800238,0.9223251599960313
1577,koala_topk_40_temp_1.1500000000000006.json,0.02969373237691574,0.2836062896413554,-2.88509935946885,0.2058609606422666,0.06996835196486903,0.1732886330046408,0.1917399121698568,-4.083213353682615,0.8458505619265034,0.9417977268758932,0.8450958600044255,0.9976797355917508,333.16496049610254,-6.159650300861315,2809.252909490163,0.983713769134699,0.029590491923681746,0.9615099359267084,0.22703341873363553,0.6556009385591379,0.9999760362452161,0.6926309985662987,0.934627344820626
1578,koala_topk_40_temp_1.650000000000001.json,0.027059772351879792,0.2784503739940152,-2.8875974696838784,0.21155513232034806,0.07019917399167286,0.17865375232430375,0.19704779922058596,-4.311262104458704,0.8436599606144165,0.9340817696426139,0.8229326176931313,0.9979163128770664,353.60016439461765,-6.5621448822182575,3477.8522289155385,0.9820575341887031,0.030363570831513587,0.9605316451611488,0.2607407407407407,0.7200486329768994,0.9999772050457154,0.6851900920480908,0.9286525361109264
1579,koala_topk_40_temp_0.6000000000000001.json,0.0340892673062458,0.29135079441312284,-2.8577009010052157,0.20705387853774332,0.07514398778691148,0.1771409147659995,0.19420203017737414,-3.815382714023093,0.8477432555808333,0.9397402687277001,0.8293806929450037,0.9982750108820164,310.0761655788411,-5.778238373446597,3224.848163885944,0.9917613892329845,0.015487980229637068,0.978178294654809,0.17350843864431045,0.5461597259575913,0.9999749983599286,0.7001635907647127,0.9476016833482381
1580,pythia_topk_40_temp_1.0500000000000005.json,0.028190776367261364,0.288067637584519,-2.862710126953756,0.1902595197037113,0.0667587063441872,0.16010915160913625,0.17746282280559394,-3.9497612148583054,0.8582819995278108,0.958321649711236,0.8931739006431876,0.9980247212435774,311.45508951196007,-5.444347803904912,1262.4201191230854,0.984941378090176,0.05178638618444882,0.9277348811943871,0.18505074449959255,0.6020658750854452,0.9999640556518922,0.6435710738650066,0.9403080769505665
1581,vicuna_topk_40_temp_0.9000000000000004.json,0.018960548230324982,0.2352832049150093,-2.841694689764527,0.14251802317475343,0.047795621806217534,0.12334737461568865,0.13428265828535874,-5.877946958990996,0.8042986619926407,0.9618825019535433,0.894134479332055,0.9952509310059174,940.9634138760146,-9.276752289163875,12100.845172363239,1.0,0.0,1.0,0.47680306223805025,0.8566250403436033,0.9999767155470495,0.6747605293571113,0.8445794346680742
1582,koala_topp_0.9_temp_1.650000000000001.json,0.026058631096584132,0.27755145718351915,-2.9225682107981794,0.1950380827308939,0.06286332521984693,0.16291100935809416,0.18198293811944538,-4.233747853305871,0.8540257079926187,0.9234287308051922,0.7995375586378978,0.9973979106169186,346.38269998168835,-6.072545642084319,3302.933177839019,0.9744405397179888,0.042099909936591705,0.9473432064261571,0.23525044414392915,0.6983249353125426,0.9999757136753901,0.6373196294408046,0.9335972496452097
1583,pythia_topp_0.8_temp_2.100000000000001.json,0.022447717302102706,0.26648870659097224,-2.897157708365836,0.17410167568550872,0.054641545177963075,0.14322287546817314,0.16054678106323625,-4.248861120554632,0.8557433048804441,0.9532373258053785,0.8760799678783148,0.9974908635826532,372.5912984648575,-6.083733528726265,1693.1486137275988,0.987667328322919,0.03115691889931452,0.9598253476583188,0.21157495256166983,0.6924196903166165,0.9999703198731065,0.6251910016209424,0.9282810863719615
1584,mpt_topp_1.0_temp_0.7500000000000002.json,0.03149958977320602,0.2872820355928046,-2.8155706118127863,0.23396735373371086,0.08241489597571375,0.205186881071195,0.22091271155648912,-4.043221551335169,0.8594071890165906,0.840930746858435,0.7327555531293458,0.9984622694447428,276.4809036459394,-5.160167935640902,1210.174024969785,0.7943664227571172,0.22600741976413244,0.7356131827706479,0.1987736862160945,0.5411747820158599,0.9999684273957729,0.6441233987231293,0.9200832679539261
1585,blender_topk_50_temp_1.5000000000000009.json,0.03149856063839324,0.2842808569816825,-3.1554513096451045,0.21839559840372164,0.06923661066983848,0.19110423452224198,0.19099038140986085,-3.8193445673925366,0.8805977193291536,0.8151908698689173,0.903430513526772,0.7931569376915195,114.00081963964321,-3.374009126507001,53.935475760312585,0.9396511351692531,0.2824409860672704,0.638192765567168,0.14273917659549368,0.4692833462939467,0.9996485717310934,0.4503822475522458,0.7856314612886371
1586,koala_topp_1.0_temp_2.4499999999999997.json,0.022385296303834852,0.26682811101340403,-2.9473327278254744,0.1842640238624948,0.055482712176196144,0.15309854248367516,0.17088649015535534,-4.625545854797822,0.8516684185885236,0.9098852268922412,0.7449766076209094,0.9969291308360969,365.73160476784113,-6.5056696616011935,2347.917357293435,0.9885133899862921,0.021579991494721736,0.9703653259586652,0.26303194256581003,0.767558617742883,0.9999749975237914,0.6174462761931524,0.931866973907293
1587,vicuna_topp_1.0_temp_1.1000000000000005.json,0.01967252937983967,0.2382547901515873,-2.8364572363769365,0.1427989741971126,0.04786860661651804,0.12326154834036185,0.1345475009829185,-5.8485759618526,0.801697799521601,0.9595249661588076,0.88581581012775,0.9958294758457459,976.8590821114204,-9.301368551670162,12315.684386510851,1.0,0.0,1.0,0.4842972714938948,0.8580558705288115,0.9999727715471226,0.6687466614769552,0.8507663040311787
1588,koala_topp_0.9_temp_0.7000000000000002.json,0.03421127124533545,0.28951638896348897,-2.8551914132907537,0.2005137570884351,0.07340142631880794,0.17172435061908103,0.18866201795881718,-3.8318235771450584,0.8529569283277095,0.8993058292903771,0.7451802368251048,0.9980462084193985,318.03570676172137,-5.512026637246582,2943.0793888808766,0.9549753673438878,0.05837317953641047,0.9314229141847994,0.17606169219072446,0.5547864917666759,0.9999740147638416,0.6659401716414339,0.9467108901216833
1589,vicuna_bs_2_temp_1.650000000000001.json,0.018486247023058632,0.23316919530063945,-2.842135742157399,0.13613015579250654,0.045523928558487955,0.1172418652620015,0.12794049232667576,-5.931460314618801,0.8061754400720578,0.9708604384894609,0.9211017187768004,0.995368464616592,901.1255269564332,-9.226175116795991,11345.852171801509,1.0,0.0,1.0,0.4694919703152218,0.8596152435894302,0.9999753681117881,0.6487266663797872,0.8460943946355435
1590,koala_topp_0.7_temp_2.100000000000001.json,0.026234810305830737,0.27994486313846245,-2.920679935054454,0.1969937197793185,0.06118002589955043,0.16211017510212405,0.18084286078660966,-4.235179584585354,0.8541625845647288,0.9243109163531504,0.7874838921387798,0.9968816185881475,334.5124006679829,-6.086946361861445,2242.7916705732628,0.9897873344377304,0.028184765735001543,0.9621302155955949,0.216820523549256,0.6832791815472194,0.999975404662933,0.6503792972656672,0.9433914815362184
1591,koala_topp_0.9_temp_1.550000000000001.json,0.026899059430559015,0.28214724496276106,-2.9160404887371407,0.1990259841374728,0.06623427125264462,0.166022591196829,0.18599870309199745,-4.200345139943049,0.853957059208998,0.9196641084193711,0.7883835113744518,0.9972126879887973,349.190704084147,-6.069915642111026,4929.221579630442,0.9745788178217897,0.039049708597599896,0.9488823864661325,0.23089231425676035,0.6857808219178082,0.999975581267076,0.6404530256687998,0.9331390986280639
1592,koala_topk_40_temp_1.750000000000001.json,0.02722916523606522,0.2794526151890171,-2.881883373659455,0.21444573884989374,0.07079332601293692,0.18064365142363015,0.20006888775348877,-4.362238119981571,0.8398130393338824,0.9354729491535334,0.8281816744732684,0.9974604810407023,372.30881128581996,-6.798978567970952,4354.741068893053,0.9819700743813125,0.029784750570857922,0.9615450886804476,0.27477463523434836,0.7350637726560751,0.9999770875684245,0.6900563978539679,0.9222658312243068
1593,pythia_bs_2_temp_0.6500000000000001.json,0.04192615502229537,0.312861973787214,-2.782618746370495,0.22550191964157676,0.08586913323109341,0.19356913538074944,0.21184199833976222,-3.8272493257073457,0.8703334708371477,0.962711139656786,0.9283222758766968,0.9987713957955698,218.26935874687726,-4.49531321390082,799.6073732871947,0.9622521586487178,0.17122561368063527,0.7773369261436003,0.19755233063599278,0.5371523453715235,0.999962488611141,0.6543557427091924,0.9571761472341054
1594,pythia_bs_4_temp_1.0000000000000004.json,0.037577939220077954,0.3021434054466121,-2.781221572974163,0.21713457489053162,0.0822421795580247,0.18888914685659755,0.20400191490438957,-3.6438928738624634,0.8641838479137611,0.9471489080068605,0.8870859980533076,0.9987632162226943,222.63281856864143,-4.558521078414369,1592.8467699285418,0.956486410992551,0.13827652424550793,0.8188483095924031,0.14808673070304434,0.45237864548008916,0.999946073683087,0.6594532049878805,0.951252035113548
1595,vicuna_topp_0.8_temp_2.150000000000001.json,0.01901585310950173,0.23582384057469968,-2.831178764960092,0.13770818594886705,0.046198550202741544,0.11889675394894009,0.12966375959083842,-5.9493280307563365,0.8031144943648206,0.9683293934034127,0.9135647204191095,0.9953030383061312,940.3421240251556,-9.27903173221136,11976.331332042997,1.0,0.0,1.0,0.4760884554767533,0.8516536228225196,0.9999736441758448,0.6495396905617867,0.8429033916671285
1596,blender_bs_3_temp_1.0000000000000004.json,0.052349096090207936,0.3065988168261298,-3.0904972162657605,0.2698269050413424,0.09487510548228262,0.24176758606541127,0.2419053774244504,-3.621103154514022,0.8919199559994355,0.7318687183768722,0.8336497481467083,0.8164922978304059,44.40233943591644,-2.146019710070695,14.601976365253977,0.6475049814075431,0.7154958475412998,0.19825742481496145,0.14135217202701866,0.419776735583592,0.9966771479897604,0.4776334924126914,0.7834318925366216
1597,pythia_topp_1.0_temp_2.3000000000000003.json,0.020093267936271534,0.2537924707565252,-2.8903575178855405,0.16362042964685092,0.0483388907913504,0.1329215862759947,0.15059695053776917,-4.54956276646119,0.8494994716797181,0.9479994286587619,0.8584913016355874,0.9964899714580757,424.21145168600407,-6.682282523663117,2041.9571638630775,0.9913108114046104,0.016416128274835375,0.9782708574241054,0.2492175446330174,0.7682096817813036,0.9999736685432747,0.6121501423911245,0.9216041113819203
1598,vicuna_topk_40_temp_0.7500000000000002.json,0.019065368114641292,0.23462938161965846,-2.845516534869322,0.142118853303132,0.04767775989009504,0.12280480411760447,0.1335649769827525,-5.879573280682306,0.8046863909235937,0.9598995204278069,0.8884564135276702,0.9950879163636951,932.8130807366205,-9.258041766608928,11844.390517799877,1.0,0.0004039371913203806,0.9993705820503722,0.47671019294484507,0.8565293383270911,0.9999767335240014,0.67642916885311,0.8490151886992485
1599,blender_bs_3_temp_1.9500000000000013.json,0.019779179661788687,0.2590452315232524,-3.16642928195143,0.20886299453513726,0.05294720716775363,0.17901995352073624,0.17914984475385337,-4.159118401024767,0.8761215088721028,0.7206977709816171,0.7029882815685813,0.739796037793641,111.82019756742032,-3.658236454463411,69.74778875617429,0.968513012215059,0.19487278346900624,0.7289874455464984,0.16636119517497122,0.5943551618216623,0.9999147259400698,0.46095494772186263,0.7406538982653079
1600,vicuna_topk_40_temp_0.8500000000000003.json,0.01895976630049348,0.23512712435837008,-2.8437530977692536,0.1423664966989746,0.04767597215155337,0.12310153446346445,0.1341074706106256,-5.873438365712672,0.80464514116486,0.9604158550380897,0.8899082143701696,0.9951434989491541,943.1087350696062,-9.2718371284946,12053.198426264213,1.0,0.0,1.0,0.4730504030300087,0.8578004478726051,0.9999760667642276,0.6715096457150274,0.8449820853613004
1601,pythia_topp_0.7_temp_0.8500000000000003.json,0.032662204638901585,0.290668532943178,-2.825233205943882,0.1938739546351725,0.07049475463466254,0.16505934979883718,0.18125108899494144,-3.7617842648215665,0.86168169103309,0.9622528821656235,0.9073634666453795,0.998041259860228,281.37715318134326,-4.996177375729412,727.0207335910306,0.9827166561831664,0.07572857657450047,0.8964071216314089,0.15915601023017903,0.5139625216524067,0.9999662835397319,0.6549024476346845,0.94937527082853
1602,blender_bs_3_temp_2.050000000000001.json,0.014347734900773755,0.24779398484887158,-3.1514642746271733,0.20084388719130586,0.043067422574861236,0.16982669149894145,0.16993933756542906,-4.240670919896128,0.8747334819518493,0.7183097959458313,0.6895705327452052,0.7403031147198659,117.98590261703232,-3.8386741999889455,80.13200264510127,0.9776710879094568,0.1550899842144418,0.7772291582462056,0.17130720053835802,0.6145403459478445,0.9999463270924135,0.46181654080539525,0.7371314940162242
1603,pythia_topk_60_temp_2.2000000000000006.json,0.02013226342231606,0.2567081508875639,-2.900599040404589,0.16364382076283673,0.0494589060263796,0.13327849700673927,0.15008175372455884,-4.5807143373336485,0.8495727242353206,0.9516359724662067,0.8646940976562953,0.9961632785792341,429.48237791830746,-6.766618977503608,1796.3583604743978,0.9966373741420855,0.010147759411208329,0.9856495839980666,0.2528473804100228,0.774956334811232,0.9999723933144419,0.6103224336264845,0.9190147209698838
1604,koala_bs_4_temp_0.7500000000000002.json,0.035359874242117444,0.2922931351767537,-2.788717753244545,0.24318157617328418,0.08780646769913203,0.21456849671189324,0.23011491848281568,-4.047435792749057,0.862945654946482,0.8344781207105572,0.7625069859822906,0.9984536268906985,251.0648737102439,-4.799531329128555,851.9842100633134,0.746499077605627,0.2789579231111187,0.6699008942299705,0.143903203069935,0.40407497962510186,0.9999671751607158,0.6380569570229383,0.9208017143837077


==> related_code/a_esl3.csv <==
,system,bleu,meteor,bartscore,rogue1,rogue2,rogueL,rogueLsum,prism,bertscore,USL-H,vup,nup,nll,nce,ppl,norm_nll,norm_nce,norm_ppl,distinct_1,distinct_2,DialogRPT-human-vs-machine,DialogRPT-updown,DialogRPT-human-vs-rand
0,pythia_bs_1_temp_1.1000000000000005.json,0.02756768212012779,0.2850376840090007,-2.8566090649736666,0.17453064334271154,0.059181221789355226,0.14301124591575853,0.16172728517233087,-3.941111810460597,0.8594062454356459,0.9729389540902798,0.9257701616282544,0.9966252293280944,363.424756441059,-5.503585786113152,448.2911798529181,0.999104758076319,0.01681398804286517,0.9746684925080872,0.16349631203645057,0.5903222442381896,0.9999681298503417,0.6445070487224984,0.9606185079606359
1,blender_topp_1.0_temp_2.050000000000001.json,0.018691078795565187,0.2636063792890258,-3.154678200552602,0.19264224934674082,0.051633374247720604,0.16366091170320884,0.1636342454190266,-4.12792911797105,0.8720523917483901,0.7811586822666635,0.8156209241996711,0.7680587252094093,161.85492026787367,-4.215847362222499,115.64401099623291,0.9883448889877405,0.10381774927595144,0.8541248178199362,0.155506622627031,0.5688352027610009,0.9999572879565741,0.44873274985200656,0.7772796113251191
2,vicuna_topp_0.9_temp_1.3500000000000008.json,0.019412013956661225,0.24102101783799024,-2.8666786435610785,0.13943863624336345,0.045077490681996665,0.11669519347787133,0.12973320908240701,-5.79042246035918,0.8058274796228848,0.9733478485876206,0.9297825496256275,0.9948053838972577,955.4476129266592,-8.896091297789047,8114.6051104020535,1.0,0.00023653344119145415,0.9995751491010518,0.4723714759535655,0.8394193592149591,0.9999745620754296,0.6761202845938937,0.8914213160422438
3,blender_topk_70_temp_1.3500000000000008.json,0.03597556513049161,0.29521039733883825,-3.1201286135551207,0.22656224540233466,0.07214670189088745,0.19868336753367133,0.19853601383728012,-3.785081866986766,0.882552823406422,0.8206668997160801,0.9085255320648005,0.8066843524226163,103.36776412272647,-3.248065220902566,51.07862742334529,0.9176022029442255,0.3329033444829864,0.5844722037259414,0.15238373793506874,0.48262480924351425,0.99960985863376,0.46614410417650887,0.7907837056190911
4,pythia_topk_40_temp_1.1500000000000006.json,0.026674423654419657,0.28426884839568034,-2.8634084319781685,0.1723400201757923,0.057423910789608054,0.14062282327945347,0.15959481721332466,-3.936705477729828,0.8595193767834283,0.9737442404130133,0.9285059044581621,0.9967828505861018,368.07992943212,-5.506811926214482,421.79998834998037,0.9985022010346895,0.019187708055728482,0.9722145950473241,0.15987410860125095,0.588183887488822,0.999971921195487,0.6423194888299835,0.9619552632999085
5,blender_topk_70_temp_2.3000000000000003.json,0.011434802308094483,0.24425573912179663,-3.169396467700989,0.18012395531943964,0.03786614115717611,0.14774835668066666,0.14774688395672408,-4.363702142405844,0.865732119114461,0.7067162893087451,0.7079681792157628,0.7066608583638904,197.18100669278556,-4.82824292576507,181.1338674796528,0.9981608345094772,0.025938530619568422,0.9608913807657908,0.1593186372745491,0.610126503006012,0.9999587947954396,0.4483696529735066,0.7787489757690212
6,pythia_topk_60_temp_2.050000000000001.json,0.020851018083812654,0.2596487674721712,-2.8976836019384122,0.15386054231912044,0.04500293623281659,0.12245144298201038,0.1397887002438056,-4.384062045561766,0.8523089203662528,0.9720753232133669,0.9243491076499658,0.9958208738443608,452.3507000242473,-6.380195273010754,934.272162157001,0.9995294465881592,0.007894210740959206,0.9892520445076464,0.20383443560971984,0.7086882453151618,0.9999727487922432,0.621366732031525,0.9518031528656313
7,koala_topk_60_temp_1.0500000000000005.json,0.02593052025022278,0.27149386342273923,-2.896024454452232,0.1591657970938053,0.05281246447667703,0.12975386563078628,0.14764625076093452,-4.135158591136665,0.8485728145123483,0.9328083968213415,0.8063708298680636,0.9960386914337327,451.0181748801,-6.370939263948181,960.2761267299195,0.9981174258808092,0.0029306523048603676,0.9963878336981873,0.1845491029272899,0.5974435124613717,0.9999738984213086,0.6635249404904837,0.9503072452001676
8,koala_topk_70_temp_1.0500000000000005.json,0.025497783719787413,0.26825106920905584,-2.906343878987796,0.15729130409129655,0.05141119064799896,0.12866546129600978,0.14540158914005152,-4.156119146423492,0.8476088438817637,0.9369120598927329,0.8186261259912436,0.9957837175152345,458.3465877584119,-6.4188305224393165,1027.9258080121417,0.9987948305860102,0.0019373827736828672,0.9980196000935523,0.18507068877249636,0.5948622157949707,0.9999754203106453,0.6643974628292009,0.946132826613251
9,blender_bs_4_temp_2.5499999999999994.json,0.008887205249044785,0.23301914372307567,-3.1597904671647985,0.1805513033756994,0.03472669331128905,0.15205505010771045,0.15187852585662975,-4.436953291625441,0.8681055908809922,0.6838377491757303,0.6412878883275062,0.7065740083158518,163.22379710964717,-4.56472222136107,167.04090972560766,0.9945119929101977,0.04884085434028431,0.9257253329586673,0.1630281690140845,0.642617327202394,0.9999619318034224,0.4296838578157769,0.7419622996989974
10,pythia_bs_1_temp_1.3000000000000007.json,0.025311868002151162,0.2781652285195732,-2.8935192459093066,0.1683404086782812,0.05361083990065604,0.13428293341838501,0.15436643806886818,-4.024420821595049,0.8582686436677982,0.9730144213109773,0.9296159989707721,0.9959872891764364,385.6068251661829,-5.687114401001222,542.4749055822376,0.9968490845562543,0.014087205619767028,0.9788943426518012,0.1705409558331035,0.618579696165903,0.9999690097654033,0.6413758659141814,0.960219808228926
11,blender_topk_70_temp_2.4.json,0.010372090177567007,0.2368576481941814,-3.1768423119384446,0.17264659949830935,0.036608628567251694,0.14204459687469548,0.14208215733684088,-4.421290952122522,0.8642909716150325,0.7115848290917942,0.7204762878074839,0.7077451467414945,207.45144789707865,-4.984883833242298,211.96420039732996,0.9986504241402363,0.02318589757161308,0.9650011155285977,0.1606316039415885,0.621184315164862,0.999966812934092,0.4442164825951169,0.745611077155414
12,vicuna_bs_2_temp_1.2000000000000006.json,0.019295012248192796,0.24118082923484785,-2.86782028894864,0.13923179631611665,0.045011297518981516,0.11659794769374522,0.12968372901571867,-5.802046088513009,0.807515508247043,0.9749498020932964,0.9348397939111911,0.9947872668325543,921.6280058108341,-8.842981923936799,7608.112932961608,0.999838814628803,0.0013810428180922373,0.9983236294265497,0.45923387805306626,0.8345160565910622,0.999975277390891,0.6668682219927201,0.8948616569148813
13,pythia_topp_0.9_temp_2.0000000000000013.json,0.022913109033984684,0.26848216768260474,-2.891786112216766,0.16243821991736018,0.0492451935290911,0.1295633249297009,0.14857099837057133,-4.2052888854710995,0.8565001432188527,0.9702207630137407,0.9200552329532443,0.9962040162038708,416.13973100157114,-6.018158307194023,750.9209150176246,0.9974844602967394,0.016671120154365244,0.9763035587551834,0.18869512008566622,0.6680962220749347,0.9999707150674296,0.6292949340685097,0.9542788235071248
14,blender_topk_50_temp_2.0000000000000013.json,0.017483507241246043,0.26304121703316014,-3.1680067910221155,0.1922381755613262,0.051011179985972786,0.16282874742764947,0.16280120954627308,-4.092158877539013,0.872012896982128,0.7701125558871201,0.8201252061401123,0.7524131332304939,162.19548514386636,-4.148610864298177,108.54419335246855,0.9800464248847142,0.122397150631405,0.8355884084916633,0.1533959394219959,0.5515319381753522,0.9999244346288976,0.44845726164823063,0.7677899060247351
15,vicuna_topp_0.7_temp_1.750000000000001.json,0.019551808762483615,0.2421516293358813,-2.8620139409401615,0.14176441378576843,0.045783301873524695,0.11901643495196712,0.1321563766229732,-5.78396007221543,0.8062979100581878,0.9662585389037798,0.9081824684894937,0.9948631706003674,933.4856212915573,-8.860100095231408,7886.343269568884,1.0,0.0005206048676277993,0.9992617593685577,0.4658163492842171,0.8348841452289728,0.9999755361753857,0.6787520598971055,0.8932234339923681
16,pythia_topk_70_temp_1.1500000000000006.json,0.027385114333188895,0.2833765837316175,-2.8639896429612306,0.17229348096010016,0.05712704544200861,0.13907047397805422,0.15878270906041209,-3.9683642002766977,0.8585369534984619,0.9738402905285817,0.928730826560461,0.9966313614993392,373.11430379444784,-5.566571680204306,544.4345623798214,0.998870110085168,0.020999063970591914,0.9696934203641094,0.16454329086581732,0.5978245341931797,0.9999703650245207,0.6432121258997965,0.9614747408926786
17,pythia_topp_0.7_temp_1.2500000000000007.json,0.03009146210024899,0.29234960645782104,-2.854211110987501,0.17710073569932067,0.06131873757118204,0.14551496276505282,0.1651368531852493,-3.8305450730428907,0.8595354120454234,0.9734819514362262,0.927241601411744,0.9974968183733418,354.06530995793844,-5.335015593977014,451.588075714951,0.9975542481403119,0.02899033661901413,0.9580095429666132,0.14528460450529854,0.5407939065475319,0.9999701758783184,0.6517870455293474,0.9658560401541676
18,vicuna_topk_60_temp_2.2500000000000004.json,0.01945883994565709,0.24174872588161878,-2.8613093539564787,0.1404548231627301,0.04534610196063872,0.11738925238730277,0.13061239740186187,-5.77994148382443,0.806301222057763,0.9714418252896091,0.924565026053367,0.9945303980477588,940.0527308859153,-8.871034618899387,7953.9978511518175,1.0,0.0,1.0,0.4802489718795154,0.8414986245936299,0.9999747684221707,0.6688263578889126,0.8960121569404741
19,vicuna_topp_0.7_temp_1.2500000000000007.json,0.019481648209221367,0.24140589703854015,-2.862313351196373,0.140910592301195,0.04532274936581373,0.11813486104045284,0.13114900673301602,-5.775588139264522,0.8064857899903773,0.9617174654504725,0.8954862123890796,0.9943388288986229,933.0842169246573,-8.853399355178151,7694.120583142259,1.0,0.0,1.0,0.46558695458988714,0.8344617621665834,0.9999754801541866,0.6803972019640382,0.8941418165173045
20,blender_topp_1.0_temp_1.750000000000001.json,0.02221671121432349,0.27594286515920746,-3.1226258878717443,0.20498677532885018,0.05848048001452623,0.17558793617912596,0.17558133998933886,-3.952886870246612,0.8770148554044161,0.816054311258506,0.861998666369667,0.8049405879674214,138.4521950641256,-3.802367541738047,74.68299579873087,0.9702343661099165,0.1777836819476613,0.7629190875517614,0.15496098104793757,0.5370957514267597,0.9999318197518886,0.4521895015317357,0.7933271658946974
21,blender_bs_2_temp_2.100000000000001.json,0.013042810048291213,0.24352670095906598,-3.152742824597445,0.19730935628853194,0.042253681698833326,0.1682118914084595,0.16820748417949977,-4.324210149252821,0.8725205512945065,0.6980736864799906,0.6530333986613117,0.7258731122438076,124.88034279634675,-4.107525232723187,110.26168309707069,0.9821404920867356,0.1116189686961422,0.841012374529507,0.18100305861649976,0.6505750142113779,0.9999510420706563,0.44849595257299457,0.7212529843769928
22,koala_topp_1.0_temp_1.0000000000000004.json,0.02607200682900051,0.2734164881124584,-2.9002781041518957,0.1599263719707581,0.05270982509492786,0.13035108856796357,0.1484865602327745,-4.134957264324945,0.8483124889567764,0.9291101401341498,0.794852117810338,0.9960615129055146,449.45957309875143,-6.349286883005187,1083.9436399061517,0.9983750287226397,0.0032201469415342444,0.9961875435529414,0.17778433687524597,0.5790815302476817,0.9999755445964829,0.6656769570971061,0.9484543985722658
23,koala_topp_0.7_temp_1.2500000000000007.json,0.02716645192700646,0.27512027811098494,-2.87817660218967,0.16185244462031184,0.05486017305093749,0.13258604622486425,0.15020115948151808,-4.067232042132972,0.8472614247717695,0.9303128850148331,0.8015670201539998,0.9961712030107845,444.8273606421946,-6.294307291940906,1006.8981714261046,0.9951759031740839,0.006381722010214639,0.9925688855690772,0.1596390321301071,0.5380599732912468,0.9999745838149994,0.6679702006534249,0.9486940649668415
24,koala_topp_0.9_temp_0.9000000000000004.json,0.02808994418134847,0.2771891618434671,-2.8729423357991273,0.1610706575770623,0.05547836812639062,0.13324654814741876,0.14944918942046875,-4.082471584748171,0.847383366916366,0.9256438384930102,0.7882864215262636,0.9961047342760052,442.6851147368661,-6.264303944517,912.0863738841258,0.9944637823987167,0.007852160957635392,0.9908621732275437,0.15431095966399874,0.5259509276850317,0.9999747865185709,0.6662701767736781,0.9465901840987703
25,mpt_bs_2_temp_0.7000000000000002.json,0.028876207459672516,0.2763377466697858,-2.836224262604494,0.16100245591341739,0.05622424829370092,0.13458775629791084,0.15003224841875987,-4.096877566798177,0.8429331354244438,0.9183294898432017,0.7697048493444341,0.9957095578701081,452.16475127786646,-6.398757276171805,1037.255722725783,0.9917605859983039,0.010820596384178238,0.9874913053623586,0.12501287624384516,0.429650196672346,0.9999748802853968,0.675487761850467,0.9467704721496912
26,mpt_bs_3_temp_0.6500000000000001.json,0.027898932112030976,0.2755080330621122,-2.8483706562218063,0.15851186466962208,0.05547566807168752,0.13339672195673868,0.1483205114516709,-4.356074565875984,0.8399782514046572,0.9193061658061704,0.7649610553760973,0.9959348329083475,519.4074289031295,-7.041526999883936,1666.6373625085953,0.9987996718059733,0.00158335571115191,0.9981776452088488,0.18081870864329455,0.474634944612286,0.9999746988436025,0.68510447900914,0.9418084134006189
27,pythia_topp_0.7_temp_2.35.json,0.022698548993445027,0.27189438407296534,-2.8946549953344114,0.16505299788247155,0.051094047492145966,0.13210056465550618,0.1513725831387842,-4.128055382348253,0.8571105983429299,0.9715679653926473,0.9227289814232951,0.996439521680614,400.6225736500956,-5.8580513686334585,627.7583367242886,0.9983899292185092,0.016210110018823724,0.9765080460887406,0.1749385843697221,0.6458145814581459,0.9999710801010858,0.6286751427846347,0.9582393444283214
28,pythia_topk_40_temp_0.7000000000000002.json,0.031081456666930723,0.296013604233266,-2.830961588449134,0.17517667880449622,0.06334178312010946,0.14412205699373032,0.1630166948036332,-3.8073073900295404,0.8593236735325777,0.9744217389263405,0.931872637494561,0.9969598022037613,361.15023241569924,-5.379567435514982,424.7924418594953,0.9968791469961262,0.025689062875406867,0.9655793184143749,0.14558462960729932,0.5327317473338802,0.9999708893423329,0.6567155403310885,0.9652488506651056
29,vicuna_bs_2_temp_2.2000000000000006.json,0.019183939947195888,0.23941655739881162,-2.871338306901928,0.13748523399410284,0.04427252654850758,0.11484610162549722,0.12771824404601775,-5.81160541335662,0.8077153746852416,0.9727553171168779,0.929353116671865,0.994132520321137,919.3646312392502,-8.851331887039398,7582.861529785423,1.0,0.0,1.0,0.45747372094037597,0.8352951667558409,0.9999746252635199,0.665696267523842,0.8915898751071795
30,vicuna_topk_70_temp_1.750000000000001.json,0.019444481406469614,0.24150046461141494,-2.8581335386914577,0.1397223588096948,0.04513302754232565,0.11710258718326927,0.13014791285219218,-5.790969309682597,0.8056617790687538,0.9744083911575638,0.9325076444936545,0.9950460723502363,956.582759661575,-8.902113918894752,8138.225010447206,1.0,0.0,1.0,0.487215466167758,0.8430751708428246,0.9999748201432352,0.6714516235646122,0.891951668149006
31,koala_topp_0.7_temp_0.6500000000000001.json,0.028871288833341984,0.2780887668995661,-2.8442664900141392,0.16192322595369923,0.05714458969680336,0.13526401897614343,0.15088648308797525,-4.0690350788150855,0.8449289526394709,0.9205211227000568,0.7759985547749829,0.9957919423589725,448.21520755008316,-6.338088379658073,989.1465049630106,0.9919366121397728,0.010578897204085131,0.9876218667080694,0.13200870431758557,0.4582857617337513,0.9999740944955058,0.6702745972809667,0.948275925072735
32,vicuna_bs_3_temp_0.7000000000000002.json,0.020028577411324803,0.24398035772537657,-2.860636190923756,0.13738990055537814,0.04414052809517677,0.11488252391594252,0.12778031791624667,-5.841783066311915,0.8058837498118261,0.970418835093026,0.9203926041484014,0.9950992897421659,944.7755149973787,-8.831866166249974,7778.424872377521,0.9999197886961165,0.0012688972054730164,0.998254529555866,0.5429214102093279,0.8422832980972516,0.9999719549993236,0.6624429580981364,0.8943189718837071
33,blender_bs_3_temp_2.2000000000000006.json,0.012418581883401652,0.24272482009691085,-3.1650384106712495,0.19586130417163647,0.040113902558859535,0.1639870466576713,0.16390458967441882,-4.311311252370387,0.8722762282124025,0.7110529427711576,0.6776261153759342,0.7334471946248117,133.62435291705387,-4.142656354816123,115.81563944506806,0.9824944863102213,0.11582264208211789,0.8383058225338988,0.17148645427822357,0.6325694904037061,0.9998285403710329,0.44892065309152335,0.7252534300570408
34,blender_bs_2_temp_1.3000000000000007.json,0.032546886486672484,0.27913018698474323,-3.1172921759093213,0.23325972294559835,0.07290361611344168,0.20446732825933026,0.2044934570141162,-3.8773662611573396,0.8845434388918485,0.7577936883986541,0.7744525252021016,0.7885021016311462,77.71204894135977,-2.9447057247720427,34.238365486556994,0.8893369343437592,0.4141059707843439,0.4780179812352419,0.16399420550477048,0.5313600757057989,0.9998654380948366,0.46442453213827406,0.7755165622333524
35,blender_topk_50_temp_0.7500000000000002.json,0.05698081463959822,0.3147700399265192,-3.0682415369756235,0.2833732644623263,0.10270541716891247,0.2565530755124098,0.2567393839204957,-3.647196013248994,0.8945892543974285,0.6876244403597387,0.7488498637428488,0.8014274557325933,41.62650297073944,-2.3580646755241133,21.597369428586454,0.6176781676709457,0.633901563475327,0.2780454034983867,0.1643053346826659,0.4456216889996884,0.9988320971538643,0.4802872604412402,0.7916679081198141
36,vicuna_topk_70_temp_1.650000000000001.json,0.019452725575482974,0.2412442222043204,-2.86505947514383,0.1395955853219354,0.04511498824041591,0.11670208180225757,0.1297829540382709,-5.793924861537191,0.8053706705211876,0.9734404430559683,0.9300391914373481,0.9948171789278248,955.9705686482284,-8.883828184154172,7911.698059159885,1.0,0.00022773853638750877,0.9995877873200657,0.485478006385243,0.8431732644084705,0.9999745957000938,0.6691734641193149,0.893069874584854
37,vicuna_topp_0.9_temp_2.150000000000001.json,0.019431826765531162,0.24120704596958153,-2.8636895848180584,0.13971374133740108,0.04501979293048035,0.11731941643240582,0.13014145116895443,-5.790481043721965,0.805540781102343,0.9736156278860373,0.9309271427768097,0.9946412996562545,951.7059429923979,-8.886600835109391,8076.027017400622,1.0,0.0,1.0,0.4749360329291356,0.8382824766195645,0.999974355489792,0.6713477131240593,0.8971714581062417
38,vicuna_topp_0.7_temp_1.1000000000000005.json,0.019557523675612934,0.24164060990400024,-2.8595822422442314,0.14201571974888585,0.04583110885146696,0.11887616888673465,0.13222674817977395,-5.7663716691768245,0.807417176887841,0.9640095852800507,0.9008985321818769,0.9950941338209447,923.2774210044657,-8.815279773755575,7702.2587385618335,1.0,0.00035415243548087873,0.9994248244063353,0.4573973060224869,0.833617961153995,0.9999760209558484,0.6790823912274144,0.895450652171979
39,koala_bs_1_temp_1.3000000000000007.json,0.023798322440822382,0.2691239112616252,-2.9101794099282166,0.15807847679235643,0.0499125810801537,0.12714905868080345,0.14516813439611603,-4.193120172601902,0.8491169198123152,0.9396112630415027,0.8257893745166638,0.9956727902253787,461.8783820811421,-6.463384524045217,1016.5833384048602,1.0,0.0002488028390973475,0.9995578647386865,0.19553868973089591,0.6363350682510066,0.9999750703871847,0.6585082748460627,0.9423472569240089
40,blender_bs_1_temp_1.0000000000000004.json,0.01952064521183863,0.24909297884373852,-3.144132087847035,0.20688996974644916,0.04937153010865416,0.17860830941930936,0.17867782997784126,-4.304625040065789,0.8740582819094878,0.7013747549520258,0.6531445867945997,0.7325300654810634,116.82861728302912,-4.047015556366753,118.18491970711658,0.9780818704701795,0.13254825164468048,0.8115043056553254,0.19040600294787619,0.6481230424010098,0.9999497823700876,0.4573495425358564,0.7207783840512455
41,vicuna_topk_70_temp_0.6000000000000001.json,0.019437756397046622,0.24110819137446296,-2.8649474827942245,0.139770772217438,0.04507094097858605,0.11684556778852706,0.12982100846312666,-5.781307321273253,0.80571499042855,0.9751740443655522,0.9348704387113743,0.9950250740161162,952.20666525841,-8.880039109660364,8034.529700381261,1.0,0.0012727861683171874,0.9983676668198846,0.486969090504781,0.842877285545347,0.9999746344610302,0.67286707150315,0.8935432584848039
42,vicuna_topp_0.9_temp_1.4000000000000008.json,0.019606012839655202,0.24173704644278696,-2.862623401180298,0.1403690108998217,0.04514004547850975,0.1176175062571157,0.13071313487990258,-5.784256796081941,0.8059026806770202,0.9727495043279359,0.928119701720559,0.994731347403211,954.7553619139405,-8.871466939242996,7972.144725645979,1.0,0.0,1.0,0.47451103253815513,0.8383537813587255,0.9999742364596748,0.6745140293168879,0.8938833912442585
43,pythia_topk_40_temp_2.3000000000000003.json,0.02060005587518335,0.2631753548354995,-2.896386959031971,0.15833971488340282,0.04618026708397152,0.12518572472159553,0.14385580257586195,-4.378355297392499,0.8527598564395446,0.9725703546128034,0.9265607962131576,0.9957857301574432,447.0881195003882,-6.3205094201843055,947.3009842830003,0.9989060086270749,0.01122287894154328,0.9844267173168265,0.20043572984749455,0.7069632124947365,0.9999733170669877,0.6211022535910109,0.9520371499842776
44,pythia_bs_1_temp_0.6500000000000001.json,0.03059699470552563,0.2912621962402191,-2.8473688950519525,0.17356877158410325,0.06149858491606908,0.14342354590365702,0.16155763460059452,-3.7921089120283873,0.8596957623958588,0.9748154657785294,0.931988539352409,0.9971042774722189,352.93270567357894,-5.30008238121837,389.6971852539297,0.9976436605573944,0.024722632162550034,0.9646760658587924,0.14355790759210257,0.5240588381949638,0.999968295823596,0.6558334772029,0.9648536672005672
45,mpt_topp_0.7_temp_0.7000000000000002.json,0.029518666157615267,0.2803801846046958,-2.8392653476021334,0.1619330491166424,0.057056350995869566,0.13583691848637094,0.15175362414594,-4.057954780085531,0.8451456870726928,0.9216322704496903,0.7796306951156781,0.9959151974780287,446.3383289147071,-6.3160180123046805,952.8597085964838,0.9914373113527237,0.011233302419308772,0.9872080925336463,0.13267663869633953,0.4601365328920149,0.9999741986543239,0.6725221452767959,0.9493600124034113
46,vicuna_bs_2_temp_1.0500000000000005.json,0.01959254296792071,0.241799423408729,-2.8661563478275864,0.1412967573579095,0.04563349591057447,0.11863271308857673,0.13179770527394977,-5.758469455227823,0.8086531010562766,0.9744453346933368,0.9338362428774023,0.9944468276773044,903.4777011095046,-8.760273833692542,7473.055361923167,1.0,0.0013976974046896256,0.9978266701492733,0.46220287914295277,0.8353459492775127,0.9999744797756295,0.6634540083950651,0.8951993611060785
47,mpt_topp_0.7_temp_0.6000000000000001.json,0.029525651915193525,0.2797288226404705,-2.840829599715904,0.16114698234055316,0.05621031935487057,0.1352791015918068,0.15008762044808,-4.069051764532177,0.8443960725425002,0.9206005740803562,0.7746504028639944,0.9958488091318785,447.76941100434624,-6.345023495736108,994.0025673938518,0.9933669701902494,0.00822364053687296,0.990308205784157,0.13056603773584904,0.4505174172861099,0.9999744269795313,0.6718486676623444,0.9479540546008485
48,koala_topp_0.7_temp_0.7500000000000002.json,0.028389522063871988,0.2781715169750008,-2.8486859893989944,0.16007272344351253,0.05650868642507818,0.13455877054520793,0.15008719166269827,-4.060837862725726,0.8452506965410733,0.9225209641393985,0.7798594895062115,0.9962683670625897,444.58739310931526,-6.307297364001886,931.611196160968,0.9931337303789813,0.008901575550958834,0.9897236668305422,0.13564088040135944,0.46649048189288517,0.999974243089049,0.6676537118150381,0.9494749455897507
49,pythia_topp_0.9_temp_0.6000000000000001.json,0.032959954960327546,0.2982956093611599,-2.833217587224945,0.1753768233620342,0.06462490626114759,0.14526794356891448,0.16430554552389487,-3.746233179000671,0.859464673575514,0.9739423697950929,0.9303551422886003,0.9970601186723652,353.5965311032414,-5.29244441223649,345.85684497998847,0.996744445657955,0.025976669264285848,0.9640154530379481,0.13907837667230039,0.5039595934401696,0.9999676364098856,0.6595275299940893,0.966349724777237
50,vicuna_topk_50_temp_0.6500000000000001.json,0.01938091176588909,0.24117515636546008,-2.8650100976527333,0.14095694114227159,0.045392070846208596,0.11808679051030946,0.13138407447289438,-5.783638088402146,0.8060940906614483,0.9699080352301324,0.9193066872813471,0.9948839510012724,944.3167264014764,-8.862737195333908,7920.0777857247285,0.9998957980645425,0.0006561332200296448,0.9989303927360345,0.476602812534603,0.8420182530516113,0.9999757686812797,0.6754512155581571,0.8932069365293505
51,blender_topp_0.7_temp_1.8500000000000012.json,0.027802941432472663,0.28653552795958015,-3.1416101177374203,0.21495903717283427,0.06578238393209654,0.18507237974079183,0.18492647135611956,-3.8749409859070556,0.8787853980589964,0.8245175226222596,0.8983708627435146,0.8010733188208116,128.13493143905308,-3.589029745376494,61.89530593459553,0.9632372126818856,0.2150975324409735,0.7139643808134432,0.1485476252464016,0.5066244350882614,0.9997089756036808,0.4472232065004911,0.7869410829182074
52,pythia_topp_0.9_temp_0.6500000000000001.json,0.03151611185879191,0.29772481455040406,-2.822632403913624,0.17425430629082328,0.06425026196895778,0.14562655467091506,0.16230227379008988,-3.7524278080296183,0.8590458360965362,0.9723585334770593,0.9270063080154298,0.9969465054706008,357.25425578095485,-5.298257163607152,440.2514131933664,0.9955619210149643,0.031686733528584046,0.9567572908287073,0.13886406110343708,0.5084801990462368,0.999969152804606,0.6577761692399969,0.9674019666952277
53,vicuna_topk_70_temp_0.8500000000000003.json,0.01962915254899435,0.24300949779955822,-2.862339982408321,0.140840755635848,0.045540084738184314,0.11764767494715117,0.13106482697551963,-5.795222952752887,0.805454193351264,0.973994877988481,0.9319673336993106,0.994695011742846,950.5827108779189,-8.885725433314356,8052.15148018427,1.0,0.0,1.0,0.4896392767633369,0.842572671091783,0.9999744292490468,0.6720480634896215,0.8911479514629724
54,blender_topp_0.9_temp_1.2500000000000007.json,0.04200756609816382,0.3078587775852229,-3.1035496560270657,0.23810129801394744,0.08357472222700532,0.20855822456817466,0.20855534534541925,-3.699223454108458,0.8850430782309515,0.8228895578112998,0.9167328412737819,0.8204542307840986,93.12367479174696,-3.021483356197235,41.39843302862517,0.8816574024117894,0.3993224876595817,0.5118967359827036,0.15156291042815864,0.46282732100347923,0.9997859307544265,0.4646510336854176,0.7982851836796783
55,blender_bs_3_temp_1.600000000000001.json,0.027409926167786005,0.27267307991178036,-3.1404158514821696,0.21855400922826135,0.06376625530565647,0.19054220035680391,0.1907411649501946,-3.9616931496497862,0.8810028378853578,0.7811149738201191,0.8000371959076141,0.801139312020873,92.52527308381634,-3.1999632819208155,41.207922324184416,0.9250858804487255,0.32940767697345813,0.574685287165381,0.16266325691844005,0.5555023923444976,0.9998132199467065,0.4589208253399881,0.7479204392727984
56,vicuna_topp_0.9_temp_2.0000000000000013.json,0.01937135786207257,0.2405982288193236,-2.8714117765546083,0.1401786433672883,0.0450789727069463,0.11724594423405729,0.13058639216551438,-5.790245340916819,0.8061283028914121,0.972159703777189,0.9261998453959407,0.9947966489500416,947.6105379832791,-8.861564266520064,7868.640941174909,1.0,3.593140635890401e-05,0.9999226458099781,0.4705673758865248,0.8396264901863016,0.9999745033069221,0.6745162642969637,0.8906933048586987
57,vicuna_bs_3_temp_1.5000000000000009.json,0.019423795909084027,0.2408940412367866,-2.868450718795608,0.13834898920639194,0.044880886781491394,0.11601879298548914,0.12884159851249688,-5.808977272801982,0.80806218610259,0.9719103361836451,0.9255042808835058,0.9947670499881905,910.3323579318474,-8.847460591519425,7511.071734434975,1.0,0.0,1.0,0.45996525410683264,0.8346486790331648,0.999975854982594,0.672559659353239,0.8914667800542915
58,vicuna_topk_50_temp_0.9500000000000004.json,0.01941920511061432,0.24205264685987102,-2.86784956307115,0.14085142281405066,0.04512960854477452,0.11801477548431102,0.1308922698301011,-5.791598423449453,0.8065136685400066,0.9719272538328357,0.9248570946681188,0.99511106357068,937.3968612257866,-8.85293328024605,7893.124328336465,1.0,0.0,1.0,0.4765338954843005,0.8406517348582839,0.9999743994467244,0.6743253607728438,0.8943394180032647
59,pythia_topk_40_temp_2.2000000000000006.json,0.021506519770627227,0.2640264079522164,-2.875077443514654,0.1577697781938659,0.04719035469496541,0.12577115940497682,0.14431015050111928,-4.34322081706328,0.8541012587910425,0.9711051884076084,0.9220296141381964,0.9959584991774244,435.65299272316076,-6.204763164109856,835.1712269678203,0.9986553510925456,0.012882817120086307,0.9817457039094792,0.19697938609690038,0.7008433965880775,0.9999723893726518,0.6213867942651431,0.9531058172521766
60,vicuna_topp_0.8_temp_1.1500000000000006.json,0.01956588352863798,0.24177897301392548,-2.8622457570207858,0.14254602984254938,0.04586545393541454,0.1192435581339821,0.13256216170127713,-5.784234500839141,0.8073403929063456,0.9738596115400419,0.9318402370534564,0.9945557213617948,925.3686229704352,-8.810357489555695,7741.797253649509,1.0,0.0005935057532471517,0.9990706807794664,0.47046820342631623,0.8361622092756549,0.9999745901457532,0.6724322583369597,0.8939900801466677
61,koala_bs_1_temp_0.8500000000000003.json,0.026935461176608267,0.2712639552564779,-2.8834919288067637,0.15894324974156498,0.05400202653246525,0.13122146752434377,0.14798702275482967,-4.121381079027791,0.8464118789336486,0.9279132756446608,0.7930059496630385,0.996330700202552,451.35363221720644,-6.388750290928591,1012.4649004266015,0.9961112242449606,0.005259949247519971,0.9943380712500847,0.16539044428491664,0.5515361139369278,0.9999746943642954,0.6662671083886781,0.945001171674124
62,koala_topk_50_temp_0.6000000000000001.json,0.028211061190239885,0.2777811549852805,-2.8597708904671526,0.16152757662634945,0.05493663051262758,0.13357119361231662,0.15039232276608933,-4.078721217497556,0.8463123494494177,0.9254910436452829,0.7886813022036921,0.9960199819657511,445.4027049600933,-6.3307080209523345,966.9669505905534,0.9937949214076272,0.008333844797914677,0.9905382964802417,0.1457094222489236,0.5008071602264136,0.9999737749716084,0.6663820212912225,0.9490183777883201
63,vicuna_topk_40_temp_1.650000000000001.json,0.020121206904981766,0.24487080299258515,-2.8592180141466175,0.14632574611391916,0.04745474755327232,0.12255994710834804,0.13607552471214196,-5.726065599130007,0.8075941563369277,0.9738565491948517,0.9342186397277724,0.9946984664830034,899.9544235828512,-8.744132968515427,7352.764842348263,0.9973980665267228,0.005199672938973004,0.9936594747048604,0.46525893325428136,0.8323182825807957,0.9999747984633894,0.6828099746324257,0.8957955832714457
64,blender_topk_50_temp_0.8000000000000003.json,0.05886393693019637,0.31707046522267235,-3.0722492164027,0.2842552326962193,0.10311251919058984,0.2571839163204566,0.2571811168643582,-3.6350092852043963,0.8947103970155926,0.680300616733249,0.7627517396322073,0.7892051013430078,40.643715476954014,-2.3155001047564414,20.93493131050677,0.5960611030746438,0.6489832196915915,0.2657664393660287,0.1608189249801056,0.44896686159844057,0.9990314245223999,0.4783467528874984,0.7839848969172768
65,blender_topk_70_temp_2.5499999999999994.json,0.007064375528812981,0.23571740648796757,-3.1706328206884122,0.16959563982768916,0.03459240455787628,0.13873947064155034,0.1387320816496445,-4.508897513569237,0.8618908548402882,0.6660015323318439,0.6523661747065901,0.6728519602104922,215.29618226457197,-5.124766175742621,254.6652486382962,0.9992075828769763,0.014096789337875027,0.9790160818776334,0.1569111117559999,0.6268790532261439,0.9999109377005774,0.4384768253457331,0.7467533557618388
66,pythia_topk_70_temp_0.8000000000000003.json,0.02967033916306686,0.293707719402783,-2.840435840921077,0.172405839311705,0.06074431203570112,0.14242741042289975,0.16048394563484517,-3.8468723934972453,0.859116977047108,0.9738714238569162,0.9281631959001496,0.9970319111027077,360.7062352443747,-5.422233797317918,494.47168333468926,0.9987232617504015,0.02068013726858142,0.9704345848296936,0.15184833356913313,0.548959343220776,0.999963851276046,0.6545989013058628,0.9627493866355362
67,koala_bs_1_temp_1.0000000000000004.json,0.02647335700763581,0.2724259342795347,-2.900442087996699,0.1599662958589364,0.05281163263789475,0.1308530741612306,0.14797633585142234,-4.111440775628558,0.8476996541859392,0.9305384737777801,0.8010583980014676,0.9960488394529882,452.5894391335562,-6.362802835327756,1033.9648490108839,0.9965729408745986,0.004461850942887964,0.9949017837559434,0.17706971030000396,0.5804762674860516,0.9999747567162485,0.6647498746344704,0.9440883063563782
68,mpt_topk_50_temp_0.6000000000000001.json,0.027222662388383896,0.2782747858452861,-2.8548841986484184,0.16173049272014534,0.05480464622399177,0.13363352405491885,0.15036387638629178,-4.087279046943527,0.8455492698238465,0.9240183797621598,0.7854595795211782,0.9958315136317978,446.5307599218064,-6.3295427842103,957.6152430901745,0.9929635111158541,0.009050910007338967,0.9896130013932525,0.14426995924238792,0.497207159456925,0.9999749652727812,0.6669088469179933,0.9481481788885259
69,pythia_bs_1_temp_1.2500000000000007.json,0.027186894865257504,0.2803616578274111,-2.8561137736679796,0.17089708923639035,0.05634347904972329,0.1396890839423272,0.15836341350518962,-3.980997659400374,0.8585201562167647,0.9738917035191584,0.9286103371563957,0.9966494435657242,373.7646076310985,-5.6058321865719005,564.2749884810198,0.9991022265515758,0.01659557602493832,0.975143021881879,0.16733107836031247,0.6023423053215533,0.9999706687215335,0.6425142047519913,0.9625747617938833
70,vicuna_topp_0.8_temp_1.550000000000001.json,0.019452252716682147,0.24222562059801842,-2.866921308881534,0.13983291550792443,0.04519455918370274,0.11720747863056036,0.13023852575364497,-5.803940723080912,0.8067175762686797,0.9741962306832442,0.9323619127714258,0.9948011932368269,937.0524910229203,-8.857889797850667,7830.612967296552,1.0,0.00010882313206987371,0.9997809471704595,0.46939816766121695,0.8377532270139062,0.9999748272504023,0.6715236274238101,0.8914311474939446
71,blender_topk_60_temp_0.9500000000000004.json,0.05777731035068261,0.31709518179020796,-3.0727238585810386,0.28124789730241073,0.10215859657833089,0.25432148445172953,0.2546349109438275,-3.6229008676293857,0.8942372475215093,0.7186150117371182,0.8204497835381326,0.8167732264379677,41.732919076648784,-2.327802900583464,23.81216325345195,0.6177844433664883,0.6477332083691032,0.26650579622538384,0.1687889077532541,0.4647587151773481,0.99789561956882,0.48022034641855466,0.7929120389175394
72,pythia_topp_0.9_temp_2.2500000000000004.json,0.021537977773935565,0.2611365280427066,-2.892324104576646,0.15912627818427771,0.04743845068356994,0.12578987315840978,0.14435877760342108,-4.319735438646917,0.8547120729763665,0.9722852249316515,0.9249923546237564,0.9959907287466742,434.7239785228185,-6.220338726631534,881.7217667424028,0.9991875348193591,0.014072471656127879,0.9803457604381396,0.19678714859437751,0.6944983570014797,0.9999723002643051,0.6213735731277533,0.9522151828991746
73,blender_bs_4_temp_1.0500000000000005.json,0.046673203469828284,0.3078375352490716,-3.09806186169804,0.2503907327712067,0.0898954185723322,0.22449579436545147,0.2246288248146528,-3.643803883530573,0.8895176455587567,0.7817829009927996,0.8807071617471932,0.8208625102704387,65.01928418115844,-2.5210208229173183,21.92807497178832,0.7781832121112436,0.570965741228968,0.33313194056090634,0.14644395419686942,0.4504988913525499,0.9992428005697254,0.47154628189806946,0.785669954365795
74,pythia_topk_70_temp_2.0000000000000013.json,0.021433414669025166,0.26397599002358646,-2.889951737228042,0.15962664690558448,0.047809206561455056,0.1265934013332014,0.14550926405686154,-4.3820488087399925,0.8530048703502319,0.970141601802761,0.9214452245170454,0.9960619750505458,446.9419911176946,-6.329307047580317,1108.2879034952218,0.9961827048653813,0.016018323219364063,0.9791403586939171,0.21210097502337386,0.7182315068759604,0.9999738915530378,0.6241755704423468,0.9544612238695005
75,vicuna_topk_40_temp_1.700000000000001.json,0.02004627616527478,0.24422008947587207,-2.8546971202135563,0.14578485540664093,0.047029233601737025,0.12209052299624547,0.13588252663214279,-5.728021314722263,0.8075498657857249,0.9741073835620977,0.9343253426740921,0.9946246135808184,893.189876487825,-8.743366980144124,7368.371629225936,0.9981766609754416,0.0038207665068620235,0.9953340460071616,0.46719959686655366,0.8317158931082982,0.9999755051785815,0.6809125154732703,0.8944306126039826
76,pythia_bs_4_temp_1.2000000000000006.json,0.03212327536884803,0.2878385049192533,-2.8283087179990476,0.16449590583458082,0.06037384083345408,0.13789236882508518,0.15342100668530123,-3.67203678874549,0.8568495493494198,0.9733670314377701,0.9272288160699206,0.9966178821896264,382.2016733629588,-5.460036622887402,616.4531336603573,0.9989624404867921,0.011385387721021557,0.9836547091184465,0.12527514964278819,0.45568199716490787,0.9999651770911857,0.6590404485115308,0.9680681709491299
77,blender_bs_1_temp_2.4999999999999996.json,0.0,0.18023901116223043,-3.2096493837828626,0.14721606270422805,0.014476084873180516,0.12146550310188145,0.12147902160115537,-5.236995496826324,0.8507473243023446,0.4813272346600785,0.44438282399935675,0.49952373543326933,229.78720656229174,-6.677661727779594,1490.9862417656232,1.0,0.000910379814341179,0.9985278840315107,0.2518552346158237,0.8357529965584082,0.9999681932773284,0.39755300786308867,0.6122180856924125
78,pythia_topp_0.7_temp_1.550000000000001.json,0.02837658624816071,0.2895063289255482,-2.861121169431415,0.17445200491857946,0.058285257633559615,0.14316933170257756,0.16271749805729926,-3.8944901555239078,0.8602392374871967,0.9733183334421878,0.9296002695637308,0.9966731375467801,356.0977380250613,-5.390230039450996,473.0382464120688,0.9964067833869193,0.02787045674260773,0.9609918386723824,0.15640431940659386,0.5752536345570547,0.9999699774151575,0.6449018331890355,0.9624426265122119
79,blender_topk_40_temp_2.3000000000000003.json,0.015388765328503834,0.2607963844004773,-3.1630233460533357,0.18797786630904795,0.04732297841948005,0.15634131352908706,0.15645370514127577,-4.185462400048434,0.8700369956617604,0.7682467288814095,0.8134049497526167,0.7487216347338933,179.23930503886822,-4.414326700436135,130.9018195940932,0.9914760229144952,0.06657353299103683,0.9044448801123699,0.1499497550558975,0.5737859041690981,0.999959053998003,0.44767747249058587,0.7778007812888542
80,blender_topk_70_temp_1.0500000000000005.json,0.0478913547389735,0.3148683476042096,-3.0971667863324077,0.25542193540282226,0.09204514905697816,0.22788844114677653,0.22779602424952325,-3.658134660286034,0.88868094912034,0.7867813791897054,0.9003592376745778,0.8059246264283082,71.04402539254184,-2.7078002009465862,31.593302633047664,0.7948847789258355,0.5036330055186113,0.4031235071295784,0.15693279486382936,0.45921598602314917,0.9990654611038062,0.4698636540191207,0.7985870914832588
81,koala_topk_50_temp_0.8500000000000003.json,0.027757245392212707,0.2764180228361809,-2.8801878953505615,0.16200881433386333,0.054936179985605925,0.13292971613508303,0.1507221254573477,-4.104672103224393,0.8472427992758627,0.9280663968844074,0.7940937215355011,0.9962548730607501,449.01810923019457,-6.3664858854675375,1042.130403887842,0.9956554559281348,0.005337366592372599,0.9940333924239069,0.16521094595136024,0.5507767784137367,0.9999749214352969,0.6632617514334126,0.9512520701044009
82,koala_bs_3_temp_0.7500000000000002.json,0.02877744579488376,0.27839336716996493,-2.8333969185490884,0.16060229950740282,0.05699490567471027,0.13579791373401373,0.15046254113789603,-4.103739474006072,0.8420440588661569,0.9183609179369976,0.7706188912265342,0.9955750550917968,456.89544304145653,-6.454412026779594,1105.0517495694537,0.9912307559821811,0.011407953896237992,0.9867031330700816,0.1199868101067557,0.40937210672502317,0.9999756062914709,0.6742657760012604,0.9468748603904534
83,vicuna_topp_0.8_temp_0.9500000000000004.json,0.01968144779509497,0.24268610789097603,-2.8647958418888178,0.14180392087504973,0.04585541743486791,0.11862727114202895,0.13145688563062902,-5.785665702246473,0.8067272100037707,0.9732809594956058,0.9302090421064247,0.9944954859708737,930.1906590671373,-8.836736021260892,7856.575165560811,1.0,0.0015062601856949685,0.9975452093409789,0.46919706723891275,0.8372810828112853,0.9999749332009432,0.6744162964378904,0.8910839627338256
84,pythia_topk_50_temp_1.750000000000001.json,0.023025520523471427,0.2688954327816589,-2.89464839641938,0.16169743486345917,0.04987011668886797,0.1291423445493102,0.14782078014909578,-4.212070440720461,0.8558841283789618,0.9724240007380998,0.924113176018402,0.9964681615332563,419.7964493412343,-6.048858004962503,805.3759389520185,0.9995086174559435,0.011593615588886821,0.98245084206567,0.1891928130866184,0.6700124980471801,0.9999727656344374,0.6275127356748782,0.9530205240245453
85,vicuna_topk_60_temp_1.9000000000000012.json,0.019365905690571783,0.24073672584637026,-2.8585780917523143,0.1394159166291213,0.0449471009859937,0.11670765064685482,0.1295905491541108,-5.8016282847983565,0.8057794718441361,0.9712170839345714,0.9234384181845107,0.9947498596025134,952.6417322811507,-8.89726571492874,8022.672442100347,1.0,0.0,1.0,0.48314383046498255,0.8427207745204488,0.999975059039607,0.6734270389846905,0.890350718771617
86,blender_topk_40_temp_1.8000000000000012.json,0.0217040116511918,0.27874732916386424,-3.147212112236596,0.20565392062220073,0.05999008487523484,0.17279207833444193,0.1729868245555829,-3.92724606938257,0.876287688174563,0.8063065906874116,0.8845769352422381,0.7811001758258251,140.11829202552465,-3.78537599564847,76.3626282018379,0.9580541769933304,0.18190556889687176,0.7636824755523891,0.15268878110949835,0.5254871738412419,0.9998088932347918,0.4534860116267252,0.7942986040285608
87,blender_topk_50_temp_2.5499999999999994.json,0.008470492383201113,0.2455988473666316,-3.1724143856035205,0.17169043447404914,0.03621956904761103,0.14088832008324248,0.14095686470177904,-4.38814843967109,0.8646837405427424,0.6968671620589135,0.6944154913053353,0.6994595293000897,201.4881235136443,-4.836626462747147,185.1838361416474,0.9954504550607158,0.03224515242951691,0.9547092234879443,0.14886884518704716,0.5938690312947558,0.9999628820137414,0.4358640656412723,0.7659651295526676
88,blender_topp_0.9_temp_0.6500000000000001.json,0.06137649341398867,0.3182774572444693,-3.0685602526865408,0.2803242416412232,0.10511278993377707,0.2570036615427941,0.25721553541203424,-3.6510596289663373,0.8952083954352416,0.6922923682904626,0.7499721977142099,0.8139110635654611,41.599912949680004,-2.3341321276116562,20.10146400800094,0.6149669086358208,0.647433667590405,0.2643603472183331,0.1624801501371445,0.44625077784691974,0.9991829971631686,0.487991866567928,0.7834297905292059
89,pythia_topk_70_temp_1.0000000000000004.json,0.027479280860670134,0.28413747883310947,-2.8592940275081413,0.17268521927254582,0.05892725516939803,0.1400085618745375,0.15957781207662242,-3.9101805734729957,0.8593721506232489,0.973873744250852,0.9287542891528253,0.9968678139613004,365.4097494475588,-5.476499957697355,511.4808064274896,0.9984777984394494,0.02006711491153024,0.9699458358333701,0.15815144003063467,0.575885970505358,0.9999712479257871,0.6474510666602599,0.9639148899318579
90,pythia_topk_50_temp_2.100000000000001.json,0.021771102844307506,0.2630208698706863,-2.898277679282821,0.1583013057886734,0.04869541981071891,0.1264999019802673,0.1448695705258464,-4.357978059915837,0.8540030032217144,0.9713105453712582,0.9233583788942754,0.9960678597848736,440.6160819768001,-6.256865675599546,849.6588053178681,0.9977530704700842,0.009052301984207829,0.9874636502665977,0.19743873399208745,0.7044234260055412,0.9999731061812154,0.6188936352520763,0.9566018990649728
91,blender_topp_0.7_temp_0.7500000000000002.json,0.059401520797684446,0.31527259333140634,-3.0710998379395815,0.2811367959462454,0.10498308538106926,0.2577348059246022,0.2580401290644646,-3.6428311845821466,0.8955624455321051,0.7078869166334741,0.797286968149003,0.8164201306188439,41.40721577901995,-2.3154051931638673,19.204756910119865,0.6119140092309768,0.6514945729075229,0.2623221476841903,0.15862367452932266,0.43948698017877963,0.997672903722895,0.48478339442270313,0.7813836743794792
92,pythia_topk_50_temp_0.8500000000000003.json,0.029907014443255303,0.29446249778214834,-2.8352636352091847,0.17514392157223918,0.06144737870947477,0.14368616428813463,0.16316115906796422,-3.844067096112964,0.8592862331556653,0.9736508002255365,0.9310295861600506,0.9966041067678608,358.9143173244298,-5.3674797199111035,549.2626315179251,0.9961301669082054,0.02883020083583955,0.9605650010501453,0.14933048318141487,0.5513891747273102,0.9999688165579625,0.6498677560346637,0.963464753287947
93,pythia_bs_4_temp_1.3500000000000008.json,0.0316462895303898,0.29370419648121177,-2.830909567748855,0.1654775223205947,0.061191472021161306,0.13713336381832178,0.15388849233074475,-3.697276259471993,0.857200287984225,0.9732221744029356,0.9256213540577669,0.9969094414749222,380.00171240581653,-5.4522709075485265,455.89385374422227,0.9995218948302772,0.009875658808601901,0.9857945811449624,0.12786018167184088,0.47780556423882464,0.9999687452473955,0.6551070891783567,0.9681687797149102
94,vicuna_topk_70_temp_1.3500000000000008.json,0.019557921169761062,0.24210460113116597,-2.8626806037220542,0.1400842282746083,0.04541345329196559,0.11731036435113341,0.13044746678679148,-5.787786779040564,0.8054931060465161,0.9737483298116072,0.9302900976777629,0.9951531307133501,946.956648519329,-8.87467618634658,7861.971684232497,1.0,0.0,1.0,0.48591267191881427,0.843135469774217,0.9999747077424923,0.674204482374067,0.89405873413375
95,koala_bs_2_temp_0.8500000000000003.json,0.028507055602324003,0.2781586787450281,-2.847788311854632,0.16051858951233272,0.05577851606535206,0.1353174614540906,0.15002585749480785,-4.110271974412616,0.8425691893439972,0.9180372793143077,0.7696068916594305,0.9955665127547805,452.83919048420495,-6.407518752070338,1061.4623927352989,0.9912787761349372,0.011338183212014004,0.9867467837638988,0.12485087827553581,0.4334523309533809,0.9999753912847362,0.6723100764897161,0.9456150580555918
96,pythia_bs_1_temp_1.2000000000000006.json,0.026405349453690045,0.28165381786340415,-2.872320436284633,0.17141460748191173,0.056247759499255354,0.13935345915330732,0.15905061209142948,-3.9803188599661024,0.8583730529090445,0.9719484709805956,0.9235863772918819,0.9967982165201872,373.1419719150745,-5.570885343126263,591.2094558599674,0.9979671814522364,0.023342162647166664,0.9664726268540281,0.1675284176642189,0.6056008376619377,0.9999714660978987,0.6422574550122441,0.9623894924577886
97,pythia_bs_2_temp_2.3000000000000003.json,0.024193397381433286,0.2729127228482983,-2.884427389424884,0.16130378669942197,0.05110655330950552,0.12955003125081938,0.14901859577346976,-4.028108976169197,0.8579125508875073,0.9742177187889091,0.928878443701178,0.9965928867011367,399.0912750672021,-5.754935344714593,548.5961758023466,0.999913341837263,0.007579697202118859,0.9885551418761533,0.1609193249292899,0.605298822271851,0.9999722917237597,0.6349582840541083,0.9593657794518616
98,pythia_topk_40_temp_1.750000000000001.json,0.02311530683458216,0.2684327518560525,-2.897782972795452,0.16369810543695407,0.050375600108543105,0.13075872058613447,0.1491586370346943,-4.190461861107774,0.8566024421092743,0.9705908293243564,0.9193940971147646,0.9962953630692973,410.4912408513194,-5.962418146171105,686.4376898365111,0.9990364152386998,0.014529217809912093,0.9786754973535334,0.18713326535716346,0.665130146525176,0.9999719431142291,0.6288879827889269,0.9576949640167859
99,pythia_topp_0.9_temp_0.7000000000000002.json,0.03168683323995134,0.29721540174337696,-2.8229336597637564,0.17500363886988718,0.06412077210335694,0.14494945238490875,0.1638652480344474,-3.7730166446230933,0.8594949823582101,0.9733902757669116,0.9297853481374129,0.9969387817120027,355.69829536391535,-5.317620335886319,403.1315511376995,0.9959142400849871,0.03223450634235204,0.9566044326228398,0.14049687423885687,0.5160762378288792,0.9999702035305734,0.6579421921847818,0.964451849456869
100,pythia_topp_1.0_temp_2.050000000000001.json,0.021509150464567178,0.26225416601241497,-2.8814914136945844,0.15975034289560902,0.048284948552211354,0.12774746904534148,0.14559352459060093,-4.344842438946267,0.8539169206170137,0.9725970339183503,0.9256007079273838,0.9964102573528557,436.55939435906566,-6.238556225081988,901.1525906442157,0.9986839279917296,0.012788204432625756,0.982107514678628,0.19986697073356138,0.6987718414629421,0.999972435181031,0.6181449255269611,0.9537408617745062
101,mpt_topp_0.9_temp_0.8000000000000003.json,0.02752107583624316,0.2768750904972271,-2.867395308070288,0.16294657240342442,0.05440860041348991,0.13363773324411587,0.15146655800009906,-4.0876742350553465,0.8456754937678397,0.9221091973901001,0.7778468407089609,0.9961321455443312,447.7978192317251,-6.329815139775012,972.0534004212884,0.9941451287177104,0.00769562373946719,0.9909795980045588,0.14437443744374437,0.5007449435679735,0.9999751654679407,0.666542643505729,0.9462527789489061
102,pythia_topp_1.0_temp_1.0500000000000005.json,0.028093119214476034,0.28405888848700883,-2.8646367278271065,0.17282878269350133,0.058455126211397895,0.1412741908165073,0.1600508490054748,-3.9177961593161603,0.8591150089590727,0.973409141605023,0.9269575260185664,0.9967190170574761,366.4434135285375,-5.512797218315928,539.7413880627632,0.9991429235253445,0.017390682654309028,0.9749847097977027,0.1598952563198711,0.5791312927826998,0.9999704999412468,0.6469124657865277,0.9595803095472002
103,blender_topk_50_temp_1.600000000000001.json,0.029249880365938404,0.2851763634254535,-3.143782821291673,0.2139723885206372,0.06506512374062351,0.18565119248714845,0.18555274833078111,-3.871873074280236,0.8788161758549945,0.8022654383771778,0.8912457255018325,0.7781727928796575,119.50900068031868,-3.458897828664882,55.5315106769053,0.9417806377298743,0.26078796035242474,0.6662692590367864,0.1533153430994603,0.5091412076016358,0.9998889493201683,0.4488596128288634,0.778268750302516
104,pythia_bs_4_temp_1.700000000000001.json,0.02935196551145885,0.2847759362299833,-2.8607481829150165,0.16437614549739887,0.05655023405108811,0.13338854102092995,0.15159109636096452,-3.8144078266644525,0.8582448489321974,0.9761975145939692,0.9346607162464395,0.9966831361363551,390.2647040295039,-5.552928547422821,435.67707969156334,0.9999458061654034,0.005669908287847394,0.9916240279810945,0.1366957561713976,0.5243644672950586,0.9999725837148502,0.6506257139907811,0.9664661495802637
105,pythia_topp_0.9_temp_2.050000000000001.json,0.02259898640849682,0.2691194901667671,-2.8928667026196786,0.16417288485542375,0.0491047404270695,0.13126931597889133,0.14983547819037218,-4.235225207581071,0.8558945639697249,0.9731747911391129,0.9293334475520836,0.9960006101575787,416.0792469466645,-6.0526355350694425,779.7329875787767,0.9975700577534643,0.012559358569909203,0.9827173927933399,0.1879776148205326,0.6732910944079336,0.999972381847416,0.627371336824311,0.9550256906357223
106,vicuna_topk_70_temp_1.700000000000001.json,0.019441311818189977,0.24185945875760217,-2.861583644318915,0.1395128971616269,0.04490650253448682,0.1168045674383763,0.12996852685646604,-5.790912898126728,0.8052690621607289,0.9729966451601805,0.9288409438325951,0.9947449756648116,950.4396195856023,-8.878415247701987,7948.3244355354345,1.0,1.2532297621743563e-05,0.9999724226125015,0.4876139648654659,0.8426043846083872,0.9999749404275584,0.6693346711521397,0.8933522703577736
107,vicuna_topp_1.0_temp_1.550000000000001.json,0.019490805827527834,0.24255212870985435,-2.865429129414186,0.14017001796004835,0.045401627869239375,0.11748964047554494,0.13051440913763493,-5.789292995342033,0.8058639397482595,0.9742407077662747,0.931913640994587,0.9950883675194934,947.1480077951392,-8.883797935238666,8055.270242250084,1.0,0.0,1.0,0.4765277035453412,0.840568487222703,0.9999746249051753,0.6738951719087923,0.8915065490306618
108,blender_topk_60_temp_1.3500000000000008.json,0.037009751795181414,0.3004279982948127,-3.1125549339579197,0.22868948056349184,0.07709980633703002,0.20084633866257445,0.20089863265447888,-3.7689696636371957,0.8823179678472584,0.8197674804660372,0.9088313519737394,0.8025087036375643,106.71830365089836,-3.2817523362717327,53.22316533967731,0.9262862703773522,0.3143417943741046,0.602304066184712,0.1541145085163144,0.4795651987846108,0.9998250139022399,0.45912971420732435,0.7987131466431159
109,pythia_topp_1.0_temp_1.3500000000000008.json,0.024401368839077064,0.2707279077125338,-2.8788994844547493,0.1660220862129419,0.05182396053686618,0.1351018748622559,0.15250108975231982,-4.046146170887536,0.8580663222110343,0.9736615836775213,0.9294074739057784,0.996623430199518,383.6510031695929,-5.695711625234314,533.2210048215351,0.9976994147268283,0.019549515411243275,0.9725567539991917,0.16985683467346538,0.6233597375580093,0.9999685455300287,0.63815406615844,0.9580247470201972
110,pythia_topk_60_temp_1.9000000000000012.json,0.021690657816397122,0.26273998215826483,-2.8951598421366276,0.15993644284794248,0.04754663764128457,0.12720209624059495,0.14604347555085762,-4.31565394812452,0.8545148289036416,0.9721524534800656,0.924994056220556,0.9956108771249622,436.68902266709364,-6.241836364458261,914.6046960307699,0.9995439973348836,0.00934605400657587,0.9868468104657987,0.19862024402295791,0.6962030220844634,0.9999743360794617,0.6219180443721687,0.9525243547896226
111,koala_topp_0.9_temp_1.3500000000000008.json,0.02504764838053086,0.270595606352189,-2.9061105317008757,0.1587631428576634,0.05114888830461349,0.12859205285459868,0.14639524913755325,-4.1362485818729136,0.8493578416670492,0.9374662617550604,0.8233581254982002,0.995905125786164,449.6516070672388,-6.298657499955307,895.590696459807,0.995588032848052,0.00585637315476956,0.993656030343449,0.1871056667507911,0.6074475877496882,0.999974314399616,0.6639655808169761,0.9484740409231138
112,vicuna_topk_50_temp_2.0000000000000013.json,0.019546933762152267,0.24185800255033868,-2.8673857298786034,0.14078342200460303,0.045575495776992256,0.1176350507791342,0.13111028359571225,-5.795698604507294,0.806243711459135,0.9711994963478227,0.9228222716583605,0.9950270846277057,938.9208190077039,-8.878092175329087,8153.026570965986,1.0,0.0,1.0,0.4756495307403874,0.8403557733759899,0.9999746520796376,0.6773100584625958,0.8911341924130738
113,vicuna_bs_3_temp_1.4000000000000008.json,0.0192742633085818,0.2411889057461739,-2.867567511503109,0.13845552004751036,0.04455910341998398,0.11634050036083418,0.1289294030704494,-5.804559261383179,0.8078959913913139,0.969204918638281,0.9181813055927956,0.9943359519293409,911.9501124664314,-8.854796295598428,7609.778633047876,1.0,0.0,1.0,0.4558907478153954,0.8326973152554548,0.9999725149126951,0.6754459450861257,0.892883619162924
114,blender_topk_50_temp_2.4.json,0.011189679731084062,0.24785977584897936,-3.1942702899714988,0.17758589865616636,0.04085739923823482,0.1470444062648416,0.14701688206758753,-4.322717105219502,0.865555327676819,0.7324223642612904,0.7409909504291566,0.7286863644299529,198.4018304255416,-4.792285242588774,181.1883249331272,0.9982790299850164,0.02873907077748128,0.9567765353381013,0.1517181565331818,0.5879342766423132,0.9999591219640208,0.44446417619147616,0.7648371977923822
115,blender_topk_40_temp_0.6500000000000001.json,0.058812472391214815,0.3203555536794376,-3.0782201726116494,0.2833175009935751,0.10610841646902266,0.25767265759363434,0.25766423158634744,-3.666487833182654,0.8945617257115358,0.6815824718133735,0.7353010941085025,0.8027415141086329,41.55988950779509,-2.3299431415566083,20.53810871533074,0.6120581785471557,0.6515365722282457,0.26280477069423386,0.1611463133640553,0.4356865787432118,0.9987382197188949,0.4879357146625528,0.7854351814409797
116,pythia_bs_1_temp_1.4500000000000008.json,0.025241957791057788,0.27526971573540954,-2.8844634159533435,0.16956543483481573,0.05373220150490728,0.13666100330414369,0.1560759232043505,-4.089721857187504,0.8576629841494895,0.972477883208953,0.92545070677972,0.9968230543370715,386.57862050377554,-5.750556646763452,668.0512798978158,0.9976677034555342,0.017816907536746692,0.974692768586667,0.17644137163746176,0.6344048970325928,0.9999733389857298,0.631990046787238,0.9568670553664764
117,vicuna_topk_60_temp_2.150000000000001.json,0.019304946702561596,0.24067561880695376,-2.860969684525339,0.13881285849858482,0.04475504835311693,0.11620776180771852,0.12922838908282266,-5.79375725614284,0.8055529303565054,0.9712766732812518,0.923036387011692,0.99503681427969,953.3349230258673,-8.900945469313308,8028.184139576821,1.0,0.0,1.0,0.48065578117059593,0.8425702085357313,0.9999746027475368,0.6722934699070477,0.8936731706714941
118,blender_topk_70_temp_1.650000000000001.json,0.024719757395839006,0.2821270277841346,-3.1431724712222753,0.20896412081286708,0.061163036319481154,0.1799515832010688,0.1800031511902505,-3.942290664913659,0.8778474149340857,0.8177146370565396,0.882343890041458,0.7999904229106098,130.16104888942874,-3.686460164852599,68.65965258050345,0.9597763599974609,0.20038826773585322,0.7369596591262159,0.15698346953244524,0.5320336421068951,0.9999101797421136,0.45589603409021795,0.796038791952204
119,blender_topp_1.0_temp_1.1000000000000005.json,0.04447324015556945,0.3160095845418704,-3.1065652842870457,0.24553606304768016,0.08735305475459654,0.21702922744950018,0.21690672430711821,-3.6799612231627257,0.8864893967617967,0.8171649736484892,0.9076877617923942,0.8279058667211135,90.70469533490258,-2.9978230532506758,43.3384187645447,0.8524818805711656,0.414353022513602,0.5026026673149283,0.14967216821162108,0.45072690249561964,0.9991569042444707,0.46602227238710514,0.7951597570290486
120,koala_topp_0.7_temp_0.7000000000000002.json,0.02908328724168418,0.2807180329793861,-2.844796875973264,0.1615107799838561,0.05623194399592077,0.1344519436428837,0.15067020690771193,-4.069003096802201,0.8448786249380551,0.9210561763107896,0.777641684751761,0.9957622749533108,447.25200141760973,-6.330768274135703,964.4397515167122,0.9919746939758219,0.010447224339597442,0.9875145453461707,0.13295009784735812,0.4617129302093304,0.9999743998647931,0.6693444479562954,0.9475955209267403
121,vicuna_bs_1_temp_2.100000000000001.json,0.019668461082048772,0.24206666246380035,-2.8532826641279616,0.1415914531789731,0.0457964969027332,0.11894394265788814,0.13183480983428117,-5.791143760413588,0.8054452077420298,0.9729717207734001,0.9286507441158214,0.9948014555450432,942.9562787904862,-8.889503590816807,7998.918324088711,1.0,0.0,1.0,0.4818183865084547,0.8396637106990671,0.9999749373816297,0.6712808559139172,0.8920330678958274
122,pythia_topk_70_temp_1.700000000000001.json,0.022756956912283858,0.2681139800306969,-2.8887651556718326,0.16142568561020054,0.049149827101119745,0.12798648557358921,0.14800488813169674,-4.246891058518557,0.854373965569154,0.97363631364438,0.9294411401766075,0.9962109361359017,428.8553965470882,-6.125679050759077,903.7414249347297,0.9984090461177935,0.011441029937588915,0.9834457514098411,0.19686647201389287,0.678170534793689,0.9999716146914419,0.6298352132937712,0.9538701654286805
123,blender_topp_0.8_temp_1.0000000000000004.json,0.05548252818554815,0.31697978777856917,-3.081912749934053,0.2767972898137876,0.10094266053656163,0.2515921235057312,0.2515266693958924,-3.6261383107525553,0.8941538281932861,0.743710424443023,0.8809631199968979,0.8065153969154798,45.832367082929366,-2.381851668962557,23.805338433797925,0.6584444756438408,0.636219721695154,0.2798483136772697,0.16848225623203902,0.4673827425707125,0.9990549343740773,0.48350578742120454,0.795623034385326
124,pythia_bs_2_temp_1.2000000000000006.json,0.032473695815058615,0.2940727644960014,-2.8337354488626034,0.1686196971364718,0.06280653361600215,0.1409087577707319,0.15658374028549432,-3.708649045240903,0.858039785124257,0.9727666430940994,0.9274963745700368,0.996797085704211,370.8149884796574,-5.382184401783786,446.3757570544301,0.9965802404746876,0.02282296895795424,0.9686595067475892,0.13114272278391723,0.48726967504696433,0.999968127461378,0.6580470524922402,0.9663911869596384
125,vicuna_topk_60_temp_1.0500000000000005.json,0.019398063001530155,0.24208214769225833,-2.863454363269653,0.14035462872371052,0.04520625881803987,0.11721805453813389,0.13057190699026433,-5.779499991384442,0.8062423252629374,0.9731705743641519,0.9291201575720106,0.9948670483065511,946.9688799906271,-8.878915876962614,7989.814952122551,1.0,6.719930258016958e-05,0.9998594688371737,0.48043115901766864,0.8417164806691365,0.9999759416422529,0.6699177409580093,0.893575434416219
126,blender_topp_1.0_temp_0.7500000000000002.json,0.05700219236955837,0.31682975834551036,-3.0643419904078177,0.28191596012317977,0.10579135784777222,0.2571111414984329,0.2573415269552459,-3.6315688678401266,0.8954615197583048,0.6947780491986436,0.777026904567171,0.8067541171406197,40.68137022834419,-2.32146257650244,22.69925076999085,0.6005274026368754,0.6551744719177037,0.2561842304694119,0.16322524356550822,0.44920037629350895,0.9984559950405706,0.4832595870316865,0.7827762964672459
127,pythia_bs_1_temp_2.150000000000001.json,0.021324018301447336,0.26227189821978303,-2.897589673379619,0.15887291829035544,0.04694471554901622,0.12487933211946438,0.14387999936236612,-4.369968481436521,0.8541215502307984,0.9707032256776129,0.920489044181227,0.9957979767021531,440.0143813067878,-6.263452928908366,893.4001438864562,0.9992854054215838,0.011206442395068829,0.9837969133604454,0.20256948780533954,0.705802942934835,0.9999733889150715,0.6183806701091105,0.9553868082727125
128,vicuna_bs_3_temp_1.8500000000000012.json,0.01922167377530778,0.24048209128306758,-2.8680962793573825,0.13838269283100751,0.04447662794027943,0.11585732378598806,0.12880312398688976,-5.806878374191467,0.8080508784206215,0.9708254935475402,0.9226763364573574,0.9945407500247917,912.4718346164616,-8.859492381876054,7671.449416044271,1.0,0.0,1.0,0.45689787504659984,0.8332174965809475,0.999973901885306,0.6738706046271181,0.8940690377380005
129,vicuna_bs_1_temp_1.2500000000000007.json,0.019482639304651304,0.24223439110389616,-2.860993269450201,0.14097443780249874,0.045820214639551146,0.11861539846546411,0.13144792540196606,-5.781141231437484,0.8061999983801871,0.9734243842151246,0.930043023299633,0.9947913231735,939.1603635714463,-8.86341666763317,7982.637651788177,1.0,0.00030046176385242323,0.9994408256182085,0.4799136748870355,0.8385880188570771,0.9999750469753403,0.6726255696976113,0.8927481087906387
130,vicuna_topp_0.9_temp_2.100000000000001.json,0.019693397512258338,0.24265909054605686,-2.8660182969603607,0.1411851995815402,0.04576067398248883,0.11821637378081423,0.13142170707482362,-5.776977862528187,0.8059439752885478,0.9734736023489485,0.9297749083533506,0.9949968396900651,947.8171896544194,-8.855055839867005,7928.044758151087,1.0,0.000524512340409942,0.9992380590876413,0.47534627280469766,0.8389500229252637,0.9999745105335374,0.6767755814777586,0.8949382504810371
131,pythia_bs_2_temp_1.0000000000000004.json,0.03512193168497768,0.3050389135393013,-2.806607938003922,0.18711874094329828,0.06912433315390881,0.15718377519944132,0.17430802017742175,-3.7137023320417843,0.8625040319496262,0.9743480982337264,0.9331475597887813,0.9976181411193702,311.5375626942957,-4.980420345249757,321.6560697166423,0.9941217655195856,0.056176588335768406,0.9227156645057365,0.14097104877774022,0.4987208149906654,0.9999676579702832,0.6590926091901524,0.9674206504258579
132,blender_topk_50_temp_2.050000000000001.json,0.016676205983207286,0.2639137412038365,-3.162021478694044,0.19431297964410058,0.05059427891637747,0.16239751599482352,0.16234082357131724,-4.119812989282703,0.872012753106788,0.770073667262492,0.8255569924803092,0.7469859165994239,162.39299486630674,-4.166933023228501,103.15310483479165,0.9862454365402911,0.10606927795662469,0.8515608333085405,0.153993399339934,0.5685277455463791,0.9999544668890431,0.453020191353882,0.7610094050150892
133,koala_topp_0.7_temp_1.0500000000000005.json,0.02896917851556192,0.2826397865730897,-2.8432355599556276,0.16250899600501403,0.05680401690228923,0.13471822190719523,0.15211647653147725,-4.07585185109255,0.8464198448734437,0.9228902686417131,0.7812334000398237,0.9958924353122711,444.63798685559055,-6.317186800559986,971.3963401559988,0.9936276510980381,0.008821246445303809,0.9899020838394358,0.1495839334293487,0.5097154753643304,0.9999734928947174,0.6641697000435932,0.9493652008220046
134,blender_bs_1_temp_2.3000000000000003.json,0.0,0.18747258584902915,-3.199849026236601,0.151210379601809,0.014436894109165772,0.12496094784225817,0.1250513154446443,-5.176780342816829,0.8524869792088717,0.48783896890377404,0.44337610313730236,0.5097385893559166,220.50808870083125,-6.4634290360689,1273.4280787623009,1.0,0.0017253819872334827,0.9971609077518975,0.24120489204288087,0.8176433670667608,0.9999320772224534,0.40200589040298024,0.619035421541933
135,pythia_topp_0.8_temp_0.9500000000000004.json,0.03119453523057966,0.29557494980598625,-2.8312591592032827,0.17623012063276927,0.06349477235777591,0.14455250847325551,0.16373401918425684,-3.797197231787718,0.8596940167203456,0.9738801959561526,0.9274202385198284,0.9970768951103539,357.5425699357207,-5.357749657488495,495.914797038976,0.9993821354663969,0.025945879905523824,0.9625706737740957,0.1443562110039705,0.5299590621510979,0.9999709975026653,0.6551565313954392,0.9658373296074196
136,koala_bs_1_temp_0.7500000000000002.json,0.027413490126385557,0.27513945676750223,-2.8683864900726594,0.16269816195972264,0.054633329011103335,0.13283041562753994,0.15085879907135963,-4.075104313527415,0.846547702749172,0.9257081662050068,0.788861463387298,0.9961000577600782,445.76819756098416,-6.33228461546643,1116.86075418579,0.9941038634846701,0.007176185524685624,0.9919849094816469,0.15754587018587657,0.5295076290003871,0.9999734408750324,0.6676991349739397,0.9470803833870826
137,koala_bs_4_temp_0.7000000000000002.json,0.029039041711526836,0.27579180788305174,-2.8373844732263525,0.1594660597144509,0.05613155378928508,0.13556802817872698,0.1486334748981024,-4.124476733570825,0.8417963082780819,0.9166711889197724,0.7649179784721801,0.9957692916980965,457.13793585087154,-6.444578650132077,1102.691282823944,0.9914127556473459,0.011146501304059158,0.9869142838134457,0.12143739703459637,0.4122618897439132,0.9999753204519619,0.6762794851211603,0.9448020839037183
138,vicuna_bs_4_temp_1.550000000000001.json,0.019187185466170525,0.24043826603688873,-2.8713577001510497,0.13774428175469444,0.04420288202620022,0.11535719116098678,0.12828510503815432,-5.809341650926517,0.8094204065794935,0.973957910714726,0.931958763411273,0.9946440578940398,885.8170744832336,-8.785681282270419,7154.013430295905,1.0,0.00021775193640195264,0.9996023945538827,0.4499340949033392,0.8308252100085352,0.999974351010485,0.6607245339718992,0.895387146674201
139,blender_bs_1_temp_1.0500000000000005.json,0.019821709298830308,0.2419663663569924,-3.154939889907837,0.20459465546920383,0.0458304247054186,0.17576459676099365,0.17579083208040713,-4.358364456402276,0.8737894284104059,0.6891592946283541,0.6191772840360872,0.7293824516180499,113.79836686218768,-4.1204989262849505,122.04447079511158,0.9818876745201746,0.1146426661037592,0.833145857996807,0.19641375495528718,0.6705643602628527,0.9999486573473485,0.4588201947823794,0.7246556971548779
140,vicuna_bs_1_temp_0.9000000000000004.json,0.019578970510486904,0.24273449624886353,-2.8614097962637466,0.1411705092281459,0.04572541941428564,0.11853100146165733,0.13177034760784795,-5.784001725947928,0.8061423193596169,0.9732631803931593,0.9294083555561924,0.9948633179994288,945.0696504730083,-8.874175795413006,8002.811284664082,1.0,0.0007659788934989812,0.998871020158846,0.47845936933509386,0.8398306054709854,0.9999754995645168,0.6740679872896007,0.8919700785075316
141,mpt_bs_1_temp_0.8000000000000003.json,0.027212081257963348,0.2772325901900674,-2.882063261014904,0.16224462457589284,0.05477530691467026,0.13324419863427653,0.15066514137105685,-4.091251467893979,0.846690728215273,0.9266638636507067,0.7918429664882177,0.9960746177451644,447.22340617771414,-6.340958302408806,1031.3124961731357,0.9940699876905769,0.008402196500418395,0.9903266477738909,0.1618547856102476,0.5396877099407585,0.999975147670161,0.666034666309973,0.9428712587975309
142,blender_bs_3_temp_1.5000000000000009.json,0.02885020441971765,0.27762462898755036,-3.1286744071629817,0.22623836641632333,0.06653863001284915,0.19801659666431687,0.19803022108057267,-3.8919422853446917,0.8827884009104214,0.7856189760264309,0.7938932694797041,0.8113143217315028,88.0543828124037,-3.0989658446341974,36.72463915526806,0.9218650419146189,0.3523147729578256,0.5431372863916155,0.15948896631823462,0.5393384323086666,0.9997776322708818,0.4624458577386841,0.7620182418526208
143,vicuna_topk_40_temp_1.9000000000000012.json,0.020075637330366436,0.24465368952567548,-2.8579396159949906,0.14560452679100688,0.047214780755144826,0.12204796959356917,0.13566638667901684,-5.712112379217435,0.8077979394214186,0.9736721806654726,0.9332190489143676,0.9950211132934432,900.7897841946015,-8.72077717779804,7465.968608184365,0.9971877243556756,0.008293144221450577,0.989541787345302,0.46736214605067067,0.8321561818053829,0.9999745442179258,0.6814595853876255,0.894645981796698
144,koala_topk_50_temp_1.3000000000000007.json,0.023736913342881853,0.27119269988513767,-2.9158007604086804,0.15851616521227174,0.05017048525216587,0.12826809389689273,0.14555544427330852,-4.19814619057642,0.8489115427515072,0.9441845580847618,0.8407370100214688,0.9958089681450494,460.6843051233603,-6.433708686570608,995.0206573073476,0.9986732608720005,0.001996339858193832,0.9979429803403651,0.19774929053723456,0.6344691298880173,0.9999748963511779,0.6614520989044874,0.9431015585580904
145,vicuna_bs_4_temp_1.5000000000000009.json,0.019134742488326365,0.24049902778524332,-2.8724554941983884,0.1377944233152684,0.04424236955769971,0.1156075939546291,0.12822314030243198,-5.812993290190229,0.8096004264029807,0.97242443684675,0.9278386766616054,0.9944187832738689,884.8609908119498,-8.772493862014082,7131.051525641737,0.9999325637693153,0.0013051470480334915,0.9981911473730144,0.4497871219769126,0.8310895709926405,0.999973652656666,0.6593930742485012,0.8941589711506465
146,pythia_bs_4_temp_1.750000000000001.json,0.030231974220524708,0.2921052892272741,-2.8452525367001016,0.16613317032701397,0.05905844804094562,0.13545993947542018,0.1544925841643901,-3.8056060453216154,0.858198394816003,0.9757447035363658,0.9334648194888647,0.9965691240373737,388.82701081975745,-5.5499608964199085,400.90228434271376,1.0,0.00503203061190479,0.9922191953355356,0.13953838057288925,0.5312990843964295,0.9999722259675333,0.6520636772106071,0.965199071204734
147,blender_topk_50_temp_0.6500000000000001.json,0.05958523663460932,0.3170198095640945,-3.073295320322614,0.2832860500338892,0.10549744065695452,0.2584662897547726,0.2582794512782587,-3.6726889660458766,0.8945866212816181,0.6703003301903244,0.7082096793929086,0.7984203255443366,41.43116333155426,-2.3533312413050202,21.224251311999943,0.6137368203680101,0.637123952778739,0.2760601389674795,0.16309419655876348,0.4441736122031766,0.9991010718331308,0.4832282889641836,0.7800451804317332
148,mpt_topp_0.9_temp_0.7500000000000002.json,0.0284861109188156,0.27425723358262466,-2.870802261248858,0.15909490271701285,0.05481559230680347,0.13211694958179593,0.14855384769206653,-4.102233645672311,0.8454415525845392,0.9216565219620348,0.775598321411576,0.9960374773026468,448.8259971614907,-6.364284869172762,1031.0144632882964,0.995183986200747,0.0064494332152723235,0.9925001999626755,0.14502363971472074,0.4974447033811685,0.9999756922941647,0.6661863571895148,0.9488946200872889
149,pythia_bs_2_temp_2.2000000000000006.json,0.024599632268780296,0.2761647917422151,-2.885960461261994,0.16390531144057385,0.05257407598369979,0.1308789346590351,0.15004546372072514,-3.994595050572871,0.8582463797801482,0.9746247307663861,0.9297259528585803,0.9969466551391777,394.3194292215336,-5.712642804927644,516.0294559352612,0.9995902718292277,0.010597349621491496,0.9841136203052174,0.1598712243158792,0.5979307815546162,0.9999726347789497,0.641213117895241,0.9621345113798647
150,vicuna_topp_1.0_temp_1.3500000000000008.json,0.019500273838829563,0.2419329167361245,-2.8609581349607938,0.1411342498904542,0.04547563990341301,0.11824599197117669,0.13150661975261732,-5.78091167710826,0.8061937343978691,0.9727322025062785,0.9269435567077238,0.9952943846434056,950.28992723928,-8.874967577704131,8050.60842510267,0.9999811207586574,0.0008532585417510982,0.9989809508791214,0.4768458621458844,0.8410750136886294,0.9999745942667156,0.6706161464383463,0.8939732090833192
151,pythia_bs_2_temp_1.4500000000000008.json,0.030078734557641325,0.2901171936031837,-2.8568664117901026,0.16857704891749192,0.05950394704362537,0.1386807453336991,0.1566837935249022,-3.788766605342796,0.858094024335693,0.9726384926601508,0.9241863333915529,0.9970129731303465,377.60764296220157,-5.515112179845875,631.3520202564308,0.9989928964184001,0.014490868781529182,0.9792612354551216,0.14167936545149065,0.5223160914959751,0.999969378322781,0.655630359758356,0.9660731965754338
152,blender_topp_1.0_temp_1.1500000000000006.json,0.04033043556279478,0.3081587231133563,-3.099237198342302,0.2368547222483457,0.08254363582439933,0.20915747433114118,0.2094669434166364,-3.696733100380831,0.8849038840056899,0.8305347013478764,0.9006886925114681,0.8394369613583667,97.3100162040096,-3.126476846698946,42.92651808829838,0.8900063073743258,0.3637926395210456,0.5499014928836661,0.14928150969529086,0.45363249796435356,0.9981881484299719,0.4678863833148876,0.813409136018001
153,vicuna_topp_1.0_temp_1.8500000000000012.json,0.019614512105851203,0.2424551264190126,-2.85415329042083,0.14070552298996147,0.04539299768728905,0.11768638170851978,0.1310520967962034,-5.7854083420518405,0.8061575743263375,0.9712991990244577,0.9235463699937508,0.9948192491440592,948.0387139403214,-8.879397132359593,8008.802002790916,1.0,0.00048490457069045407,0.9992925541324903,0.4792648339623484,0.8401361321121035,0.9999750049893029,0.6725956168406473,0.8910231414159577
154,vicuna_bs_1_temp_2.2500000000000004.json,0.019644706928826302,0.24270775118219673,-2.861174200961967,0.14224573385108075,0.045637525315768174,0.11878955508714278,0.13190706586208162,-5.78208917797448,0.8056153111562939,0.9739500684368987,0.9312959172168489,0.9949588294855817,940.9110140946663,-8.870083330354863,7959.124230332058,1.0,4.041608861382669e-05,0.9999133539567862,0.48110706743945725,0.8387949260042283,0.9999760200599869,0.6766149766877563,0.8978881483229404
155,mpt_topk_50_temp_0.8500000000000003.json,0.0267251672810241,0.2740740914101132,-2.878083445325882,0.1599256577405211,0.05319512842474265,0.13059627724692469,0.148405537591697,-4.089588022423173,0.8474189668953538,0.9268622754154283,0.7899947973391261,0.9956076259245137,450.6236742467362,-6.353383629750549,1047.6257730116233,0.9973697847388362,0.003378850871851807,0.9959318160400952,0.16541711293585623,0.5558883043302306,0.9999747258986166,0.6635621811948224,0.943908993509376
156,pythia_topk_40_temp_0.7500000000000002.json,0.02971116535429081,0.2913807783352685,-2.8469508401377643,0.17425805317223114,0.06030610110744908,0.1434778312974721,0.16207154231775966,-3.8251896038322983,0.8595196272065501,0.9746237949736402,0.9313022545138154,0.9971527308524252,349.9772271910902,-5.289332061297752,375.79975326857243,0.9976475945120417,0.025925194828554488,0.9628230948255123,0.1463449545036295,0.5366856618030768,0.9999686216782473,0.6533374825645544,0.9647499356262073
157,blender_topp_0.8_temp_1.700000000000001.json,0.0291808313399289,0.28428626786775446,-3.1396721241947168,0.21768951227622235,0.06525183529283693,0.18754876876819276,0.1876618819305556,-3.852281673637803,0.8799553917859025,0.8262863341615838,0.8942317306696796,0.8121890261352159,123.25661013733787,-3.5310270307473273,63.43521028010963,0.9453660242774162,0.2544754428143701,0.6765397199290728,0.15487711213517666,0.514495647312515,0.9999074831395923,0.4541024307240704,0.7816546148307227
158,pythia_bs_2_temp_2.050000000000001.json,0.026072388578780213,0.2812646600631637,-2.879555092904276,0.16763454020577467,0.05521474021323021,0.13445372320242732,0.1549663339349725,-3.947348274305493,0.8585946303092407,0.9739767803838741,0.927537254528057,0.9969302114241109,384.5212633938559,-5.623774367812673,517.5664695601482,0.9998412467612929,0.011550915143028518,0.9824554179383937,0.15965869782458297,0.5894235667541832,0.9999707023461978,0.642820160918102,0.9625146434920465
159,vicuna_topp_1.0_temp_0.9000000000000004.json,0.01948513292232149,0.24152293911239525,-2.8576505365734826,0.14064893042207302,0.04540006648484283,0.11768993868363556,0.13067127846466242,-5.781379602715104,0.8062421747582231,0.97271024938911,0.9278183436697304,0.994821188027013,949.47914983279,-8.884210568046958,7985.592011141068,1.0,0.0004860638032193555,0.9992915212666219,0.4786479250334672,0.840742093012642,0.9999750390320359,0.6721785999610572,0.8963033231105917
160,pythia_bs_2_temp_1.8500000000000012.json,0.026916977039815125,0.28332668224862434,-2.863156338970742,0.16758474355421185,0.0565778272863332,0.13531742521824353,0.15547276013774503,-3.890314281584027,0.8590616316260221,0.9745387823297084,0.9303057765871504,0.9967592495954586,382.3164177361037,-5.583386448952484,491.52635173595075,0.9991441283810665,0.013472382091600992,0.980577265496768,0.149402467232074,0.5635784756888487,0.9999718391943073,0.6450242326708738,0.9619041746202296
161,vicuna_bs_1_temp_1.9000000000000012.json,0.019621119594448483,0.24200034101180717,-2.8591574755364766,0.14140938527071473,0.045486872479007096,0.11864976942172893,0.1317826661517883,-5.786613965321161,0.80572233249047,0.9735219318347073,0.9303683367852245,0.9947766876053475,942.1725863226322,-8.868574526599023,7996.960720332382,1.0,0.0007976912012671384,0.9987577680950027,0.48340347008123863,0.8391307350537536,0.9999747302584753,0.6746565945939215,0.895873533894041
162,vicuna_topk_70_temp_0.9500000000000004.json,0.01945648976831016,0.24143812474967044,-2.8646788661608955,0.13952052935452874,0.04490607089839935,0.11671725414159989,0.12999916090103802,-5.8028275832862315,0.8052664256406451,0.9747957680365141,0.9339301275390454,0.994923620818851,953.557773774104,-8.898406005342506,8046.37325267238,1.0,0.0001496909176357401,0.9997096240189367,0.4860330229560657,0.8433899229562964,0.9999748324463984,0.6671199492945938,0.893502833788285
163,koala_bs_2_temp_0.6000000000000001.json,0.027923666960730696,0.2756346316873555,-2.8525595528807095,0.15596994649549997,0.05456887652063013,0.1308902883556621,0.14501778672328675,-4.603202872620317,0.8386983336929329,0.9219335170676632,0.771901801652366,0.9958297351080334,587.9151563417714,-7.5373814301746,2426.9937134101533,1.0,0.0,1.0,0.24726544764106162,0.5333150708024275,0.9999735966354668,0.6883280275161854,0.938547133742449
164,blender_topk_70_temp_1.9000000000000012.json,0.018368511387791775,0.2664559996530357,-3.1512763702081057,0.1976963219135935,0.05149788820729058,0.16498811578937803,0.1650389887330528,-4.080378686497828,0.8738914799236344,0.7873441681502292,0.8390044118360694,0.7692746492492932,153.52329808108152,-4.049535346384182,97.40960138563294,0.9776586287535708,0.13776791735713162,0.8166959694327913,0.15521177633148192,0.5614660129105083,0.999937400430859,0.4503351621523888,0.7782482548671885
165,vicuna_bs_4_temp_0.8000000000000003.json,0.02008593651758802,0.24566281618484212,-2.868411050411408,0.1390778372038582,0.044771934710606046,0.11633717185153819,0.12950367277236902,-5.825791394304417,0.8060962421621731,0.9732077766541465,0.9286065810824976,0.9951755296968984,936.2264467971376,-8.817840023229632,7742.125086338208,1.0,0.000991751873287361,0.9983883117052422,0.5294239297777982,0.8408786246795701,0.9999727363696318,0.6629221973294963,0.8913101672581238
166,blender_topp_0.9_temp_1.4500000000000008.json,0.03510987405628849,0.3007813028066381,-3.1115180133339875,0.23390030601591288,0.07696054257835497,0.20202014871289242,0.20225708751885113,-3.757374725743143,0.8834025746954228,0.8241896696253527,0.9122679237830973,0.8118116894137837,103.56960052221538,-3.2350306774873308,47.78699616101416,0.9138531062661949,0.3251649342926225,0.5918057201213487,0.1533667921371811,0.4871682960893855,0.9996906862349692,0.45516993063604666,0.7933275129958739
167,koala_topp_0.8_temp_1.3500000000000008.json,0.026091457030800905,0.27289406289389656,-2.898227769351436,0.16079736776076908,0.05283052334065852,0.13115215288621085,0.14884673384115787,-4.097702109503125,0.8493832420848892,0.9334299757249606,0.811395852245436,0.9960195614484125,445.179951443447,-6.283926354322608,952.5419895944175,0.9951009674855179,0.006857432862386952,0.9922390578026312,0.17712350488420806,0.585005490665868,0.9999753036097677,0.6645858684379257,0.9439492200861475
168,koala_topk_40_temp_0.7500000000000002.json,0.027309452685767253,0.2756203646250387,-2.874460556464109,0.15984791324697536,0.0539372629062364,0.1326447374267679,0.14952298545746645,-4.102259648109008,0.8456420459465417,0.9266013184457053,0.789393279618957,0.9960788452553606,453.1290296215674,-6.407323881658927,1014.0796823822432,0.9962580249843613,0.004492179238805501,0.9948345904723058,0.15852216946164172,0.5300022488908879,0.9999749656311256,0.6628800056620925,0.9475824038361857
169,pythia_topp_1.0_temp_0.6500000000000001.json,0.030956217641123718,0.2948746425248425,-2.8328384649538565,0.17372291132422685,0.062193076383672566,0.14392594276703907,0.16173068044493247,-3.784981118892142,0.8594535828114511,0.9733389223787754,0.9296605726799654,0.9969647422821106,357.11895189447773,-5.311926940830575,419.0342431344933,0.9958314887874854,0.03271422023127311,0.9545338678030193,0.14506354257453838,0.5270071784687312,0.9999687350345757,0.655784658445624,0.9649614490762741
170,vicuna_bs_1_temp_1.1500000000000006.json,0.019683176683305534,0.24304205401902074,-2.8628995714780086,0.1427310240635443,0.04653346217348715,0.11967769569478706,0.1328065211700089,-5.7719534470705325,0.8062753052654151,0.9736317008277695,0.9307473615113624,0.9948767914561805,934.1289276896042,-8.84351944616644,7922.721123362514,0.9997570148751649,0.000757872559184937,0.9989488767774675,0.4816631997829429,0.8384686560259079,0.9999757369677863,0.6726925401147716,0.8950657815054686
171,blender_topk_50_temp_0.8500000000000003.json,0.054200063061061274,0.30584125145024166,-3.0699940890014052,0.2780228837092934,0.09772686955906162,0.2523850881290213,0.25254583058886115,-3.6499729401362924,0.8943262841992962,0.6948400650887772,0.7869215559116409,0.7963167880597045,41.25750814804815,-2.3473623061650253,22.15788480513648,0.6124263346763734,0.6421988808259468,0.26974684761677303,0.16719424460431653,0.45651836924507827,0.9976479621951231,0.4758329078973176,0.7932029242080474
172,vicuna_topk_50_temp_2.050000000000001.json,0.019435384617849754,0.24094865446863226,-2.8612563835833975,0.1412278003546399,0.04531384026560298,0.11802131249590342,0.13140384354818535,-5.796199020976294,0.805865641347392,0.9716944544107518,0.9256978342111292,0.994822747243908,945.7266793223737,-8.866446095158404,7913.341292766962,0.9990671104933124,0.001002004008016032,0.998997995991984,0.47634895278665246,0.8406997322684576,0.9999751003686794,0.6714180447833094,0.8920782713969807
173,blender_bs_4_temp_1.2000000000000006.json,0.04176166840883177,0.2987284733213714,-3.1184450688964143,0.24020691143391273,0.08068910292892988,0.2111251891700685,0.21133832928609592,-3.704191144219859,0.8859006831187285,0.804037607250174,0.881793634603729,0.8116762334209848,81.19254867596698,-2.7892437294586423,27.644027875819354,0.8747002154633273,0.46981313087475984,0.42970108673042123,0.14192919779149074,0.4586232060325955,0.999576207093581,0.4564438331013691,0.7986950504314527
174,blender_bs_3_temp_0.9500000000000004.json,0.04747538395232149,0.30275221004686237,-3.0870525630299217,0.2664759263343355,0.09284125341332389,0.2393100631668384,0.23934391519852516,-3.688925145145409,0.8917464955536302,0.7300075632403062,0.784612197309375,0.8257996005906428,46.00951184002655,-2.2923187318548246,16.29453974956373,0.6825646842739269,0.6554285509970211,0.2513934299186865,0.15216006116987385,0.4591725639629831,0.9984577974838341,0.4771836504549206,0.7655247681916977
175,pythia_topp_0.8_temp_2.0000000000000013.json,0.024481728822715276,0.2732063324269939,-2.879509273714914,0.1653056055296251,0.05149846039821879,0.13261916079336009,0.15172209326484176,-4.113880284563573,0.8574729928511656,0.9741211537814882,0.9288673874287412,0.9966698362975417,395.67167008973587,-5.811454617749603,617.5886368244435,0.9994881382522928,0.015020719403395657,0.977253670522274,0.17488676396577754,0.6424680246328754,0.9999728747503552,0.6340564496083585,0.9576795878176221
176,blender_bs_2_temp_1.9000000000000012.json,0.01747486954462202,0.2529464915529163,-3.1456474814720767,0.20814044394105352,0.050547768329119905,0.1781373792624645,0.1782255772970611,-4.2240675391558415,0.8764716804266454,0.7285920420367086,0.6950960774242821,0.7549170007131796,110.98353480620231,-3.8056696059420543,83.84870469545609,0.9708768764749744,0.17252859829902045,0.7607296630588117,0.1784087391092831,0.6308240410863832,0.9999246998038703,0.4542035645467485,0.7227460417377656
177,vicuna_topp_0.9_temp_1.600000000000001.json,0.01940988244540359,0.2414023498380422,-2.8601956682835885,0.1400463968527914,0.04526809201206147,0.11718950606031261,0.13018756839359216,-5.79459863196394,0.805552989184737,0.9732156889238723,0.928458498972278,0.9952602750194336,955.5111011396748,-8.886660423955147,8060.376743217188,1.0,0.0012690456015786683,0.9981105594302988,0.47315332091868406,0.8391521197007481,0.9999738109852364,0.6744655680381703,0.893705824836118
178,pythia_topk_60_temp_1.650000000000001.json,0.022767514196617867,0.26949359909148823,-2.8763236472745217,0.16213360587878933,0.04926288400068553,0.13001940442005522,0.14921009159402346,-4.208660660143606,0.8553782594586183,0.9709935970563812,0.9200966977728376,0.9965016791720189,418.4860463105055,-6.060359232938195,788.6494866007961,0.999132728953862,0.010976155398838823,0.9842633392996581,0.19038642789820923,0.6679806240316919,0.9999728615513307,0.6269690817696059,0.9561395528455655
179,vicuna_bs_3_temp_1.3000000000000007.json,0.019391057187497118,0.2409206250111578,-2.8662777729407103,0.13855789443969346,0.04468178194400723,0.11611091911176516,0.1288734140672168,-5.795441763195581,0.8080449554628742,0.9698638773165408,0.9196661921254315,0.9946263898350671,912.3571736417389,-8.842125918117985,7583.518207892749,0.9999245030756175,0.0008116543348433237,0.9990750038051179,0.4594618438464932,0.8340399621126697,0.9999750922462027,0.674244296992709,0.8939703823270683
180,pythia_topk_40_temp_2.100000000000001.json,0.02179689849170949,0.2635713872984216,-2.906344903853231,0.16015979891112855,0.047919491201314626,0.12715264271368268,0.14546267761972814,-4.311393471184617,0.8545439797556234,0.9742127555321862,0.9305273713075667,0.9959948798697554,434.1730191389625,-6.21606172855688,879.4100205182276,0.9994759079936998,0.00791132904356325,0.9886148337306586,0.197694732444647,0.6949713533601735,0.9999721327382243,0.6209777415634874,0.9539590074208552
181,mpt_bs_2_temp_0.6000000000000001.json,0.026984532561606208,0.2748971276487257,-2.8540160566389203,0.15542656161395005,0.0535628974995036,0.13032877109888638,0.1444179492070844,-4.606211162760167,0.8375750404441046,0.9204116450596834,0.7673963114078093,0.9957774064106072,584.359102081401,-7.54283377234402,2451.810253208775,1.0,0.0,1.0,0.24486100537048086,0.5322787336400496,0.9999739311501115,0.6884424307482515,0.935734284642285
182,pythia_topp_0.7_temp_2.2500000000000004.json,0.024297830605626472,0.27784126138303283,-2.8875248206402353,0.16713773180550945,0.05322510018940655,0.13484204779234055,0.1540225138366073,-4.1074576514039585,0.858032471371557,0.9723312474830391,0.923886821019813,0.9967817990239971,387.53025956688504,-5.775167131362484,582.1145484701234,0.9988366585973961,0.014750722130302825,0.9778029862503382,0.17413423952542773,0.6355312456171986,0.9999722348066992,0.6308286805191117,0.956178105206701
183,vicuna_topp_0.7_temp_1.9500000000000013.json,0.01966434896180611,0.24244230732748684,-2.8633986617138008,0.14234270687384304,0.045697311422628444,0.11957132884920871,0.13281630474530026,-5.761840860447091,0.8071877954001417,0.9625285948492449,0.897249042340759,0.9947061362510214,923.1136003672486,-8.81646972188588,7800.506035848105,0.999950835522019,0.0011660616509535633,0.9984714454193476,0.46109980544312007,0.8331617832063862,0.9999760030386204,0.6789147290354501,0.8934112083006329
184,blender_topk_40_temp_1.1500000000000006.json,0.04084735033631548,0.31267842903673476,-3.095370111460676,0.23729896381881,0.08222214319777713,0.20959846122675735,0.2095561530660845,-3.6879282719147706,0.8843678524475059,0.8151770251375893,0.9127042016184942,0.806447932960491,97.29777568831982,-3.1000284533930795,46.66058484912176,0.8872612218522075,0.3785372258634932,0.5367794937847243,0.14892787524366471,0.45569792185448454,0.9991518222019524,0.46308477757450095,0.8113792319600106
185,blender_topp_0.7_temp_1.750000000000001.json,0.030979006445558628,0.29262851561057907,-3.114058904514045,0.21896136062241212,0.07016996185503196,0.19049332884871,0.19036769948249568,-3.8236766526837624,0.881135005869703,0.8244302053610795,0.9043238127130767,0.8086838724265105,116.07952993984702,-3.3853588644886123,54.2413812278133,0.9340383148945832,0.2850796704954952,0.6398793060992115,0.15158503693859204,0.503111653447224,0.9997415200383486,0.4533119560452645,0.7893555856943
186,pythia_topk_60_temp_1.4500000000000008.json,0.024161976723032427,0.2732780006449842,-2.8800699106438126,0.16757272034469317,0.05252769951916669,0.13378394438249397,0.15440334096874664,-4.102540952170301,0.8576018171821663,0.9735043552000029,0.9287575676603073,0.9962441949901696,392.87283774724597,-5.8170659752363765,701.4738187488781,0.9986184253990954,0.01797877921329365,0.9741998121618255,0.17907675282586358,0.6416159335564247,0.9999743092633441,0.6340711524109085,0.960149154410453
187,vicuna_topk_40_temp_1.0500000000000005.json,0.020147504987038236,0.2452756644706219,-2.8534804999469996,0.145697305565682,0.04714559210668865,0.12225555966045815,0.13580455103544775,-5.7195273188646425,0.8075852457411542,0.9742635737906098,0.934072587109567,0.9945773792887976,898.7977833874639,-8.747118307431382,7470.7363892967505,0.9989781580195088,0.0030605486009319654,0.9956878321037469,0.4656116299397341,0.8321640455786797,0.9999754090227918,0.6815712124049544,0.8980061940359836
188,pythia_topp_0.7_temp_2.2000000000000006.json,0.024826749963140327,0.27495688681088226,-2.891363077029914,0.16673799384453414,0.05236479014312999,0.13375928270228477,0.15270768222804731,-4.093779667345937,0.8577140985366577,0.9737322053789494,0.9294571094592857,0.9962990701437474,389.91446271468294,-5.750310614099036,585.309254782732,0.9984987989774081,0.014483386219767769,0.9789637552236744,0.16899059439542324,0.6307671010738228,0.9999712869853439,0.6327841680250569,0.9593809893455558
189,pythia_topp_0.8_temp_0.6000000000000001.json,0.03232076799101102,0.2955436232863208,-2.8211469110362755,0.17444067500559457,0.06360899515127491,0.14458996175901034,0.16285937737974787,-3.728010007637536,0.8593497554620425,0.973948841251587,0.929084032996712,0.9971170884693314,356.58281827926237,-5.2931552638098545,387.9499399989871,0.9978867847408329,0.02834650860185237,0.9608663753724606,0.1354014004233838,0.49218782464159566,0.9999696534119531,0.6649840083533155,0.9654909382669445
190,pythia_bs_3_temp_0.6500000000000001.json,0.03889808565620343,0.3200064672646341,-2.788671386026906,0.2044075908198288,0.07664292074936517,0.17207863426467576,0.19052976343662326,-3.83885453339808,0.8671053967518892,0.9731770389824956,0.9327283500951415,0.9977730329863294,287.8958104597863,-4.924409627642249,457.4058759271274,0.9907737637231907,0.07786934775014562,0.8927510609197064,0.17830758898589658,0.5317371937639198,0.9999686332049972,0.6626914446214158,0.9636415936172248
191,koala_topk_40_temp_0.9500000000000004.json,0.02696255315090106,0.2753118016410717,-2.895006790070352,0.16050253059970782,0.053293742347396277,0.13157297842888205,0.1486128294066906,-4.132789776416007,0.8471510813446466,0.9283607268007937,0.7948554163424364,0.9959685113840925,449.6027538398542,-6.3656633454223055,1000.175002926546,0.9963484168711774,0.005247487025168248,0.9939817220679216,0.173388781662256,0.57171278345074,0.9999752952483948,0.6665515014696456,0.9448158986687302
192,blender_topk_70_temp_0.8500000000000003.json,0.05631538923355382,0.31280176960416956,-3.079341259771932,0.278947369429565,0.10072196526928412,0.2547197272624898,0.25469023968781923,-3.6528590585521323,0.8945842298692118,0.6992080394465007,0.7877956038472801,0.8046114755544953,41.34987875704261,-2.3383126146175313,20.92447724784543,0.6119853219947834,0.6453078281716657,0.26887339174197655,0.16836295871559634,0.4591631928361896,0.9994953145722827,0.4814973711101469,0.784890807481979
193,blender_bs_2_temp_2.35.json,0.008257923819568242,0.23491843367785883,-3.1589737487938216,0.19367288140139566,0.03692199640174648,0.16336993295239205,0.1633900059753712,-4.462861690349235,0.8695054395882066,0.6534968025760728,0.6040763394043924,0.681037657595078,137.56279304599926,-4.444144768409266,153.12631224607978,0.9906528996080919,0.06679519740628176,0.8994066167348014,0.18559692647239137,0.6711832630278239,0.9999524904396347,0.4444054623614093,0.7195397770783037
194,koala_topp_1.0_temp_1.2000000000000006.json,0.02503187862717289,0.26899686924245814,-2.907299654039448,0.15850114796080927,0.051654665859229267,0.1283224927219921,0.14663321918160474,-4.173269137351928,0.848530878225166,0.9362753929702551,0.818353446909247,0.9957971087916342,457.5771755102104,-6.402612334839881,998.3428272523745,0.9971585280456543,0.004669004306145641,0.9947150076288426,0.19330423842101124,0.6213755764988972,0.9999745067111954,0.655754606058459,0.9431753726526796
195,vicuna_bs_2_temp_2.100000000000001.json,0.019118515366106335,0.23979520898440315,-2.8668843384735094,0.13724438319584342,0.04412244631009836,0.11504777523255236,0.127829737994767,-5.811747258555196,0.8078710094004691,0.9739946286850307,0.9324301623882547,0.9944666792491156,917.1314956750446,-8.854704425849338,7615.633433453862,1.0,0.0,1.0,0.460268588273829,0.8359711587829542,0.9999737495291449,0.6688669268975038,0.8923688314198134
196,pythia_topp_0.8_temp_1.8500000000000012.json,0.02429179914888893,0.27322255860486155,-2.8890406653016267,0.1657253138396917,0.051296792450599295,0.1343324508760551,0.15116575668014148,-4.056682926858356,0.8576732427777651,0.9718929921243421,0.9228078906376606,0.9966849367580337,387.0610104729299,-5.703274179867153,549.7034964735798,0.9987862361975077,0.018851686383619417,0.9736012089942868,0.1703919346645305,0.6223098995695839,0.999971375078381,0.6346696267027654,0.9569797406499395
197,koala_topp_0.7_temp_1.3500000000000008.json,0.0267692174832371,0.27781805502880086,-2.879941288359418,0.16229611981984568,0.05529228969107872,0.13390159984676048,0.1514568999057047,-4.09965170815378,0.8468873036767772,0.9318030245460851,0.8069551920538314,0.9961070254116593,444.0628578837167,-6.291141892347961,1137.6230899389232,0.9944525371541635,0.007046908501721783,0.9920988688024266,0.16415950334288443,0.5510170936700638,0.9999730603728362,0.662137388914286,0.9476306965511165
198,pythia_topk_50_temp_2.2500000000000004.json,0.02113469259168631,0.26316286563455626,-2.9023630402847855,0.15600857789776829,0.04622466755826485,0.12399582680358474,0.14273156027219358,-4.419962494072312,0.8520509082234217,0.9700619926036754,0.9185721390307433,0.9957037351293889,453.6539909263864,-6.395420542984358,1002.197822329378,0.9994436704416407,0.008047891256453726,0.9880245461853148,0.20901039516643524,0.7187165366376014,0.9999738001751757,0.6165794494724226,0.9515246375126089
199,pythia_topk_70_temp_0.9500000000000004.json,0.027898522273600724,0.28732926980491447,-2.864070820127556,0.17301156300614076,0.05808554026463268,0.14056508830358755,0.15987949077306035,-3.8898894741444408,0.8587644730875631,0.9738726592058623,0.9295776102652579,0.9966970630184204,367.7668142877758,-5.477463020917961,566.1095770981735,0.9980099961036062,0.018649053106371365,0.9730315838021039,0.15518346418843135,0.5696709585121602,0.9999687565352492,0.6478028316536026,0.9619021724969268
200,blender_topp_1.0_temp_1.8500000000000012.json,0.0202719078242246,0.2764192557709525,-3.138844737070118,0.19987384102658645,0.05524554100051151,0.16944119534785354,0.16953329616651472,-4.002509799653399,0.8755966241589052,0.8072961549432605,0.8660073634943468,0.7881038111092078,148.79244747425506,-3.9516875462613474,91.88316950788996,0.9734398101495851,0.15476417504892995,0.7915175378029304,0.1559617118679337,0.5463428653542176,0.9998991276195388,0.44440541476130724,0.7861647878064053
201,pythia_topk_40_temp_2.050000000000001.json,0.02188123283238187,0.2676884504373574,-2.890060309895533,0.15989859488418245,0.0481851996096065,0.12745042956457497,0.14584299591968825,-4.290373390088817,0.8545816434409194,0.9706184860268211,0.9200360286321992,0.9963088885457339,430.76343816396064,-6.173219725988927,821.3021605360086,0.9984685658386151,0.010707232390458779,0.9855037679977265,0.19597132127005804,0.6896798391462378,0.9999728641194666,0.6223637223960402,0.955863050086226
202,pythia_topk_60_temp_0.6000000000000001.json,0.03147516820924432,0.29508857248296744,-2.8338319346876086,0.17433031041622757,0.06263391227415249,0.1442310396584826,0.16362892518710745,-3.787792058053141,0.8596313263108591,0.974576794231116,0.9319879836289393,0.9971426700900695,355.04823599656095,-5.309045188534024,424.4323362346037,0.9968632849017397,0.027801067973991404,0.9611001933849801,0.1435098311169128,0.5206953987091402,0.999970106837267,0.6597655634871704,0.9667839242634411
203,pythia_topp_0.8_temp_1.8000000000000012.json,0.025264657000563694,0.27867472003469035,-2.891650134671427,0.17000728860431374,0.05324160938614833,0.13652201891976432,0.1557501829286243,-4.036977498110884,0.8587611999683724,0.9725881242796126,0.9277063170137076,0.996418531140488,375.42280833795706,-5.612796520822818,505.84881444484154,0.9965974027341477,0.021371083052516903,0.9703715673549788,0.17456329265374493,0.6215666327568667,0.999970333729096,0.6339665690590002,0.9580940815483878
204,vicuna_bs_3_temp_1.600000000000001.json,0.01940351685607646,0.2411259476950258,-2.8779226150923596,0.13850644593425848,0.04477123290728521,0.11591832267290254,0.12895869980243668,-5.804905743780499,0.8077508848391937,0.9707323095730089,0.9228751810592084,0.9943037310798087,914.1396965734427,-8.860883169825446,7613.66139936486,1.0,0.0,1.0,0.4590947118136586,0.8338510714928867,0.9999752253114819,0.6733512074233057,0.8959083407072123
205,pythia_topp_0.8_temp_0.8000000000000003.json,0.03189457023450502,0.2972070733564756,-2.83179160397134,0.1746708237306512,0.06299133016865553,0.14549193001742572,0.16258304853230487,-3.7742003362498924,0.8595952661577351,0.9736770896096686,0.9291590273340385,0.9971004204902955,353.92543459756473,-5.288998428882287,436.449011980713,0.9970462050819893,0.026508207954316382,0.9623049153419495,0.14099945396080651,0.5148300274515469,0.9999686843885448,0.6577267778182555,0.9650514617950501
206,koala_topp_0.8_temp_0.8000000000000003.json,0.028758691037129542,0.2735950742039426,-2.863889822322047,0.16134339744484227,0.055769813289676715,0.1347193605836888,0.15057562843195088,-4.0868254071008225,0.8446356793324312,0.9235138053762727,0.7822659178209305,0.9962128104571111,449.3476625156139,-6.3646276287799255,1008.888768701422,0.9938281361088595,0.008540903074150704,0.9903475372277681,0.14227732122405515,0.48881507453199646,0.9999744123471285,0.6685883355791679,0.9471317620570948
207,mpt_topp_0.9_temp_0.7000000000000002.json,0.028484409633741894,0.27676098610224115,-2.8422988174195756,0.1601865429690334,0.05593658232687447,0.13352951917633055,0.14895485382799395,-4.064678437963038,0.8456172808138784,0.9227076484602899,0.7791958983193717,0.9960851476999945,445.2250564163721,-6.3213643887244935,931.2328606844137,0.9946895472394487,0.006941569133717046,0.9919507528229705,0.14145328166819798,0.48746637319638053,0.9999740174514258,0.6685520995983141,0.948254770235362
208,vicuna_bs_2_temp_2.0000000000000013.json,0.019050229720675098,0.23943229107121453,-2.8751754360590764,0.13727328453241933,0.04426204040057247,0.11515014670587856,0.1279954795540888,-5.811119123546776,0.8076652930470889,0.9738341053546042,0.93208466150601,0.9943972642651063,925.4280729302145,-8.874311125852124,7780.602848093501,1.0,0.0,1.0,0.45680033071517157,0.8360652091719859,0.999974949744517,0.6636659336352874,0.8969276763857128
209,blender_topp_0.7_temp_1.1500000000000006.json,0.04429990869516448,0.31332650710487364,-3.0926685592454515,0.24445637229261402,0.08800922327881841,0.2163464694520692,0.21633569510077014,-3.6653915411962537,0.8865911129839673,0.8133689926350938,0.9071028578980326,0.81193667559371,88.42246559960384,-2.9622050330968897,35.73532592252002,0.8740703891441877,0.4145524263837831,0.4916907286670002,0.15002263467632412,0.4493646880333776,0.9994672278841894,0.4692471593707979,0.820343946780261
210,pythia_bs_1_temp_2.2000000000000006.json,0.021096109473004408,0.26125774334604895,-2.8998374095660653,0.15559525307968666,0.04623852689023333,0.12483867735959644,0.14222887058008837,-4.399385896139966,0.8531792996402733,0.9717523757795256,0.922706103500143,0.9959094949619087,448.47366809978644,-6.349734478333046,963.6851523610733,1.0,0.0058110020842769925,0.990839480146039,0.20363140492780155,0.7129532692490721,0.9999729033581958,0.6173852309435307,0.953741073354571
211,pythia_topk_70_temp_2.2000000000000006.json,0.020352330291572532,0.25764553276055646,-2.898704168552865,0.15413680708677963,0.04602034728628391,0.1222354452714518,0.14037773728437972,-4.4742384840825755,0.8514909842807449,0.9718031123814258,0.9238895086825664,0.9958237298504862,464.11880841030705,-6.482003049198026,1075.4102660243193,0.9991689044613589,0.00804522565299454,0.9885261369345956,0.21759856429813246,0.735803409848557,0.9999733051818932,0.6174124670410921,0.9524956528873805
212,blender_topk_60_temp_1.0500000000000005.json,0.04906549357364502,0.3109770562425708,-3.090472866514164,0.25365894278646095,0.0918101261993295,0.22722065242190068,0.2273943161672442,-3.6512943049948774,0.88837715081557,0.7924332195646278,0.8974516997918863,0.8158520599183853,71.79153986051884,-2.727932823117745,31.11820454578069,0.7989124031434448,0.5036945010166058,0.40548777120096535,0.15859121569435147,0.45942571785268416,0.9993030903692952,0.47562215311493805,0.8085313191943483
213,vicuna_topp_0.8_temp_1.4000000000000008.json,0.019399600183975515,0.24206561680680103,-2.8624763736027274,0.14123417753656214,0.045899576065053044,0.11870388411151753,0.1315142126066728,-5.792006066423618,0.8064273510404484,0.9726155014235883,0.9274371748496322,0.9948675130197184,937.3131255137934,-8.868934167669263,8047.608882426752,1.0,0.0,1.0,0.47052139037433155,0.8386810081582425,0.999975548538273,0.6744654584743217,0.8937186595156997
214,blender_topp_0.7_temp_1.2000000000000006.json,0.04282740979788846,0.30927001162940987,-3.098517097906025,0.241418402463115,0.08368100845058016,0.21284385437438325,0.21287939573000886,-3.657759412496028,0.8862428306219334,0.817896383543283,0.9191829116954817,0.8144439330293268,88.72024672881115,-2.9628198541547657,44.50417145460658,0.8718392231179071,0.42128050013605156,0.4869025239814004,0.14863091197103417,0.44499217898279375,0.9993783106545886,0.46851633308466545,0.8088441635791132
215,blender_topk_70_temp_0.6000000000000001.json,0.0593164984268236,0.3191956038418901,-3.081685193674359,0.28185607458218087,0.10537183346952723,0.2579484497196093,0.25797450878607575,-3.686887955976154,0.8947526858540957,0.6752338015178161,0.7020379406492425,0.8023242187337601,42.513596368062636,-2.3588145333308135,19.621139143087987,0.6283429564687313,0.6339874041054833,0.27538972745071383,0.15534188034188035,0.4292286459132035,0.9993776160036634,0.487786628290981,0.7784506425302091
216,pythia_bs_1_temp_2.100000000000001.json,0.020976972644160655,0.2641956541017177,-2.907141190134213,0.15685399072379785,0.04635847873365461,0.12426670517853383,0.14279081972701213,-4.361996268222709,0.8534772602135767,0.9718338518217715,0.9230267392714762,0.9959364977771629,450.09542490944887,-6.348319146438499,1150.235941021882,0.999875175647237,0.008133600193419544,0.9883115671462642,0.19848859015541157,0.7024726158270115,0.9999719065033601,0.6186492061149143,0.9513745897623126
217,vicuna_topk_70_temp_0.7500000000000002.json,0.01949324641006296,0.24110903538221448,-2.8591450077737264,0.14007384389696176,0.04495263131845379,0.11739778136828607,0.13035545942149765,-5.8003796933887,0.8052023468251697,0.9729571052225973,0.9280806542644818,0.995060431813907,959.231368254369,-8.90024147778483,8080.5301314366225,1.0,0.0,1.0,0.4878972097891197,0.8433123049944202,0.9999747201053795,0.6694123233726363,0.8906659357947763
218,pythia_topk_50_temp_2.0000000000000013.json,0.022259385406511296,0.26658955217169317,-2.8964288971706003,0.1599059007051971,0.048020410375999474,0.12828122752026488,0.14670626893571498,-4.317943481022944,0.8543890352717383,0.9713920316597429,0.9220536190928715,0.9962606219824903,430.62678375473354,-6.179588858691449,848.9065846532839,0.9988811348371918,0.012449281900265839,0.9819683281015729,0.2020460358056266,0.6969904911283208,0.9999723476255107,0.6249535523937317,0.9560376139197178
219,pythia_topp_1.0_temp_0.6000000000000001.json,0.030913888342662448,0.2943796505069373,-2.8279528899159363,0.1724538583988282,0.062062783333196314,0.1423174882578304,0.1612651264441306,-3.7731284714175133,0.8589116750594848,0.9739819482978626,0.9297957659335896,0.9970992553329658,357.73123947404923,-5.3386747477887315,369.08759083725766,0.9973273724128341,0.02294470746431655,0.9684078554962714,0.14121474177644872,0.5175691838165546,0.9999703598882488,0.658821767550671,0.966124635734754
220,pythia_bs_4_temp_0.6500000000000001.json,0.04008751529556277,0.32513964921570754,-2.7869456350086685,0.2072354371468977,0.07904374408645519,0.17523503464179285,0.1930980532235388,-3.834843392840368,0.8673071083659399,0.9724288157832566,0.9319171976578459,0.997808636608487,277.2446870768151,-4.85379308452847,410.1972982125702,0.9892912484375543,0.08639784664900328,0.8810419722944625,0.17941416857813283,0.5336438222631393,0.9999669301127623,0.6612288898122095,0.9632370108757206
221,vicuna_bs_2_temp_0.7000000000000002.json,0.019707383213256317,0.24401254401994898,-2.871933620594785,0.1366846596247541,0.04400419824657725,0.11409631713191273,0.12689907684942636,-5.852595843867453,0.806578473242108,0.9753662224212007,0.9348539212270208,0.9953200424123623,940.2124972180927,-8.82197032811406,7730.485087742394,1.0,0.0012754532545382461,0.9981918402729123,0.538713567381857,0.8432007077503317,0.9999708160011467,0.6538534916952282,0.8930005409002663
222,pythia_topp_1.0_temp_1.2500000000000007.json,0.026675297993596407,0.28482313173129387,-2.8715274146420207,0.16889895541463942,0.055921803143118134,0.13680576811939302,0.15643734152698174,-4.004494553099653,0.8589286525884946,0.9739312329353116,0.9293741850128581,0.9965740700284083,377.67451622194955,-5.640665275334262,513.550792168288,0.9986237994060044,0.015018656450616442,0.9778176180198442,0.16885430896240422,0.6110516430028478,0.9999711686719157,0.6393095625635379,0.9586818715284965
223,vicuna_topk_50_temp_1.8500000000000012.json,0.01949559806742741,0.24120642875640053,-2.8656890424554478,0.14091254119921504,0.04559733042383625,0.1178496862685465,0.13108595990391397,-5.793088359202077,0.8059558922159887,0.9706529231205631,0.9215377526198428,0.9948439772477847,935.8936616538548,-8.859250935321885,7874.47106679561,1.0,0.000420244780651567,0.9993538936916522,0.476405143123626,0.8410283196693389,0.9999748780756054,0.6793600052356242,0.8916507133008363
224,blender_topp_0.7_temp_2.100000000000001.json,0.023063236398836492,0.2775312123796154,-3.149677827984154,0.20400406313002262,0.05882806512622508,0.1718322907498361,0.1718119852190465,-3.9475145055679137,0.876557954447064,0.8137638567206428,0.8685553573012874,0.7952532071699197,144.7334692107498,-3.8272809821444578,78.03135983572342,0.9764747734679161,0.16905903743861975,0.768254599610875,0.14783157009738668,0.5321620444315377,0.9998644048083044,0.4510635900981202,0.7831562705052679
225,koala_bs_1_temp_0.6000000000000001.json,0.028197399633895313,0.27642254840745895,-2.860245205118565,0.1597745018035191,0.055168686545169515,0.13323837923300785,0.14895918185974508,-4.085997129728894,0.8456365258278016,0.9213135881542253,0.7745690959565402,0.996015949156098,446.43694985609875,-6.3336687452233855,946.1177770397121,0.9952163512085358,0.006718682736323203,0.9922699610299844,0.14582291645832918,0.49750005101936695,0.999974062543116,0.6695542514234603,0.9499609998403069
226,pythia_topk_60_temp_2.150000000000001.json,0.021009922931467515,0.26238030862468525,-2.8885252186673918,0.15592878909274205,0.04689944754327789,0.1245162053670193,0.142353575108381,-4.422524194679184,0.8524796812233323,0.9703503266709145,0.9196656502976993,0.9959135696381509,449.45342873473743,-6.395755040260779,1029.8069509792927,0.9988139268347849,0.009657773125212793,0.9868828027954832,0.214075574064876,0.7229492872166394,0.9999716994399298,0.618272761842292,0.9516635757305459
227,vicuna_bs_4_temp_1.600000000000001.json,0.019225432031652508,0.24004205150657446,-2.8689820717475216,0.1375560626166804,0.04411498123730474,0.11485764635497867,0.1276946438942838,-5.8163506511695875,0.8093268794860534,0.9745544879019407,0.9339417414162318,0.9945577809471405,894.6993890175579,-8.811745930740454,7320.314508514137,1.0,0.0,1.0,0.4537128333223778,0.8307609596559217,0.999974781442023,0.6601153589441685,0.8921441802034576
228,pythia_topp_0.7_temp_1.8000000000000012.json,0.027056365765596144,0.2839341271837086,-2.871626030108733,0.17365397234462004,0.05734328108999737,0.14107955067466116,0.1601188136274918,-3.9758397813789355,0.8595209604872014,0.9741134157474023,0.928752054488109,0.9966940848765249,359.4557619148303,-5.473103974845156,488.2074976943185,0.9995297884082115,0.022063931981196074,0.9672168485687798,0.16366293229420362,0.6005303061689522,0.9999710553753113,0.6409166472439537,0.9608066744415579
229,blender_topp_0.8_temp_0.6500000000000001.json,0.05837636136084069,0.3137611130156386,-3.06613724097938,0.27758708819129396,0.10354901610746663,0.25432353669659624,0.25445098695797164,-3.664113602084005,0.8947850509970365,0.6980827847214698,0.7571831042629176,0.816571396063433,42.010595436100665,-2.3356456726852697,19.725247419588985,0.6224473959710402,0.647127790502497,0.2661964208884123,0.15974806756369883,0.4388006782796362,0.998256101696668,0.4882660806477667,0.7818667881553787
230,blender_topp_1.0_temp_0.8500000000000003.json,0.06155537306907085,0.318136723573712,-3.0553699059333495,0.28371807630670676,0.10618931472817622,0.25907319257431294,0.25890768985963364,-3.607373413915386,0.8955368998055467,0.7032835447403145,0.8001407836721834,0.8071981765712912,41.034866406370625,-2.3291434011035315,21.198660292721847,0.6067598974847173,0.6485090111903224,0.26437325003846507,0.16876574307304787,0.45878886562766535,0.9988487218329328,0.4782603002621798,0.79199496328687
231,mpt_topk_50_temp_0.8000000000000003.json,0.026418027989380647,0.27393084407641144,-2.8699578393198446,0.16002862853640304,0.052928910370661816,0.13260081520251799,0.14929195983869484,-4.097333263538643,0.8464018108252294,0.9290343606805246,0.7973099821727461,0.9959409619739394,450.6318486599972,-6.364296346912575,1014.7469410217409,0.9960011565531599,0.006090665088172961,0.9927427296188718,0.16179793253754024,0.5396715291237376,0.9999746145729073,0.6667339323398346,0.9467898393535095
232,blender_bs_1_temp_1.3500000000000008.json,0.009026829847545477,0.22364499879058305,-3.158980093284217,0.18590111410191235,0.033070662372211,0.15698694533880198,0.15713788867649475,-4.636900692760109,0.8666004733833855,0.629311381459906,0.5447608440437965,0.6719749851087502,144.0794263333253,-4.877302567916044,286.9473082942526,0.996802656728558,0.035030306154760646,0.9461716202387658,0.21513194474145675,0.7284099539829335,0.9999538472515787,0.4496230880817574,0.7022308029546095
233,koala_topp_0.9_temp_0.6000000000000001.json,0.028856228008727423,0.2795794375284573,-2.848390722143387,0.16218240473048723,0.056090257702221716,0.1345164962759236,0.15091166739655323,-4.060836948469311,0.8454552765241367,0.9216182728908914,0.777374224140381,0.9962078467877451,449.0527021003032,-6.347535452611061,1021.7118422097376,0.9930092301590062,0.009483336066875804,0.9890461349588248,0.13701767185473412,0.47488933934555083,0.9999738834305613,0.6681857487869883,0.950306795686782
234,mpt_bs_4_temp_0.6000000000000001.json,0.028260987957812494,0.2760333211104097,-2.851388841449378,0.1556026565646439,0.054952007383586216,0.13079031955296933,0.14520673924855254,-4.606685486967435,0.838015344195471,0.9206302240703214,0.7679778284840876,0.9958172248814531,589.7126810306916,-7.575050767006928,2547.351766502712,1.0,0.0,1.0,0.24472973808395326,0.5255948999558164,0.999974014405497,0.6898902763196366,0.9369237588154887
235,blender_topp_1.0_temp_1.3000000000000007.json,0.03929004609237168,0.3069263225932048,-3.1134693135240514,0.23692942949531665,0.08271152403364965,0.2081323725738796,0.20819165532911313,-3.728573135001387,0.8839818189043798,0.8245915877991072,0.9101726134181964,0.818014790234745,95.98301809854262,-3.102110022903727,40.283280968742496,0.9035678637680795,0.36657300901346973,0.5416380995673047,0.15396928401470905,0.4766017090925532,0.9998030906210921,0.4667669687278285,0.7945744462664946
236,vicuna_topk_60_temp_1.9500000000000013.json,0.01936446612848387,0.2403965126353307,-2.8596060689322216,0.1398614335646267,0.04502674570338841,0.1169651306979559,0.13012560468907175,-5.77959428497689,0.8059719563844447,0.9718076285401982,0.9254097493009862,0.9946603153296606,948.6700472420094,-8.883246890113083,8033.046418401716,1.0,0.000742953868524896,0.9988474491213979,0.482905605371262,0.8415085817524842,0.9999755490757898,0.6737308920863158,0.8933804703424713
237,koala_topk_70_temp_1.2500000000000007.json,0.024161789699234822,0.26807131474695023,-2.910494918694238,0.1575557287836044,0.04976518938342912,0.12756137514879434,0.14562482595995485,-4.1748968618427345,0.8490457013995949,0.9401101780392073,0.828585084430497,0.9958982851080044,459.14211200917845,-6.424988664904392,1003.6547021491554,0.9983072200776629,0.002255582574467166,0.9973642074323716,0.19638182315476888,0.6305491352514545,0.9999735893491275,0.6580822164853494,0.9460104236114241
238,pythia_topk_60_temp_1.1000000000000005.json,0.027707025335120018,0.2843047110665497,-2.871313427039282,0.17178715452889942,0.05727237910873304,0.13944731859228632,0.15855976891068474,-3.9436842234196785,0.8584391460390034,0.9711061310177415,0.9219278284277654,0.996504365920065,369.3829651910227,-5.512670779984065,489.8995104682641,0.9976802479683577,0.024304642070437234,0.9659837403352666,0.16150026032280027,0.5911524315488353,0.9999697554207039,0.6457399045059342,0.9590013187848972
239,blender_topk_70_temp_1.8500000000000012.json,0.017265740509331752,0.26532018697788984,-3.1664141706808775,0.1972154715631821,0.051483805209518785,0.1656445789641292,0.16564547218264236,-4.052277398013877,0.8739574140680577,0.8032925213503488,0.8609770767000269,0.7803249122682359,155.021938763154,-4.103711650383122,103.93575673924629,0.9851933128980291,0.11896171998420903,0.8317173555834982,0.15722027197437033,0.5577744063790001,0.9998868138852244,0.4510534668494322,0.7905637339421946
240,vicuna_topk_40_temp_1.4000000000000008.json,0.020065055354365067,0.24521298596521918,-2.857944496050626,0.1460852120985474,0.04710238268601465,0.122440230534918,0.1363338878302228,-5.707990202970638,0.8080176751694842,0.9733442815787504,0.9343030356879267,0.9946183922415028,899.2311898480018,-8.710550153752795,7493.475082207251,0.9959675411206365,0.008871495286997608,0.9894623863135192,0.4668988748596439,0.8315940057690955,0.9999741770342022,0.6802786280343194,0.898208440973877
241,vicuna_topk_50_temp_1.2500000000000007.json,0.019499054312968386,0.2418099609038133,-2.869004870225528,0.14050552980014375,0.04513962856579344,0.11766004547936362,0.13061917385506283,-5.792382943606329,0.8061275323908889,0.970912047222881,0.9228638162575606,0.9945775938177396,942.1747793847327,-8.87211335551108,8029.829660610555,1.0,0.00011975372147237172,0.9997497755234742,0.47711228521955334,0.8409008354522339,0.9999750830486924,0.6770783321024898,0.8957227225618843
242,pythia_topp_0.8_temp_0.9000000000000004.json,0.030757836262965126,0.28959903412421606,-2.841284439117015,0.17331520255459806,0.06174594204143688,0.14219993083969315,0.1608003526824927,-3.7832686397021185,0.858878127080883,0.9732998559648441,0.9269443337748208,0.9970532015473665,359.0749843607388,-5.344409480155461,442.2040014282481,0.9981796540571175,0.024961624662479417,0.9635161849106011,0.14120351697991448,0.5208479110928175,0.9999708369643033,0.657872434518858,0.9644925275552488
243,blender_topk_60_temp_1.1500000000000006.json,0.043098057270454376,0.3086754001637312,-3.101060356907472,0.23885267621014175,0.08527164283451175,0.21151328199126918,0.21117570051916507,-3.69639222404522,0.8849534868955135,0.8104888393328704,0.9022323965982724,0.8090936395807196,94.68293022519475,-3.0813144417105236,45.63399129331143,0.8803841968105144,0.38398849608943003,0.5286923683500594,0.15433617432563043,0.4616338908288917,0.9991882040887653,0.46841094674232725,0.7997716080466424
244,blender_topp_0.9_temp_1.550000000000001.json,0.03373917414653364,0.2938148892855977,-3.1354942988298222,0.22424673357721825,0.07028956024275979,0.1942750695868549,0.19399371119723713,-3.8026263159597087,0.8815775371505645,0.8170854110408431,0.9019992639764377,0.804258656672287,112.39448446352729,-3.3508295578794094,54.2826621741233,0.9209026254961643,0.3036350100056053,0.6237343601556785,0.1555192606461379,0.5066168844638042,0.9997941421602436,0.45881524023586856,0.798174171556881
245,pythia_bs_3_temp_1.1500000000000006.json,0.032165080159666695,0.292101903761688,-2.8195915206639706,0.16685397393370985,0.06167671368688443,0.13957315340176113,0.15517195324929606,-3.6813167505608293,0.8579490208076331,0.975277079634653,0.9327524301501734,0.9965761033948772,377.4581765462832,-5.450468818633482,507.24022084637187,0.9993020474919146,0.010916454296077323,0.9835549245256546,0.1284373488147073,0.467746709552657,0.9999678942985191,0.6603831057707389,0.9674096176314927
246,pythia_topk_60_temp_1.0500000000000005.json,0.028565038508734545,0.28738027970700264,-2.860859188861503,0.17357325826494402,0.0587439169554346,0.14151400227245436,0.1611918649324206,-3.9199382389236788,0.8586421804222649,0.9718244612385019,0.9242627273434083,0.9967444026040171,364.47144118170274,-5.470142258319588,509.05927970698826,0.9970489047109334,0.02222245963868936,0.9671353150633535,0.16160268461802818,0.5861684788215148,0.9999696814225527,0.6464594799375725,0.9599055340681562
247,pythia_topk_40_temp_1.8500000000000012.json,0.02260198548277797,0.2668181053157949,-2.8889150104685153,0.16132321251550624,0.04848627898970834,0.12840044456289745,0.14743884136877888,-4.228810984768227,0.8554964641292014,0.9730551489622964,0.9270331763665984,0.9960698800717661,417.23628473883673,-6.0288485574824495,745.9155550152718,0.999315352825235,0.01068540571470965,0.9848841673011762,0.18722966406890112,0.6698327603286521,0.999972918946184,0.6292719945968511,0.9577164077918551
248,mpt_bs_1_temp_0.7000000000000002.json,0.028492461095370947,0.2771634086309631,-2.8539145170806166,0.160963222747385,0.055037659617853646,0.13273550903813197,0.14940337484592037,-4.0911185975543,0.8458373215728867,0.924219033693286,0.7834479480277036,0.9960424362538095,451.381253842108,-6.389309896365034,1148.1531931864938,0.9950929406635225,0.006090110596324343,0.9931051060711105,0.1507172253965717,0.5155332681017613,0.999974821277993,0.6651292053874366,0.9466788959661443
249,vicuna_topk_40_temp_2.2500000000000004.json,0.020068366864206644,0.2438120631191196,-2.85660722439657,0.14540138807266256,0.0469112590794747,0.12164044803538128,0.13507817812991513,-5.715688580262637,0.8079703310448564,0.9730670643447863,0.93153286983846,0.9947800704974211,893.0831121124644,-8.708517348167272,7187.321747837528,0.9975218294650564,0.00702644687762374,0.9912225764313987,0.4656328392246294,0.8325165686549053,0.9999752560693898,0.6815518486446035,0.8961742779460244
250,vicuna_topp_0.9_temp_1.1500000000000006.json,0.01948423597716831,0.2415877097759816,-2.8638084486634554,0.14069821344848138,0.04550907983124721,0.11812033991337005,0.13087010791596332,-5.79526598897869,0.8057488633062175,0.9731404701682531,0.9285233986469729,0.9951160427085861,950.2787911479978,-8.862833460229638,7903.166268710564,1.0,0.0,1.0,0.47121198648408325,0.8387896148774611,0.9999762080117075,0.678565363980128,0.8930502395278108
251,vicuna_bs_3_temp_0.7500000000000002.json,0.019977801140535056,0.24402170906943485,-2.8652532605943315,0.13697285291208888,0.044182940342210666,0.11494346878269293,0.12717884339650315,-5.844842453996739,0.805712366629698,0.9713310792109546,0.9227528785819534,0.9952576556401644,950.3919362992465,-8.84760741889797,7819.510825659644,1.0,0.0006869203978190139,0.9988805558682208,0.5389482371280546,0.8416854354354354,0.9999716148706141,0.6639640693196314,0.8888639041366343
252,vicuna_topk_60_temp_1.5000000000000009.json,0.019442677453088433,0.241253414617467,-2.8629532575846195,0.141509003482812,0.0451825228642493,0.11758136840101319,0.13102183982373916,-5.774461516875303,0.8064909631121374,0.9719887094997347,0.9257858146825046,0.9948476888015418,941.9631287470086,-8.854094575453107,7898.654014283061,0.9997983097697941,0.0018579703103214604,0.9976612943054326,0.48096161130049236,0.8411074398997379,0.9999751520300199,0.6701378226280212,0.8949460460093313
253,vicuna_topp_0.9_temp_0.7000000000000002.json,0.019411404056125337,0.2410780610240594,-2.861497504080465,0.14020174526349016,0.04513831609277045,0.11747362468213099,0.1304884635105821,-5.793530304111794,0.805685024760768,0.9721893946495112,0.9265366804859282,0.9946750598345586,960.3839207943471,-8.901951361678362,8058.743081885717,1.0,0.0,1.0,0.4753828713685568,0.839353504125844,0.9999741073959099,0.6727200706521113,0.895341252613223
254,koala_bs_1_temp_1.2000000000000006.json,0.024420350906287358,0.27242989054009115,-2.9080613591150195,0.15924330057071806,0.05073453847604513,0.12904986238272942,0.1469155785151781,-4.146353361124027,0.8491292328299406,0.939356746522429,0.8277412582945778,0.9957893932152367,457.98191448414235,-6.392104680213507,1010.7394564939468,0.9971234466194935,0.0033398652421993847,0.9963139277866278,0.19167446941323346,0.6175546094775792,0.9999752870064699,0.6586214237377973,0.944514048160735
255,blender_topk_60_temp_2.050000000000001.json,0.01611862282820788,0.25785339150715403,-3.153305166947818,0.18886141803655368,0.048110489588210806,0.1590802644864058,0.15896856162232648,-4.147399260906991,0.870952788120759,0.77929019733382,0.8078931843109984,0.7681503677527809,171.60623624364618,-4.335870744933299,116.77663000393963,0.9916754355026807,0.07318860580954123,0.8963962323982818,0.153937985996838,0.5752292048674779,0.99995596178309,0.45087914239010496,0.7747547690255496
256,pythia_topk_60_temp_1.1500000000000006.json,0.02671823762448348,0.2833742009389431,-2.8598464341584093,0.17221220551506297,0.05666596261991981,0.13993360719747217,0.1594226349097388,-3.9598723155463147,0.858589563436642,0.9719877432752958,0.9248453823458261,0.9967432482567483,368.3895284011772,-5.519180939832262,505.0046532357516,0.9969688476207257,0.02338575522223932,0.9683690234501605,0.16735658179027926,0.599155074703761,0.9999713169071144,0.6444874570699397,0.9599645570114643
257,vicuna_topp_0.8_temp_1.4500000000000008.json,0.019439672453550372,0.2428019350134402,-2.8712986636018467,0.14134947553821353,0.046102032903327615,0.11839436511136008,0.13140489372808384,-5.787675943068846,0.8069099921262813,0.9735504993673845,0.9300431463417702,0.9949794941411946,934.1972564573838,-8.84483869748624,7813.081840422958,1.0,9.039452752593314e-05,0.9998149525726331,0.4684986892966633,0.8375363504180298,0.9999748796881559,0.6695818639470484,0.8931020618097218
258,vicuna_bs_4_temp_0.9000000000000004.json,0.02035861287204896,0.24556809723986162,-2.8634622388468953,0.14355336161594182,0.046095889285064834,0.120042874859881,0.13362002162006809,-5.753905816403085,0.8069607969037517,0.9735200957264407,0.9302328471852586,0.9949349046111824,919.5553960827858,-8.731414638002025,7718.949127788287,0.9998142155337375,0.0013677627493836515,0.9976364735586847,0.49456836448706365,0.8367042086544161,0.999974029814313,0.6621809498162451,0.8944852036724468
259,vicuna_topp_0.8_temp_1.650000000000001.json,0.019677403891170932,0.24183966566747622,-2.8625783051899774,0.14239114706335698,0.0458217667630407,0.11899678665414298,0.13229999632974015,-5.781028438904482,0.8070432060586665,0.9733388475945889,0.929983672803328,0.9946928889096859,924.6944507656359,-8.828566693107303,7850.366049223306,1.0,0.0005322661472585428,0.9990773155495067,0.4709011334305914,0.8375691622471704,0.9999754851710103,0.677234713129983,0.8914282813067277
260,vicuna_topp_1.0_temp_1.9000000000000012.json,0.01953343853010443,0.24221021624851255,-2.86128156821809,0.1406055035749273,0.04558640057338218,0.11770631297374942,0.13088364199193303,-5.782891022179552,0.8065330660892632,0.9724848023742636,0.9267793265440661,0.9949964546488378,941.079248015469,-8.85177885355171,7874.309678226653,1.0,0.0,1.0,0.4772727272727273,0.8397474031025488,0.9999752831244039,0.6734881201882161,0.8947178158602996
261,vicuna_bs_1_temp_0.9500000000000004.json,0.019651268295452492,0.24264634098885024,-2.8613229785749095,0.14138265745837147,0.04571433384875581,0.11862491963493171,0.1317039514891944,-5.77942362887587,0.806106523366156,0.9739140421046558,0.9320824560074146,0.9945176591376265,937.5588442751496,-8.867828880148345,8000.209144772939,1.0,0.0,1.0,0.47910047545010026,0.8384776745579862,0.9999752439453989,0.6773027162513656,0.8922051752848412
262,pythia_topk_40_temp_2.4.json,0.020806879267844348,0.2581365108532106,-2.881819361436343,0.15659180906738707,0.04606292281560867,0.12383616461721109,0.1426717032388103,-4.412483148441047,0.8532399034093998,0.9705408911882999,0.9202888915552943,0.9955683044775694,452.2915918417413,-6.39613975101292,1032.7313674552572,0.9994550906150746,0.0061332421252050665,0.9910308504015992,0.20210345727818596,0.7145815915482253,0.9999722882000383,0.6136587521057568,0.956920673686242
263,vicuna_topk_50_temp_2.100000000000001.json,0.019569207442259044,0.2419966769667846,-2.866241837969285,0.14176503804498866,0.0459197980991551,0.11877015255355575,0.13189702446048612,-5.788711815893292,0.8070388586822158,0.9715453896010616,0.9238643343603558,0.9950300884509612,928.7041844423729,-8.822384115153348,7889.86641380257,1.0,0.0013316490318744868,0.9981547474767773,0.47426053281698605,0.8399608494753374,0.9999749158212321,0.6754430892293104,0.8949695373540054
264,pythia_topp_0.8_temp_1.9500000000000013.json,0.024166141884770863,0.27664563293525907,-2.894889497685289,0.16853675568457188,0.053000003803208934,0.13486391199662962,0.15473562250408912,-4.093209369149141,0.8570172072412494,0.9715555079798947,0.9215811038346817,0.9966084206988195,390.4112548050058,-5.785789746852143,585.711715093438,0.9991348381251669,0.015262056733798992,0.9772955206708762,0.1768575243480993,0.6377328259563388,0.9999725577348698,0.6369285225002226,0.9549639467933851
265,pythia_bs_4_temp_0.9500000000000004.json,0.040974367728283244,0.32363250548946537,-2.7929644704103946,0.20595209126427222,0.07880146295854937,0.17524076927508675,0.1931630719994729,-3.7134164469036643,0.8674042599354096,0.9723498126856418,0.926970036430115,0.9978944388682952,258.3737583375965,-4.6249303230433165,315.8656451785703,0.9936964641406021,0.08812662337454011,0.8761940170169868,0.14565971323567473,0.5001594048884166,0.9999660196786891,0.6598063940723577,0.9654025293192369
266,blender_topk_50_temp_1.650000000000001.json,0.027263247922554128,0.2879551731839417,-3.1487780544227495,0.21367357772292517,0.06487694466398136,0.1861693342947029,0.1860787873377472,-3.8850160813283825,0.879036085758515,0.8140419382986098,0.8968829070888528,0.790315033727102,122.49425109111367,-3.5433996681666664,61.36707693185516,0.9488448744177426,0.24009309512327165,0.689522426181338,0.15809773595093918,0.5249308034818886,0.999854275542414,0.4475053111781816,0.778885924044571
267,mpt_bs_3_temp_0.6000000000000001.json,0.02697431414191951,0.2745244156287738,-2.8479120304923735,0.1544373205911518,0.054196976086201276,0.1303570573959078,0.14351003917515628,-4.607513327159002,0.837449494667187,0.9201814554618901,0.7668791109317973,0.9956885803796963,588.5774165628369,-7.546774554781645,2463.289904937013,1.0,0.0,1.0,0.24539018768521567,0.5289952515022902,0.9999735701179695,0.686559431434036,0.9363243024729058
268,pythia_bs_2_temp_1.550000000000001.json,0.030033961337369425,0.28790391473236204,-2.8464869756497935,0.16937297784946165,0.059292551255680476,0.13866940367161817,0.15787265867891115,-3.8070961920197357,0.8589331109920341,0.9739801369790714,0.928975493083337,0.9967961058707419,369.5962693035352,-5.433433022342731,448.4537400184628,0.9987197091403384,0.013483663849263411,0.9800724091939707,0.1414448669201521,0.5282677431542944,0.999970626018807,0.6538213567289417,0.9639626463505632
269,blender_bs_2_temp_1.550000000000001.json,0.025696382888643437,0.2761629457179732,-3.1328287326501223,0.22390348910153604,0.06413649619389752,0.19598629652974658,0.1961610566116912,-4.010389517328305,0.8813646144284036,0.7542134616628924,0.7543406779912107,0.7792664791848215,89.56673453555781,-3.2603880715853695,47.93354316237871,0.9285111963648515,0.31516013163634615,0.5892071479914924,0.17161137440758295,0.5741219779126455,0.9999113168291195,0.4603373910298567,0.7705142267737985
270,blender_topk_40_temp_1.0500000000000005.json,0.04471094273928758,0.3153265271844837,-3.098967574999662,0.25397865131241304,0.09051045179240336,0.22616869205832046,0.22629847899147482,-3.64418975336996,0.887661377628724,0.7949297269004959,0.9109537148435651,0.8056578856418357,75.03629242572698,-2.773888946441974,33.098362323630816,0.8086283418353385,0.4900689228218169,0.4210245031204744,0.15405541561712846,0.45268406535115635,0.9989373471610293,0.4716139862944702,0.7976068415583852
271,blender_bs_4_temp_2.2500000000000004.json,0.01400228698025342,0.2436396947617224,-3.169587453286012,0.18823305593303602,0.04192362673193967,0.15863407956733308,0.15871163721283627,-4.287222838592911,0.8711840061840409,0.7161382546314029,0.7072215415796864,0.7240961650075876,148.49856132538932,-4.267806674436471,122.91594243799756,0.989740940233603,0.08921966100115458,0.8694789315318244,0.16166484118291347,0.6132919066383753,0.9999533150501863,0.4371042778353414,0.7316351527152658
272,pythia_topp_0.8_temp_1.600000000000001.json,0.025433996806067866,0.2820903199739117,-2.875548219274662,0.172736235705277,0.05526940904918764,0.13996507550311152,0.1601515812034774,-3.980841185621365,0.8594486172906383,0.9732556939062742,0.9281095420192943,0.9965579007455485,366.4306525387943,-5.524571895629875,444.5763415300021,0.9978967145831809,0.020045218033666483,0.9704111252744455,0.16219246091325845,0.5968134000612808,0.9999722536795125,0.6380405876046431,0.9608401989187291
273,vicuna_topp_1.0_temp_1.3000000000000007.json,0.019611429248468926,0.24208216020224452,-2.8577516518518298,0.14111139575247864,0.04575067560984428,0.11823425890201086,0.1312390402733452,-5.778085202635649,0.8063833336075227,0.9727665235849136,0.9277286671314581,0.9949493484052723,944.4029061667214,-8.859163188116325,7878.730291611197,1.0,0.0007480143640478794,0.9991075644759368,0.4773231203386414,0.8398891205241575,0.9999743490395899,0.6718214664287223,0.8943861028914879
274,pythia_bs_1_temp_1.0000000000000004.json,0.028103219471645135,0.2844326958210525,-2.857165985093088,0.17164234429731004,0.05877723271187555,0.14092757766372718,0.15996049034919108,-3.8888102437785728,0.8592370377036039,0.9728924762576894,0.9265036125669026,0.9961018286988826,367.3427478036764,-5.4424157735841465,493.93125623988544,0.9992865877603957,0.02272218390418359,0.9659259275842711,0.1557260471545041,0.569588945894569,0.9999704522216966,0.6486535649112088,0.962388355135619
275,pythia_topk_70_temp_1.8000000000000012.json,0.022133051472064024,0.26753920871753245,-2.9048364834938356,0.16053590724686628,0.04825895896924118,0.12851717287476444,0.14739700231106137,-4.311104222624479,0.8540585945866151,0.9733685945128859,0.9275082504324103,0.996277663655176,427.65981959175485,-6.17080953849994,798.6571723616812,0.9993668550412526,0.010496384891262521,0.984195060895753,0.20032378676328874,0.6932282659959126,0.9999734189562902,0.6250673166825202,0.9560493188826199
276,vicuna_topp_0.9_temp_1.2500000000000007.json,0.01950494859519449,0.24265665414210638,-2.8653791623268434,0.14154517569178915,0.045825152723988835,0.11864126553178747,0.13179078343486655,-5.78011948168875,0.8061271310449841,0.9723038460727157,0.9271272736509263,0.9945549936834461,952.0459834869743,-8.879455762616942,8055.004321379735,1.0,0.0006981783475121805,0.9988659176054098,0.47626398210290827,0.8385657406983662,0.9999738462821754,0.6759841052109827,0.892211856540733
277,koala_bs_3_temp_0.6000000000000001.json,0.027203957259819094,0.2751000040855704,-2.8498898780417585,0.15477795835355707,0.053671209859585504,0.12994141758210115,0.14421086955856677,-4.60836320506308,0.837617539571139,0.9208186118566216,0.7684441828310073,0.9958687037647607,587.7159640106862,-7.555700585875172,2491.1227915782783,1.0,0.0,1.0,0.24370716446786178,0.5286305658870748,0.9999748477954903,0.6870724528072354,0.937152096602267
278,vicuna_bs_2_temp_2.2500000000000004.json,0.01910439940204405,0.23861181689954492,-2.871725808284087,0.1379614032094391,0.04438248236049247,0.11524712280629511,0.12816106186302972,-5.802221129079142,0.8080115759062146,0.9726050569689618,0.9280255234819292,0.9945621406267544,918.9168353852956,-8.851571933272174,7546.471533746621,1.0,0.0,1.0,0.45538891435806755,0.8362605726528153,0.9999750569492638,0.668551073493604,0.8947142861178798
279,pythia_topk_60_temp_0.9000000000000004.json,0.02776691078624949,0.28822953870867585,-2.8547685306392356,0.17395331530230335,0.059495448479782095,0.14246307775075562,0.16153634665220049,-3.8634665774439045,0.8597108819083364,0.9715296818881637,0.9238946198536884,0.9970594421775643,357.06311477761847,-5.385236165491868,435.00451775928536,0.9959195447211274,0.027976697668108803,0.9621760697980912,0.15288962817209972,0.5582517236381705,0.9999710056251419,0.6511946028184318,0.9653323105982465
280,blender_topk_40_temp_2.2500000000000004.json,0.01566774427280147,0.2612737478237281,-3.1704181738511354,0.18784329758055557,0.04799699411386867,0.1544334348406965,0.1545192469737667,-4.152274064645022,0.8701324811082087,0.7669393706349977,0.8081031708118869,0.7500243325066731,178.7633931389471,-4.408101728365242,132.59822943459233,0.9902190396984014,0.0754700313955095,0.8931392403347608,0.14929444967074318,0.5665220769131166,0.9999640447223832,0.4469245198464585,0.7764240123834536
281,vicuna_bs_3_temp_2.0000000000000013.json,0.019217971643927443,0.24109901290652683,-2.8697934764659476,0.1384710047220959,0.04456184302349325,0.11608026851763903,0.12872734023087212,-5.810449247130889,0.8076799995674638,0.9713822956113569,0.9246954669552306,0.9943773007703448,915.2786297052578,-8.874494351813444,7766.132108894697,1.0,0.0,1.0,0.45985497692814764,0.8335055715312725,0.9999745802315538,0.672866340435459,0.8959402507600301
282,vicuna_topp_0.8_temp_2.0000000000000013.json,0.01971683045159965,0.24305551156474983,-2.863967032733566,0.14188254607482617,0.04591678468115107,0.11888711805675789,0.13182036935139968,-5.782329071021988,0.8071701736273412,0.974079479472016,0.9319088486258178,0.9948500886947693,928.3256231334796,-8.811152147784629,7767.320059393118,1.0,0.0003106792141736895,0.9994765410982467,0.46941465594280607,0.8368447511539692,0.999975539579659,0.675024867535593,0.8932036311703478
283,vicuna_topk_50_temp_1.2000000000000006.json,0.019519415755558316,0.24112599788533753,-2.865552076834715,0.14076236359175603,0.04556322070244008,0.11783346946911616,0.13090169581051303,-5.782483260712786,0.8066064103213484,0.9722303290389497,0.9265335304467782,0.9947719295063095,934.1472678813576,-8.837879422614712,7870.587366384961,0.9999324868741342,0.0017967402731763047,0.9974819448824858,0.4802041999197468,0.8400592795257638,0.9999756787367956,0.6750813358293507,0.8904069985836027
284,vicuna_topp_1.0_temp_1.700000000000001.json,0.019584207971716006,0.24160589691114664,-2.8632660656271574,0.14044351717541728,0.04532318080888604,0.11805542028165274,0.13073982470952739,-5.776519151393302,0.8062946389098923,0.9732039368843804,0.9290039764419709,0.9949740666545226,952.6768907828264,-8.877093047979953,8062.785708394693,1.0,2.9990778434069553e-05,0.9999350759176386,0.47870843846995514,0.8395112481443416,0.9999747914159465,0.6697361483602581,0.8924806450954629
285,vicuna_topp_0.8_temp_1.3000000000000007.json,0.019536219398371444,0.24366739046072367,-2.863249713230229,0.14217665461816814,0.045993527058626305,0.11937125963084011,0.1327586552973208,-5.7815753106841585,0.8074174826154727,0.9744645601042595,0.9329439484200978,0.9949150106352651,924.0212471535259,-8.809107023996344,7633.395132883672,1.0,0.0006209307865463248,0.999033176518964,0.47127030853239255,0.8366089694963565,0.999975355211384,0.672208178766027,0.8934840162084969
286,pythia_topk_70_temp_1.3000000000000007.json,0.026383077361440976,0.286054955137306,-2.8745901348117835,0.17192291705497093,0.05709170324263747,0.1397182220439763,0.15905146571497059,-4.035829664232258,0.8585120385180495,0.9728993944762385,0.9296286775630116,0.9967655256420433,376.8269679802168,-5.6054685033257865,527.8728091088446,0.9949642394998838,0.028463521071373316,0.9609880956240378,0.17365786987719334,0.6227258742693057,0.9999729847621345,0.6389466303742243,0.9580060861004378
287,vicuna_topp_0.8_temp_1.0000000000000004.json,0.01962448175042596,0.24195882045206757,-2.8661654964238705,0.1418863070709302,0.045986887920966654,0.11906052149669438,0.13207655303215898,-5.778228051915675,0.807223273601704,0.9747578163108823,0.9334219594282273,0.9951473011640843,929.639473238564,-8.841695908222329,7830.468701713383,0.999940795609403,0.0007981777878934931,0.9990815764870319,0.4713395778245866,0.8370083432657927,0.9999752699253793,0.6738385925730149,0.8946909674243602
288,pythia_topp_0.7_temp_2.050000000000001.json,0.025431508567122882,0.2807028900098064,-2.884835016154096,0.17245841758892616,0.05481246282018294,0.13872216235640916,0.15884366668106137,-4.03848898482466,0.8584873099962552,0.9730085554001431,0.9250855077937636,0.9968546421112183,377.57325963117734,-5.649223662336882,613.9799604105883,0.9995217236219344,0.019045322856307716,0.9719970791025332,0.16656436251311804,0.6184627815372185,0.9999706287661153,0.6330310323075923,0.9576127861620847
289,mpt_topp_0.7_temp_0.8500000000000003.json,0.028827540102389384,0.278806064966693,-2.8524088253955804,0.1615378024139568,0.05624889430036485,0.13401660573606777,0.15118463190094375,-4.087632416962144,0.8450922451778977,0.921865322755449,0.7773229087263339,0.9962408381975246,448.3982339937784,-6.347787168831483,1016.7788023082867,0.9937227464614058,0.007976819127407483,0.9907873638679638,0.13950814049670143,0.48182997385163373,0.9999740417591316,0.6699357670330571,0.9493860975617099
290,blender_bs_1_temp_1.8500000000000012.json,0.004489376573480052,0.19836452878134983,-3.188824043603603,0.1641671687222831,0.022241578489841287,0.13678800384722895,0.13696637299967337,-4.967048771156816,0.8576403098975967,0.5231984533764247,0.47059199093947285,0.5494979960961269,189.45272657699894,-5.891952166884893,785.2776464434054,0.9992095922033033,0.007665482319863713,0.9880829322748556,0.23632,0.7951420714940421,0.9999724073496037,0.42381092549146776,0.6469309300395151
291,pythia_bs_1_temp_2.35.json,0.020394686650125383,0.25994623136902345,-2.8993543786610774,0.15758083846396453,0.04607559812164512,0.12487656151206095,0.1430069810029178,-4.443901607412136,0.851451125376688,0.9693068878588573,0.9156029085371741,0.995797831453159,455.5810203304395,-6.4416129425858895,1079.5688163503157,0.999921414692821,0.006198864536938666,0.9907578980498953,0.21072724879167998,0.7242740776233828,0.9999731698470985,0.6182628502557894,0.9525379048499889
292,vicuna_topp_1.0_temp_1.9500000000000013.json,0.01958180882241742,0.24186552791273033,-2.8639272335536017,0.14093178553827845,0.04526352388665666,0.1180637195820742,0.13117259469638587,-5.784114365587254,0.8063798601737242,0.973631281369644,0.9308295388096423,0.9947521395697623,938.5042681240876,-8.855731583367092,7818.804102148039,0.9999222986811469,0.0014796040038110034,0.9981656131967135,0.48009152291437673,0.8395860581446043,0.9999758659718271,0.6749990705796377,0.8932188802243832
293,blender_topk_40_temp_2.0000000000000013.json,0.020656550193900818,0.2676363907358579,-3.163552625026397,0.19577662555316974,0.052103779612384195,0.16525661763991373,0.16539998604954637,-4.04238766133188,0.8732734336284455,0.7895264794524178,0.8415643869397872,0.7691545840719051,159.17535461652355,-4.110707289419572,96.0636553534802,0.981767244224595,0.11122008447814627,0.8493234729194346,0.1535742864763937,0.5500103469683383,0.9994907366608331,0.44781903840437204,0.7735425660080829
294,pythia_topp_0.7_temp_1.600000000000001.json,0.027203662443856712,0.2879798748925596,-2.8664128541468616,0.17250836343122103,0.05743646052451171,0.14052960712823542,0.15907976186515474,-3.9079513374215855,0.8600707189114634,0.9741142058051295,0.9300963492058069,0.9968817971631855,360.8039918151117,-5.439078390588783,416.5991667390786,0.9978512843578149,0.02501697845499447,0.9656091069375077,0.15561173307652182,0.5762632053066907,0.9999714116295259,0.6426877894687032,0.9612835087479356
295,vicuna_topk_50_temp_1.0500000000000005.json,0.019442498772243105,0.24168218218345286,-2.864863330711105,0.14100632329780433,0.045415085041554115,0.11795706764754776,0.1312850861383555,-5.7914079750229215,0.8067747154431735,0.9713527908254111,0.9236886086705736,0.9948291790509272,932.9360510608868,-8.832865346879842,7850.2930758757675,1.0,0.00043468151792423976,0.9992276933487926,0.47551684191766175,0.8398951925267715,0.9999749231672956,0.6730046354846391,0.8936196649764367
296,blender_bs_1_temp_1.750000000000001.json,0.005013771582165019,0.20140681486269552,-3.1779617763951213,0.16770273984100337,0.02076876442936354,0.13822064066682907,0.13825789849010503,-4.919015820375186,0.8591994127195202,0.5652502222711387,0.4826306625502826,0.606081322911543,183.09485835739676,-5.757767304211838,651.9396843784313,0.9995777856101793,0.008557952305193269,0.9860505431868911,0.2310909164019462,0.7851786686774748,0.9999672799764988,0.42262634310968417,0.6505454955790528
297,vicuna_topk_50_temp_1.700000000000001.json,0.019418522971033986,0.24197012170122018,-2.866927534640433,0.1407621568534594,0.04528875393319788,0.11802111845091462,0.13113076538143761,-5.792905842373988,0.8057741804089479,0.9718835728879935,0.925396062210702,0.9947804065051681,939.4758088680607,-8.87983771476491,7968.832989726947,1.0,0.0,1.0,0.4738946900688736,0.8409751885849314,0.9999760671225721,0.6754429788890487,0.8917667069183084
298,mpt_topp_0.8_temp_0.8000000000000003.json,0.02816236325717953,0.2800273130097193,-2.85670310414148,0.16007734754018926,0.054959614094454726,0.13317854036083276,0.1487867469838585,-4.079024765438929,0.8454148675014596,0.9237444445495806,0.7804052346253153,0.9962567121447446,447.91026539387826,-6.355432299829059,1005.546421676179,0.9962275750093827,0.0048900186983871045,0.9942461617307427,0.14081279897093701,0.48467880876199854,0.9999723324555911,0.6679635389086479,0.9473729730249646
299,pythia_topp_0.9_temp_0.9500000000000004.json,0.029898462029566215,0.29279308900738554,-2.8423765087892154,0.1764885370637708,0.06107817230531716,0.1443752319374647,0.1649454908542897,-3.8283262971885694,0.8601324641871787,0.9731094883924819,0.9285735791240668,0.9971434033227587,353.15533496213186,-5.341853104591245,423.5809746487623,0.9958589211409498,0.03430460228674464,0.9525955007141191,0.15165420465020998,0.5481105046322438,0.9999705789562218,0.6528471250811178,0.9655684548876209
300,koala_topk_60_temp_0.8000000000000003.json,0.027439490141440648,0.2789811236999363,-2.885424827406545,0.16232421327659252,0.05485420931749248,0.133796294229644,0.15127306641435795,-4.114463200550041,0.846128314614057,0.925524894251658,0.786653381639214,0.9958686490574915,449.93998399474066,-6.3904240877714225,1060.9956809666123,0.9961641530480275,0.004854771447761306,0.9946878547789615,0.1615626617816893,0.5388022103039168,0.9999746369694421,0.6662146845657028,0.9444332342587396
301,vicuna_topk_40_temp_1.9500000000000013.json,0.02001657646056386,0.24405324788135999,-2.8628512871767096,0.14539017574329738,0.04677497674250504,0.12184913907373665,0.13517981200594684,-5.721391184774334,0.8075581608649963,0.9731824893978444,0.9321249687969185,0.9946716770022093,898.191785994463,-8.730105435647767,7345.960080665008,0.997501379022294,0.0066169687683105115,0.9922919833500046,0.46768034754773063,0.8333294335119451,0.9999752813924052,0.680138361657072,0.8963434639310311
302,blender_topk_70_temp_0.7000000000000002.json,0.056592149558864796,0.3160221073898236,-3.0739912507768143,0.2807529428836274,0.1022652097749482,0.2555828106905174,0.2556271599229985,-3.6605857033767775,0.8948994220975406,0.6886798048136675,0.74717468837585,0.8087779816172649,41.380222955064255,-2.330270787028849,19.903253967083838,0.6146959293576368,0.64874420814078,0.2612601868087974,0.16176470588235295,0.44073326083579306,0.999015440802297,0.47776650692633016,0.7853847801963424
303,pythia_topp_1.0_temp_1.550000000000001.json,0.02406670006217611,0.27556230882271565,-2.8881359722666846,0.16624193511204433,0.052178046000314754,0.13325542816674715,0.15365436467268706,-4.1180659162257625,0.8577245298272861,0.9732290933470126,0.9277044755603464,0.9964138325565086,401.13102703602226,-5.860267574967644,739.0750347496942,0.9984941329412556,0.01355156890614093,0.9803871334960912,0.17879716158051884,0.6474495848161329,0.9999729026415066,0.635939316603846,0.9590372975938067
304,blender_topk_40_temp_2.100000000000001.json,0.014572199675006224,0.2634684697165181,-3.168332608763823,0.1933297901909824,0.04963540597121527,0.16171867663059025,0.16159319053658805,-4.107723075306726,0.8720189708626581,0.7903084615476389,0.8444521821048677,0.7683990625723937,163.45077256651336,-4.16879685832566,103.04876835637225,0.9852189086086749,0.10246153258523914,0.8588817767010213,0.15203643631835906,0.5587547847295146,0.9999546847028101,0.44993781662715937,0.7806733509062328
305,mpt_topk_40_temp_0.6500000000000001.json,0.027970267002219534,0.2749680277929312,-2.8627835121565686,0.15960205644177894,0.05442281482683946,0.132426399062563,0.14888308183516696,-4.089480079964311,0.8458089522703856,0.9236321724295452,0.7808276002491081,0.9961902127117814,448.98378438048616,-6.3515997954084575,999.992622002953,0.9956169010797354,0.0067797631659620074,0.9923299633851886,0.15043409947021735,0.5078014184397163,0.9999743903686623,0.6696322362026376,0.9458565956918534
306,pythia_bs_3_temp_1.3000000000000007.json,0.03129101751689028,0.29155683953192973,-2.8391992505901085,0.16789804898696303,0.061901402602752634,0.13998195054171986,0.15624599177621595,-3.715938605860861,0.8572891509843493,0.9744132672113391,0.9293354247210098,0.99690281628129,375.00455016696924,-5.439485991393503,433.4931603807516,0.9994338355153026,0.01051761461504248,0.9836872661714289,0.13141334980504188,0.48639977956227365,0.9999702089057417,0.6571615464791267,0.9678481657184914
307,vicuna_topp_0.8_temp_2.100000000000001.json,0.019673468848658004,0.24224836765038912,-2.8715767132973147,0.14125040687335363,0.04573331357076417,0.11868717418236081,0.13132197444603588,-5.788376458422215,0.8069668373387897,0.9731771475780654,0.9295905238855677,0.9947145284416681,928.7384544741801,-8.831035624896465,7782.080189807683,0.9998633425236818,0.001084250297642711,0.9986479073733593,0.4684540126139377,0.8382148474004513,0.999975153463398,0.6732298936209602,0.8933055287932525
308,vicuna_topk_60_temp_2.0000000000000013.json,0.01939060318763233,0.24109947514869323,-2.8616551796276726,0.13961594711291453,0.045203636443421964,0.11719974050247806,0.13023442575700878,-5.795834581933184,0.8060499143624353,0.972170244566653,0.9259857704496909,0.9949178213705281,949.238856674485,-8.894193986064533,8011.784096617647,1.0,0.0,1.0,0.48255736540766053,0.8423656499636892,0.9999754025128657,0.672360683759611,0.8930262715587456
309,blender_topk_40_temp_1.1000000000000005.json,0.041140554135547486,0.30607075312331794,-3.1197823348169575,0.2365101133357808,0.08242698966993958,0.21021160038230866,0.2102918761630824,-3.668668450000052,0.8850019472037145,0.8059682434005433,0.9181978243690107,0.8005265276447181,89.94382252770383,-2.9719258493571585,39.360896893871875,0.8617736084639598,0.4192271063123489,0.49417081431089155,0.14959702979262882,0.4453243550834598,0.9992893572321875,0.4730582055234479,0.7945486460280472
310,vicuna_topp_0.7_temp_1.700000000000001.json,0.019661166073205043,0.24205346617996054,-2.864097223253193,0.14263160827850588,0.046337152370555953,0.11942827695565301,0.13290711066715655,-5.760038209821514,0.8072039704165144,0.9637158779289434,0.9008235404263999,0.9947248433300393,925.6631443659772,-8.822500073954068,7734.021090977333,0.999936612823124,0.0012408927407246712,0.9984149497601863,0.46070484976042275,0.8332264565775009,0.9999762007850922,0.6781374062588793,0.8960986003160237
311,blender_topk_60_temp_1.8500000000000012.json,0.020201983325591314,0.27041519652712254,-3.156666664537304,0.1997277907819171,0.05458301903197765,0.17006048820245712,0.16981597055625197,-4.024098332038146,0.874745576140398,0.7983912096667198,0.8603195686177614,0.7761737467360194,150.44981670609974,-3.989085171868494,89.52951971449917,0.9758561963721383,0.1409403149674891,0.807795884256797,0.15683697118544399,0.5542617605961807,0.9999514316509147,0.45420544282467906,0.77950305993934
312,blender_bs_4_temp_1.650000000000001.json,0.025021704785048685,0.2736734219673734,-3.1320911891952545,0.21616036499744617,0.06163860096542972,0.18676196716630167,0.18652166715262453,-3.944934564267466,0.880530870151902,0.7963522350307809,0.8203892679826086,0.8027504425281696,105.13300308032221,-3.350094761481773,48.85686725215245,0.9508599834107998,0.2806705339113508,0.6315173810001279,0.15649273893954746,0.5433230498016748,0.999853507789199,0.44930239199457284,0.7634509626425101
313,blender_topp_0.9_temp_1.750000000000001.json,0.027376185997268526,0.28686557112727357,-3.1306225887998074,0.21202033726090175,0.0636194084185101,0.1814403421412379,0.18150146621055668,-3.911925382747918,0.8783780360866883,0.8223654466757518,0.8844240157658732,0.8039043677997976,133.30163662370134,-3.708375215779631,69.53835200538612,0.9663389515469016,0.193911647085617,0.7427068513945506,0.1527508327537611,0.523726302192166,0.9998393306034601,0.4510415740505249,0.7959740867741212
314,vicuna_topp_0.9_temp_2.2000000000000006.json,0.01949160585101102,0.24203041542983733,-2.869181285759729,0.13961206876696602,0.04519884290649223,0.11740656312514393,0.13021822778021197,-5.790309466436535,0.8052526100842891,0.9735584748506301,0.9304317953065038,0.9947999737305727,961.0461367339826,-8.903593998701878,8117.559944823949,1.0,0.0,1.0,0.47186003193187864,0.8396072384235113,0.9999743987300352,0.6735070921734483,0.8948318580975514
315,blender_bs_4_temp_0.9000000000000004.json,0.0543085630723224,0.3065504238315638,-3.077158543174874,0.2701484614181441,0.09896123822904582,0.24407197780973466,0.24398484056241335,-3.660598900967944,0.8925711419993269,0.7237960292785972,0.8154816173422722,0.8136936537457751,43.8003409280177,-2.2159022922428315,16.684170397913903,0.6485775483221552,0.6957291532240115,0.21640367596705132,0.1490104772991851,0.44572732300884954,0.9980145946652712,0.4801272936986539,0.7821643759000987
316,vicuna_topk_70_temp_1.9000000000000012.json,0.01950863393447865,0.24242869029104266,-2.8622373231427227,0.14028524953370747,0.0449768062757333,0.11747001988396895,0.13042846426885218,-5.789307773471595,0.8055135104245318,0.9736748078875218,0.9310839488021148,0.9946523951982449,954.1632059044229,-8.886395940484206,8067.199045251964,1.0,0.0,1.0,0.48922967030514075,0.8425378416017899,0.9999738298580498,0.6692084850732215,0.8942779484456909
317,blender_topp_0.9_temp_0.7000000000000002.json,0.0601955171658606,0.31257229969653266,-3.064306062782456,0.28123928998453346,0.10314492925114581,0.25470112506881254,0.25463584422225605,-3.6549159314684974,0.8952075883835733,0.7018096776592441,0.7581354329529053,0.8198768373792604,41.99472931630779,-2.357806049528824,20.89025727510383,0.6259934391318055,0.6400027433016631,0.27028338420705894,0.16192733017377567,0.4431466584158416,0.9991811381910511,0.4835159082361357,0.7780881655628313
318,blender_topk_50_temp_1.550000000000001.json,0.030599447199383453,0.29348962584461613,-3.1263693497032823,0.22128904406861744,0.0698467779917731,0.18981428608243428,0.1900610291943239,-3.837689046869297,0.880662936545565,0.8128251348091003,0.8950124081104172,0.7964489807786603,115.36440116119802,-3.3972482613351107,54.47759748141987,0.9353375032569641,0.28141872510119326,0.6410914733208953,0.15380682711971055,0.5105198526401965,0.9999057235483655,0.45778464675248265,0.7993949120295026
319,vicuna_topk_50_temp_0.8500000000000003.json,0.019480975177620923,0.24218063670156198,-2.8642297421763083,0.14173941581310034,0.04554010922521669,0.11873662705299917,0.1318641310839362,-5.789810470684258,0.80634672058847,0.97237429019382,0.9272667296474705,0.994591446880826,935.9934095338632,-8.840518897794027,7931.2243782195255,1.0,0.0005661651926008836,0.9990236460229324,0.47707384587909635,0.8399013653591488,0.9999747933868416,0.673418876164423,0.8933442714353482
320,vicuna_topp_0.8_temp_1.9500000000000013.json,0.0195432960634748,0.24280456163222383,-2.860048260860787,0.14098087720875221,0.04553853780797759,0.11805846543304731,0.1313081710266472,-5.78822856532309,0.806402174707405,0.9726328351851949,0.9276908092595291,0.9947684598948531,935.0325833185026,-8.850740762409233,7867.556217514972,1.0,0.00011212920801939435,0.9997749707223295,0.4713155842709146,0.8382436712466106,0.9999753491792507,0.6755244308309947,0.8930912564559009
321,pythia_topp_1.0_temp_1.3000000000000007.json,0.025480451770094056,0.28300150085097847,-2.8735828662444214,0.17041248805569917,0.055311413146473656,0.13804967489187236,0.15710925990983032,-4.0113919956650665,0.8585979293486876,0.9715134482159821,0.9211215980043369,0.9967822179885092,378.27886632718344,-5.648021009719186,564.1913138697298,0.9991141468767532,0.01851813143667881,0.97365314786062,0.16869963187742512,0.6139228942079299,0.9999716667111269,0.6442899936903455,0.9602592059659337
322,pythia_topp_0.7_temp_1.9500000000000013.json,0.025233928312247626,0.2802274536930586,-2.8754319859172157,0.17184900562408678,0.054886174050129466,0.13955540734050895,0.15859939203371048,-4.0107190272134385,0.8587382354573878,0.9729023700412162,0.9273335094737936,0.9968283053390488,374.5773629135229,-5.620785202737237,643.3146767180193,0.9970732521572915,0.02517586182704243,0.9650584417145589,0.16682621355350805,0.6086602637147973,0.9999708081772906,0.636801765697872,0.9578536340298658
323,pythia_topp_0.9_temp_2.3000000000000003.json,0.0217258282904647,0.2647428371800051,-2.891946444530525,0.15978415685059882,0.04761153734670809,0.1273686018394808,0.1455683749986025,-4.31897938800957,0.8549481478626121,0.9731074544697583,0.9270345249306831,0.9960384619140434,432.045976177631,-6.209609596616499,866.6957133090567,0.9995271451650456,0.011574043775332875,0.9826641848815618,0.19594530343660257,0.6971870577515848,0.9999724130233926,0.6206979925682645,0.953960409511127
324,blender_bs_2_temp_1.1500000000000006.json,0.0346427930561323,0.2872403726464491,-3.1106667936684373,0.23778636231960307,0.07418998209587627,0.21201950867559816,0.21185894603463706,-3.8170381263644995,0.8865565419316531,0.7639545354210422,0.7845255004959637,0.8060518575214068,73.03257827362903,-2.8209175467243734,29.730548164347972,0.8560983486538529,0.4600286417008116,0.4339613921675092,0.15586815894855735,0.49924242424242427,0.9995791635556307,0.465021019991868,0.7784996628621313
325,blender_topk_50_temp_2.2000000000000006.json,0.015559876340261174,0.25842386944156875,-3.1740036907798066,0.1866648151645837,0.04567594568397072,0.15430980081057372,0.15433007711153596,-4.219676207922743,0.8691639324467263,0.7489574311331103,0.7763303923216947,0.7377325388615918,177.00986674968797,-4.460209634377736,138.42913473892216,0.9927032351609374,0.06275536676118602,0.9092970067229181,0.15533269659344157,0.5814152308299355,0.9999578923046708,0.4407682144838966,0.7605959069903451
326,pythia_topk_50_temp_1.9000000000000012.json,0.022362203805771995,0.2637253131184923,-2.897846584210176,0.16158929533777758,0.04961383505526243,0.12958585085430702,0.1478530428455196,-4.270460429793609,0.8552661195307791,0.9720278738820182,0.9247697080967471,0.9960565269590619,422.28267747438866,-6.108976236254414,851.0189526017731,0.9985148411100334,0.01842419371080238,0.97455466821916,0.19374542371575013,0.6853831041257368,0.9999727808043569,0.6265281259356615,0.9555054488507863
327,pythia_bs_3_temp_1.1000000000000005.json,0.032982646511995124,0.29882850795875554,-2.832225942301129,0.1698396831794755,0.06358086895863851,0.14157591010892664,0.15753562404931498,-3.6889604315729083,0.857958235518488,0.9731212053271396,0.9276631001954878,0.9969506269108078,366.50623952690086,-5.353357902977554,357.6555406677503,0.9971605902110731,0.018134226880925575,0.9740314348724406,0.1284130952615312,0.46681660274302694,0.9999686419247148,0.6585774568314543,0.9656353888544207
328,blender_topk_50_temp_1.9500000000000013.json,0.016979680729103164,0.26223939760702497,-3.1632059725348602,0.19598114864719457,0.051596426289003905,0.16565809596891257,0.1656752074532724,-4.074078827439425,0.8735733168397495,0.7884274281269295,0.8489507094091643,0.7651836144935502,154.86444910365955,-4.062150817716661,98.25428537048191,0.9785953217173669,0.1300870049360803,0.8243411510064625,0.15607489408227415,0.558613371064733,0.9999471124642358,0.4424251784273761,0.7756868190001902
329,pythia_topp_0.8_temp_2.2500000000000004.json,0.022811392682037926,0.2696074282886628,-2.9029283621507083,0.16379569205040762,0.0490250463991476,0.12981750622333543,0.149942317414015,-4.193493899219261,0.8563109606444717,0.9712327354943315,0.9211119296872171,0.9963594949197674,411.30588387734343,-5.98976538059361,727.8247804446507,0.9991305445115228,0.01028170383471406,0.9846438074951778,0.18075968696316091,0.6631771481942715,0.9999707937837842,0.6268018204308226,0.9579796427506244
330,vicuna_topk_50_temp_0.6000000000000001.json,0.019582215135060935,0.24134762290989037,-2.8686674547816566,0.1411297124635879,0.045669378435070004,0.11828235775049092,0.1314918155242491,-5.791326642992024,0.8063675867531724,0.971044393818582,0.9227212230071382,0.9948453585466067,935.544206466924,-8.853424714942808,7895.38382787499,1.0,0.0002874705243264073,0.9995059372074738,0.4790248040901074,0.8406594661247231,0.9999757044778798,0.6698364364300557,0.8941242239271889
331,pythia_topk_60_temp_2.0000000000000013.json,0.02119266486608629,0.2614834761173642,-2.901093597163657,0.15678354130953093,0.0458945602208118,0.12525479644770168,0.14314213282190325,-4.3628140148036705,0.853469703801887,0.9701440115829365,0.9188844369561806,0.9955932970993027,445.43867386978565,-6.299992448914446,1008.8690455930343,0.9996008942805834,0.007345225475841805,0.9889292921428275,0.20659935976360502,0.7086205232165267,0.9999729508388496,0.621887708743493,0.9551188263086554
332,mpt_topk_70_temp_0.6000000000000001.json,0.02913395406106919,0.28200773280583646,-2.852088169248883,0.16237236283407255,0.05635177799479586,0.13471551677596266,0.15156965811754425,-4.0777904215699925,0.8458853390866625,0.9236643837247366,0.7838999009902751,0.9953608047627733,447.4634742002576,-6.344614841435473,1010.7120787125409,0.99436411945071,0.007424198147085034,0.9914995219862188,0.14403996857309775,0.49552846364178366,0.999974632370687,0.6667314794116125,0.9471425169141952
333,pythia_bs_2_temp_1.5000000000000009.json,0.031652182787047664,0.29247750099432973,-2.8480768403811063,0.17021904743242394,0.06059916679765664,0.14059714604635337,0.1576180446396266,-3.8008066623626586,0.8588611143146584,0.9743632255596685,0.9302179359275143,0.9966997724018976,368.0638428579983,-5.399425068608765,362.1975569418895,0.9988278624484083,0.019877813633787017,0.9727113104839462,0.1396107065461432,0.5228281862891504,0.9999705831966323,0.6528255085727733,0.9663605278802061
334,blender_topp_0.7_temp_0.6500000000000001.json,0.057519946307516515,0.31101214967459784,-3.0778120701203124,0.2773206465953474,0.10321051850813714,0.25435145520526525,0.25421227152586295,-3.6729978214284937,0.8947844920392505,0.7098216451241612,0.7656527562127242,0.8240053374513905,43.12088200110479,-2.367757537044556,21.608528881409335,0.6410456300988066,0.634639233615865,0.27240252882167904,0.15869657215404148,0.43490136570561455,0.9984317889254174,0.4857365684005206,0.7755462838794555
335,blender_topp_1.0_temp_1.9500000000000013.json,0.019849494249922727,0.26801209884522575,-3.1558859436688778,0.1954134869294677,0.05358225055615731,0.16510991717456766,0.165116726159342,-4.054199587844894,0.874194759584381,0.8002944531483729,0.8469636833087242,0.7826833595643763,158.9964560013176,-4.112099791137627,99.53793004078061,0.9860137672747487,0.11391976331565566,0.8413997193285944,0.15751382141062154,0.5615141955835962,0.9999444432750733,0.44688804119168396,0.7873027808348347
336,vicuna_topk_60_temp_1.8000000000000012.json,0.01925611754297487,0.24007844081414337,-2.861734718382956,0.13976682803576967,0.04496565154457193,0.11700164290415979,0.1301053850266534,-5.794069808088467,0.8057333060161385,0.9722209933709022,0.926110912108666,0.9949319289179747,951.6404313306283,-8.893271937696744,7917.139710017683,1.0,0.0,1.0,0.4829507761708903,0.8417827424023154,0.9999743338099463,0.6740654675898428,0.896043884610843
337,pythia_topk_40_temp_1.4500000000000008.json,0.025100503411601596,0.2791182705410206,-2.881663569467579,0.16977646396245388,0.05411509893248641,0.13696067449499943,0.155855463299986,-4.060580435401214,0.8577315440636598,0.9724892330864909,0.9248912815492732,0.996201153598233,385.801885235857,-5.71788317877873,565.4138983429068,0.999470720383251,0.016830058439979815,0.9745818871161032,0.17278898180029514,0.6243602865916069,0.9999728562956105,0.6356069533255153,0.9599873242985629
338,pythia_topk_40_temp_1.650000000000001.json,0.023567695082047237,0.27099710434148044,-2.8833941105969685,0.16695902845528132,0.05140153775476892,0.13238050927949488,0.15229959518611388,-4.146454151742205,0.8569971948324558,0.9717252473572936,0.9227970372969744,0.996491674191966,404.15086963481633,-5.896159436259547,659.1726307644146,0.9986838412952811,0.014842358906732368,0.9786841333839407,0.18134644536867883,0.6537775487553512,0.9999711807361824,0.6296508980836563,0.9596969594540661
339,blender_bs_4_temp_1.550000000000001.json,0.027809662590576236,0.2836298803666108,-3.1290933459937453,0.22455736437324475,0.06622027593959506,0.19634521408613156,0.19641070244732992,-3.893244427765061,0.8814506522400346,0.7854412569397894,0.8260720867038764,0.789599777263368,99.78605181026678,-3.265053470494494,45.660781200823266,0.9362085525022713,0.3070712368277161,0.6014947563357097,0.15477325934275557,0.5296356715606307,0.9987742875465649,0.4514138585699345,0.7810253021118319
340,mpt_topk_70_temp_0.7500000000000002.json,0.027309719434290596,0.27694954643040404,-2.8747487378741554,0.16133842783497093,0.05533905811166777,0.13471927839183925,0.1508099163410006,-4.076231451455003,0.8463987818581308,0.9252251463837272,0.7878647146445621,0.9963382462222495,447.2606325257213,-6.33738723874033,1025.4049338634452,0.9931785039370032,0.008740380401516418,0.9902151305274082,0.15557873202430855,0.5281103538609525,0.999974617618836,0.6693125452271445,0.9485496515128201
341,pythia_bs_3_temp_0.9500000000000004.json,0.038243870783895205,0.3160195256537255,-2.7999558618407927,0.20117807466895293,0.07532980184815168,0.1692241330404604,0.18783943775505035,-3.707481094615493,0.8660975258073252,0.9714622001335825,0.9269021560157087,0.9978187418652918,271.9308707282258,-4.699589010166263,287.6746797322154,0.991298811412668,0.07765216351087188,0.894018312718461,0.14215735030833498,0.4975011474323015,0.9999668672232924,0.6601256032237309,0.9683132675104963
342,blender_topp_1.0_temp_0.6500000000000001.json,0.06215995422682028,0.320191368038638,-3.067494643833451,0.2818269936488139,0.10702233857276018,0.25794285979960146,0.257634373267157,-3.664481861199549,0.8949575006722926,0.6835099444132091,0.7230421300982616,0.8125091654369617,41.78742021942197,-2.3605224435180356,21.767583833907402,0.6164136199407287,0.637541058273983,0.2740238596537541,0.16439942112879885,0.4502417719544533,0.998286405970195,0.4861116493512729,0.7806472543942908
343,blender_bs_4_temp_1.3500000000000008.json,0.03433898725874543,0.2898384037715227,-3.109725922764184,0.23074272113861244,0.07366292888165829,0.20227376469457564,0.20252277371272945,-3.7808411073589134,0.8841140060004347,0.7916740532939236,0.8495317679272104,0.8043629486136067,88.80208491591887,-2.958658949185869,36.742855749543565,0.8947462986936228,0.40699142319488335,0.4930024041057482,0.14642889147773097,0.4866791744840525,0.9995658495622073,0.45391810273299954,0.7845127162358393
344,blender_topp_0.9_temp_0.8500000000000003.json,0.060446160707773484,0.31334686546398044,-3.059691941690349,0.28433393388632966,0.10488956347902659,0.2584448868562123,0.25823705359395643,-3.6281535052106473,0.8953519769326479,0.7062835506047478,0.7926666244719834,0.8105163862133934,41.58267509269322,-2.3567433208915176,21.559001571754305,0.6157735458688198,0.6405654346370249,0.27379057845219074,0.1675957431405198,0.45813499804916114,0.9988652206136134,0.47949385677346723,0.7964724136963449
345,koala_topk_50_temp_0.6500000000000001.json,0.028417444614195257,0.28046439491110636,-2.8614558563203754,0.16197042715615256,0.05574042216416558,0.13329155922138405,0.1505026678885658,-4.08822521179138,0.8451218747184845,0.924172857006183,0.7836267013838356,0.9961419232144862,448.94123041034146,-6.3596709251787775,991.1868745451906,0.9945866315218604,0.008403537680483858,0.9903623734213757,0.14513466725713595,0.49663105998356616,0.999974815484756,0.6677814422694142,0.9492280239870171
346,vicuna_topp_0.9_temp_1.750000000000001.json,0.01941986398970048,0.24137415994729747,-2.869573998188447,0.14082273077792912,0.04550174520981719,0.11783367915607451,0.13086984696214243,-5.78724612023883,0.8063189208149193,0.9726552402960473,0.9277931011574345,0.9947515177822304,949.5295044332846,-8.873395695043365,7997.575145645697,1.0,0.00011506754346052901,0.9997696902420075,0.4731563816273317,0.8383743988329952,0.9999747675860334,0.6768833992177833,0.893333259477226
347,vicuna_topk_60_temp_1.2500000000000007.json,0.019315125694651988,0.24062577028989088,-2.8662028569496707,0.13978377673736914,0.045019990010389366,0.11683173643962153,0.12986564521332156,-5.782587170361995,0.8054078525316739,0.9706107850554813,0.921056967412985,0.995017889267457,954.0468754821435,-8.899134510665867,8113.406726971385,1.0,6.755060583938876e-05,0.999858779984976,0.48095862697583425,0.8416433622081259,0.9999754394820792,0.6741482731634247,0.8909938683255552
348,pythia_bs_2_temp_0.7500000000000002.json,0.03733214276043291,0.3131735960149817,-2.800122399069742,0.19563821472667242,0.07405434701776376,0.16423623074497262,0.18222691175069805,-3.7162630859023347,0.8653913410249836,0.9734115458075246,0.9325653576364537,0.9975794372792712,286.9657364922268,-4.825807952559859,292.07387939355294,0.9920114945250393,0.06767772558619563,0.9072361198921554,0.1456139933930651,0.49925752817741426,0.9999689109817536,0.6600386197856051,0.9658441393447663
349,vicuna_bs_3_temp_0.9500000000000004.json,0.02000541212952978,0.24437247468851264,-2.8607284467301533,0.142425364568821,0.04617046470612434,0.11954543503282847,0.13275543187621888,-5.771388754338205,0.8068334493703976,0.9697889231552851,0.9192343719232685,0.9947577748365536,932.1297355569637,-8.807600400355364,7846.032107180487,0.9998642846154842,0.0008614646906741136,0.9990521106736883,0.47917329816743215,0.8372882933184441,0.9999740866716496,0.6755420222191629,0.8941487595177664
350,vicuna_topk_60_temp_1.1000000000000005.json,0.019314596489376685,0.24147155918357419,-2.8611873909084498,0.13890608464345797,0.04493692274571652,0.11643406979322313,0.12935551235758533,-5.79869680414219,0.8056713505116159,0.970871258504175,0.9223250035036851,0.9947821005193408,953.0417461112592,-8.900966632034365,7981.471691914541,1.0,0.0,1.0,0.482265573043671,0.8417437431991295,0.9999748933649732,0.6729467223306935,0.8922879718512834
351,blender_topk_70_temp_1.0000000000000004.json,0.05539963073894891,0.31776645875170495,-3.0887052713032954,0.2746199319597338,0.1015784344401332,0.25014864644326185,0.24998214389164852,-3.6144137812520793,0.8932256875391713,0.7434806186435929,0.8994999945099938,0.7911387923972533,45.51531455625985,-2.3519396331801317,23.76446481314523,0.6614368566429105,0.6429895651080251,0.2712433627165913,0.16580140632187684,0.4605105844292848,0.9980712459536497,0.47714999107595435,0.7856246559989857
352,pythia_topk_60_temp_2.3000000000000003.json,0.020709573254817377,0.26195678827779956,-2.896412074326991,0.15432813682838514,0.04616715329236831,0.12364503636606909,0.14083748524898404,-4.480940720839109,0.850632471646479,0.9726251034536135,0.9260507891439173,0.9961058267491136,468.0539243842416,-6.516409061505805,1308.6770170607642,0.9989331562597079,0.008136579682696038,0.9880130048858528,0.2174044360547428,0.7330742443773207,0.9999727990202053,0.6194649246597815,0.9503107112617734
353,mpt_topk_60_temp_0.6500000000000001.json,0.028299680691910193,0.2770589345075533,-2.8725518976041453,0.160848812048143,0.05454805617857095,0.13268875297358013,0.14998140887103478,-4.094763870468598,0.845166731692985,0.9232033916585033,0.7807753708562989,0.9962014029164591,448.46234394074236,-6.339726533200388,1021.765711801378,0.9943849294172263,0.007304097331251776,0.9915114607519688,0.15198334867710042,0.5106804443718347,0.9999742116741761,0.668077709590027,0.947800043014761
354,vicuna_topk_60_temp_1.750000000000001.json,0.019533571735997596,0.24216776365520834,-2.863086871967048,0.13985678316910594,0.04492265932654947,0.11728772533777226,0.13015423908937668,-5.788842868231581,0.806175820574254,0.9719018660129441,0.925746885884144,0.9946349159271302,945.4403083081539,-8.860688571577779,7891.153947161066,1.0,0.0003467428860256284,0.9994333418341915,0.4819981696837124,0.8408328196698857,0.9999750081546799,0.6715283269932371,0.8922020527226234
355,vicuna_topp_0.9_temp_0.8500000000000003.json,0.019527198939778594,0.24132450234705488,-2.860704223951978,0.1401701949282363,0.045479191665828395,0.11778575542707263,0.13046757531759057,-5.7985705923221875,0.8059096227069656,0.9739682192765386,0.9321808965025689,0.9945500349711799,952.7052539915081,-8.882052728086977,7999.816851970367,1.0,0.0,1.0,0.4724108847161184,0.8387506809515163,0.9999749312897722,0.6751746356128929,0.8903379563189938
356,blender_topp_0.9_temp_1.1000000000000005.json,0.045329177038106364,0.31312378788810946,-3.093864574102696,0.24458679434499558,0.088529400582166,0.21639248904983388,0.21640870783524443,-3.661149003343257,0.886618853570942,0.8181223973118342,0.9150880317806832,0.8226849791091503,90.97134430889876,-3.0208840095078475,43.33095083941834,0.862644056850652,0.40417974371114296,0.5096260689446015,0.15255692085290928,0.4539218469107768,0.9989277036909111,0.47229979075267464,0.8186876812948843
357,blender_topp_0.7_temp_1.5000000000000009.json,0.03881462872523798,0.30064739372184723,-3.11271714148875,0.2316976468779467,0.0786945601381882,0.2032489848271661,0.20302296498748107,-3.753519053688508,0.8838120741332939,0.8328981976672516,0.9260019876116179,0.819655437185989,99.6254324572861,-3.1530416766417835,43.0893764008707,0.9131962751131374,0.34913064537596783,0.5642198054816568,0.15569040142578291,0.48626373626373626,0.9995683239313787,0.46221871856219304,0.8030371516562703
358,vicuna_topp_1.0_temp_2.050000000000001.json,0.01945978839362252,0.24195611267324335,-2.8559236484682393,0.14061046884049055,0.04525949036176216,0.11781276482594441,0.13111955763728356,-5.782210318263403,0.8064980766696777,0.9742517444053775,0.9330732185646233,0.9946624177969051,938.9213259298722,-8.849133630382992,7913.956686620093,0.9997461501423439,0.0005162964500186239,0.9992653666643783,0.47688972330248985,0.8393836869056328,0.9999759237847491,0.6759039707675965,0.8956166550606668
359,pythia_bs_4_temp_1.550000000000001.json,0.029831855476885404,0.287020941743973,-2.846194298568374,0.16393564764005591,0.05700745095694813,0.1345549615936261,0.1523709788754779,-3.7709420224229895,0.8577253934973944,0.9753415428747516,0.9329433177109296,0.9963589950291093,389.6045806407861,-5.55417874425845,414.33144906917425,0.9997342733772978,0.005007805249373993,0.9923262602237789,0.13493318275926972,0.5089963937696617,0.9999704302432303,0.6511636507773925,0.9638431348794986
360,pythia_bs_2_temp_2.0000000000000013.json,0.026751600099257034,0.2823653263042952,-2.86865760544259,0.1657049438378739,0.05514438466539001,0.13311985534921436,0.15265192877258238,-3.931103375488388,0.8587561124909617,0.9753502812076364,0.9330766092119636,0.9964020649990243,387.8665034408219,-5.61669599568279,447.32559632946914,0.9995454597326761,0.00940994158656441,0.9862229016932053,0.15337353510069404,0.577760167001701,0.9999722244147069,0.6408761561902349,0.9628343342585053
361,pythia_bs_1_temp_2.2500000000000004.json,0.021142376089333136,0.26310081196949275,-2.8967281903675897,0.1589595607896735,0.04825196198655894,0.12712421132139795,0.1463588702232196,-4.40300872999585,0.8531296639619227,0.9721863200182461,0.925893146641105,0.995580227078799,445.6249428215001,-6.350771241322699,1100.2858735018478,0.9988311037356773,0.011716620992002045,0.9840839428209034,0.2125081358398101,0.7184231069476971,0.9999739340765921,0.6182407946260515,0.9499018046853761
362,blender_topp_0.8_temp_1.3000000000000007.json,0.041611692146488195,0.30468139753686296,-3.1150681215202165,0.23881742197053882,0.08230720002617006,0.21227196049216135,0.21219171708720738,-3.6960370569286463,0.8847195878774227,0.8258852779192916,0.9146835324950033,0.8221503632935592,93.27035058229407,-3.050225372013106,40.58508506713619,0.8956128639489896,0.38458848604271717,0.5262985785536138,0.15225415238597417,0.4665900735294118,0.9992185215911789,0.4660154650648515,0.8130922191631691
363,koala_topp_0.9_temp_1.2000000000000006.json,0.026288513230092944,0.27391639914552873,-2.901741779161121,0.1610399730613507,0.053856292272175504,0.13110186302438376,0.14906189608713666,-4.112109785328408,0.8486132448565267,0.9341857843370169,0.8127045007179354,0.9961095657162293,448.0772177539891,-6.312712923824778,1114.6334148998772,0.9958778679398664,0.005632456355902912,0.9937213367693789,0.17736573396129338,0.5891069121447028,0.9999747786349906,0.6663800116800115,0.9460680032287069
364,blender_topp_0.7_temp_1.3000000000000007.json,0.041948391465689655,0.3069147703887737,-3.108509942620455,0.239097178498331,0.08256831323271359,0.21105236684474266,0.21120033444015185,-3.6814793160778727,0.8858556583195267,0.8221654890681398,0.9194303055752236,0.8242233849643766,87.5131940309232,-2.9527635377922112,42.85030954053895,0.8719773323127182,0.43179265156313895,0.47864838238269414,0.1526509472536459,0.46461714176938085,0.9995519655620406,0.466405526460531,0.7955073666727807
365,pythia_topk_50_temp_1.8500000000000012.json,0.02251424640309338,0.27043789921392514,-2.8905164051151466,0.1636109919041717,0.04956638166391886,0.13032329537572007,0.1501556398629218,-4.258214735554788,0.8548840004838779,0.9707281938401273,0.9202109128647082,0.9964226939993536,421.85798673910546,-6.096893516313057,837.9639340578922,0.9983970339260047,0.013794480704220775,0.9804147486117125,0.19642891724925926,0.6842157230593021,0.9999728497259602,0.6235738438003526,0.9571810965622236
366,blender_topk_50_temp_1.2500000000000007.json,0.04016917121752596,0.30798838319007527,-3.1114374175817074,0.23628862883880947,0.07935562742349236,0.20689640203243626,0.20698599302515264,-3.734543580569342,0.8842435163223672,0.8078102821407213,0.8991061411922194,0.8003163254731274,95.83497077261413,-3.086616607635758,40.030401137454234,0.8969832870403941,0.3729999642393665,0.5393203840259742,0.152316452419981,0.4661016949152542,0.9998379125743209,0.4658546799379504,0.8018274147381711
367,pythia_bs_4_temp_0.9000000000000004.json,0.03801741365721449,0.3167370850907422,-2.79476761202774,0.20334240942849227,0.07597297546783095,0.17196225524671244,0.19051626796738136,-3.714358476933114,0.8676597027477616,0.9724095755815585,0.9301039151658859,0.9980058751865952,258.2446804593806,-4.613991736904685,328.1550086025238,0.990609746264786,0.09420595471149128,0.8694420435929974,0.14629248197734296,0.5025632894667301,0.999966890037896,0.6593261061605805,0.9651801794289587
368,blender_bs_2_temp_2.3000000000000003.json,0.010881631759122311,0.2399113355005884,-3.164708462650169,0.19406263428896675,0.037415214440555664,0.16222871954635748,0.1622248877138332,-4.443822985899472,0.8698494513789733,0.6611078900870178,0.6046760216345912,0.6913636405128736,138.99916754410026,-4.400497816044633,142.141927898009,0.9935779499532724,0.07007522240956747,0.8948195257301184,0.18110394842868655,0.6712282763831752,0.9999591463314508,0.44395372331261873,0.7177757080491559
369,pythia_topp_1.0_temp_0.7500000000000002.json,0.02994585948991167,0.2899256963464486,-2.8421645491777774,0.1743376196699848,0.06084129761193342,0.1429807050238046,0.16284803269768694,-3.8234466718050664,0.859666402629,0.9738259727986687,0.932031130589305,0.9969256445616185,357.8966999204042,-5.349073325168418,468.49803524544814,0.995040040381306,0.03361175322283177,0.9555207184561748,0.14828187756095582,0.5421946169772257,0.9999702710187984,0.653615801839647,0.9633426450133205
370,mpt_topk_40_temp_0.7000000000000002.json,0.028141000725413323,0.27575716169083153,-2.873767534692684,0.1609030320381079,0.054876827150170504,0.13350056125663717,0.149998598355155,-4.094932130439009,0.8458985354833469,0.9247923316810118,0.7870360161479059,0.9960399347101758,449.4382310696153,-6.352448427426038,987.1537665894324,0.9932992347511238,0.00897647307436643,0.9901528019083559,0.1515529952060589,0.5111618154908733,0.999973076378893,0.6667879008368882,0.9459105221655422
371,koala_topp_0.9_temp_0.6500000000000001.json,0.028875273783423958,0.2801018856540212,-2.845929180214066,0.16106703296568026,0.05722530727540383,0.13482241738015488,0.15083864631681299,-4.0885543684682295,0.8449049450472027,0.9208534379568167,0.7738635747883383,0.9961885427066941,451.0395100232081,-6.381504154227483,1052.6120661225334,0.9942062060216527,0.007281163406400892,0.9916259798957338,0.14146608093608923,0.4836876794975103,0.9999742960045954,0.6669983346022681,0.9475860757555417
372,blender_topk_40_temp_1.4500000000000008.json,0.03298612096757875,0.2958577627502946,-3.131657655110101,0.22383992868206337,0.07144847119787939,0.19402084134104325,0.19394613825240214,-3.796931380738237,0.8811935285528103,0.8168542635852382,0.9107243156182824,0.7972505298703965,108.97826086469593,-3.2918531812653526,50.53722548118514,0.9295652819096563,0.31307475863962525,0.6038703376485139,0.15150292515634456,0.4877454071551688,0.9997990982446499,0.45469543876831897,0.7802294149928594
373,vicuna_topp_0.7_temp_0.6000000000000001.json,0.019557868713045646,0.24182466939270283,-2.8651606611355036,0.14160697914328213,0.04581038009623368,0.11897703344096461,0.1319997805132715,-5.773194581329942,0.8070603441260382,0.9675712384201295,0.9117565206350898,0.9950620695679843,926.154770481913,-8.836997438236693,7620.964980711627,1.0,0.00026186870096640597,0.9995398929844979,0.46247514355296376,0.8332914371900637,0.9999745730049385,0.6800126796047052,0.8926948213778093
374,vicuna_topp_0.7_temp_1.4500000000000008.json,0.01959633279200792,0.2415624458556827,-2.864109995728265,0.1425410788898493,0.045892564290816174,0.11926791385080096,0.13267264640214216,-5.772786253678775,0.8069910594002756,0.9660939434737829,0.90831137440623,0.9945540148055625,929.492152759219,-8.837957931457941,7821.938212643986,1.0,0.0007535358156615053,0.99886600642642,0.45768854500177875,0.8331665832916458,0.9999761695493916,0.6784809294468416,0.8967960504609681
375,blender_topk_40_temp_0.7500000000000002.json,0.0584740089538333,0.31494306520074683,-3.07192835432733,0.28148421540575974,0.10282918339128072,0.25639358628511366,0.25624557438844775,-3.6424607693073985,0.8949138130955323,0.6902310989641622,0.774414999917075,0.7989041813433904,41.39826578776496,-2.313969928218876,20.213538379266996,0.6067196202953603,0.6538703709513773,0.2619074328471014,0.16213516020837793,0.4407222435651172,0.9989469136169296,0.4849221145730458,0.7931758500847924
376,vicuna_bs_3_temp_1.700000000000001.json,0.019410770292937793,0.24017057957292615,-2.8653535177569114,0.1388077310352529,0.044574567207205006,0.11615680160407117,0.12937372341013376,-5.802357749614066,0.8080732581730118,0.9704163486616366,0.9214930480185342,0.9945128997246584,914.544643382105,-8.858440110663722,7609.672188675158,1.0,0.0,1.0,0.4563239108453862,0.8321871628910464,0.9999739746889753,0.6744911098229384,0.8964838573134286
377,koala_bs_2_temp_0.9500000000000004.json,0.028996836506519495,0.27804685229103226,-2.844196452705081,0.1608289791596315,0.05633350856360164,0.1353519871062107,0.15064456227427558,-4.109349673401139,0.8428294121741293,0.9194668338759312,0.7728827266299428,0.9957339382004403,455.3449185054237,-6.433316035468477,1082.2844813108475,0.9919726658491291,0.010908292458381649,0.9869925253268894,0.12734581701089073,0.43840951443706944,0.9999750706858052,0.6728109723042869,0.9463207857433207
378,koala_topp_0.7_temp_0.9000000000000004.json,0.029335845696843416,0.2784957623574587,-2.8451564184171643,0.1614397128979458,0.05705222642704612,0.1347616184479789,0.15078372827284883,-4.067375758129036,0.8450990033173609,0.9215942549551944,0.775097724357915,0.9961022078871488,447.2397783832325,-6.3659460266203824,992.5544689588431,0.9953582437309891,0.006708064298958798,0.9922268798166662,0.14028060146138208,0.4831248330971015,0.9999742141228639,0.6686690478382226,0.9475929551647756
379,blender_topk_60_temp_2.100000000000001.json,0.0157128944661874,0.2566537903917871,-3.165249910765516,0.18778085079730983,0.046963946440740756,0.15613126345818967,0.15601379409230037,-4.171783017252156,0.8702680909920312,0.7721587121167581,0.8041508846286444,0.7605076747508892,174.29976492908222,-4.388870821240389,129.49557111557743,0.9882512879123351,0.07475647809972334,0.895113682666722,0.15529660338700899,0.5834518337246603,0.9999544296212092,0.44602842746910926,0.7745222902011298
380,pythia_topk_50_temp_2.2000000000000006.json,0.020817082755997914,0.25981178416689615,-2.9063783138691783,0.15682867637811698,0.04665419603396359,0.1245877250765377,0.14274303607036667,-4.412413215111635,0.8521165422542778,0.9703599484212738,0.9209432142007702,0.9956719467420139,460.31030816181686,-6.438308599674603,1090.558812941183,0.9980822265059179,0.010313822916779465,0.9855442780757567,0.20820254110612854,0.7155096911770306,0.999973634022749,0.6195194319726709,0.9548358946426478
381,blender_topk_70_temp_2.100000000000001.json,0.012761978375833006,0.24939726591032907,-3.1791408765531015,0.18283052558264765,0.041552874302555436,0.15252924505592963,0.15263460121087108,-4.2271381709761995,0.869314370449177,0.7512378670825403,0.7968706026324056,0.7302491471463088,180.42239395599103,-4.512197146713313,150.37154080556388,0.9943855598081149,0.06419903583868215,0.906782843288679,0.15816471929324594,0.5868292842428801,0.9999612728077806,0.4466761214759402,0.7715168431076269
382,vicuna_bs_4_temp_1.750000000000001.json,0.01921397877408721,0.24009301057440513,-2.877439063273833,0.13742958120711163,0.04421652559027199,0.11500454303097654,0.12805583722335012,-5.801205347439569,0.8091985030260258,0.971646211247099,0.9253844470882188,0.9944318562805772,895.7108792394826,-8.813923413638834,7327.772389095966,1.0,0.0,1.0,0.4533514890626373,0.8317914402479005,0.9999737800481563,0.6583420851217482,0.8914178272705517
383,pythia_topk_50_temp_1.650000000000001.json,0.023421479239748,0.27235886406962556,-2.8844417435731105,0.16633084881143556,0.05197061184067672,0.13325909628255872,0.15204191391129412,-4.176074996023235,0.8565191106351917,0.9726822243075087,0.925389346497202,0.9965253068593317,403.2623250335366,-5.933425939368951,656.0164394041058,0.9989162303262915,0.011018972338283622,0.9833205894929272,0.18852201874436297,0.662167026637869,0.9999716868381462,0.6325243650552983,0.9589895477223551
384,vicuna_topk_40_temp_1.8500000000000012.json,0.02000325326619826,0.24496542607976823,-2.8539344459354044,0.14564673873719083,0.04727477174030596,0.12251690770878884,0.13580539252858514,-5.72456083722965,0.807423753167441,0.9742929995738345,0.9344151857123455,0.9945689716893351,900.6246616999128,-8.756689014703957,7455.306388854394,0.9987471526537963,0.004885636193577271,0.9940708800044944,0.46570677636841507,0.8329630235984751,0.9999752490219468,0.682476166464045,0.8949699502789186
385,pythia_topp_0.9_temp_1.8000000000000012.json,0.023896589157922154,0.2740827346206207,-2.8887381595456767,0.16523839258826156,0.051136809545757014,0.13266022068653954,0.15121455970459316,-4.112297765477626,0.8576633863912556,0.9734426812650803,0.9282396712902894,0.9963729745878246,396.96544583567794,-5.824872763238601,603.4336605043915,0.9986848943016247,0.014820528170523184,0.978592430670362,0.17712740268521202,0.643981326452223,0.999970275199485,0.6319453700301881,0.9577992828842813
386,pythia_topk_60_temp_1.700000000000001.json,0.02276625840787615,0.268537001558031,-2.89260592286238,0.16400142832075534,0.04962372701534941,0.13115147532295074,0.14935759105610683,-4.222939558879646,0.8564180696536161,0.9711080159126726,0.9208593989053101,0.9963355681939211,408.1948402021966,-6.002837561629372,735.4336709074115,0.9990571955883606,0.014670058313529653,0.9783323831259755,0.19247009148486982,0.6768411818653056,0.9999722555906835,0.63026440461616,0.9565892705398953
387,pythia_bs_4_temp_1.8000000000000012.json,0.029769416604438412,0.29014143542504744,-2.8471616844614904,0.16422804206306957,0.05787100961366344,0.13336960459019676,0.15207435144962234,-3.8517823869097447,0.8583564884915859,0.9758891036500881,0.933698015099131,0.9966697890557842,390.96158062849406,-5.581097979293002,454.566421207303,1.0,0.0032426894551687065,0.9947923836202242,0.1429450713419752,0.5385521789535701,0.9999715700775444,0.6499919568100768,0.9649776364741978
388,pythia_topk_70_temp_2.5499999999999994.json,0.019857322674382755,0.25632828679883435,-2.900834784479084,0.15175071789947292,0.043759836916351276,0.12073917519993804,0.13809089719973258,-4.5943088581662375,0.8492224191974304,0.9688711035571698,0.916504516596052,0.9954487564329633,483.72191099851767,-6.690554326023839,1307.7672175358548,0.9984512821783508,0.008123682122838176,0.9890409991125233,0.22893830836512516,0.7559588144945674,0.9999716341017721,0.612027925246942,0.9542904726877242
389,blender_topk_60_temp_0.7500000000000002.json,0.059337066089529426,0.316695342556707,-3.057657958390956,0.2820946748792359,0.10503502748763577,0.2559474011647018,0.256007916888748,-3.659300627713213,0.8949385300308526,0.6935651158025116,0.7572721756033408,0.8106760961344333,41.63198467252953,-2.3615137306882277,23.124913581037823,0.615965327285765,0.6396615769400155,0.27369029765696107,0.16436085891338809,0.45100931677018635,0.9988392062918218,0.4808505167494078,0.7865225871017516
390,pythia_topp_0.9_temp_1.2000000000000006.json,0.028023524457972435,0.28516427533099414,-2.853057046810945,0.17401386890350912,0.05882413124361133,0.14246448262935707,0.161832334061545,-3.8946069870778697,0.8596205820659836,0.9722416746871504,0.9264601403685195,0.9967295944929601,358.5973195184174,-5.393842728061053,432.2316762609618,0.9961767404686133,0.030755735976453473,0.9580488178670622,0.1558407277305123,0.5747860147976208,0.9999706765453896,0.6486108706357006,0.9613612702261948
391,vicuna_bs_4_temp_0.6500000000000001.json,0.020161496898938945,0.24463781463957335,-2.8670125375529807,0.1372267918522414,0.04416159285911963,0.11545695781661987,0.12763618866839765,-5.848821636431203,0.8059461431536742,0.9732366445592069,0.9290870796662302,0.9950060646734639,940.3445305125025,-8.821627534987464,7769.1526197376315,0.9999522476570935,0.0023023837915301074,0.9966109686763835,0.543760092272203,0.8414714771439366,0.9999717045762018,0.6593456216350586,0.8909822483556363
392,pythia_topk_70_temp_2.2500000000000004.json,0.020552814049946144,0.2544854638580738,-2.8972844560304005,0.1533960654673091,0.044624014175205284,0.1224020041399046,0.14061681942335363,-4.483072663117984,0.8508413046419262,0.9723390106679453,0.926551823655679,0.9956699674855731,467.35111488049995,-6.500562703446863,1103.2124637940103,0.9984617409048415,0.007888808326878615,0.9890170019893999,0.21995987775840412,0.7360476891037276,0.9999734426667551,0.6161772601291508,0.9506387547225895
393,vicuna_bs_1_temp_1.4000000000000008.json,0.0194353564563265,0.24173817687823546,-2.8629249468117295,0.1409088712339773,0.045295515981994494,0.11793021663560596,0.13101480539782837,-5.78905443199173,0.8054163885976604,0.9723972554421876,0.9273838135839593,0.9945680551634045,946.7501646349526,-8.889795520965153,7972.5983956046,1.0,3.343716643761398e-05,0.9999278477701448,0.4821839465630096,0.8402376328116075,0.9999752160542474,0.6761137672321114,0.8933831510882458
394,pythia_bs_4_temp_1.600000000000001.json,0.028920239144156135,0.2874660458106928,-2.855519457666095,0.1640408181101049,0.05779499200747697,0.13519291086930124,0.15226602483349863,-3.7782254583372143,0.8583382188915489,0.9751844441833363,0.9316321426509359,0.9969357098032812,385.41912490610076,-5.508780828337712,384.25143285714506,0.9994084033706359,0.007473736368991476,0.9892504788283895,0.13727705896754996,0.5139829939154302,0.9999692152162831,0.6501833060700334,0.9657798878445415
395,vicuna_topp_0.9_temp_1.9500000000000013.json,0.019474678239627004,0.24141882494293412,-2.859506388525208,0.1399425205565591,0.0450980577562203,0.11694162946017593,0.1304850171790823,-5.788966962713039,0.8063204113491074,0.9725645786300895,0.9273055451494018,0.9948563413892337,953.6400264826442,-8.856032060754202,7897.53513207387,1.0,0.00024217562318118864,0.9995182511126449,0.4715199715644022,0.8393311523082515,0.9999748685197505,0.6733842441338098,0.8947851734575564
396,vicuna_topk_60_temp_0.8000000000000003.json,0.01951059447910734,0.2419468661093181,-2.862276477720551,0.14019149533776376,0.045314558475017086,0.11787450417931433,0.13063425597905323,-5.779232481199658,0.8062874709437032,0.9729258888112824,0.9283254043401099,0.9948932916105152,945.934155930455,-8.8560403778454,7857.029206174305,1.0,0.00022428120215972175,0.999592813189688,0.48241520219726236,0.8411784857828023,0.9999750163368806,0.6701527338228627,0.8956876451724427
397,koala_topk_40_temp_1.2000000000000006.json,0.024498478848999205,0.26566378783052397,-2.918754363346673,0.1580768216231862,0.05006083960507457,0.12798523371032067,0.14565473077667246,-4.172979546453289,0.8486109471512223,0.9354285423992038,0.8138960790954274,0.9958984790321342,456.70410581471015,-6.398817732453271,1024.8903811322082,0.9987963463143502,0.0024186009287818083,0.9971733455881078,0.18916642178469978,0.6177992686874338,0.9999756245670434,0.6595264854495655,0.9427521357682341
398,koala_bs_1_temp_1.0500000000000005.json,0.024968906323597256,0.27017939707556976,-2.9002416393083177,0.15933408260900783,0.05199993603599755,0.1307930928303566,0.14836825730071967,-4.132078171493056,0.8477548083704793,0.9341111865051805,0.8135296452709588,0.9960160174804603,450.77029031548085,-6.35551039214578,1051.20058645663,0.9950423025367618,0.007117739040006213,0.9920737473278609,0.18181280088390814,0.590931046975003,0.9999754133229265,0.6615653534929355,0.9429380429912366
399,pythia_topp_0.9_temp_2.150000000000001.json,0.021631162704622477,0.2671679161512119,-2.9087581910446794,0.15909536734272012,0.04851546390355113,0.12766937540938714,0.14526014993429065,-4.269907833101277,0.8553439436073532,0.9724287986847395,0.9267497277966881,0.9960612055056081,426.8340382185218,-6.117842922501488,824.068929845845,0.9977618793123386,0.01022724403142638,0.9857598362617753,0.18728141100372306,0.6764908784301702,0.9999734498336463,0.6227584305799796,0.956070392013701
400,pythia_topk_50_temp_1.2500000000000007.json,0.025259791337604642,0.2779634028437571,-2.869896069437803,0.16976199402379888,0.05491725094794686,0.13762851950555274,0.1571307176499066,-3.990100762170398,0.8578016231198587,0.971766986266884,0.9223927404729734,0.9969681237408059,378.9023431926697,-5.63846701348749,705.4202679242969,0.9982592148379847,0.021353003551747893,0.9698152132345016,0.16685566497562918,0.6055168774230215,0.9999704032479403,0.643160868742184,0.9612329367675141
401,blender_bs_3_temp_2.2500000000000004.json,0.012282431664170463,0.2454139995277733,-3.1456668219251003,0.19365556676563475,0.04340703982208477,0.16370186610182585,0.1638676537796571,-4.3481889107901015,0.8714874015303556,0.6908764029850055,0.6581432022072414,0.7104721716189129,141.18433444356165,-4.2944568855060705,137.75886108958258,0.9891108887774434,0.08350816972661232,0.8774995986926949,0.17227984306413394,0.6427965245504142,0.999847823250031,0.44906955917098956,0.7353776234310804
402,koala_topk_60_temp_1.3500000000000008.json,0.02351273600479967,0.2651985711647738,-2.922825355209664,0.1568251804184405,0.04878392643014885,0.12610448022196113,0.14391863699335286,-4.217039477132365,0.8494535406271299,0.9395642943261547,0.8259995313126707,0.995789434484585,463.74804418657345,-6.469243381543118,1022.5371679530472,0.9994257426993458,0.0006001162205555328,0.9992001905423454,0.20546389172330143,0.6503935771352296,0.9999750036156488,0.6606347444271277,0.9411267230328254
403,mpt_topk_50_temp_0.7000000000000002.json,0.028512425485365433,0.2800880607107871,-2.872178146380461,0.1625313492419343,0.05595947693455021,0.13373519717743557,0.15103573407950666,-4.082312497920646,0.8470582168900178,0.9253150198688697,0.7886905256640245,0.9958057642460825,447.8825727706336,-6.329517657663984,961.6109812655421,0.993692107138041,0.0084460206992355,0.9908784516738188,0.15195852765156823,0.518902028062006,0.9999747734987187,0.6676618805927839,0.9478974674113528
404,vicuna_topp_0.9_temp_1.8000000000000012.json,0.0194071246111204,0.2414029596293132,-2.871902937521199,0.14046201524832092,0.04521583884203592,0.11764410336427358,0.13082081814358432,-5.795832247915631,0.8057173089178388,0.9738151265737911,0.9303236991365488,0.995236277401089,949.7483815415555,-8.870046208183641,7941.168483674736,1.0,0.0004333083557312938,0.9993408905770237,0.4719657284915209,0.8382212738911337,0.9999754305831894,0.6753062439824871,0.8930370219775993
405,pythia_topp_1.0_temp_1.2000000000000006.json,0.026079311571424558,0.2823106836262178,-2.86389130198645,0.17166690111647853,0.055860801719919244,0.13958291327205077,0.15860779135398437,-3.9760619017308603,0.8588885597451655,0.9727676271927963,0.9261293527885421,0.9968562199620302,372.9773962776046,-5.555327921717435,512.4217139915097,0.9977947177465657,0.020905807441843997,0.9696062319939115,0.16662347758486654,0.6016189062213997,0.9999711692094325,0.6437650941207796,0.9605400882594153
406,vicuna_bs_2_temp_1.4500000000000008.json,0.019266528389082622,0.2409625454153716,-2.8690413720383194,0.1381718911254171,0.04435901027074622,0.11543164718924198,0.12849838750334674,-5.807803758877313,0.8078954078869256,0.9725727529371637,0.9283136939245846,0.9945198402615014,919.5477994355247,-8.848083645600315,7732.537278234409,0.9997082419821315,0.001964621751867985,0.9975875704833509,0.4574911211470163,0.8348574502420656,0.9999748870342193,0.6643326765967753,0.8924353603266164
407,vicuna_topp_0.9_temp_0.6500000000000001.json,0.019385148946712474,0.24169279218046247,-2.8639694430785094,0.13932286732240579,0.044740211591523166,0.11667052031832213,0.1297613084673418,-5.795278821058407,0.8058118864983499,0.9729536433070943,0.9281065565345432,0.9950425069413348,960.5367652916226,-8.894112636003612,8024.379043263536,1.0,0.0,1.0,0.4759877610748969,0.8395383638672229,0.9999746531546713,0.6727835561684473,0.8912108802985034
408,vicuna_topk_50_temp_1.0000000000000004.json,0.019501046550657975,0.24123483025873563,-2.867104773411531,0.14145676212595312,0.04547081481222079,0.11855985299750568,0.13162060082712024,-5.785244814140763,0.8064378792035556,0.9730482776873808,0.9286411518307672,0.9949204441540704,932.4067381871063,-8.833600138445707,7799.376612307065,1.0,0.00022587008493622491,0.999590499385812,0.4773888405506102,0.8411637193382773,0.9999747878325009,0.6759645994715318,0.8920453301330428
409,blender_topp_0.8_temp_0.9000000000000004.json,0.058771917525071576,0.30538125428776863,-3.073690891265869,0.27805907439922817,0.10043108932116862,0.2553566909881667,0.2552655561743428,-3.628305829479126,0.8949061392662759,0.7127476647289289,0.7939681016485334,0.8222674487625484,41.53786861792262,-2.3533344475149547,23.502100740925382,0.6159153882746048,0.6411128402983812,0.2736158425109388,0.16559775167543417,0.45857597639568287,0.9987191827837116,0.4852113354958609,0.7880703330138896
410,vicuna_topk_60_temp_0.6000000000000001.json,0.019376349811280055,0.24167729078226843,-2.8604449561698164,0.14028863827480265,0.045349753858916,0.11737012873620442,0.13071539083946104,-5.775237732755397,0.806431298743269,0.9694538266687405,0.9177989027050721,0.994895804143382,941.8472834740066,-8.866381409028845,8078.476968449281,1.0,0.001401060516401448,0.9982727391377774,0.47793790588025975,0.8421052631578947,0.9999755965564437,0.6753615664993833,0.8946470097901826
411,koala_bs_2_temp_0.6500000000000001.json,0.028729646844273964,0.2771510461639278,-2.8473856223370126,0.1590275297882816,0.05609329312167097,0.13321835961656803,0.14840748311710256,-4.343388046195846,0.8408312965371088,0.9206885204842127,0.7691853911768601,0.9960000961123106,515.471934777992,-6.987278832480476,1633.199562438971,0.9986357379391975,0.001657093231076597,0.9980747590365212,0.1846128622371603,0.48299020838563894,0.9999740230057664,0.6845609618421786,0.9432035190368702
412,blender_topk_50_temp_2.100000000000001.json,0.016369185355999134,0.2586652760478562,-3.164960419247767,0.18898444757608088,0.04686570428052096,0.1577174833168685,0.15786086566975183,-4.141502192837442,0.8714041375444982,0.776981618018139,0.8126227458225533,0.761613231150313,169.9626169873536,-4.320374546438079,117.53863964945548,0.9926777139532317,0.07591085266921259,0.8888862360360227,0.154893948238957,0.5758814854538142,0.9999292002531713,0.44486440670394706,0.7720588484243817
413,blender_topp_0.8_temp_1.2000000000000006.json,0.04314405720422718,0.3170807164670988,-3.092097450771886,0.24440419769356875,0.08789459335086164,0.21571900568832714,0.21564471687206374,-3.6705560588645554,0.8859630478527359,0.8220176335644871,0.9147160497148886,0.8185371893469383,91.74882364213673,-3.0325892078375807,44.62318011392456,0.8833051199163252,0.4035950697605886,0.5062208926224484,0.15627940319906805,0.4631114863280334,0.9993923052637754,0.4736061703884052,0.8066381816950557
414,koala_topk_50_temp_1.0500000000000005.json,0.025892764218083654,0.2714644006598596,-2.896156921773731,0.15917334706934763,0.0520551888879241,0.12913321777946915,0.14709126171705308,-4.130372160183404,0.8483039060671009,0.9332762820772417,0.8075566610814039,0.9961113158113254,453.284870816284,-6.372381385660066,984.2758592996065,0.9981980918615717,0.0019960041487746263,0.9975689153121182,0.1800570803033857,0.5940029506758643,0.9999740351297574,0.6642628475754916,0.9435476594621349
415,koala_bs_4_temp_0.6000000000000001.json,0.02735058739292521,0.27425442844966513,-2.8568024451364735,0.15529412291486175,0.054397533463666006,0.12977538903028038,0.14478648839528543,-4.607798511136271,0.8376731774611081,0.9202676963044788,0.7671760022124787,0.9956710680214341,585.8723443482268,-7.53727803811675,2432.4868263143385,1.0,0.0,1.0,0.24544817927170867,0.5257812171426168,0.9999739139495727,0.6866088865365915,0.9355384938732416
416,vicuna_topp_0.7_temp_1.2000000000000006.json,0.019769581930315742,0.24309008054097095,-2.861615027358871,0.14308607178649901,0.046475731807215745,0.11997471926327084,0.13351586924129738,-5.74869879524789,0.8078531414449573,0.9640649430034565,0.9020514351692921,0.9946089095486429,913.7063558569737,-8.795300980551279,7722.85237560685,1.0,0.0007659483376246632,0.9988402013817613,0.45986419031344156,0.833172324960898,0.99997382095916,0.6759484232308153,0.8974781893380359
417,blender_topp_0.8_temp_1.4000000000000008.json,0.036104623816184754,0.3012152930576159,-3.1284243366522397,0.2329965508418837,0.07815216267378058,0.20594555009083748,0.20595566997344722,-3.7387751203500676,0.8843457127262452,0.820310719565401,0.9167284801017472,0.8089504615550223,96.26213661307274,-3.09353979396963,42.88424487827119,0.9046718586416936,0.3797851098841868,0.5305920453586148,0.15528434172942093,0.4800524696942283,0.9996262976306235,0.4619654120209222,0.8113622954017287
418,blender_topp_0.7_temp_1.550000000000001.json,0.03619465008257083,0.29859143431884794,-3.0984973294701508,0.22944550201574038,0.07556755800501039,0.19866564855274138,0.19858059792641525,-3.751845530135359,0.8832423168576075,0.8285336021654897,0.9116714272166389,0.8198766902593975,103.80408337842417,-3.2023303059149764,45.96702406645236,0.9140002044919746,0.33801582923637885,0.5752843394659708,0.15319767441860466,0.4916385061953037,0.999816018856599,0.4623886791014958,0.8036813551402802
419,koala_topk_70_temp_0.7000000000000002.json,0.027678489079477495,0.27616952550219065,-2.8717248425455035,0.16174727556185714,0.054587263081610674,0.13348050218375707,0.15050894459868996,-4.100123143148327,0.8458300076410145,0.9232593976658066,0.7828588519254616,0.9956543758541405,446.8067980697514,-6.325302002634111,948.862773982051,0.9936052895369051,0.008632951978543501,0.9902893990019929,0.15254067684671885,0.5185933958218465,0.9999745439790294,0.6667742222129462,0.9470619792398626
420,vicuna_topp_1.0_temp_0.9500000000000004.json,0.019361692914256552,0.24131231453987173,-2.8592683337255567,0.13962844680823241,0.04494407741189972,0.11702836681019302,0.1299007514118724,-5.784857119730336,0.806520877894992,0.9738170497464748,0.9310557070625191,0.9948786065908137,943.4251715352993,-8.849571271304804,7864.442239406484,1.0,0.00022879828477306895,0.99955498644884,0.47599734042553193,0.8406463895562305,0.9999754961602435,0.6707047249128919,0.894654399997187
421,vicuna_bs_4_temp_0.8500000000000003.json,0.02009796391661355,0.24577008832369526,-2.8641570452936667,0.14104522698722521,0.045630244868701486,0.11753924854929615,0.13116767246702513,-5.80207784094648,0.8061926914360337,0.9728608401116065,0.9278338119790472,0.9952099757466861,931.0337757866528,-8.791629361568496,7709.757097451504,0.9996602562771735,0.0010765071682600743,0.998715560519809,0.5171439077078641,0.840060212625835,0.9999737007942849,0.6662549391568066,0.8927125225257957
422,pythia_bs_1_temp_1.600000000000001.json,0.02433432177056852,0.2734347200625901,-2.888072388683388,0.16674308112784053,0.050908898781145455,0.13273647717013848,0.15225795628415012,-4.144635141731981,0.8572023752218257,0.9714762032122342,0.922987389492157,0.9960831466442598,397.4582979829925,-5.893563846080882,639.5334931979982,0.9985682364570238,0.014498507925427567,0.9784970076660862,0.1848221841727185,0.6534238050308152,0.9999729814175853,0.6321884849685466,0.9552820811761107
423,vicuna_topp_0.7_temp_0.6500000000000001.json,0.0196470469909517,0.2423768214909891,-2.8634263966269864,0.14228679338921774,0.0460291004880016,0.11968770071992481,0.13277497908217134,-5.7670109412952035,0.8071440494729426,0.9651605895951404,0.9048603381693292,0.9948607134317349,927.3827581651815,-8.835494554059492,7807.6444025488245,1.0,0.00046198473764520287,0.9991722396233074,0.46338895733004815,0.8336426329415538,0.9999747187914495,0.6809711271452761,0.8949355827476493
424,vicuna_topk_40_temp_1.1500000000000006.json,0.020039236524091786,0.24420419582253408,-2.8608954268132516,0.14559407647583628,0.04729494198799476,0.12189184274679879,0.13556949723867195,-5.733100092004918,0.8071659055047619,0.9735387736655973,0.9326593779828372,0.9946462415860506,908.4592637679796,-8.767356411734974,7547.565356506022,0.9980809148497012,0.00527680351672842,0.9930012003115279,0.4664270766991175,0.8334497044174464,0.9999753163907237,0.6783928301237628,0.892778236549609
425,pythia_topp_0.9_temp_0.8500000000000003.json,0.03048776079863418,0.2901143825214878,-2.842861807418013,0.17482874511080276,0.05984196051274626,0.14347560071497104,0.16204428236314927,-3.8157000087783906,0.8593113541244743,0.9760448725522015,0.9343212005991525,0.9969979733049511,358.43132478273145,-5.3544664265229125,438.18471943914545,0.9992062988272895,0.022109810622591243,0.9689252582443401,0.1452085452695829,0.5331865758431633,0.9999710791455003,0.6565034392631365,0.9634766729216359
426,vicuna_topp_0.7_temp_1.0000000000000004.json,0.019577843885239296,0.24231600157589425,-2.8613761423346036,0.14272871596272793,0.0461352630343726,0.119540982063252,0.1329372188624286,-5.764805776561668,0.8068239335306661,0.9640919428708536,0.9021336186634291,0.9946087294207785,932.5643145288462,-8.834514536786132,7846.531827064717,1.0,0.0010374602735291145,0.9983837143032481,0.4622942765905183,0.835095813443574,0.9999755580941279,0.6763967028063141,0.8948669160244042
427,pythia_topk_60_temp_1.550000000000001.json,0.023452976812160478,0.2713251595193294,-2.8874770820976976,0.1633715063534912,0.05102676859698779,0.13248134384312354,0.15041803334881104,-4.151009216576158,0.8569329929853489,0.9736765559201578,0.9284772522021846,0.9963746319314043,403.99099482180475,-5.907418280195435,675.4106466055723,0.9991394236679286,0.017019242532301113,0.9750650676364739,0.18734703391476631,0.6573369780524523,0.9999728392145198,0.6314570073613184,0.9567189848718638
428,mpt_topk_40_temp_0.7500000000000002.json,0.028510210852969953,0.27856545593985693,-2.8608335665686573,0.16265601940692875,0.05585282175811088,0.1349072682777497,0.15099294188881857,-4.076794187626046,0.8468442120867407,0.9253025659426997,0.7872896199520121,0.9964421051657033,445.7534181360054,-6.312806619115766,968.5105300744442,0.9937610214182376,0.007671927239364107,0.9914040091192416,0.15348680025445294,0.523526548493084,0.9999741857539198,0.6637384537644759,0.9477679211205853
429,blender_bs_3_temp_2.100000000000001.json,0.016653597224620988,0.2516731699386604,-3.156480957248168,0.20168032851824813,0.04658587052880566,0.1708747862823758,0.17093568340286602,-4.2576592783173,0.8734293548401467,0.7074864990161925,0.6715385324478302,0.7315194239873273,128.95293371130438,-4.0315251946650035,107.84909966314778,0.9830121894010848,0.1238222681216251,0.8218984744163866,0.16815649176253658,0.6204016869180341,0.999922807565433,0.43986582234949767,0.7333991938587446
430,blender_topp_1.0_temp_1.2000000000000006.json,0.0402496717623525,0.3064421723713106,-3.0913522551676076,0.24329033850513443,0.08538011868601923,0.21415708518343068,0.21418814659944235,-3.699011532242647,0.8851628363849166,0.8287244638723191,0.9095056475524723,0.8288617649489831,94.19254777847092,-3.0796396246172377,42.15241393686516,0.8927774168062769,0.37952570405596886,0.5340615369404796,0.1513665031534688,0.4627644957405881,0.9997756168216407,0.4647841971360132,0.8131871934716994
431,vicuna_bs_1_temp_0.6000000000000001.json,0.01957053273305466,0.24205617739087398,-2.8602328003050093,0.1415624267852677,0.045791261676294645,0.11854521834604391,0.13200688150094853,-5.7836238320222595,0.8058104351431669,0.9730804771644678,0.9298658697574836,0.9944222132285276,939.0493094949863,-8.872800923649713,8005.194704412373,0.9998875750529397,0.00030047613432857614,0.9994179838763304,0.48067551483303017,0.8388275022397832,0.9999741861719884,0.676135430773179,0.8950108617566571
432,vicuna_topp_1.0_temp_2.0000000000000013.json,0.019620118324952744,0.242630097491552,-2.8651552896700307,0.14048299679078785,0.045422647718180345,0.11773183315780548,0.1308471446737774,-5.7816436457968425,0.8065462259945267,0.9733363397760146,0.9294092971801815,0.9949720473232154,941.2003221990259,-8.843268040756529,7716.777401247214,1.0,0.00017906890596205085,0.9996616460163857,0.4792137218507503,0.8394748278780393,0.9999761329385226,0.6715322272900589,0.8925580230013342
433,mpt_topp_1.0_temp_0.6500000000000001.json,0.028195219753272813,0.27861525983182306,-2.867492446560181,0.15965571115866695,0.05527978678453663,0.13160410908645298,0.14856415769329281,-4.064886882692157,0.845923874206199,0.9253372646762928,0.7868515599957409,0.9961380332051394,447.4380420699449,-6.33615096217257,1103.333125431674,0.9948891366791538,0.006216903903210581,0.9933652256549689,0.14810612846081886,0.5075036045732388,0.9999732772310177,0.6672495810953314,0.9497044207397587
434,vicuna_topk_70_temp_0.9000000000000004.json,0.01944554864655471,0.24099848569907592,-2.8594383578262255,0.13952682328707586,0.0449989458052307,0.11669704317703022,0.12992059191807215,-5.792634604689114,0.8056692396829983,0.9744811720531777,0.9330217348667607,0.9949682740147463,949.0773236263394,-8.869683682456046,7923.090065128229,0.9998665627557478,0.0009231369300302673,0.9989195767061724,0.48784772408885724,0.8434493893980397,0.9999750031975801,0.6706846038659732,0.892198238999607
435,blender_topk_60_temp_1.9500000000000013.json,0.018379014061873946,0.2626747922159174,-3.1560781219440375,0.19266465040882572,0.05122563351209705,0.16321344106537894,0.1632712499034548,-4.091202483626311,0.8726211966636902,0.7787929875485579,0.834415395576725,0.7560039732738432,161.6412984024424,-4.180615130995091,110.20260369601992,0.9848709217911374,0.10376880255020406,0.8592293985170997,0.15612052106466903,0.5639504987830379,0.9999472803486612,0.44966599833451676,0.7695141549732276
436,pythia_bs_4_temp_0.7000000000000002.json,0.04027116866850503,0.32326400381778037,-2.789984542525603,0.20667631291165262,0.08055874448209005,0.17524813118814372,0.19357525167662948,-3.7182310757512798,0.8681678580855559,0.9708390425814949,0.9280125476185579,0.9980206768474502,251.53842470981624,-4.569837644913727,252.46639930279795,0.9879839567788719,0.09585906494369054,0.8692105040976338,0.14725067456055327,0.5043443174176193,0.9999669416992363,0.6593819276125493,0.9650550407389242
437,vicuna_topp_0.8_temp_1.9000000000000012.json,0.019479617193923687,0.24130429627250996,-2.8627503866662005,0.1405547742946151,0.045580939774806165,0.1180059933928854,0.13082834875647847,-5.796176599357315,0.8067975020360851,0.9740911073838812,0.9318977217234294,0.994872924201713,929.9850397158586,-8.838682272899531,7828.148506406053,1.0,1.4986433004938268e-05,0.9999670981990323,0.470921954258254,0.8382025028441411,0.9999747193886904,0.6737970004459183,0.8911192419683049
438,blender_bs_1_temp_1.700000000000001.json,0.006374548956721762,0.19910921086647398,-3.193769623258549,0.16713829246638356,0.023907245769942687,0.1399168283250226,0.1399738731510578,-4.881962604178694,0.8596929441950842,0.559545718543768,0.4877229263883381,0.5950254397438199,177.58924507493435,-5.613819616964487,540.4216786452915,0.999397825460251,0.008349777469442737,0.9868087200812882,0.2284692360245951,0.7782708813062592,0.9999675634270441,0.4318199888887052,0.6525077451740667
439,blender_topp_1.0_temp_1.3500000000000008.json,0.03849129183200536,0.3019167008975247,-3.0960041037303414,0.23337717020983106,0.08061095913622443,0.20306661934832038,0.20285271567646496,-3.734014067477836,0.8831840013573786,0.8108854679854209,0.8876071013812128,0.8080362398010286,102.55724878047498,-3.2107929512939863,51.45822149933497,0.9057854009997026,0.34744301738307803,0.5683739625975002,0.15287671232876712,0.482069784837418,0.9994947023406058,0.4604369237690507,0.8072402615670323
440,pythia_topp_0.8_temp_1.550000000000001.json,0.028057017329534355,0.2867068124802394,-2.8679600528820246,0.17518828930785235,0.058733014422220925,0.1419607780807749,0.16168838699856353,-3.9472464361267243,0.8597474168082755,0.972657693796202,0.9268063652556146,0.9966470596785536,361.90870367914874,-5.44960648974266,446.20856022047366,0.997227531094958,0.026433220289111478,0.9636173468850465,0.16048658057725781,0.5941786481573293,0.9999728052912351,0.6429433030690364,0.9602398809926483
441,vicuna_topp_0.8_temp_0.7000000000000002.json,0.01948115405093916,0.24214961956582864,-2.8653358090855554,0.14017117267573434,0.0455712947765496,0.11753352342411544,0.13085419007106258,-5.793413326114356,0.8065924800947338,0.9741160396247521,0.9322008862819677,0.9947608166443322,936.5713710090449,-8.847951503049652,7791.427715545678,1.0,0.00025609964286967305,0.9995477735832059,0.47419491242516637,0.8384431546602936,0.999974169867311,0.6739906943841784,0.8939500514059542
442,vicuna_topk_50_temp_1.1000000000000005.json,0.0194744107721937,0.2416574521971088,-2.8648611323866913,0.14130005625422326,0.04562519627655002,0.11838489240042828,0.13150676540436554,-5.792520819780583,0.8063167454245573,0.9708398484368085,0.9218968663956407,0.9949460933227577,941.0574936934709,-8.874758833080135,8072.985837457183,1.0,0.0,1.0,0.4784641068447412,0.8412365970815217,0.9999759248597827,0.6774871812793678,0.8932525249074899
443,pythia_bs_3_temp_1.600000000000001.json,0.03012660143086533,0.2878376942043988,-2.8575733063335647,0.16666180143038814,0.058557613491953237,0.13580681068838757,0.15387876991977517,-3.803553607038601,0.8583006177373783,0.975727168895203,0.9345657467482358,0.996354047246352,385.66996360108334,-5.534755523050725,485.5784096318197,0.9993028294248314,0.006347799221324491,0.9909345641167336,0.14174620679164923,0.5260872935886503,0.9999701897940321,0.6526545846689201,0.9647526271596462
444,vicuna_topp_0.8_temp_0.8000000000000003.json,0.019600227192761933,0.24233685381050932,-2.864174328371136,0.1418755435727384,0.04595960285666165,0.11926820260562601,0.1321713944150077,-5.788621643024361,0.8068678880741219,0.9729037574252087,0.9288328777048466,0.9947014098057527,929.7191332342883,-8.829435271335127,7840.883858219571,0.9998204674745719,0.0010699925684935555,0.9987092458065207,0.47060007154355216,0.8373427852732678,0.9999754549506193,0.6756804180527498,0.8937543033433701
445,vicuna_bs_3_temp_1.9000000000000012.json,0.019441448268894577,0.24099172963468876,-2.867091097908173,0.13865934629512,0.04485603076916541,0.11630813928017313,0.12923627019386164,-5.803199500980263,0.8081431329728128,0.970049749855389,0.9207398610622091,0.9943367100072528,913.0328303353417,-8.847468460964983,7499.017090775787,1.0,0.0,1.0,0.45959607107383293,0.8330512108696143,0.9999751924632307,0.6720384652605038,0.8932285199673446
446,pythia_topp_0.7_temp_1.0500000000000005.json,0.031030249641332573,0.29232638609443024,-2.8382533368223415,0.1750958407345541,0.06257196650337454,0.1427553929993708,0.16287203050579324,-3.7864982200290016,0.8591353731427738,0.9728236910104754,0.9279440620940115,0.996749422055686,360.0490976806522,-5.3477173110839304,485.18302947984824,0.9964066292416699,0.03337641742915071,0.9546641251596818,0.14253982997799003,0.5235651725914477,0.9999696281486619,0.6559319142886775,0.9671060726651268
447,blender_bs_1_temp_1.550000000000001.json,0.00692573303986741,0.2131406348861386,-3.169508819470186,0.17437673349156896,0.028271793835874123,0.14845858634738318,0.14853886458309343,-4.777682498605074,0.8628058168954983,0.5710994643346988,0.5036987163654625,0.604935259287694,164.05543795167847,-5.310209572155201,433.0386960636739,0.9974851140736767,0.015291452372592197,0.9768955614335135,0.22074610290790936,0.7588676817499463,0.9999686263964506,0.429752113032556,0.6717728924221791
448,koala_topp_0.7_temp_0.6000000000000001.json,0.028309860837465558,0.2776045326177741,-2.8392982880672615,0.16113146216245355,0.05600820764874111,0.13488501874519296,0.15058519145714833,-4.052971750557542,0.8445280744938669,0.9220320114711683,0.778905317595871,0.9959547934169043,445.0228437494314,-6.304732832034265,968.5170069069231,0.9932394028241937,0.008893252062801383,0.9897840427548943,0.13154942791295304,0.4531884329523453,0.9999749389344561,0.6703907694510802,0.949211390588231
449,vicuna_bs_2_temp_2.150000000000001.json,0.0192006058452211,0.23969515873669603,-2.869065865008291,0.1381989559249118,0.044429600176131304,0.11547976959044418,0.1286646780875077,-5.806534442251813,0.8075624603427245,0.9750658230947072,0.935691063918786,0.994459361196281,915.8758733655397,-8.852177485909749,7518.51743992854,1.0,0.0,1.0,0.460848984243168,0.835121994936482,0.9999742676356512,0.668432085750576,0.8960747928666567
450,blender_bs_1_temp_1.5000000000000009.json,0.010036032702874557,0.2174502873695286,-3.1712838737424724,0.18007424445639808,0.03182365466414422,0.15075670755200088,0.15072737084566812,-4.750774177138457,0.8635755433348233,0.5970885560697228,0.5260656028979106,0.6326398644856173,161.85599941798156,-5.258345837133529,401.8108444067996,0.9964293448234901,0.025437675688712896,0.9610367224026297,0.2175111037999671,0.7534951539583155,0.9998328876877596,0.43467773740480325,0.6938731931196619
451,mpt_bs_2_temp_0.6500000000000001.json,0.028220270695090012,0.27757755515613136,-2.846927222364651,0.15902949923334692,0.05522632816928504,0.133259064682793,0.14885698392821084,-4.341216980574843,0.8404041665469955,0.9214316893855322,0.7714139439555869,0.9959120616645278,515.9246893847121,-7.005566790266585,1640.9765533098976,0.998833459290542,0.0019766544112421107,0.9975620484008161,0.18373586686639443,0.48094689431234944,0.9999738667675393,0.6831329947931016,0.9434524000377836
452,vicuna_topp_0.8_temp_1.8500000000000012.json,0.019439922309772137,0.24094581328941772,-2.866285096428437,0.14021017423151008,0.04565770675157116,0.1179299136758424,0.13073224776708056,-5.797823102297429,0.8064665553684464,0.9747967694781708,0.9337079850005529,0.995034528996997,938.2906688447272,-8.877459832840948,7991.045351860409,1.0,0.0,1.0,0.47009210964376874,0.8378464262205779,0.9999753677534436,0.6738095778919652,0.8927836712535643
453,vicuna_topk_60_temp_1.1500000000000006.json,0.019388413589408397,0.24092656486512906,-2.8619452387632016,0.13840624894271508,0.0447179817226849,0.11633110786965481,0.1289653165471843,-5.791826048929371,0.8056753974161549,0.9724758199607314,0.9270288304917508,0.9948601580573944,955.6725380853416,-8.906816806875591,8102.410206887779,1.0,0.0,1.0,0.4806676246269482,0.8419422655243348,0.9999756110096742,0.6687548461861027,0.8954182432998039
454,pythia_topp_0.9_temp_2.4.json,0.021626857995560623,0.26150447140195343,-2.8940349054002095,0.1580579117666278,0.04777331334937101,0.12545579714775257,0.14418263945776194,-4.359012718191128,0.8538646282915601,0.9718548833672995,0.9252700598782123,0.9959805093571275,444.16978194804705,-6.290668501821095,955.6369687732657,0.9976714063123054,0.009374358143921008,0.9873451526059412,0.20017664856332099,0.705506080628172,0.9999737390177045,0.6188078646012442,0.9535675429867838
455,vicuna_bs_3_temp_1.4500000000000008.json,0.019347664744021616,0.24216808745330154,-2.868046618057396,0.13892745457139952,0.04500303469084728,0.11624366478063838,0.12923280643104984,-5.807531500149347,0.8077407572455779,0.9697678668385188,0.9192912976680879,0.9946294606090309,915.7536553559372,-8.86649899800623,7629.717936235769,1.0,0.0,1.0,0.458819913952059,0.8338121100587997,0.9999746902433331,0.6763345987978344,0.897305592972942
456,pythia_topp_0.8_temp_2.2000000000000006.json,0.022797378527602045,0.27058167559552493,-2.891192986874399,0.16240985336268307,0.04949120931151474,0.12901796404877744,0.14846186865045619,-4.177219151017184,0.8565756337556667,0.971188186275141,0.9212537411569177,0.9961675189898344,405.9891872501078,-5.937798741260506,655.6656610436654,0.9992384846585084,0.011053377560713121,0.9831320557120676,0.17868591281647694,0.6566860408227166,0.9999730214327275,0.6265544494789445,0.957953424232159
457,vicuna_bs_1_temp_1.650000000000001.json,0.019583035178170755,0.24101204591451067,-2.861269191295685,0.14111036074022942,0.04553640332464361,0.11863170019981045,0.131328056668724,-5.786402053488997,0.8061438094160122,0.9729309260113622,0.9287877160547682,0.9946731040496865,935.7369099527078,-8.856456808482118,7824.59786061787,1.0,0.0004922829477506208,0.9992483857530131,0.48246658429742784,0.8396948319047729,0.9999749558960985,0.6718299192094612,0.8938420876293239
458,blender_topk_70_temp_1.2500000000000007.json,0.035785541272615955,0.2933051680068777,-3.122953275162615,0.23254066608037693,0.07415246118272466,0.20418076872028565,0.20418303978294167,-3.729634829895769,0.8839483600341247,0.8142918663055614,0.9053713315049804,0.8063028406713474,96.74393078666705,-3.110278961251928,47.09891504216382,0.8915700609749646,0.3753099956721015,0.5389556388836291,0.15393578456758156,0.4731216740326509,0.9996640248623544,0.4633932435411012,0.8002962003693448
459,pythia_topk_70_temp_1.9000000000000012.json,0.020971083730509342,0.25923088938673866,-2.8942880024890862,0.15580449040192196,0.04513036849984975,0.12445288270175812,0.14249058281534438,-4.349303927354679,0.8537265737214403,0.973589503385282,0.9292483536571412,0.9955913566037983,444.5784718921606,-6.312480151527297,937.7881246318182,0.9996793553715976,0.008817390730978373,0.9863905431400395,0.20770898124587692,0.7085502430028623,0.9999736058927012,0.6225820674835322,0.9556447342934016
460,blender_topp_0.9_temp_1.3500000000000008.json,0.04125775408235934,0.3092056433363953,-3.1078076459362896,0.2354767728215027,0.08344510343929512,0.20692134890612232,0.20666916742625918,-3.728360866855285,0.8843232941531944,0.8200594740436535,0.9083763653083541,0.8109141007655257,99.15635389810787,-3.160960784966024,45.927419155948925,0.907705097761889,0.352484482180695,0.5611420715155482,0.15292813911857472,0.47582799145299143,0.9987997129290759,0.46127434089809716,0.8089282722556488
461,pythia_topk_60_temp_0.7500000000000002.json,0.029749659657299872,0.29055658820905655,-2.8529111021506286,0.17378359259687315,0.061112705751113654,0.14343808463572222,0.16173595514223682,-3.8359983607618986,0.8592466972992272,0.9747311262074003,0.9318651544234743,0.9967391235317161,358.5674402274875,-5.387210180085275,407.39620976428074,0.9982353707224008,0.02488296770865724,0.9646854069580229,0.1487865500030311,0.5447214832229991,0.9999701355645556,0.6519387095479784,0.9664671895111013
462,koala_topp_1.0_temp_1.1000000000000005.json,0.025408357127475887,0.2754579446198374,-2.9036919576132703,0.15938068483153991,0.0524842598093478,0.1300113404810004,0.1477324018162377,-4.148531250342099,0.8481944828090783,0.9346292068572081,0.8107243174542923,0.9962850349221775,458.44544636439423,-6.423694991246384,1078.7353230475198,0.9987619659868254,0.002330070193755788,0.9973132037472168,0.1843784983404364,0.5967066647969711,0.9999742144214844,0.6614630639344036,0.9470170939076162
463,blender_topp_1.0_temp_1.550000000000001.json,0.028854497228884488,0.2892869930989587,-3.130753952181172,0.2191654565919111,0.06846771459522603,0.1899242002100267,0.18979763135930416,-3.835823262502292,0.8801662651355376,0.8192804678012021,0.8809848951080245,0.814435069413114,117.89055770408712,-3.451557619466854,61.10752029320803,0.9357761012131385,0.2754944285133158,0.6483532946004391,0.15510427671479438,0.5071053381652347,0.9999136124440806,0.45806618609684024,0.7992383292743205
464,vicuna_bs_4_temp_1.3000000000000007.json,0.019221848013551836,0.24058759590248596,-2.869299700718843,0.13789649156335063,0.044411903254311824,0.11536700398990535,0.12850313936470292,-5.814123761916687,0.8094863692720333,0.9734512939384365,0.9304170352648262,0.9946839842863217,887.673283812165,-8.786324586040148,7105.576175643981,0.9999276224854998,0.0008090740809498589,0.9990762493268665,0.4529126320180928,0.8313615445055562,0.9999746639647321,0.665619630164995,0.8930388400349804
465,vicuna_topk_60_temp_0.9000000000000004.json,0.019296638906339557,0.24121115955216108,-2.861999295875878,0.13902693494663115,0.044631814748953016,0.11647698187405928,0.12950323472778658,-5.795279607983056,0.8062519377362513,0.9726354168384242,0.9275082935151487,0.9948622089230226,944.261365943984,-8.873173952282707,7967.304513804793,1.0,0.0,1.0,0.4807402815903657,0.841558382759089,0.9999752653266242,0.6704794439022431,0.8940638117156251
466,vicuna_topp_1.0_temp_1.5000000000000009.json,0.019279927054506728,0.24071550749736811,-2.86227809331699,0.13904170837505286,0.044650193549753456,0.11656925528428182,0.12947564013359034,-5.794748505513988,0.805754080444634,0.9734249269232852,0.9303004703659915,0.9946653308992635,950.437597338561,-8.88786527099068,8030.307431238639,1.0,0.0,1.0,0.4763713452875188,0.8411236056541571,0.9999748021662832,0.6713042378664494,0.8907436986074957
467,vicuna_bs_3_temp_1.2500000000000007.json,0.01945936420153957,0.24177211650168057,-2.8664319853266638,0.1393060594514988,0.0449811510593963,0.11678681544283609,0.1294764679955025,-5.794708468632134,0.8079168049390903,0.9683740397117614,0.9165251363744914,0.9940551687218622,909.5488877970778,-8.83534455127886,7565.607525709029,0.9997169866772619,0.0008655125238560423,0.9990374765451256,0.4573812835287105,0.8339465902164834,0.9999746078240848,0.6775124824954895,0.8954601973511712
468,koala_topk_40_temp_0.9000000000000004.json,0.025913409718189274,0.2712988206363324,-2.8861374328275002,0.16013011436390653,0.05236190111309057,0.13155432986312726,0.14920123329825166,-4.117304222856113,0.8471129074364243,0.9272594506373536,0.7915909005615852,0.9961607268673623,449.00035788367484,-6.3577826794669585,995.6989687154698,0.9958979521609412,0.005242519210217306,0.994045191426228,0.16902614340043406,0.559187404773997,0.999975563947089,0.6649790715299293,0.9447646845871198
469,koala_topp_1.0_temp_0.6000000000000001.json,0.02866851889820489,0.27621286451500937,-2.8628133068342727,0.16081731358751947,0.05563260230101314,0.13465221014104597,0.15026098210280345,-4.083804695544119,0.845355479296797,0.9230848001245349,0.7810740299819718,0.9961853026149268,449.4721779867669,-6.3615561940689345,1010.1456821303798,0.9937774372251292,0.007930183965007748,0.9907068324288587,0.14492257505889933,0.49688675174156954,0.9999735827794772,0.669891697251964,0.9481497975159623
470,mpt_topk_70_temp_0.8500000000000003.json,0.027795739430156438,0.27784826469731244,-2.8692293146808066,0.16095292705726452,0.055522575729739135,0.1323620912033147,0.15057229476041462,-4.087241568641815,0.847194080302615,0.9298567878615276,0.7997754962054828,0.9963469491573517,447.6834946341123,-6.338832490795037,979.1772135758481,0.9952276774488589,0.006070122857849714,0.9930627066029148,0.16619037151022203,0.5503966069207398,0.9999742989310759,0.6647083172817269,0.947212346577513
471,blender_bs_4_temp_1.700000000000001.json,0.024800371401084317,0.27280451375338033,-3.1348525491171704,0.21389454182028042,0.06068520071984241,0.18554192652220772,0.18557485554047082,-3.956089118200696,0.8796606574483768,0.7730385394103567,0.802704173966038,0.7738887748447799,110.22939412161479,-3.457491662990123,53.56469177833113,0.9564097356148696,0.2489192020634068,0.6688602924405321,0.15732936704676914,0.5461949495820047,0.9998541812977954,0.45302055001199126,0.7746512769443358
472,vicuna_topk_70_temp_2.100000000000001.json,0.01941961358492489,0.2422086790596497,-2.867906040323521,0.1404512184310194,0.045261095273901514,0.11735783928721832,0.13084796979719365,-5.79020534321397,0.805349359053648,0.9735421666136744,0.9299012281516551,0.9950369571994445,958.266736002909,-8.889755558128673,8092.405304306818,1.0,0.00013185721193753833,0.9997400726411861,0.4860505472991012,0.8429351535836177,0.9999741269256882,0.6692467210347762,0.8895674485728174
473,blender_topk_60_temp_2.2000000000000006.json,0.013178721366163779,0.2483803138782198,-3.1715942958074965,0.18152850814968824,0.04249676823870672,0.14990228238328046,0.14994264420329395,-4.249638413857363,0.8679880601370741,0.7658320704924504,0.7886009941172772,0.755175076676949,188.46822932944033,-4.629698628872913,162.76811944021802,0.996934991679351,0.04440095137663997,0.9346623874834091,0.1597971614977892,0.5967520658520243,0.9999659501001209,0.45111804085229346,0.7679402160410207
474,vicuna_topp_0.9_temp_0.6000000000000001.json,0.019371850384594182,0.24109203277695768,-2.8672724124902715,0.13943234216020328,0.04502393585784365,0.11719151452391949,0.1301939358167693,-5.783519279025122,0.8058320454700676,0.9721615218049822,0.9259453791018458,0.9949246965692135,954.9598106146613,-8.892755923414484,8095.027345367304,1.0,0.0,1.0,0.47232815964523284,0.8393043399392318,0.9999747113259378,0.6748534451147359,0.8936528468015557
475,blender_topk_70_temp_2.0000000000000013.json,0.01587979919337852,0.2594561707636114,-3.162507784271049,0.18829280088213324,0.04761214495906088,0.15795183796913376,0.15795061959262519,-4.1652807453591265,0.8712479923077241,0.7718891886784532,0.8149696160029041,0.7552883343237199,168.71482071119615,-4.30554751543289,119.8907667307521,0.9865739113522117,0.09126323996647254,0.8750472741303132,0.15836630587619763,0.5755670486428016,0.9999553653782977,0.4503651144718359,0.7749737590090148
476,pythia_topp_1.0_temp_2.4499999999999997.json,0.020685861900694533,0.258886098161557,-2.9057035950238337,0.15472059394044224,0.0458862413776724,0.12372554278718115,0.14072796276992566,-4.4726840400982475,0.8512950420140742,0.9708022112812753,0.921199364722248,0.9954803128519613,459.6355145695597,-6.447132012184284,1059.8540546189993,0.9995108388782236,0.007099882726716498,0.9887770658531686,0.21528943546409643,0.7315596224456449,0.9999720340142986,0.6163073672142201,0.9495523102798001
477,koala_topp_0.7_temp_0.9500000000000004.json,0.02863403357218743,0.27848641104190563,-2.8601550499279655,0.16184249862294714,0.05624882064494435,0.1342409710794899,0.14999982350495988,-4.073524401995367,0.8456901888211886,0.9236506702679154,0.7833388158641663,0.995895149652848,445.0622106919181,-6.324219491179941,966.2674068970016,0.9938169436298652,0.00815335676154618,0.9903345984794154,0.14314330355354352,0.48984138664050364,0.9999746353568916,0.6697511688949828,0.9483857665113911
478,koala_bs_3_temp_0.7000000000000002.json,0.029122982058202917,0.2788225626207025,-2.8299404606073795,0.1608256434440053,0.057289717642623014,0.1358248650181912,0.15010610034781807,-4.114386972062334,0.8421405009731262,0.9173140943153166,0.7671187267035334,0.9957226245460625,455.91284306084196,-6.444747811354256,1095.3531783545236,0.9912588434442152,0.011364998624129841,0.9867447332296547,0.12266077949945324,0.4202953506498978,0.999975111656533,0.6753223480764993,0.9467156051708486
479,koala_topp_1.0_temp_1.3000000000000007.json,0.02459316859794641,0.2717538276603222,-2.9169696342491194,0.15996190596704835,0.051008076536701585,0.12905625396798803,0.14739333831397175,-4.198158619637957,0.8491749852477668,0.9450867617846647,0.841829986987197,0.9959445762371492,460.2950336245826,-6.434451544977812,987.0511221765356,1.0,0.0001404807682439203,0.999725221157285,0.19742547425474255,0.6363349255852513,0.9999741959070156,0.6587211114162195,0.9452376745357542
480,blender_bs_3_temp_2.4499999999999997.json,0.011277153899203564,0.23650915778026604,-3.16602053109534,0.18621490854994655,0.03729608815084744,0.15629306894185396,0.15625226695508493,-4.424017726299997,0.8693028926132677,0.6797989775468934,0.630113310895974,0.7065006406393771,150.48161280398108,-4.497769323336193,151.93924768489148,0.9938245448814171,0.05836117744555425,0.9116020273120554,0.1718927087268606,0.6580951633165829,0.9999488989910287,0.43819233151022086,0.7269894020703765
481,vicuna_topk_70_temp_1.550000000000001.json,0.01948244701859215,0.24215714152289847,-2.8580433265240734,0.13921594456870434,0.04495365063319026,0.11664951144880886,0.12961584383598246,-5.7914294484622015,0.8053261982892941,0.9745808009632383,0.9337467154462188,0.9946931117402766,953.2891832705785,-8.894560924496005,8030.732942165044,1.0,0.0001947176176577207,0.9996371546530793,0.4887998218659541,0.842958644561851,0.9999748808229136,0.6687771575096136,0.8927002463280737
482,vicuna_bs_2_temp_2.050000000000001.json,0.019133012236808678,0.23966444487482114,-2.870276626580225,0.13760024839767807,0.044540293338667214,0.11515522407969087,0.12819732121551364,-5.807611734451417,0.8076377804867012,0.9736412674805025,0.9313890684003739,0.9944520521020602,923.7863272864911,-8.870605758474,7755.643833392127,1.0,0.0,1.0,0.45929863708954083,0.8355959117035314,0.999974643957161,0.6668061307353342,0.8932890016510934
483,blender_topp_1.0_temp_1.2500000000000007.json,0.03785626003524535,0.3058191381690855,-3.1227035259674927,0.23557130263536463,0.07920855162411958,0.2055522576803871,0.20554265180387832,-3.7072981593604077,0.8845925176430322,0.8229928324624882,0.9143079574994313,0.8215026551239236,96.43472154055657,-3.0659774554671837,42.80075233165723,0.8851001728714202,0.38808895497323226,0.5280708625286638,0.1512919896640827,0.46800468004680046,0.9995591752156466,0.4610204753542472,0.8068753970518171
484,pythia_topk_70_temp_2.3000000000000003.json,0.02051865348062279,0.2600488354876072,-2.897464932205682,0.15507428149849334,0.04523350274964669,0.12354878889299752,0.1411486763755822,-4.515494069021068,0.850871836912178,0.9711426137925441,0.921625089060705,0.9956742958697623,473.27243307308225,-6.615907889259377,1375.1745490040096,0.9997175634077964,0.00803689175944601,0.9881772093464495,0.22225794251134645,0.7427045988974982,0.999972818729156,0.6166233659865622,0.9522823618579365
485,blender_topp_0.9_temp_2.2000000000000006.json,0.014393553842510698,0.25848353684763453,-3.1541483157383414,0.18738169503344854,0.04684875574013363,0.15692692183907944,0.15693546737224484,-4.1440150859599605,0.871407873346237,0.7817587012609831,0.8101937763075947,0.7716003250127018,173.46777001632344,-4.3398979924239836,125.92605856622576,0.99014023123943,0.07671214321028126,0.8926178855381445,0.15081517404205086,0.5654967869500741,0.9999336062786813,0.44606890610021677,0.7805631454345324
486,blender_bs_3_temp_1.750000000000001.json,0.020705143524982626,0.26736268996391993,-3.142209631168771,0.21501599357794154,0.05693444666323809,0.18565581873764142,0.1855346908562993,-4.055105950884924,0.8786347911568109,0.7521840545390153,0.7455286747611232,0.7712255177847872,103.93815162052205,-3.5139180181709904,64.03177281359582,0.9575023281586343,0.2385435144597715,0.6783516076065859,0.1685606898076498,0.5831058888837489,0.9998661586660182,0.4592537332871156,0.7657858275212086
487,blender_bs_2_temp_1.2000000000000006.json,0.0373658849242366,0.2951048585774836,-3.1028221680788333,0.2420094931344394,0.07904748204217063,0.21552694944014575,0.21554845488511323,-3.803027575861715,0.8859784659259544,0.7728262285429071,0.8012429960641906,0.8076442736698495,75.01620396681733,-2.8257958179852576,31.20478798437916,0.866035854741517,0.464156900661828,0.43010649233342246,0.15540574533380289,0.5016685205784205,0.999672636837663,0.46371405402978577,0.7938720028682281
488,blender_bs_1_temp_2.2500000000000004.json,0.0034030108941790183,0.18908839921464948,-3.2021521838729035,0.15374038451373945,0.01666659822323713,0.12710002692353445,0.12708541299257317,-5.126841496370121,0.8527664461570655,0.4910527920036288,0.4147480416780533,0.5286357287311507,216.1485272251605,-6.368837737829138,1060.0254615402662,1.0,0.00012051144703902842,0.9997599795761662,0.24454064822618957,0.8215025493945188,0.999969924380163,0.4032807755386662,0.6312370457234354
489,pythia_topp_0.9_temp_1.700000000000001.json,0.02386376204147404,0.27591843326836946,-2.890967424981341,0.16584438692842737,0.05113585737163814,0.1328586376390835,0.15118229352256057,-4.073041000442657,0.8583071662452751,0.9731873410973131,0.9269350471796335,0.9965771212725936,390.0743297551631,-5.734320075360771,533.8973704257963,0.9987955187098808,0.014015164882061878,0.9795914009225133,0.1716379061023812,0.6296813258104469,0.999970543121766,0.6324781246617706,0.9593109260117243
490,vicuna_topk_40_temp_1.1000000000000005.json,0.020137377024357247,0.24431099501757694,-2.8576374192514975,0.14618980255545422,0.04688551660014832,0.12248324513896305,0.13621175157870666,-5.714712588008276,0.8077258429450835,0.9742028317131854,0.9345887712109531,0.9948553881329859,899.335825701761,-8.712470788272409,7361.918632857508,0.9977492986297061,0.00860727561721802,0.988687325232513,0.46687718816503054,0.8330796431164087,0.9999760450843819,0.6810514722056762,0.8967332581696446
491,blender_topk_70_temp_1.1000000000000005.json,0.0420146919277299,0.31217473497639603,-3.1009934213691817,0.24333902128855828,0.08502932403807023,0.2146531983429284,0.21467983616245223,-3.6805986789519896,0.8858787335589797,0.8062570543541471,0.9062648889243818,0.8057554645204222,87.94605196584267,-2.971610481248891,40.66709006918994,0.8641329626062935,0.420834222062409,0.4877736454792126,0.1492271105826397,0.4499712478435883,0.9997975172881851,0.4716477908328444,0.8025608056160493
492,koala_topp_0.9_temp_1.1500000000000006.json,0.02592427506675212,0.27327666465767736,-2.8942208065537507,0.16005198236607576,0.05340367369571445,0.13099331605636405,0.14898343054881397,-4.110724915483432,0.8486321686145538,0.9301186801160608,0.7996064244487239,0.996216300255311,449.03154277974716,-6.3480320280348534,972.0442292910315,0.9964201328620808,0.004912477398405137,0.994604148303948,0.17284847532839837,0.5773968075944804,0.9999751641540107,0.6620545469090073,0.9477084186376037
493,mpt_topk_40_temp_0.8500000000000003.json,0.02718363036167707,0.2753022106274194,-2.878196502974134,0.16057932306403128,0.053704502391264425,0.1315931401583434,0.14911715014095817,-4.115025665334805,0.8470777451155898,0.9288100940791001,0.797281526123712,0.9959998486753934,448.520619466769,-6.356904868459609,998.8134658122478,0.9952546450742451,0.00683947994414973,0.9922580037979402,0.162036853576382,0.5477441785252264,0.9999749355301828,0.6683682607774266,0.949666114949541
494,blender_topk_60_temp_1.8000000000000012.json,0.0192057120488691,0.2724549719248267,-3.1456084256181738,0.20185312469937722,0.054651378266508,0.17033449291551378,0.17045608877312246,-3.9983321072343356,0.8751213100845207,0.7955850187952846,0.8560711730625774,0.7745883796174048,149.21713157597097,-3.951776822178983,91.40544930175916,0.9743270868195141,0.14711512324955228,0.8027779315769955,0.15507855567805953,0.5433526011560693,0.9999080115186427,0.4541458325359769,0.7926312337698553
495,pythia_topp_1.0_temp_2.100000000000001.json,0.021631135920992237,0.26500574058408183,-2.8950842853657948,0.15806665811180087,0.04716413275246506,0.12564470343549483,0.1450471884209088,-4.354816860330845,0.8536415014094962,0.9713905782496756,0.9220385390706611,0.9960138481819558,437.47595050758906,-6.267701798351378,905.7729500164644,0.9993776398822835,0.0070312465200833025,0.9893796202638475,0.20649607432860462,0.7077600547998826,0.9999723992868511,0.6216853052556873,0.9561009646201122
496,blender_bs_3_temp_1.2500000000000007.json,0.037794041854866164,0.2939200347396032,-3.11495626486375,0.23820993463002915,0.07623351478450512,0.20744947909430753,0.20776538924898835,-3.796199874075238,0.8851786325713675,0.8018779017616509,0.8534676514273944,0.8212548435547502,79.7785238668288,-2.8397136654990613,27.82427967124404,0.8765812060503039,0.4423629401994638,0.4525096052782761,0.1493245185398103,0.48953511772992553,0.999798355635278,0.4698501093413882,0.7867081384897747
497,pythia_topk_70_temp_1.650000000000001.json,0.023081760032490444,0.26945038536884,-2.890295041168859,0.16250130820995676,0.05090531806161136,0.13131194788881204,0.1493415710569924,-4.222265930835135,0.8551144543773903,0.9705176086598304,0.9193984897038993,0.9961887533535699,418.2911125914783,-6.054107055143019,805.9575815107346,0.9990277188624165,0.015248134753204468,0.9773391273287765,0.19809115699259836,0.6776647729530014,0.9999724594290127,0.6337345816000908,0.9519867202629128
498,koala_topk_70_temp_1.1000000000000005.json,0.026111343939129818,0.2741094796538151,-2.902696875747077,0.15869133137228322,0.05269778124307141,0.12987964409386452,0.1472038189423206,-4.152100049661013,0.8485743830462018,0.9361185095320386,0.8157782358205501,0.9958487802851416,456.0202354192142,-6.406634510027251,1197.1901537093388,0.9990969327838276,0.0017278138947331816,0.9978390224857772,0.1860086980370646,0.6042998721227621,0.9999752680739324,0.6618772082195015,0.946818406661909
499,pythia_bs_2_temp_1.3000000000000007.json,0.032284219328301535,0.2967664828206108,-2.835047315679237,0.17041106707164,0.06180592615870936,0.14093575266498024,0.15918339605978446,-3.764759420870779,0.8583757664732082,0.9741239209979422,0.9290041446350229,0.996856574484246,368.46715335968963,-5.401850097678067,538.1242212231923,0.9989934912228217,0.01803233913375144,0.9741693419658305,0.13873207576860283,0.5057482795289019,0.9999704282723352,0.6565623293091396,0.9670301857507062
500,koala_bs_1_temp_1.2500000000000007.json,0.024429627427946448,0.2727649655611878,-2.908092493045784,0.1580221744077626,0.05112867093249372,0.12885100437724964,0.1463751206318177,-4.183563635678951,0.8495150348227584,0.93914301141809,0.8238446793731057,0.9959317421268127,457.97351459201735,-6.411982333357907,998.6181672849256,1.0,0.000530164621114914,0.9992089339414965,0.1959177301643055,0.6263333864034389,0.9999743987300352,0.6626426764803086,0.9446354181559865
501,blender_bs_2_temp_2.5499999999999994.json,0.008673852274343915,0.2253228932713806,-3.170950343948089,0.18363307956321268,0.03190067970527245,0.15397294797289263,0.1539247810810791,-4.554912845214049,0.8679386117534791,0.6455776240965623,0.5884371139922613,0.6752366461830875,150.14986109752755,-4.725693154065039,204.74905109295042,0.9961951649727502,0.040317538687328326,0.9383476244033986,0.18476416025261497,0.6869375847475038,0.9999651807343554,0.44756006703288376,0.7122014489322098
502,blender_topk_70_temp_2.150000000000001.json,0.012974611400666393,0.25300244120342164,-3.1597828884162977,0.18029097212684625,0.04319186503129134,0.15021920088554264,0.15030245129129582,-4.260720923333942,0.8686507554474718,0.7442387862126268,0.7765285535893118,0.7297031943030624,185.8760518089365,-4.582927289383321,152.52599483519353,0.9934456748867089,0.05431067874795899,0.9223004282445202,0.15629167829781954,0.5909163652658196,0.9999611859092253,0.44734796097797,0.7733723180285023
503,vicuna_topk_50_temp_2.2500000000000004.json,0.01956882258130274,0.24238219513938702,-2.8676172236880224,0.14195269303325966,0.04566916711858946,0.1186322912383886,0.13201556754032928,-5.78696740294745,0.8065134174599199,0.9720866714712249,0.9261859867288214,0.994694471418977,931.399606051936,-8.831445523072857,7849.107248073417,1.0,0.00040053209986768464,0.9993741319157379,0.4770486684212874,0.8402910849530066,0.9999743845754253,0.6746530729926421,0.8923040739818661
504,koala_topk_50_temp_1.1500000000000006.json,0.02520872194950326,0.2710023350508502,-2.9072666737980737,0.1580644574564261,0.05086583109990181,0.12873521942278623,0.14677445039932213,-4.159151267670916,0.8484224103137343,0.9337454871637461,0.8093838913379525,0.9961585619884407,458.0521958852921,-6.42786954760162,1037.522571514808,0.9977107753924275,0.0029971653212406816,0.9969969877072766,0.1878515625,0.6127245926457113,0.9999754486795895,0.6612868356053719,0.9431716440700906
505,pythia_topp_0.9_temp_0.9000000000000004.json,0.029774646405419943,0.29293217860709786,-2.8407883114948542,0.17464054614507085,0.0613489572658214,0.1436031134162479,0.1617885232503684,-3.8234124396272557,0.8595633814951222,0.9746493739599783,0.9316532404100982,0.9968389306732552,357.2353936008895,-5.317142683464929,430.0615529014072,0.9980021103988554,0.030071788439863318,0.9580409019620008,0.14463342872113175,0.5378619611714379,0.9999706969113054,0.6538402062947143,0.9641209604901696
506,vicuna_bs_4_temp_1.700000000000001.json,0.019218846877286595,0.2395697578960991,-2.8759781479357716,0.1373953984191934,0.044343587832210624,0.11553363158942917,0.12792717639314477,-5.807925115367453,0.8093270609875719,0.9729503171184668,0.928972609200408,0.9946109792273604,897.1707426583395,-8.812612413548242,7240.017169221073,1.0,0.0,1.0,0.4486890730576633,0.8307737017414437,0.9999745328703481,0.6583796667312095,0.8931387114695055
507,pythia_topp_0.9_temp_1.2500000000000007.json,0.027781254140477336,0.28488768168073486,-2.866320286461251,0.17328120069126224,0.05701127996835785,0.14011876200471407,0.1599532723525665,-3.9097487463024194,0.8588191528836329,0.9727669587891203,0.9242991485021367,0.9968820883778627,366.27495044470066,-5.487015435281675,543.3888515495978,0.9995200530588136,0.018696208701787398,0.9716450774739777,0.1596310604987965,0.5782085423504882,0.9999699661870279,0.6443552580589283,0.9621007333925826
508,vicuna_topk_50_temp_1.3000000000000007.json,0.01936058257662562,0.24177899201100575,-2.861635070764469,0.14103242121280588,0.04563376087150897,0.11819098944750388,0.13139569694048953,-5.789050765410215,0.8062177936514776,0.9718593989918297,0.9247063104462677,0.9950840545441201,940.568022467761,-8.85683042344213,7949.763659395379,1.0,0.00039313519981947707,0.9993819223351891,0.4743922743922744,0.8397847753535995,0.9999744267406349,0.6757691078828666,0.8934619458754339
509,blender_topk_60_temp_1.600000000000001.json,0.02726680593973447,0.2798725427819474,-3.1386571872927145,0.2155578714331308,0.06269719284120118,0.18492829835089372,0.18492589486524008,-3.8899551598963615,0.8791419091468344,0.8189516491877087,0.8916473645442752,0.8015876689121264,121.46566576085684,-3.5419803818804527,62.65081227372106,0.946570680080842,0.23921140891477544,0.6916751816315297,0.15656662942558847,0.5219760407067591,0.9997289953585378,0.45721519674232347,0.7916763799044795
510,blender_bs_2_temp_1.700000000000001.json,0.020100143048767085,0.25870135664858623,-3.142352527630831,0.2163445907575498,0.05398030668741746,0.18537353050973204,0.18539317978363068,-4.149540047607346,0.8782035398459387,0.7409474794096204,0.701734761074502,0.776088371230722,99.83722516029073,-3.5654579992746314,89.90380066742452,0.9509257057320865,0.23309184969247673,0.6847868453227832,0.17685125265785337,0.6102442333785617,0.9999378337291535,0.46332023912417386,0.740463797695457
511,vicuna_topp_1.0_temp_1.650000000000001.json,0.01962505736636906,0.24188307876382256,-2.8568373499270194,0.1416392757734643,0.045811420405987124,0.1185102874841388,0.1319292229966302,-5.779544092610269,0.8062909437802607,0.9742695733072744,0.9325485639790874,0.9948187271554867,942.7642670629551,-8.859308811401931,7925.006322340507,1.0,0.0006676834548957298,0.9991546601265704,0.47822871613293594,0.839404011461318,0.9999747211206891,0.6720576632118416,0.8928834529451742
512,pythia_topk_60_temp_0.8000000000000003.json,0.029710236268968543,0.28828697619325067,-2.8488219935812786,0.17271331193322784,0.06078282485271194,0.1423878891402025,0.16097777444291916,-3.841737775621051,0.8592375079113878,0.9748753104141822,0.932122736572732,0.996992910015798,356.4132441747374,-5.359383035610034,555.5678941438559,0.9979054383177477,0.024772108348911047,0.9645965516267871,0.1503422907939103,0.5459457204247241,0.9999699115394829,0.6517241428007104,0.9611582598669496
513,blender_topk_50_temp_1.4500000000000008.json,0.033026335197808336,0.29314416488847855,-3.134129756199334,0.22428497594361047,0.0704176141162939,0.19429631777290435,0.19408951211782954,-3.812537268550697,0.8812878848555571,0.8122274954908673,0.8977980435909755,0.7977384417215448,107.5150584128267,-3.2967701759576014,50.92706206459836,0.9242064011600151,0.31233832644774956,0.6043783206132322,0.15543384967507254,0.49789083471813883,0.9996348956902185,0.4522413341011218,0.7824393683598416
514,pythia_topk_40_temp_1.4000000000000008.json,0.02471529186397185,0.276807988056079,-2.883475920241438,0.16801860124314938,0.05365059262046776,0.13581733295828508,0.1557518097126161,-4.049796632153238,0.8578596286520451,0.9712305525108669,0.9213342719017246,0.996723540560277,385.82190186596665,-5.694096344991064,576.0043913842052,0.9981855043140144,0.022397059283289982,0.9685307788564522,0.17276394765325198,0.624626131641809,0.999971864696495,0.636201230969601,0.9610961657689365
515,koala_topp_0.7_temp_1.3000000000000007.json,0.02758920463523968,0.2759623284861731,-2.8812518094130652,0.16083778070518182,0.05447636507043252,0.13178179508943955,0.14959981698928101,-4.078825710770602,0.8473105379240308,0.9282549419467134,0.7959664079801537,0.9962407001751459,443.76852802542095,-6.281044206215389,964.8428736641062,0.9944190604424112,0.007258495634554486,0.9917291994727947,0.1625891344600717,0.5442051117183733,0.9999744126457489,0.6678759825372983,0.9471800686392134
516,blender_topk_40_temp_1.4000000000000008.json,0.03535030180282948,0.2918863087271697,-3.1294825051972768,0.22640745550754765,0.0736316667724494,0.19920979756972645,0.19895485538743884,-3.766259519155613,0.882055738466775,0.8100725275984115,0.9162993438089533,0.7906046341554384,104.81549755752187,-3.2211617951263594,50.165832717156654,0.9072152023690667,0.34549244163332116,0.5759319364067697,0.15397652116402116,0.48495300508752265,0.9995142434665818,0.46161938310863976,0.7940952880975262
517,pythia_topk_40_temp_1.3000000000000007.json,0.02636756076977132,0.28139784248717825,-2.8714000863398246,0.17055269721805386,0.05563064058812195,0.13855904187212986,0.15767842930189324,-3.9942051874611804,0.8594358537144556,0.973696180994601,0.927712517640428,0.9963906717921546,374.85567915003804,-5.614659997738226,490.6406099259317,0.9999094101880105,0.01953666850808748,0.9699493954692062,0.16716423851604173,0.6105470495065589,0.9999730937586041,0.6419005679164478,0.9600315360363595
518,vicuna_topk_70_temp_0.6500000000000001.json,0.0195741935017068,0.2419446212275643,-2.8622507540161957,0.14023965301446362,0.045364947101403236,0.11748405639978782,0.13055157712773482,-5.785748546252509,0.8057897961689141,0.9744106171905077,0.9328571107685996,0.9948772696072687,949.0157070836715,-8.870422868685448,7928.57058024014,1.0,0.0005252971088529968,0.9992578639219825,0.4878075938091527,0.842986311977589,0.9999749154628876,0.671105124519201,0.8901415428068332
519,blender_topp_1.0_temp_1.650000000000001.json,0.02793887350808664,0.28826993812338464,-3.1350283239313024,0.21708249719792713,0.06378439111569273,0.1844094338617147,0.1843014660761962,-3.892137487570126,0.8792999613738968,0.8252895455971407,0.8903305658134929,0.8085785452101495,125.72138805347278,-3.5792449334600267,64.4180264035023,0.9539833105505293,0.23575162482642964,0.6930612624649799,0.15564363910909776,0.523183743919661,0.999914897646837,0.44944303222971116,0.7872666557282602
520,blender_bs_1_temp_0.6500000000000001.json,0.027254912984053584,0.27041722955330266,-3.1448906190648587,0.22664194081834144,0.0654364507003832,0.19935291979636832,0.19969541013434058,-3.969084187476095,0.8817041807160348,0.7602832090913294,0.748152759594003,0.8007060636305843,86.43449805178287,-3.1738617372204736,44.521286169633925,0.9067779687047693,0.3356951905851483,0.5687602659516063,0.16201659469163956,0.5275610626689103,0.9998150550889109,0.4677034479104923,0.7604912183357623
521,blender_bs_2_temp_1.650000000000001.json,0.022115496686633707,0.2623696357725379,-3.1423834933785493,0.2161883873517636,0.057750025154701734,0.18713518306713744,0.18724376244165397,-4.089076511367767,0.8791296786081815,0.7375072262828719,0.7111221997280602,0.7681709664643631,96.29172942687147,-3.5021096474848483,73.2823918940224,0.9509378321070036,0.2530151365565998,0.6595820113148048,0.1773243485226898,0.603866884240716,0.9999082757977541,0.46343345777364914,0.7571894845464276
522,vicuna_topk_50_temp_0.7500000000000002.json,0.0194225631634101,0.2416131391524177,-2.8664295174076946,0.1418164865553752,0.04578078329836764,0.11860652439165532,0.1318902770910992,-5.7845625461700685,0.806135638443406,0.9730044047335515,0.9283667413485405,0.9949901195351251,936.5254432651143,-8.849778645547119,7835.041818214601,1.0,0.0,1.0,0.47747487325446947,0.8410651748760631,0.9999740885230964,0.6766333551050905,0.8945542236935639
523,blender_topk_70_temp_2.35.json,0.009405882834418195,0.24810958096236038,-3.18133533860973,0.17697554300747917,0.03885952875950334,0.14340029675510302,0.14339904044651566,-4.393003938193312,0.8650206190072941,0.7223841152432231,0.7240778129134577,0.7220946357836926,203.58371747243993,-4.920632799772229,202.39425544631584,0.9982505819122767,0.02124494536071659,0.9673378895830175,0.15671597280209948,0.6097006208889162,0.9999697813409603,0.4441076677016361,0.7503781407954403
524,vicuna_topp_1.0_temp_0.8500000000000003.json,0.01954176313750199,0.24213526446387007,-2.8634955015832295,0.14059844681394373,0.04556970349806752,0.11772525799236097,0.13082547904206482,-5.7836377052123655,0.8061263537359142,0.9732231089362513,0.928906102668516,0.9950508881427482,949.0789380123911,-8.879812836436077,8043.521668862685,1.0,1.6443520815167047e-05,0.9999639485915497,0.4806502757866059,0.8395952767055707,0.9999741012443283,0.6728482976227341,0.8934905405020068
525,blender_topp_0.9_temp_1.2000000000000006.json,0.0416275103888745,0.30717167897054065,-3.113646488151474,0.2376973692422345,0.08296255779885944,0.20893315963445486,0.20882244592572688,-3.6939229891152086,0.885062849055789,0.8172072183760043,0.9063706607280028,0.8146539234942015,91.2554575278357,-3.0309210563883333,43.159603572053314,0.8878565584055534,0.3946753716724881,0.5165977083612731,0.15167509057565864,0.4643475818156281,0.999657011521842,0.4680747567771193,0.8042206726282395
526,pythia_topp_0.9_temp_1.3000000000000007.json,0.027023410992214142,0.2854556842535379,-2.8648198705636907,0.1724441869218915,0.05648370143396338,0.13989218427556038,0.15887501682610133,-3.9403591774747464,0.859258796026807,0.9739431616391524,0.9294931720243533,0.9963934189809825,366.99278389780966,-5.505122230796845,546.6606054676447,0.9989013122852879,0.019111273763644257,0.9706397901761504,0.16022411221734048,0.5867955573837926,0.9999702014999543,0.6438086366725111,0.9605466679582196
527,koala_topp_0.9_temp_1.0000000000000004.json,0.027303414659517473,0.27531740303189023,-2.8850366568756485,0.16052390513321246,0.05417262039656992,0.1326063712365667,0.14990077233952692,-4.086112104819151,0.8477883128699415,0.9325917624086465,0.8089495634023282,0.9963279438162137,443.53708791425186,-6.288911212995464,940.8009557603199,0.9944025525197886,0.0068645391261201606,0.9926823825227946,0.16319850826208565,0.5450589925728048,0.9999746180966288,0.6652661511349773,0.94798984925425
528,blender_topp_1.0_temp_2.0000000000000013.json,0.017442728699164127,0.26438239258990065,-3.1343562468020374,0.19305960248629073,0.051337187719155325,0.1631834811833969,0.16315363904171878,-4.087945000680988,0.8731309309870542,0.7911260833971476,0.8321433005146641,0.7751293591793952,161.32251633108606,-4.18524862891538,109.50670968785869,0.9871804824989551,0.10226828965561709,0.8564151856826823,0.15734265734265734,0.5678906034720309,0.9999304892185455,0.4524170471157483,0.7713071286952672
529,blender_topp_1.0_temp_1.0000000000000004.json,0.058558191474887306,0.3186449608862144,-3.074903501059584,0.27412711802242284,0.10254377607528264,0.2505344687882377,0.25039555407449,-3.6079346517283835,0.8939037019599655,0.7409513787478188,0.8829449185652962,0.796453934220013,45.24662520789425,-2.365241441470914,26.792115963033375,0.6571997397728622,0.6376588522755512,0.2735843567573392,0.16640180108594887,0.46993760635280774,0.9992139832768029,0.4796077375093061,0.7956283293561338
530,blender_topp_0.7_temp_0.8000000000000003.json,0.056767896723787965,0.3097632628818682,-3.073474023050679,0.28086667137212384,0.10233618035568437,0.25679425697946323,0.2566317908755064,-3.654210364412449,0.895319844892842,0.7136449224697484,0.7987307717416633,0.8200877205892324,41.694836777423234,-2.352202763284918,20.948231095497565,0.6179682360064738,0.6391117276392096,0.27393801261093415,0.16379873665868003,0.4526027397260274,0.9989095732778729,0.48535180724933297,0.7798677224050908
531,pythia_topk_50_temp_2.3000000000000003.json,0.021138581426110876,0.26221694664599676,-2.898156418649849,0.15728385203449685,0.04626395189239822,0.12451725480630124,0.14302154713492626,-4.4247882399625915,0.852690728429802,0.9709527503042189,0.920782662109581,0.9959335201130601,448.8957326920111,-6.3623269484243945,987.6179245684639,0.9994669454084072,0.010030019511034908,0.9851489576951941,0.20811894673123488,0.7200285350711448,0.9999734787401073,0.6150694086192128,0.9521571645561703
532,vicuna_bs_3_temp_1.9500000000000013.json,0.019127711482944062,0.2407021461704018,-2.86962657927989,0.13755406616158605,0.04409142113394833,0.11519037580600958,0.12797664203190745,-5.8149215324608265,0.8081960749172257,0.9717108974399462,0.925856668312655,0.9942958162638372,908.6888202379861,-8.843570134666791,7471.971076781943,1.0,0.0,1.0,0.45917561938171453,0.8329149107863355,0.9999738347554255,0.6694247858796665,0.8953970367376336
533,koala_topp_0.8_temp_1.0500000000000005.json,0.02779333999112987,0.2758773485360315,-2.8852064383770517,0.16248880341281025,0.05493700177748105,0.13370804368644273,0.15136209506771922,-4.06253460031712,0.8471830471125776,0.9286916107437593,0.7982841765069224,0.9961031953055778,442.9419293592869,-6.2916381838210516,930.1101772649153,0.9937249003351982,0.009082276853246732,0.9900887982205429,0.1572134760080205,0.5366698397909788,0.9999740533456057,0.6665787113035371,0.9492864778829003
534,pythia_bs_3_temp_1.4500000000000008.json,0.031072918593325317,0.2914578689146974,-2.8317012246959434,0.16697188033102056,0.061336117318593404,0.13795956680368868,0.15550043004493794,-3.73185321396004,0.8583415510181435,0.9743076624926178,0.9300337299825108,0.9967832336564341,377.4563222190863,-5.439591695649618,405.2357588332679,0.9986804784651828,0.009855759389578216,0.9859521274987246,0.13041067604772102,0.4958289478813394,0.9999715596258282,0.6539721696344549,0.9660552182647293
535,vicuna_topp_0.7_temp_2.0000000000000013.json,0.019655422846270934,0.2422416451762526,-2.863085337893996,0.14267642271205505,0.046166304772167724,0.11961050847260207,0.1329364097155374,-5.763417840242863,0.8072190535570194,0.9670485340776522,0.9110705427972895,0.9946197835142483,920.2704972546787,-8.80235547807968,7613.2486261255,1.0,0.0001008224891851435,0.9997955652599129,0.4594763649361094,0.8337065301832473,0.9999750165160529,0.6746010942784005,0.8966364095133089
536,pythia_bs_3_temp_1.700000000000001.json,0.02883825675064471,0.2873988031412756,-2.8487390650059274,0.16763878441110708,0.05750940016470442,0.13669673450632652,0.15555667404824852,-3.8243800935621013,0.8585567388959782,0.974716307660414,0.9303743395951921,0.9969088987023653,380.4324007779989,-5.511307111668756,425.87732627686756,0.9993004508918518,0.00923412029055482,0.9867528407177397,0.14329262447516247,0.5357987529563535,0.9999714247688263,0.6495366427517367,0.9644289621803349
537,vicuna_bs_1_temp_1.0500000000000005.json,0.019492287987986332,0.24120517009832357,-2.8631579082810092,0.1406246886715875,0.044971202559496194,0.11763392817392129,0.13074354418471087,-5.779949591489498,0.805866288876008,0.9733665541249539,0.92969346251656,0.9948771813350593,939.9138766557021,-8.866216927229432,7917.720880543128,1.0,0.00010916078571706391,0.9997803350778446,0.48043254376931,0.8398827516717047,0.9999760735727742,0.6748459622831288,0.8929375475627148
538,blender_topk_70_temp_2.2500000000000004.json,0.010616388417555772,0.24805521690170113,-3.1657073940924985,0.17996724259006613,0.03859494291435066,0.14775252376712678,0.1477357162806553,-4.338797790970736,0.8666779280067207,0.7283988538925867,0.7310047745796074,0.7285174835073602,191.62133720945621,-4.731688274483923,179.86346903905803,0.9959198242172225,0.03915140929531485,0.9430136770796212,0.15851374174727467,0.6040485316944911,0.9999533758493129,0.4443907438663538,0.7559642473399968
539,blender_topp_0.9_temp_2.2500000000000004.json,0.017792499977916015,0.2598466183574832,-3.168192547643352,0.18942601806281545,0.048436907943638405,0.15779979583057246,0.1579530665052013,-4.153338510670022,0.87079339013071,0.7657444625566807,0.7983972113623838,0.7532978950268173,175.23418532629034,-4.3593205879118395,123.8480896812805,0.9882163943265321,0.07604307666149535,0.8947575383599687,0.15030518819938962,0.5715739707137698,0.9999485697918282,0.4434875065016603,0.7802623311855097
540,pythia_topk_50_temp_2.150000000000001.json,0.02079017675723333,0.26105420656506056,-2.8987435587422405,0.15436265346487554,0.04556881518445331,0.12236302610270158,0.14078192621039448,-4.400661991211121,0.8531864080615417,0.9718334814960604,0.9243260105078683,0.9958042704270693,451.99951960097627,-6.37975807233009,992.8843945585857,0.9988723223753775,0.008131647653932097,0.9892935449082502,0.20403261840929401,0.7106271578707744,0.9999724187569055,0.6194196683699955,0.9525754665190687
541,koala_topp_0.7_temp_1.1500000000000006.json,0.027613233380088642,0.2751462459592337,-2.8688422532263167,0.16215706651090636,0.05567495177312676,0.1338831824648143,0.1505279678345743,-4.089169009653982,0.8460634405722838,0.9267154759457975,0.7906319201196974,0.9960090357339931,448.29753553359757,-6.340639640797906,957.922233395646,0.9955273998373807,0.006059196954170716,0.993055471451144,0.1519082459956496,0.520555959009118,0.999974632370687,0.6646099734849825,0.9488709859777698
542,pythia_topp_0.8_temp_0.7500000000000002.json,0.0320240576976821,0.29751654954290535,-2.822442208120006,0.1742320449331371,0.06387125468989555,0.14474824468409772,0.16256387355298482,-3.763556796467615,0.8592231396085513,0.9743152180838088,0.9296174535748816,0.9970358306754806,350.20321678635344,-5.261738586923305,379.54362269260116,0.9986026377488452,0.028490192947945855,0.9593821367115758,0.1394090890464287,0.5056266733601071,0.999970415252483,0.659863572022719,0.966290554729755
543,mpt_topk_60_temp_0.6000000000000001.json,0.027875331379552618,0.27757116641830004,-2.861081857241705,0.16017353908619442,0.054871929240600456,0.1330017850360925,0.14935144264438643,-4.105748989300164,0.8445005937066967,0.9226713902207213,0.779594561485895,0.9961743411535252,449.95853824997226,-6.368910567468644,1013.1722785114455,0.9940199000889407,0.007943149524579097,0.9903382746810423,0.14455765156864722,0.4913624477525892,0.9999749818163549,0.6683446909776909,0.9470615134628598
544,pythia_bs_4_temp_1.5000000000000009.json,0.030042757478151844,0.2911275470518213,-2.850654088483306,0.16516426912133964,0.0587520261146111,0.13599265929408505,0.15316249851858602,-3.748813573487536,0.8575820609897316,0.9740938581499898,0.9292301236153632,0.9963633773441544,384.0616879974824,-5.504048224943271,396.2456312596118,0.9996594958051807,0.009423323320100712,0.9868171126391401,0.13497166625326745,0.4988427051523934,0.9999704190748249,0.6542594177808934,0.9659236720044592
545,koala_topp_1.0_temp_1.3500000000000008.json,0.02404616457623242,0.26819691976473603,-2.922652909297026,0.15712687211140647,0.050416931428818645,0.12645913821679353,0.14459821590459632,-4.215462614634711,0.8485529793646627,0.9423332154470105,0.834334057575517,0.995810629967936,463.011941683758,-6.470428583902385,1079.6501658874322,0.9994384346317808,0.0006520525239799647,0.9990648112376854,0.2055811772062847,0.6429425598915773,0.9999753926583903,0.6594604909987393,0.945252994482288
546,pythia_topk_50_temp_1.0500000000000005.json,0.027262365087857746,0.28486666451077447,-2.8613808823969658,0.17243798904867416,0.05682985679506464,0.13917102815697724,0.15946184728983243,-3.91059389764178,0.8590644344179807,0.972872697929056,0.9255042656590857,0.9970778358842662,367.7456863743574,-5.507984713916675,467.06741568019123,0.99827604224148,0.02256410612197781,0.9679350386430424,0.157973711061761,0.5779932632438501,0.9999712481049593,0.6467130514746439,0.9640883564023313
547,vicuna_topk_60_temp_0.7000000000000002.json,0.01934283434090829,0.24134377721324873,-2.8622529099365037,0.13944973385764053,0.044797255474388106,0.11684788166289348,0.12979822230053162,-5.78226347198945,0.8061204878743999,0.9698067822802529,0.9191368857685818,0.9947635969800318,946.0957196581584,-8.876570877339088,7947.015058424385,1.0,0.0,1.0,0.47819016218142935,0.840624287992709,0.9999753816691572,0.6690704075989121,0.8964153249376642
548,vicuna_topk_50_temp_1.750000000000001.json,0.019365121143236918,0.2416086430701791,-2.86789201471753,0.1411585788070581,0.04540913305399143,0.11794275107414917,0.13118254613441077,-5.791352752215399,0.8062573686869207,0.9709823659993295,0.9219613159718332,0.9951270622815303,942.09040767993,-8.85451620955472,7973.480482828247,1.0,0.0,1.0,0.47809481514377705,0.841224424915412,0.9999747241068937,0.6756775051892879,0.8915214608862011
549,pythia_topk_70_temp_2.4.json,0.020323630285340847,0.2565190159789206,-2.8878993500688512,0.15264683989460254,0.04431243299669379,0.12016898754437219,0.13846699507198307,-4.544145115869557,0.8502479128106563,0.9703028571676272,0.9201787627263149,0.9955037129904799,482.6084678839956,-6.657251963843247,1283.7273698980641,0.9989881676332604,0.007767304470596332,0.9899114954693662,0.2237789561819704,0.7497108840313194,0.9999724077079483,0.6164654166491811,0.9517118956498011
550,pythia_topp_0.9_temp_1.4500000000000008.json,0.026800937325471116,0.2824579278524819,-2.8691040909361982,0.17017490909636268,0.056073261467126705,0.1384592596042894,0.15740679792020923,-3.9843601955918366,0.85855106588356,0.972250069881399,0.9246518482139141,0.9965247523211286,376.570546527546,-5.5890875435425045,563.1358272543231,0.9983615739476215,0.018908063084397075,0.9722907887698898,0.16466101527456675,0.5987824789856679,0.9999701701448055,0.6396873146743478,0.9602043560383196
551,koala_bs_1_temp_0.9000000000000004.json,0.027078063095504507,0.2754280282598253,-2.8748209053624367,0.1621767639357407,0.05391108013827771,0.1326265023481804,0.15056977855883763,-4.110558907111327,0.8472310278960363,0.9314093140274724,0.8039713881480347,0.9960074587790426,451.02439021635615,-6.358256269934809,988.1447228366121,0.9963893894665992,0.0047527687894154125,0.9946499314476659,0.17162070749273806,0.5622564144202663,0.9999748794492596,0.6658006827225667,0.9492358281155806
552,mpt_topp_1.0_temp_0.8500000000000003.json,0.026778607044963727,0.27680661693849823,-2.883265109124308,0.1599055675530902,0.05440054582572565,0.13178881267618692,0.14873480521168514,-4.115460540823086,0.8468482497937694,0.9285818545053185,0.7960450271273289,0.9960643833648705,449.0136320820023,-6.346326844258423,1051.8773230293764,0.9956526770014829,0.005094437085955897,0.993609573131453,0.16380785609105744,0.5481362676628228,0.999974234727676,0.6623739239746679,0.9480818523829411
553,blender_topp_0.8_temp_1.600000000000001.json,0.032966641787119624,0.29299624027518084,-3.128051721201631,0.22439319011336195,0.07069830377399453,0.19444598408905295,0.1945454189774363,-3.7946845177180304,0.8818557580152829,0.8313083537412835,0.9065849148838189,0.817524083895445,112.12196572246378,-3.355929557340054,59.141192393759304,0.9344626975262291,0.30185907118401306,0.611737393028467,0.15598307655464197,0.5006651147322914,0.9998805191449985,0.4579627644382641,0.7977450325953744
554,pythia_topp_1.0_temp_2.4999999999999996.json,0.02033031611361427,0.2603583770464525,-2.897659952392081,0.15629668498285967,0.04445051244314374,0.12352522372361538,0.14257097320654719,-4.474762483923612,0.8518620874575957,0.9687957307452736,0.9153502732486756,0.995888653642429,462.69021799500257,-6.468564192256274,1187.6951134257101,0.9984830429453835,0.013411286326321985,0.9824789902859521,0.21194107970689396,0.7331326907691722,0.9999727739958104,0.6104079944516471,0.9519468323366795
555,pythia_topp_0.7_temp_0.8000000000000003.json,0.0326549403448572,0.29756990750273116,-2.832037473489383,0.1752771839298939,0.06526120760949156,0.14475899797796876,0.16405319911684635,-3.7377166110193563,0.8592815457102292,0.9752227699915316,0.9345084403814512,0.9970152475432547,355.14371277875995,-5.282264784592787,397.5382073721919,0.9965660722065661,0.027814182787990954,0.9612937091878542,0.13498795473409317,0.4983987272464307,0.9999693042649057,0.6604314284447678,0.9673016715742543
556,blender_topp_1.0_temp_1.8000000000000012.json,0.023214600302126055,0.2819527593132647,-3.1466465353487965,0.20665110054977132,0.06073365920173786,0.1761010649100223,0.17614741343792567,-3.9507634317229887,0.8769250730713288,0.796583139252367,0.8740200262359422,0.769577601319628,140.53022237505377,-3.8224726770433053,81.44584851563346,0.9700055672922744,0.1751890518948245,0.7647861039393856,0.15354894104178593,0.5354678340877049,0.9999436782691665,0.445959513032723,0.7891149066702625
557,vicuna_bs_1_temp_1.3000000000000007.json,0.019687866020645598,0.24265595708255053,-2.8623810602811153,0.14154024484663147,0.045655971492801484,0.11830867600011982,0.1315846693049716,-5.791749048089694,0.8059313987085002,0.9729748562375741,0.9285957795518351,0.9948332074409975,939.2593334133196,-8.864939293210362,7986.890890873191,1.0,0.0003208724921093325,0.9993886430512846,0.48327732798087547,0.8396511547424036,0.9999751154191509,0.6753813355922221,0.8958697691186516
558,mpt_topk_40_temp_0.6000000000000001.json,0.027000269730684444,0.27644978154912897,-2.8577816082623775,0.16055734058156917,0.05438168141940847,0.13322017004258013,0.1494326514929466,-4.068226281053318,0.845932991447334,0.9255958203149671,0.7891278861458189,0.9962851925937828,447.3386512408028,-6.31741575910493,976.7644340149435,0.9931459575953276,0.008772923567089991,0.9902897561374795,0.14546038371999678,0.49696907638746673,0.9999737151280672,0.6676199314051974,0.9495007926168925
559,vicuna_topp_0.7_temp_1.5000000000000009.json,0.019670575754134105,0.24216965103886515,-2.86418317112034,0.14237783142003413,0.04610919996372803,0.11926453609709577,0.13229942011453977,-5.779560179891949,0.8071229287641559,0.9654039991333867,0.9061410410738494,0.9945932172821137,924.2916890831503,-8.842942437373285,7761.107278808886,1.0,0.0,1.0,0.4616918767507003,0.8324890549430398,0.9999754734053641,0.6816716793782726,0.8963121542695888
560,blender_topp_0.8_temp_1.1000000000000005.json,0.0463977599738329,0.31749132944346975,-3.096115131296949,0.24798760360458705,0.09205213596341366,0.2212105882506497,0.22130054208467564,-3.648830513079802,0.8872309399391701,0.812937805452006,0.9148661002828905,0.8213315304763706,87.355396787106,-2.9453791519236665,39.905806198370314,0.8464388122100855,0.43081324786830855,0.4797901955647647,0.15077307656698455,0.4512230634828189,0.9996227446443332,0.46998422754133395,0.8102555297817177
561,pythia_bs_1_temp_2.4.json,0.020858298366078633,0.2613484349917543,-2.889776063108731,0.15767326706790327,0.046440044485451935,0.12501157270276542,0.14385765251147697,-4.445460979350822,0.8524667513752748,0.9691473445272477,0.9195046735221039,0.9954306480282533,454.0751845457162,-6.421378951069898,1051.3604860101152,0.9963868038310385,0.011435372145786564,0.9849963628901951,0.21113403623010088,0.7280199108641546,0.9999721614057888,0.6151018571220562,0.9533739967984642
562,vicuna_topk_40_temp_1.2500000000000007.json,0.0200092299325516,0.24452473410771486,-2.8600970900847105,0.14517692067737376,0.04682021403279166,0.12187745202177457,0.1350264158024081,-5.734481816540261,0.8071236296263868,0.9729859555871267,0.9295779305651601,0.9947235506020471,901.7849026052368,-8.768964667258754,7411.009228872891,0.9992953299163355,0.0028871426189662243,0.9960673124474937,0.4669991801038535,0.8340480074574691,0.9999738493281042,0.6824447073355944,0.8966130650749725
563,vicuna_bs_2_temp_1.3000000000000007.json,0.01920959515547184,0.23956607770973867,-2.865295160151197,0.13829003160275152,0.044622109611821115,0.11574901594594207,0.12892252662395312,-5.811006867097231,0.8076922785423561,0.9745733424724429,0.9340071023790281,0.9945537293841222,920.3002118390634,-8.868860366224622,7755.054296349121,1.0,0.0003950275064083113,0.9993799189966474,0.46346555323590816,0.8353292740467791,0.9999747371864701,0.6661976352781953,0.8903591335342379
564,vicuna_bs_2_temp_0.6000000000000001.json,0.019938706520978296,0.2447475282747239,-2.87162413327154,0.13616171893586237,0.04426345274707194,0.1142986985732945,0.12684362270831628,-5.845912910415557,0.8061211804349819,0.9738245605638071,0.930501511211172,0.9951627789016716,940.3697670379321,-8.830715644676756,7657.174751710798,1.0,0.00021195059112750011,0.9995944816425432,0.5439542857142857,0.8431418413173652,0.999971199071479,0.6495531583596805,0.8893136407746999
565,koala_topk_70_temp_0.9500000000000004.json,0.025600901117858205,0.27174669537711016,-2.8992701860850225,0.15785680691480422,0.05248451750133051,0.12898908041025187,0.1465876760782462,-4.121031150072515,0.8477140040340309,0.9311536768436074,0.8028939128417261,0.9961144752755672,452.0370636355745,-6.389775244306921,1062.1265320316713,0.9964741904318165,0.004857228469806962,0.9946343879140596,0.1762733262319012,0.5807912105602061,0.9999744371326271,0.6638658318914966,0.9471755182008467
566,blender_topk_40_temp_1.600000000000001.json,0.02730364789605309,0.28730388184090105,-3.1415941821549365,0.21554592703241268,0.06493634611331332,0.18548945451247206,0.18538742545274417,-3.858107072795799,0.8798013569596774,0.8117906535408717,0.9056006046194526,0.7843076703243925,121.06734710155284,-3.5016063598773486,62.50915767308421,0.9422020908251266,0.2571105340832376,0.6699189728688849,0.15835561238327714,0.5180363548426101,0.9998781894873043,0.46146056999663315,0.797738013597754
567,pythia_bs_1_temp_2.3000000000000003.json,0.020803873813313795,0.26021246775146056,-2.8929582327783465,0.15745242668070258,0.046224439318699455,0.12465514889120001,0.14363675216951585,-4.428482727679556,0.8528331433365006,0.96986523270837,0.9177730292958914,0.9961293179071499,454.77425584329904,-6.441324397671115,1097.880096570356,0.9988003399630284,0.009709061938225938,0.9855577460704024,0.20925222518283348,0.722625628382673,0.9999729480915414,0.6171013866971156,0.955042886314447
568,mpt_topp_0.7_temp_0.7500000000000002.json,0.02925700406396224,0.27928621484189314,-2.8520125879314477,0.1624243807726568,0.057679295715145254,0.13544461718881345,0.151792544488546,-4.085098077634532,0.8446073085965518,0.9193781701445164,0.7704093459528494,0.9958690481338807,448.911385305964,-6.359852229262878,992.2161938493061,0.9938514750864232,0.008129489700943456,0.9905735385649581,0.13612150292778138,0.4714439878802972,0.9999747845476759,0.6704101695834037,0.9498946521364018
569,pythia_topp_0.8_temp_1.4000000000000008.json,0.028157563206674743,0.28598678427790314,-2.8656296553258187,0.17352233131685765,0.05743891409731932,0.1403864154707565,0.1612909372228515,-3.915976001169973,0.8598136827797593,0.9734723264569661,0.9275374937892548,0.9967213449831716,359.7925312529975,-5.4520137028635665,539.6116554674417,0.9987665018664966,0.023641806543176956,0.9644866621925473,0.1598490382274166,0.5788841486145052,0.9999700634775754,0.6477427373907131,0.9621646067646439
570,pythia_topk_70_temp_2.35.json,0.020521494783605567,0.25803637931065987,-2.8928484425754966,0.1548858362682521,0.045908609689009575,0.12253235079118831,0.14142552089146243,-4.526373759539189,0.8500734743231045,0.9710354873625869,0.9232778790354566,0.995492931895839,471.35914517552436,-6.5780089891138624,1308.059710672332,0.9981558593377324,0.01144881828050455,0.9832745948247462,0.2292678282395506,0.7458897063105383,0.9999717678240163,0.6167258399133692,0.9524125279280131
571,blender_topk_50_temp_2.4499999999999997.json,0.012500355247222277,0.2531090444237812,-3.1853083858270206,0.18036064160360166,0.04337476521760379,0.14918641285688639,0.1490323666123618,-4.327202990919889,0.8658100200559429,0.7345763783720259,0.7443135947749449,0.7307867965008806,196.5316056077898,-4.746601062486922,180.27116085737072,0.9967940278026681,0.04110729347273971,0.9397278254088436,0.15271336505450822,0.5969945355191257,0.9999634491537281,0.4392389042791957,0.7632602785554395
572,blender_topp_0.7_temp_2.0000000000000013.json,0.02557482344444911,0.2803882354657727,-3.137487346160866,0.2090233570265929,0.061991753183400444,0.17779066861467485,0.17750624532753662,-3.9179235806684933,0.8777113875788534,0.8198137855655112,0.87692963910652,0.8022858326608303,137.51326170962554,-3.7311380282883695,69.63532354658076,0.9669599834310905,0.18405921958762309,0.7542087585252971,0.14799259681093394,0.5222156616724482,0.9999217542713296,0.44446159336335195,0.788892336048602
573,pythia_bs_4_temp_1.9500000000000013.json,0.027063661031266163,0.2821799652692247,-2.870954725092542,0.1630679822344268,0.05499893921333489,0.13210715257010497,0.15122087339159584,-3.8895368630995972,0.858484828699089,0.9753063537907023,0.9329156890330824,0.9964695931197646,393.77453835165585,-5.603046518335127,442.8731757750371,0.9994389165835657,0.005119710543210844,0.9925531681456475,0.14624461926673593,0.5571477182502174,0.9999718913334406,0.6463447167334672,0.9648706183091313
574,blender_bs_2_temp_0.8000000000000003.json,0.05014470531933627,0.3013971904758887,-3.1000191802252273,0.2630650893201558,0.09455525776900307,0.23726133276339856,0.23735656345366035,-3.6892224521579626,0.8919327806136412,0.723956468102843,0.7754063529402377,0.8127032374085208,47.22378598486414,-2.295822973392057,16.306260467653622,0.6981409808291835,0.6609067775766472,0.24605954612897885,0.1436133773432148,0.4385417358390331,0.9981721828286657,0.4740105283881476,0.7694650336219099
575,pythia_topp_1.0_temp_1.8500000000000012.json,0.022603463462889505,0.26954004372615686,-2.894876277637864,0.16418045892592947,0.04944040031313125,0.13118927445240436,0.15116351847111242,-4.2601128116638245,0.8550413404414076,0.9729443277367971,0.9268222445414044,0.9961529654228616,421.7745595451384,-6.100620755995334,912.6644383558257,0.9990296902359261,0.01157698992494171,0.9827901134562598,0.19773923514673608,0.684129216264929,0.9999727373849414,0.629438475700084,0.9547471349726698
576,blender_topp_0.7_temp_1.600000000000001.json,0.03596229400121169,0.29937896939922376,-3.117715049124433,0.2288321841561678,0.07588660577328721,0.19856383600242297,0.1988454323219614,-3.774302973537025,0.8830835651419684,0.8321370685193021,0.9134837700397828,0.8208184371329272,104.30187311900723,-3.212073496879926,45.643061209119914,0.9260088299427441,0.3349374326887717,0.5773798164802606,0.15018917585129132,0.48769191182777255,0.9997183141823044,0.4523164933483921,0.8014443850065189
577,blender_topk_40_temp_1.8500000000000012.json,0.021927596879586394,0.27711436314578763,-3.1549483051519833,0.20253353539924285,0.05656552236536122,0.17156821370414557,0.17164198785107787,-3.963645174412546,0.8754250207740463,0.8008065144787408,0.8833003404208215,0.770049732766417,149.77046015922954,-3.923595406765507,87.64355731938753,0.9708676287447294,0.15743086008617782,0.7941276092342346,0.1485338448890107,0.5303610697311485,0.9999128032423451,0.45161105614745306,0.7836399574475718
578,vicuna_topp_0.9_temp_1.5000000000000009.json,0.01953692633508281,0.24196682915875997,-2.860896665132595,0.14090615288973346,0.04548502584496236,0.11771578770394485,0.13094291561428834,-5.791856360101031,0.806000902681408,0.9718573128900838,0.9247764153011752,0.9950464117025326,955.1033709886018,-8.872674091842816,7897.701660050349,1.0,6.7504586563589e-05,0.9998588701957849,0.47233227974892045,0.8391003460207612,0.9999748914538023,0.6754760438490487,0.889506007953433
579,koala_topk_60_temp_1.3000000000000007.json,0.02357263090748206,0.270318600468989,-2.922908879712015,0.15746516814208805,0.04898586388479288,0.1277789929018838,0.14512779230498637,-4.211128106337033,0.8484636153988465,0.9394123567298825,0.8255837886855354,0.9956465231512257,460.3750906016725,-6.437102827520811,961.0411363872106,0.9996661644156918,0.0006850764821067687,0.999143849253265,0.1994240460763139,0.6391705526341899,0.9999753998850056,0.6629506225785416,0.9437495796476493
580,pythia_topk_50_temp_1.5000000000000009.json,0.023761939475739565,0.2767303210496348,-2.8778204091326267,0.1670287119785958,0.05271087985755174,0.13498124903650127,0.1531657622979254,-4.098903001190904,0.8580066599325092,0.9736237628264435,0.928291292963609,0.9967327657228481,389.97892705520866,-5.784806253173522,638.4655371460487,0.9984588508898573,0.01608003211586571,0.9770853931528749,0.17939976747393935,0.6430078996562745,0.9999718867346853,0.6339866373396827,0.9590367713274961
581,pythia_topk_40_temp_2.4499999999999997.json,0.020726404965523068,0.25891202105447086,-2.902589893054389,0.15631078643567986,0.04619827358078761,0.12394148365275452,0.14235139260544175,-4.405152151484288,0.8532339107536362,0.9707314752872149,0.9215543192768967,0.9953344688864653,450.1365002449551,-6.342169072335824,977.3762349453182,0.9992467303603522,0.00912817656803692,0.9865197104108931,0.20125362522219103,0.7149503308101512,0.9999736997192513,0.6171381986571218,0.951414678518274
582,blender_topp_0.9_temp_2.0000000000000013.json,0.019702177928198093,0.2688635650523365,-3.149601585401562,0.19692437705986993,0.05222297060785773,0.16632289509333148,0.16647313857067897,-4.041514386992177,0.8745086910371074,0.7954932151260806,0.8602120051288615,0.77095655356479,155.85662457544393,-4.047930534401508,94.8710390501448,0.9806598667589539,0.12580504980998447,0.8279289781563393,0.15202395773747435,0.5493541311235681,0.9999425362250609,0.4510024247284165,0.7863137172878009
583,vicuna_topp_1.0_temp_1.0000000000000004.json,0.019554070615228045,0.24239195873426075,-2.8634013846546473,0.14041847754306044,0.045249442889377045,0.11793184574420804,0.13064808182867302,-5.779785570496308,0.8061935439377366,0.9724927437500345,0.9270982188859699,0.994851241071143,944.1585929073482,-8.871114574721593,8010.686176772307,1.0,0.0,1.0,0.4773889546439179,0.8398848815696307,0.9999752435870544,0.6740391226205414,0.8957495268187924
584,blender_topp_0.8_temp_0.7500000000000002.json,0.05747435819746532,0.3100841862953962,-3.063882194325059,0.2782000219535994,0.10148366496195702,0.2530341547945919,0.2528711109552753,-3.65156137931323,0.8952580335622798,0.7039377094313019,0.7822121994274944,0.8125802344520506,41.7764628655877,-2.3487317871718965,19.590980592336244,0.6228541236781968,0.6370772798670641,0.26976356578699257,0.16161834703591518,0.4463009014609885,0.9976795283790103,0.48258151606710736,0.7847099904272377
585,pythia_topk_50_temp_1.8000000000000012.json,0.022640594439611823,0.27148752535508247,-2.879211624184687,0.1635920618042367,0.050149975249924456,0.1304998012056383,0.14945436970981327,-4.247397443813408,0.8548395233546087,0.9722133002383471,0.9250435341852931,0.9964003519925899,425.041999084015,-6.1090146445521105,883.4963033763713,0.9981176886934245,0.013710473920171733,0.9804603318260386,0.19094345385819556,0.6767476257200685,0.9999722721939813,0.6255983117527378,0.9539594640638045
586,pythia_topk_40_temp_1.0000000000000004.json,0.028808183682414376,0.2927623900325463,-2.850061638560706,0.177297628199449,0.06096325731228841,0.14445820925640318,0.16358518241801037,-3.889599223175125,0.8596248142943831,0.9735445420762329,0.9284852357221222,0.9969122976602199,358.7061865917844,-5.4169763745285735,473.23062624484294,0.9976845233959544,0.02376153644503865,0.9644562835928463,0.1564732460871512,0.5719954295211385,0.9999680617648757,0.6487563336212075,0.9617934228706814
587,blender_topk_60_temp_2.150000000000001.json,0.0150121183908508,0.25099304449278753,-3.1622115036767564,0.1850738353196229,0.043353571605786304,0.15299028268609727,0.1530192917171494,-4.237963847263543,0.868598662899109,0.7606489188741399,0.7835511812330794,0.75114131335205,180.6895617427673,-4.529196304107181,144.49768930437298,0.9951747236516442,0.053962200326016216,0.9200645078374095,0.15555415378792659,0.5838218053927315,0.9999548058829948,0.4448963642000913,0.7635128671972488
588,blender_topk_60_temp_1.650000000000001.json,0.02622857370392762,0.28114839960821447,-3.1227858617214976,0.21302872410045331,0.06193417161270985,0.1817154618356529,0.18163832278700112,-3.9179671723283604,0.8786096588404241,0.8111912858293754,0.8809249641119846,0.7911962997561992,128.39061719406456,-3.680097478247242,72.22330943612775,0.958455566044349,0.21168541600996188,0.7221540799478208,0.15944540727902945,0.5304963983714375,0.9998786081531961,0.454116447670068,0.7811823533106043
589,pythia_topp_0.9_temp_0.7500000000000002.json,0.031329521441356506,0.2991478908672328,-2.8320960658107825,0.17637013690922898,0.06303132662702239,0.145309829856674,0.1633699760405733,-3.778597589485153,0.859476706188523,0.9729521164194963,0.9267447801517511,0.9972790670179891,355.9121886415684,-5.313665658330102,441.42420930966415,0.9969069077700965,0.027918859609617524,0.9608751900154009,0.14055598330429145,0.5208040367276036,0.9999708953744663,0.6564383305206088,0.9654449652096552
590,blender_topp_0.8_temp_1.8500000000000012.json,0.0248247831053224,0.2830147853231326,-3.1321062922238827,0.21160210882605424,0.06315223931297156,0.18055216010852246,0.1806176583708713,-3.9161220843901856,0.8786904056946596,0.8131568618771836,0.8826324966827189,0.7921757376348898,128.7561223163888,-3.6258385210496327,66.08150071217271,0.9647941833326709,0.2103634425648891,0.7192347266846685,0.15118081180811807,0.5236380353995862,0.9998037219644788,0.4485607782233215,0.7956378142461871
591,blender_topp_1.0_temp_2.2000000000000006.json,0.013332500305304081,0.2519308389737393,-3.1748142451465964,0.18501091873941838,0.04429616401820291,0.15539132733343264,0.155456160111498,-4.208788948211976,0.869654677315561,0.768485994578256,0.7731807186720036,0.7686878992794016,178.11939516859766,-4.447033282804877,132.72078744629027,0.9916242335270438,0.06896624672192238,0.9007946658710924,0.15441781038517488,0.5785658307210031,0.999944026102284,0.4455933808563706,0.778897440294737
592,pythia_topp_0.7_temp_2.0000000000000013.json,0.024676882273939348,0.2815173935084016,-2.890491523460778,0.1691178734196348,0.05461277071266392,0.13676811276365353,0.15534610972175866,-4.018440624754988,0.8591242864996732,0.9700842230074785,0.9182658111589087,0.9966834620507303,373.05824992495934,-5.606396441611613,491.0285484003719,0.9978741759134865,0.020021830181121643,0.9712651082267141,0.16712018590978608,0.6139536768728849,0.999973630140683,0.6366255956894171,0.9604180038482966
593,blender_bs_3_temp_0.6500000000000001.json,0.053033810983399196,0.29904594110704924,-3.094252414717703,0.2672696905380029,0.0948601779311152,0.24296201757787877,0.24282928515078805,-3.6888722387965553,0.8925058090376233,0.7173150107815968,0.7796351937602098,0.8311060265201552,43.336455345918104,-2.1961802693666184,16.308083060860742,0.6369449793503353,0.6973465712738932,0.2161959180491659,0.14170198891424846,0.42072958080491035,0.9987153944844951,0.486898029092438,0.774467571416309
594,pythia_topk_60_temp_0.8500000000000003.json,0.029284349308881102,0.2885957087144413,-2.845178035194267,0.1736670347035281,0.060604264275600464,0.14203483409295042,0.1618339941358659,-3.8577449321746826,0.8588875306990438,0.9730209562466049,0.9266434512982394,0.997046781028201,366.3888069931678,-5.432832707576374,540.3245485652026,0.9976639482602574,0.023522896495554245,0.9671227735672128,0.152952273913218,0.5562177439174244,0.9999689930426573,0.6547602335651795,0.9638970402519187
595,blender_bs_4_temp_1.9000000000000012.json,0.021681212542206625,0.2582112265237418,-3.14371212259801,0.20572313881613605,0.05439226453706964,0.17557298013873596,0.17549728105130452,-4.079608933959074,0.876850185927026,0.7667861711576573,0.7703560153565736,0.7787595838192269,122.58505830457713,-3.7158989881899784,74.58709422217646,0.9635595039386939,0.1953617516597956,0.7365823891365969,0.1581979261848953,0.5717949778678691,0.9995712645665438,0.4503119783793279,0.7617321207967225
596,pythia_topk_60_temp_1.9500000000000013.json,0.022146192611264406,0.2681375151014598,-2.89854505473005,0.16098777200647751,0.048083479190496936,0.1283832404941479,0.14717218385337644,-4.3420433262307085,0.8541356120295898,0.9731551875022768,0.9273524274048722,0.9963778125976991,430.21186574781945,-6.1903053289349526,828.881589642385,0.9986901711386007,0.011039087557249186,0.9851195403440737,0.20053327194951182,0.7006629769424834,0.9999732145804442,0.6210453280645286,0.9531046545659313
597,vicuna_bs_1_temp_2.050000000000001.json,0.019561783988707206,0.24221244963879385,-2.8568929153119393,0.14130283400781365,0.04559323680717092,0.11831508797787277,0.1314056385144394,-5.784709595965001,0.8057185037580425,0.9734996435851708,0.930801852787159,0.9945298987543416,941.1562167999605,-8.876230457297961,7919.849218042197,1.0,0.0,1.0,0.48284302717269256,0.839267665165855,0.9999756978485054,0.6700628961554033,0.893205498294804
598,pythia_topk_60_temp_1.8500000000000012.json,0.02267474074636718,0.26679993761540105,-2.8824264847921706,0.16087732469140714,0.04977273259634384,0.12992056029142543,0.14676503825205386,-4.286620027077699,0.8550349966677014,0.9725437369482371,0.9250777259363815,0.996249975446231,424.31377565721397,-6.14215756593403,810.9927094925301,0.9993533819495637,0.011425863975109576,0.9824552441395789,0.202443179618229,0.6931459254579911,0.9999730742885498,0.6259768475780267,0.9533785868339046
599,blender_bs_1_temp_2.35.json,0.002627842292751924,0.1929703321545176,-3.2153904564633877,0.15567756375508,0.01759877811095309,0.12774451116157387,0.1276504538617424,-5.181281059442876,0.8522398135585632,0.4951660506983237,0.4388896679347144,0.5228842690744286,221.15301047564142,-6.518867765597185,1326.5794489840423,1.0,0.001247355849449124,0.9979178483842943,0.24950351359608922,0.8293893432859525,0.9999718543045029,0.39822460263818205,0.6294067348995133
600,blender_bs_4_temp_0.6500000000000001.json,0.05621155534638993,0.3054459902221066,-3.0890517687510872,0.27161432155309184,0.09876359613840408,0.2463035559589652,0.24636598071705657,-3.666179216457512,0.8933837991319821,0.7115107234951751,0.7791739504620002,0.8204123624191033,42.69815198524927,-2.1971463281787353,15.743822435043526,0.6314257480964763,0.6967994669175346,0.21739188632938158,0.14473077176563634,0.41552028218694886,0.998904657208609,0.48531619096566775,0.7729426620090436
601,pythia_bs_1_temp_2.0000000000000013.json,0.02114292122454465,0.2630553633884145,-2.8947340862784454,0.1589192000530665,0.047180201559198595,0.12642117554904844,0.14565386227776475,-4.328226999194923,0.8543092407778891,0.9697623557726586,0.9162965463554006,0.9962520135309032,438.36733994620033,-6.239376360413058,861.6913641409634,0.999692916104592,0.011301662247738854,0.9833729920584036,0.2001588412155135,0.7018406090392214,0.9999730687939332,0.6236292577399042,0.9536214962915213
602,pythia_bs_3_temp_1.8000000000000012.json,0.029436654524633954,0.2875468687873249,-2.85825102601596,0.16649013265392257,0.05731533392229815,0.13450318308378179,0.15411468696177733,-3.844394861576791,0.8586829167926957,0.9752484812539143,0.9319377587128916,0.9967016791532894,379.25691699030995,-5.502501970437431,407.4520312246293,0.9997612792171842,0.007043921133397608,0.9891074028670859,0.14476955440810862,0.5427941979256025,0.9999712340100734,0.649416753130112,0.9618980814450848
603,blender_topk_40_temp_1.0000000000000004.json,0.04987927380654538,0.3126085956490319,-3.0818773484182262,0.27121984349806627,0.09594874073550813,0.24680956053524353,0.24711082396053327,-3.6326309829532266,0.8926100124099211,0.7507496635381699,0.8886531146973486,0.8035624850079016,46.474715777727404,-2.3760246482373706,22.384362517435182,0.6787301223870977,0.6320770234421756,0.2788415734958325,0.1635289535185666,0.45564348188254894,0.9985234541799836,0.47919088896207196,0.7906263662457377
604,vicuna_topp_0.7_temp_1.4000000000000008.json,0.019602338569083853,0.24245915703240173,-2.8584464625987356,0.14108350570612335,0.04567057059183459,0.11860459330692188,0.13140165833487896,-5.777133162609322,0.8064564180995276,0.9647528690977348,0.9041796736560783,0.9945874280466106,939.0834989891853,-8.86961380026558,7939.987386356698,1.0,0.00013385596269711525,0.9997366088514981,0.4622181664403837,0.8344904509344199,0.9999755585121965,0.678084810311068,0.8953493302781321
605,koala_topk_70_temp_1.2000000000000006.json,0.024527974233712495,0.26932105211962826,-2.9161850004970193,0.15834145480576717,0.05115597123877769,0.12906936455475954,0.14532174445692458,-4.1744956263081585,0.8490693414497948,0.9398087663640898,0.8282403604432269,0.9956926806178504,456.98283371202245,-6.405453618691579,978.6995319758413,0.9981612967099499,0.0025983474729010434,0.9971987234776241,0.19404868201405334,0.6254750593824228,0.9999747067271827,0.660703794437205,0.9429052172262289
606,vicuna_topk_60_temp_1.3500000000000008.json,0.019472472244692236,0.24095193646628568,-2.866884160256816,0.1398291000767164,0.0451694861281923,0.11728512938364383,0.13012927669277868,-5.777028529820796,0.8063160879220179,0.9716042065818935,0.92485057531217,0.9947632590013897,945.1345414757324,-8.866965937248887,7909.649406210527,0.9997415129026038,0.0013786524343434579,0.9983465558656142,0.48118148328968974,0.8421387073347858,0.9999745747966613,0.6732482323367036,0.8941129097688891
607,koala_bs_3_temp_0.8500000000000003.json,0.029530200738171065,0.28037064990466054,-2.8362012210494294,0.16037866610638585,0.056903309550577666,0.13537090667446688,0.14949292317804258,-4.1069708054433605,0.8417849076654247,0.918122086353343,0.7690375181526995,0.9957549354595269,457.86383021426,-6.45803307343198,1112.426708086843,0.9917087275280816,0.010612335069642946,0.9877030953626118,0.12120402712143004,0.41359708004698775,0.9999749437721077,0.6735824557219097,0.9478860474630205
608,koala_topp_0.8_temp_1.0000000000000004.json,0.027504484559523056,0.2780601748475641,-2.859358287048722,0.1617517194754769,0.05489580651710364,0.1333227031984105,0.14995151963213876,-4.081079325599518,0.8466427006081254,0.9255160361571336,0.7878773142096077,0.9961474764800979,443.0104247371746,-6.292063289806464,1017.7705278111998,0.9943999254819129,0.007261287568255489,0.9912508385656812,0.15571302392805525,0.5233520422794871,0.9999742848959141,0.6681875797037132,0.9463940238344944
609,blender_topk_60_temp_2.4499999999999997.json,0.008411078937916322,0.23827923651337946,-3.174487285002439,0.17341281096649958,0.03494623148121072,0.14116665484616703,0.1411933910023298,-4.39844683415904,0.8644878578209925,0.7179170554610574,0.7238306148204781,0.7152457324936293,205.44841900724145,-4.95056357624855,209.4414860417936,0.9988215691253383,0.02335106845109429,0.964920996624465,0.1555463009786715,0.612710383518808,0.9999684647233309,0.44105926559181635,0.7562286802411232
610,koala_topp_0.7_temp_0.8000000000000003.json,0.030124530153911346,0.2819720874483426,-2.845336013244006,0.16123029493037513,0.05695233182989595,0.13423945137463983,0.15066941193357603,-4.06008806209526,0.8455284448687681,0.9229602612549305,0.7818135568522265,0.9960634824866522,446.5510895377992,-6.321404863514007,1028.601350663239,0.9929321453003249,0.008890206186719178,0.989735256086285,0.1350627918209628,0.4702608338467858,0.999974532153659,0.6701170310885729,0.9476829618364871
611,blender_topp_0.8_temp_1.650000000000001.json,0.030257083975367506,0.29269584576051466,-3.1221596497094226,0.21816018948401117,0.06781405641063926,0.18839408552658354,0.1884238034759695,-3.8302651323631913,0.8807525785270339,0.8292620203868536,0.9048601382671326,0.8125046197965858,115.4617446011289,-3.4174920343009147,52.656254445985645,0.9425720233281842,0.2653558611442281,0.6570262650486627,0.1521475275047962,0.5034429368862812,0.9999067481151802,0.455203739131142,0.7862416192726955
612,vicuna_topk_50_temp_1.3500000000000008.json,0.019512544733297534,0.2416062121926726,-2.868648845948772,0.14082499946050164,0.04511042326573294,0.1179840049661349,0.13099488653502833,-5.778961256654085,0.8062444868570339,0.9701063869335842,0.9206214031781526,0.9947687041663933,943.5702143032725,-8.856324090815951,7963.411593662717,0.9994300083784089,0.0013032817426071716,0.9984471755299708,0.47741749339725237,0.8405547107287955,0.9999744044038241,0.6720648083335651,0.8930483271698196
613,koala_topp_0.8_temp_1.2500000000000007.json,0.026579494689267583,0.2774232705909041,-2.899228247229704,0.161495553208372,0.05355060724465037,0.13267000741401397,0.15076859535102932,-4.100460369983512,0.847524811963519,0.931340793355148,0.8038173052287066,0.9959274870240855,446.7945347483151,-6.319895677369989,962.9357202458027,0.99649602262003,0.004995328843544069,0.9941816144596703,0.1707302627682467,0.5666498842009868,0.9999748740740911,0.6629030356456139,0.9471573263914408
614,blender_bs_4_temp_1.1500000000000006.json,0.041317596430185864,0.30136657852545556,-3.1041327266989347,0.24217386081586129,0.08010130405338942,0.21430426826726903,0.21448099354090883,-3.691426633832928,0.886735844588232,0.8081632306367081,0.8884026168499461,0.8208142712477299,80.39333444041512,-2.7847711729868725,28.933715308779934,0.8599386025339525,0.4744560523858489,0.42701116545621226,0.14135558069381599,0.4564249678504303,0.998849577738909,0.4622431227075074,0.7757716123656256
615,vicuna_bs_4_temp_0.9500000000000004.json,0.020250528452687197,0.24598156430451706,-2.8644987379381797,0.14480345277549,0.046939604724734914,0.1213802183417417,0.13501591136190805,-5.743940313975654,0.8071828784350163,0.973037327019475,0.9288840876276421,0.994784444928886,909.2937379982976,-8.734013943615805,7611.565797189855,1.0,0.0015433641093603033,0.9979108447913526,0.4785624796993179,0.8347662929887897,0.9999747816211952,0.6662857312567249,0.8943377948946549
616,blender_bs_4_temp_1.1000000000000005.json,0.039234328297430815,0.3017404849939339,-3.1092661924973757,0.2443801089750271,0.0829380285023536,0.21475487993879272,0.21477019513822132,-3.681005829560733,0.8875046194435838,0.8001163209896504,0.8857358955596071,0.8169640932381277,76.54215738146497,-2.7174836163857514,28.290420614081984,0.8402831280317776,0.4988643419564836,0.40285720655562773,0.14257037709697462,0.44692597239648685,0.9997042907263808,0.4681696832209885,0.7913678685907286
617,pythia_topk_70_temp_0.7500000000000002.json,0.02864726726993836,0.28536980725524197,-2.861295831824591,0.17192218716254726,0.05803881936117011,0.14079807829339436,0.15977992916590233,-3.833207936707384,0.8595703979412874,0.9754465944092228,0.9327159024285863,0.9970707119944578,358.72513285032426,-5.381575896491261,447.54410274694357,0.99886062457933,0.023986080423241102,0.9646869184223416,0.1505498518849166,0.5457256461232605,0.9999709049303211,0.6527485701746357,0.9635564484418871
618,pythia_topp_0.7_temp_1.9000000000000012.json,0.025906145191600227,0.28518270930231276,-2.883051189248691,0.17564177933102237,0.05688646849295179,0.14240521267930942,0.16280636300394447,-3.996164638676003,0.8594000750409816,0.9728370408325847,0.9262809800650526,0.9969149663715897,360.1770359182078,-5.496222111865912,525.5285860775814,0.9977317879064036,0.02419168562059356,0.9668059854644565,0.1671423911270592,0.6080332986472424,0.999972170483851,0.639097747514267,0.9586269452100347
619,blender_topk_40_temp_0.9000000000000004.json,0.05404361522220173,0.3125515295013824,-3.0845933781119292,0.2790435125180789,0.10071523659330968,0.2552197943820096,0.2549881435880292,-3.6290316382247605,0.8945820717391126,0.7080001087705832,0.8105913826783652,0.8071880841211923,41.6013584840938,-2.3507436514918085,25.596414468722894,0.6125838114955107,0.6423502483593547,0.273607639659639,0.16700129069267172,0.45566882916280504,0.9988809956577355,0.48743454564011884,0.7998454401135175
620,vicuna_topp_0.9_temp_0.7500000000000002.json,0.019534299525339617,0.2413622857595714,-2.860801524055267,0.14078706529727034,0.04530964880326398,0.11794501277853842,0.1311200347723691,-5.794519069438468,0.8055862249257808,0.972735013893371,0.9278078550128859,0.9948633160285338,956.848998531474,-8.89180947508273,8110.74848409369,1.0,0.0,1.0,0.47283854456437074,0.8397250608826274,0.9999745008582342,0.6757114675336467,0.8932259455435202
621,blender_bs_1_temp_0.8500000000000003.json,0.021331225661486892,0.2520636998759212,-3.140638109318957,0.21313986981804028,0.05522587893799102,0.18538032732529136,0.1852758290188034,-4.179778837966537,0.8780826093677528,0.7304053463143776,0.6620985823004109,0.7798604663753185,98.31306829940974,-3.6310076665093427,95.1595286468569,0.9548815739009922,0.21428190013296955,0.7049131440791278,0.1823920424656879,0.6127655300557425,0.9999216025124094,0.4700287636182829,0.7535645718376464
622,pythia_topk_70_temp_1.2000000000000006.json,0.025529401044735563,0.2783656678192741,-2.871512696117103,0.16974059401402258,0.055809596029096256,0.13892193524060925,0.15708498813224403,-3.9950570090261395,0.858710516550259,0.972616338100857,0.926328912109955,0.9969219396969599,378.45045313353376,-5.626325312398365,587.1828296576454,0.9970261877288243,0.02296381837660037,0.9674884796147961,0.1702131910727487,0.6076328719088295,0.9999698401691919,0.6430672553772917,0.9573727279363987
623,blender_topp_0.9_temp_1.700000000000001.json,0.024577855089719207,0.27955985138553097,-3.1372072628600325,0.20904604694439072,0.05941115050624461,0.18001694704916676,0.1799861766604592,-3.8968984445254646,0.8784484462532586,0.8276869232353058,0.892446027008734,0.8118264767690562,127.66137633530151,-3.6059939772392178,65.45605973011386,0.9560824983730536,0.21855053431981228,0.712078106792596,0.15006877067766997,0.5131451955371965,0.9998330354451656,0.4544014954017494,0.7957371446833141
624,vicuna_topp_0.8_temp_1.0500000000000005.json,0.01956305030102772,0.241845995956245,-2.871830046415807,0.1419913545729207,0.04591689204971576,0.11906650212458766,0.1321751453434851,-5.783245585485546,0.806775079401796,0.9739076808405919,0.9312310617769143,0.9949275081406137,931.1300304259896,-8.823212153112284,7785.259315906518,1.0,0.0006066093652470488,0.9989877041030252,0.47258403831520523,0.8371486127643989,0.9999747220165505,0.6724210153809769,0.8903600613256256
625,pythia_topk_40_temp_2.4999999999999996.json,0.02055693837173839,0.2599495314661523,-2.8972273594391846,0.1554450320750605,0.04516928564195326,0.12249396222619319,0.14186652524422116,-4.43429755495641,0.8525960030321607,0.9687663070032076,0.9141527571903977,0.9958363005775727,454.0680940000372,-6.400734471022139,973.5388616565765,0.9996632668537523,0.005516862049059858,0.9910051784166123,0.20617669615967377,0.7229370389432149,0.999972696593386,0.6128554474077148,0.9530653407636709
626,vicuna_bs_1_temp_1.4500000000000008.json,0.019584798134868124,0.24155920087465413,-2.8558725290642473,0.14100653926072582,0.045378786661226314,0.11814688105463156,0.1311715595630355,-5.789634840282983,0.8053238326179718,0.9722698410964266,0.9272314437723603,0.9944529323157423,951.8195182039696,-8.902548552263932,8139.955184331875,1.0,0.0007315179589452239,0.9988473431857523,0.4857149284621614,0.8390712017305657,0.9999760283019118,0.6771294468629336,0.8927840147137582
627,blender_bs_4_temp_1.750000000000001.json,0.024636468330659286,0.27072765376802177,-3.1449505490864924,0.21524290665676765,0.060158860930208655,0.1850701620885317,0.1851689392675113,-4.011969872610363,0.8793624276388623,0.7750377182059939,0.7993654655992194,0.7770858692032806,111.60904253891202,-3.5221994457727477,67.8720034140696,0.9576596823457206,0.23955144706168643,0.6810583856753821,0.15865504358655044,0.5617529880478087,0.9998237773148951,0.4520600961151725,0.7721273114800711
628,blender_topp_0.7_temp_1.2500000000000007.json,0.03977284712317899,0.3010990244649158,-3.1101661515618133,0.23906943434632233,0.08152886851990147,0.21156115532819206,0.21169599704611725,-3.6928535862293894,0.8856899443274748,0.820494951533399,0.9201254094274366,0.8185471609867745,88.23988465860548,-2.9809990215988513,42.35270822229238,0.8698130622375979,0.41035672142329177,0.49939769997679195,0.15284879474068663,0.46168564048598487,0.9989681901757368,0.4695376943580373,0.8101857320719561
629,pythia_topp_0.8_temp_1.750000000000001.json,0.025482935013559374,0.2829178001227065,-2.8867194644196,0.17111736996750346,0.05504482711734973,0.13743171796748482,0.15675036813973448,-4.013980208513493,0.8586783397173834,0.9719504055450017,0.9235300683830208,0.9964566350819353,379.25505406615895,-5.631351533244321,511.58641374934047,0.998703706458881,0.017973589510053494,0.974028879584182,0.16534893733609926,0.6127944111776447,0.999971586441946,0.637297402537299,0.9598654123519609
630,vicuna_topp_1.0_temp_1.4000000000000008.json,0.01960853856797476,0.24237435834025622,-2.860470283007574,0.140895536556145,0.045686575675393346,0.11804341851942798,0.130956238479351,-5.7897908128574045,0.8062284461601463,0.9741434337836468,0.9319789562174184,0.9949110122864137,947.7782594548722,-8.882660380256418,8041.019713346064,1.0,0.0,1.0,0.47664865830245123,0.839642889761622,0.9999745504292314,0.6743721069398528,0.8956458589849706
631,pythia_topk_70_temp_1.4000000000000008.json,0.024987286542197316,0.2762882389904011,-2.8732814361791092,0.16690556738854878,0.053491148288257476,0.13475574404598323,0.15383520562888076,-4.077232672121816,0.857656295170526,0.9716271920668867,0.9217234372083991,0.9966301072336629,396.2099667404502,-5.785071902777541,741.8779154503258,0.9991652348168579,0.014782915771547276,0.977486594995496,0.17737457474680327,0.6353792773390763,0.9999719859961278,0.6369580898232355,0.9571777712292446
632,pythia_topk_60_temp_2.4999999999999996.json,0.020391464278585986,0.25701964836433705,-2.898987167106124,0.15338946771601425,0.04505599689371738,0.12261848836441486,0.13947953998472593,-4.520206384047238,0.8507358208447994,0.968502915692586,0.9134364032932186,0.9960471223255914,466.39351521022587,-6.527988632454377,1140.010096846962,0.9991684494520127,0.007224955471311164,0.9893283058387772,0.22205018787409603,0.7427015376325462,0.9999730305107897,0.614723851109196,0.9523192471143358
633,vicuna_topp_1.0_temp_1.0500000000000005.json,0.019494383547633137,0.2413621272714739,-2.8616604400063324,0.140989685439338,0.045335689219334355,0.11847209161683266,0.13137302457805725,-5.780061069614662,0.8062679083767779,0.9738280860087001,0.9311265650457042,0.9948601784233101,942.6787212389356,-8.864835519727679,7989.423201025216,1.0,0.0,1.0,0.4771123615576992,0.8403599323984835,0.9999747656151383,0.67612232915863,0.8941690413568744
634,blender_bs_3_temp_1.9000000000000012.json,0.020140159860116677,0.2634815875589991,-3.146883502393543,0.210270497697503,0.05506948724235029,0.18137956673254896,0.181295308948095,-4.154130660938118,0.8762569179635249,0.7510192164470144,0.716948799295776,0.7768448671202218,115.76055783445153,-3.7431409574850343,82.59740844713922,0.9728132584467287,0.18849476283849975,0.7353648961915523,0.17054034673303245,0.6051345281606412,0.9998637648646482,0.4536638146113298,0.7421777669082812
635,vicuna_topp_0.9_temp_1.2000000000000006.json,0.019617790600978666,0.24127590700738674,-2.862428005030733,0.13967849712447206,0.044805856043261184,0.11699734483149506,0.12993127658741166,-5.793901864894646,0.8059850341690805,0.9728165702936493,0.928145421717063,0.9948187778015175,951.7240589273209,-8.877560106313732,7922.773918980001,1.0,0.0,1.0,0.4762945452923598,0.837537633427607,0.9999752914260528,0.6735799007401437,0.8945270886808963
636,pythia_bs_3_temp_2.0000000000000013.json,0.027041826510605545,0.2851860012050537,-2.8731658211451974,0.1658741832678715,0.05538177733528772,0.1331485987821115,0.1536034590461277,-3.9097723014846832,0.8586661680069619,0.9750222169268405,0.9310457142560327,0.9967037420234603,385.9284072146332,-5.575837686801608,410.52180671452027,0.9999577021211422,0.006056166517948802,0.9903133278979506,0.14874788175484843,0.5685638624501075,0.999972390208789,0.6441977211761332,0.9640195548370152
637,koala_topk_40_temp_1.0000000000000004.json,0.026118395827847092,0.27338661895201116,-2.89122143584884,0.1600464345352776,0.05323963106392775,0.12982168302853614,0.14837001304065267,-4.1346119608812195,0.8477189520556846,0.9309356370725518,0.8018546228129431,0.9960553098417714,449.0354024904247,-6.328799645068847,945.8278558312027,0.9969581783689196,0.004213240906617192,0.9951777169654569,0.175790574263676,0.5787132996599118,0.999974213525623,0.6622172291567904,0.9457313857248467
638,blender_bs_1_temp_1.4500000000000008.json,0.006944816206677092,0.21521713566308243,-3.1685272686944934,0.17876141328967388,0.027908307120460447,0.1499159653549806,0.14979987423452876,-4.708405081160322,0.8652195127789147,0.6114893397805155,0.529605608942927,0.652694043689117,152.79589256332378,-5.091029066272664,325.98757173286185,0.9971233798712357,0.02641662282784424,0.9582635457774177,0.21939788033610608,0.7449856733524355,0.999962150692223,0.4441848723945732,0.6719477274893729
639,blender_bs_4_temp_2.100000000000001.json,0.014713250060645607,0.2552143097249269,-3.1697749417864967,0.19638388809724772,0.04733133211047777,0.1676521810749931,0.16759843191042023,-4.2126696907685615,0.874360319428549,0.7258375206318645,0.7210583300484286,0.7345470989316681,136.2897078682683,-4.053930696501277,108.6697277082963,0.9817126509446119,0.12981098955932088,0.815194232598235,0.1627035706093738,0.6076709062003179,0.9996891214040095,0.4449453696548819,0.7536604351201701
640,pythia_topp_0.8_temp_1.9000000000000012.json,0.02391544079434209,0.2742558286059888,-2.88681856006802,0.1690399189073235,0.05216851456560507,0.13677786880549797,0.15498774426932643,-4.07067598297983,0.8584281814122248,0.9720231972256579,0.9242577968652403,0.9966892149739849,379.6409178741614,-5.695100153445344,568.3550378116944,0.997753174072033,0.014532562036186681,0.978117285582198,0.17003367003367004,0.6277984320698294,0.9999709791076447,0.6326376235108815,0.9617470557202318
641,vicuna_topk_50_temp_0.7000000000000002.json,0.019681946124983977,0.24350743306454908,-2.8572334874727443,0.14337975149302756,0.046466029316896446,0.12012831288985824,0.13345139079223875,-5.774288824182713,0.8066941102544865,0.9714278514107257,0.9239826384592763,0.9948236483012984,929.7804321731729,-8.812345375889006,7776.80009607856,0.9999462343721884,0.0010431436892650975,0.9985898153565153,0.4759961432383344,0.8392394320970664,0.9999750343138326,0.6771081795912228,0.8965188150923095
642,pythia_bs_1_temp_2.050000000000001.json,0.02155600022309455,0.2665435629719673,-2.8969058625564306,0.1597553931198408,0.047757413969200545,0.1266972492010136,0.14630871039581922,-4.334372354652695,0.854325263079756,0.9708788343550376,0.9199276950590549,0.9964372129860766,436.6957098255418,-6.2583487574441,952.5270564762085,0.9990852873014258,0.010539919886397252,0.9850461036972387,0.19879369065966473,0.7012742683139704,0.9999712528828868,0.6217312517320226,0.955584549078184
643,koala_topp_1.0_temp_0.9500000000000004.json,0.025905513071903852,0.27190775833116093,-2.8776299573615463,0.15982818471451227,0.053374413418649715,0.13072612863883742,0.14803252096631803,-4.113661632509174,0.847203358082112,0.9304867931454439,0.8018488768800758,0.9962997609723308,448.9727045813614,-6.335171950036403,1013.8294529698496,0.9951582755030959,0.006646919460547864,0.9926958213978738,0.17339803902149153,0.5677652716875139,0.9999743633136482,0.6617853759315783,0.9450181591397296
644,pythia_topk_70_temp_1.4500000000000008.json,0.024553606823365767,0.2728585060665619,-2.8797947374995583,0.16832949919143736,0.05298795924878373,0.13572249188608873,0.15416833364784827,-4.1115421532151215,0.8571944590322002,0.97189069305568,0.9233033479529491,0.9962109742995972,392.9023294122941,-5.798558653732016,663.0402586800365,0.9992322092536247,0.02109638575501252,0.9688630717887539,0.1838053149957393,0.6487677658047429,0.9999682476859771,0.6340696772706055,0.9560980335146726
645,vicuna_topk_60_temp_1.4500000000000008.json,0.01954312064072924,0.2422372723869701,-2.866976457631182,0.13984166249542018,0.04517241549103019,0.11733023886536824,0.1299641856631587,-5.7846796008532415,0.8063512654127721,0.9710197913048396,0.9224834731489654,0.9949257390532561,948.3766782118856,-8.890738140178863,8045.049153052599,1.0,0.0,1.0,0.4826173136455758,0.8413092499373619,0.9999751692902826,0.6693636272139922,0.8951094878915854
646,koala_topk_40_temp_1.2500000000000007.json,0.02484985182314483,0.2711504460310878,-2.9112996728960163,0.15884699845213718,0.05142890850635168,0.12886525568340013,0.14732216133018872,-4.170679367615847,0.8487185506161324,0.9360758200200344,0.8145453385241892,0.995934116876197,460.78782960677694,-6.40960420982327,1133.802315304776,1.0,0.0,1.0,0.19121884735202493,0.6233469679520274,0.9999745500111628,0.661361041208188,0.9431454383559107
647,blender_bs_2_temp_2.0000000000000013.json,0.01317311683112592,0.2458553150553556,-3.143682220058594,0.20250136647546402,0.04429891540731024,0.17213102029149752,0.17214150611924628,-4.304540254787835,0.8739289459819067,0.718913166967345,0.6605111928048265,0.754293695426837,120.15721369014707,-4.0043282876977955,101.69927754667941,0.9789014049095484,0.13787707072077277,0.8036442138313719,0.18252402196293754,0.6470825490723313,0.9996757451780812,0.45721705814819774,0.7315706069614338
648,blender_bs_3_temp_1.4500000000000008.json,0.03130198672643879,0.2932063153789962,-3.121376667089596,0.23266475145723023,0.07264689118909363,0.20300805087360674,0.20306673492488742,-3.8704256619623525,0.8831359324211587,0.775240077610339,0.8032377526876311,0.7986822559386618,87.41635686962067,-3.0397306560543953,41.968930772615906,0.9031929964244695,0.3807147477407623,0.5194616979978439,0.15787028433376696,0.5273799084088473,0.9998491739103933,0.4610626808179165,0.7683327682013017
649,koala_topp_0.7_temp_1.1000000000000005.json,0.027035095813832993,0.28055818589137954,-2.8751788378239636,0.1628437041725272,0.055661010460549866,0.13425240149069106,0.15178186552223932,-4.110450839948559,0.8451686739802121,0.9218102085301638,0.7760755452152676,0.995921723828287,449.5599572606598,-6.364912415258772,1034.0862381258937,0.995399638386866,0.005853182075912179,0.9928848174971949,0.1491221053473583,0.5055909239307869,0.9999745789773479,0.6684359123329361,0.9482839012216172
650,blender_bs_2_temp_0.8500000000000003.json,0.04078168306974593,0.2910545131932672,-3.1222235818425257,0.2560582460436913,0.08597101244636676,0.22896971629455898,0.22892990114174167,-3.737913985410052,0.8901151998606855,0.7445923765293156,0.7954913898107636,0.8222052284000457,50.243706820790855,-2.363405015022721,17.07265169038494,0.7233261076317223,0.6305492089873423,0.2699271669056851,0.1505998416661592,0.4599623938274006,0.9990931463862708,0.47952872805879687,0.7740476760225424
651,vicuna_bs_1_temp_0.7000000000000002.json,0.019702770413058613,0.24186780471204083,-2.859302351254977,0.14083482364460234,0.045327928891328986,0.11833054165525755,0.13111521183937397,-5.777957889981165,0.8058510763133934,0.9721310941784764,0.9264977191687029,0.994607234108663,935.9213046723467,-8.859747827145505,7880.138681090979,1.0,0.0001940657425624746,0.999638160517199,0.48251355059262757,0.8383987116070402,0.9999757517196373,0.6721471545990101,0.8939090298156521
652,vicuna_topk_70_temp_1.1000000000000005.json,0.01941601823941696,0.2412415731008743,-2.8604811707097206,0.13911748129926368,0.04487093741290956,0.11628139689971928,0.12920980788561034,-5.80091691399385,0.8055863630676079,0.974287128077411,0.9326623848903988,0.9947888672590733,955.3752953145611,-8.884908670039763,7943.500902928469,1.0,2.046080890298817e-05,0.9999553096224507,0.4867976224672426,0.8432409227501751,0.9999735008977458,0.6673901711174386,0.8935912208135178
653,blender_bs_2_temp_1.5000000000000009.json,0.02886518071855568,0.2743606519507779,-3.1117373454069086,0.22865499084264906,0.06573065010414829,0.19946038193807694,0.19953853496020113,-3.9741282494130257,0.8827946129327785,0.7541594358732234,0.7576158147568934,0.7779141237820979,85.60767490678788,-3.1766835906070594,46.43102873212181,0.9284957518399166,0.33721515254859136,0.5575785404205272,0.17121588089330025,0.5682945538225518,0.9998944329474876,0.4681781277150095,0.7512605484523824
654,blender_topp_1.0_temp_2.150000000000001.json,0.013374930436730489,0.2589250841160779,-3.163013975940391,0.19051530783719453,0.04624703899161045,0.15753362240106872,0.15761315282998764,-4.176586945453483,0.8706043829062659,0.7761729142798258,0.8045031372605886,0.7647510701264367,176.18976917885323,-4.417028017252827,126.19539067201566,0.9923444941307388,0.06651688232451773,0.9048161881841094,0.15356425862783213,0.5801928710133957,0.9999472518602689,0.4449038100176918,0.7928270450683557
655,mpt_bs_1_temp_0.7500000000000002.json,0.027389472334948827,0.2720633451674726,-2.870678589375081,0.1586899884207568,0.054143498084987834,0.13182019646544013,0.14758102380124824,-4.089104251775569,0.8458747520355997,0.9263071277083962,0.7897681951239546,0.9958961848505513,449.1277086180787,-6.358835725306596,1032.2155085216968,0.9953884553784078,0.007063857881978466,0.9917313899589414,0.15582988753720461,0.5238366997533783,0.9999745451735113,0.666749391562953,0.9461686871572582
656,blender_topp_0.8_temp_1.9500000000000013.json,0.023086703541316922,0.27541116398017895,-3.1494473238029554,0.20648522396405333,0.06054214694793225,0.17689919751649946,0.17706758972471387,-3.942225886729055,0.8770303786517623,0.8203595707860242,0.8858141652579649,0.7991707408833675,138.56138484918327,-3.775757413905908,78.01897734289115,0.9683903045367178,0.18510905744902995,0.752206168516206,0.15157162825705173,0.5314277218154109,0.9998780051190294,0.45259405327643565,0.7944681337833468
657,koala_topp_1.0_temp_0.8500000000000003.json,0.02769753831034142,0.27599279984737257,-2.885191971768358,0.16088407180164482,0.05501049796140528,0.13216415688083527,0.14948691586319174,-4.112411465339049,0.8463009548688938,0.9268527824076555,0.7912557937497859,0.9959058324416319,451.0243813256684,-6.374348080950352,1004.2419134757137,0.995528234727849,0.006530262564126162,0.9927537352112694,0.16183060163702626,0.5417657218327746,0.9999735936492622,0.6638335898847045,0.9431701594765833
658,blender_bs_3_temp_1.700000000000001.json,0.02372609214986202,0.27102036737875773,-3.1492333434865567,0.21888290756696588,0.06003683932979222,0.18744121402833072,0.1872109673689764,-4.020856304732496,0.879381493122162,0.7685214468311098,0.7678073789402279,0.7899373528935558,103.44175163237192,-3.4440641480567735,58.046522161283065,0.9445931256978533,0.260895896496454,0.6557995164386219,0.16416346489696124,0.574043641011595,0.9997778089347488,0.4588314217472363,0.7518704129622797
659,pythia_topp_0.8_temp_1.2500000000000007.json,0.03013887137948431,0.2897228318343294,-2.8564633744393655,0.17577003682521686,0.06063746393923172,0.14431634826951492,0.16408768486455844,-3.871326367936297,0.8597853922533368,0.9743226613489792,0.9302392800422903,0.9970096099472237,357.9186114483702,-5.360859571412699,468.61572867024654,0.9980777452494026,0.026469532834138512,0.9612144116229596,0.15351163740302165,0.5613355008128048,0.9999694201893702,0.6500935536885787,0.9613276984699384
660,vicuna_bs_1_temp_1.3500000000000008.json,0.019774257894585683,0.2440184980370838,-2.8619186018177407,0.1425618122472914,0.04595665564575754,0.11957471933155016,0.13252019180110938,-5.77097851049924,0.8064765949287491,0.9738291220944542,0.9313495122413603,0.9947519150071727,923.7718006527211,-8.822571890276695,7749.342886349578,1.0,4.61048385789528e-05,0.9999009742578558,0.484327511907462,0.8384154831523253,0.9999761015833738,0.6761134722548162,0.8961278120791147
661,vicuna_bs_1_temp_1.0000000000000004.json,0.019688686596491926,0.24355780311709302,-2.8642001411241136,0.14273935250287256,0.04592436549147016,0.11941666295746989,0.1326258711398161,-5.774925427828618,0.80617989763946,0.9755578258894168,0.9359702234173227,0.9950561972562679,934.7453749519541,-8.857591944375377,7805.825309684487,1.0,0.0,1.0,0.4819002482509592,0.8393055042482452,0.9999753222436848,0.6782994144605491,0.8917905706650986
662,pythia_topk_50_temp_1.600000000000001.json,0.0233483203618892,0.27194253167340016,-2.8836872644558222,0.16562492959441655,0.05208136808898955,0.132872911523287,0.15166238422647887,-4.149304286750381,0.8569577825451662,0.9703436836336068,0.9198990966101838,0.9963899995974883,398.2256923848691,-5.856444594321919,645.2234267294006,0.9976323875748722,0.017975740400705136,0.9748792747833575,0.18290022207503798,0.6551573426573427,0.9999719177314896,0.6328997204083957,0.9549325765231866
663,mpt_topp_0.8_temp_0.7500000000000002.json,0.02787830295249368,0.2786755751804475,-2.843862588157157,0.16144310993710395,0.055835979301543534,0.13353493077857942,0.14997665504469748,-4.0768893935637385,0.8454904948064463,0.9222395274634101,0.7798062391636718,0.9960401322177512,446.6673310328254,-6.327229203794209,991.2411417053008,0.9928077027581464,0.009359015250971756,0.9887689042139711,0.14144816458249293,0.4839858383763534,0.9999737886484257,0.6670610520070445,0.9488057762772621
664,koala_topk_70_temp_1.1500000000000006.json,0.02457613979274428,0.27061814480743046,-2.915563988422822,0.15760673864778918,0.05074722492528234,0.12829386662375858,0.14589082241513102,-4.1683495558335455,0.848225011854229,0.9351311307314824,0.8137076243838164,0.9955238323053999,458.2774217629583,-6.417449800760004,1025.6671900522551,0.9988423353229594,0.0019921726144737223,0.9980000164870857,0.19099845003825855,0.6138560365011707,0.9999751993315015,0.6621730259072804,0.9438214753315838
665,vicuna_topk_70_temp_2.150000000000001.json,0.019525588030487175,0.24248447026549297,-2.8619657308759097,0.14075825320901064,0.04520463195250066,0.11763562999012137,0.13078843049827843,-5.785132554824462,0.8053788499746151,0.9747509188763024,0.9341197206166559,0.9948771340933018,956.8230070736645,-8.89209875727349,8090.613073560982,0.9997756217934489,0.0016840093413020187,0.9981224801786236,0.48635268932298636,0.8422889203120011,0.9999729108834314,0.6701824858575641,0.892503028896027
666,pythia_topk_70_temp_2.150000000000001.json,0.021226973586237496,0.2626949075827599,-2.890260170361322,0.15765544419436908,0.04678189596940589,0.12488487450783614,0.14338702637816197,-4.453445292426971,0.8515666834338156,0.9726544152136782,0.9263361263307481,0.9955847272892037,457.5051539424399,-6.460950541355412,1187.8725481434224,0.9997691709276051,0.008096656294822743,0.9877148555332756,0.21495380295585195,0.727446771479956,0.99997363593392,0.6199657130904331,0.9490524920782369
667,pythia_bs_3_temp_1.650000000000001.json,0.02928291495303646,0.2894392792926043,-2.8505321729159308,0.16526968507871864,0.057979367975971155,0.13489644990666907,0.15277762089122227,-3.8080504196201392,0.8587714972381363,0.9763513279662145,0.9350625312207538,0.9966876009900967,379.05503360853663,-5.471196526395092,375.6201111768211,1.0,0.006836959415863849,0.9894463469505047,0.13759045755854812,0.523532942247004,0.9999723249303554,0.6518902992139121,0.9686966611068688
668,blender_topp_0.7_temp_2.050000000000001.json,0.023658748641977267,0.2800040920948262,-3.1585235429670147,0.20358842658602289,0.05998628197209592,0.17427665430991934,0.17415907238008194,-3.938125520765423,0.8769042106095202,0.8168389513291578,0.8819109243339551,0.7951538877154934,143.04155084450352,-3.7980835942366427,71.56222367390805,0.9690789573821665,0.17281451799009143,0.7692394820091351,0.1468960201793722,0.5262470050098018,0.9999304140259125,0.45346019729105885,0.7915524071101603
669,blender_topp_0.7_temp_2.150000000000001.json,0.020626234799362514,0.2766191772872887,-3.152259655610354,0.20242392220766434,0.05755377493009646,0.170863984832255,0.17086844331048648,-3.992289338417665,0.8755419656246124,0.8031412855093285,0.8660909535231446,0.7819685611036998,148.46747551681372,-3.8917907999957606,85.88581605587609,0.9730506289072294,0.1626233127147703,0.7818529063003189,0.14775409667818412,0.5329224666170793,0.9999122075542419,0.44969216015988694,0.7950652767710467
670,blender_bs_2_temp_0.9000000000000004.json,0.04526000371822908,0.2973149067532757,-3.1113311757066686,0.26004497550943795,0.08832468313434717,0.23406983048743626,0.23423604675499327,-3.730385638549476,0.8906326893575206,0.739836193339337,0.7927347364582216,0.8148885279507069,50.18833314957194,-2.362119965072313,16.543343547628314,0.7331969911454661,0.6298961133901457,0.2680734152473093,0.15210119807820957,0.45995467788928457,0.9981390314255066,0.47269535730620904,0.7585945118016625
671,pythia_bs_2_temp_1.3500000000000008.json,0.03117857464614599,0.2984172732414291,-2.8439521707728774,0.17163021998123826,0.06269872338785284,0.14057186175126057,0.1597945417864521,-3.7656813881440248,0.859045812206899,0.9755348000358419,0.9337362516811397,0.9965519314419052,367.4969933738499,-5.3995686893905175,409.25309865076844,0.9991519535155224,0.015830261464267057,0.9774273631560582,0.13793035453720867,0.5080255853246439,0.9999702231798,0.6538288606132916,0.966478648433137
672,pythia_topp_0.9_temp_1.750000000000001.json,0.02368119988416652,0.2743321780321897,-2.887923326186522,0.16646341082842503,0.05227126602106104,0.1334316070810243,0.15195479313755184,-4.107483881508898,0.8576757852324025,0.9743867725043933,0.9315825812771141,0.9961488416534149,395.1091910657022,-5.812000422798581,661.1258651995417,0.9986602888400964,0.015430702966799938,0.9783836726568387,0.17676659736929026,0.6389015474232728,0.999970722413493,0.6337973842460789,0.9601542983420627
673,pythia_topk_70_temp_0.9000000000000004.json,0.02892298190965644,0.2897520660920868,-2.854521483481528,0.17414191957839797,0.060202605406072,0.14308076181624288,0.16167760116808322,-3.8742374212803963,0.8581560828642759,0.9745047355836025,0.9308178667760328,0.9966432933578032,365.77610691022295,-5.476706065979947,601.5125840661708,0.9987742726178894,0.024905008012019714,0.9646459731603413,0.15301793794440854,0.558611305817837,0.9999695044600653,0.6525489236106854,0.9645705749402065
674,vicuna_topk_40_temp_0.8000000000000003.json,0.020092294031214472,0.2460258188400056,-2.8646530847033422,0.14714414258927166,0.047582993666875906,0.12349005832198806,0.13680640366342378,-5.701501868053047,0.807687948246996,0.9732745390782119,0.9332374175809853,0.9949117472511017,901.8305773901895,-8.722185775539186,7537.505903588751,0.9962115734544303,0.007957202054519294,0.9899324537690831,0.4677397134459956,0.8310382102740048,0.9999756214016664,0.6824258093485135,0.8986393948774299
675,pythia_topk_50_temp_1.4500000000000008.json,0.02424383543288985,0.2784339001047452,-2.8840764431294077,0.1681116199605372,0.05374142501216961,0.13529449344276903,0.15418402974059892,-4.104342043519259,0.8571114300606485,0.9716832501594401,0.9222771162415945,0.996546220444964,395.2338521822278,-5.8170290657587165,610.2502444219676,0.9989576485123348,0.015745341115196272,0.9757675047021356,0.17815194911616655,0.6389883794969755,0.9999719465185024,0.6366733855797437,0.9579387081783257
676,blender_bs_3_temp_1.2000000000000006.json,0.03855893356035282,0.2960444072680317,-3.110820326991454,0.23986788754204874,0.08088004979700034,0.21254540864310723,0.2125762478119771,-3.756799607573148,0.8856716642159976,0.8013289422859267,0.8563823477985454,0.825042615948591,77.93471528297358,-2.809277033963594,29.789572437588212,0.8645715031585498,0.46551783826336407,0.42923916017475766,0.1489548739988279,0.4796693705719273,0.9988470144405632,0.46531278036818474,0.7782035840279563
677,pythia_topp_0.9_temp_1.550000000000001.json,0.0249991894481485,0.282211103146899,-2.885735985152946,0.17088292335978014,0.05575204071819269,0.1382586862798721,0.15791348511078368,-4.026731387407842,0.8596400281709278,0.9732733335575778,0.9266861334854513,0.9967719486696209,375.67666864437365,-5.622092969088125,574.8685361916208,0.9989102691492259,0.020472695356386548,0.9703487412577234,0.16713075301324634,0.6130681818181818,0.9999625421239283,0.6393666237682283,0.9593615762605696
678,pythia_bs_3_temp_2.050000000000001.json,0.027074975689612403,0.2820960633467625,-2.868868262352112,0.16407297637819132,0.055586734409057655,0.13269603438195904,0.1520912506101132,-3.916213458191178,0.8584357328070906,0.9749847387084722,0.9322872901561541,0.9961641671542892,393.03930109999453,-5.643458683868059,462.81842919492806,0.9997056403076212,0.005484229111952079,0.9913331923865193,0.150543457961379,0.5707733881403669,0.9999738381596988,0.6439992168205295,0.9628823287486433
679,blender_topp_0.9_temp_0.7500000000000002.json,0.06194121143204664,0.31518059580126506,-3.0658936270014316,0.28403701227303874,0.10670023711798769,0.2592926205262941,0.25941577362769175,-3.6464813015981763,0.8961329800571373,0.7035538595444539,0.7793553951523225,0.8174072627271763,41.49734996015827,-2.3568192493642472,21.13776464909834,0.6139941958358894,0.6452605609945488,0.26670729334513343,0.16479836948609697,0.45078492935635794,0.9992010650152195,0.486088742429245,0.7867995740942384
680,vicuna_topk_60_temp_1.8500000000000012.json,0.019385160894243622,0.24184288780787672,-2.861132302719032,0.13966514006854153,0.04509017709957149,0.11693259594558136,0.129961602015356,-5.780584683399162,0.8062145241754566,0.9722738896980219,0.926102713219479,0.9950149169187985,943.6879219270411,-8.87340162368044,7907.606116930169,1.0,0.0,1.0,0.4820363280206571,0.8407321404179757,0.9999754132632024,0.6708990725164184,0.8944236415294643
681,blender_bs_3_temp_0.7000000000000002.json,0.050035540241464414,0.3019095780672484,-3.0912790676515423,0.2670252046174483,0.0950968311209287,0.24122381785291286,0.24133356262484196,-3.683858866562585,0.8926507827633607,0.7101050649978374,0.768009612527643,0.8181469551619632,43.4548563117359,-2.2171708888008177,15.701825513868847,0.6438597703325408,0.6891388604245641,0.22475789881324093,0.14346294363256784,0.4207257501744592,0.9987390486893052,0.4903077062868881,0.7589569699480189
682,koala_topk_40_temp_1.1000000000000005.json,0.02507748935445587,0.270598013756658,-2.909541282601251,0.1590620787192915,0.05092957256009471,0.12837971061316067,0.14711093501485528,-4.13425557599039,0.8482482045709728,0.9350312617099624,0.8133128497503205,0.9960723300137835,453.4566141571422,-6.382415912478883,994.9834725387403,0.9978489206979785,0.0032093092113990667,0.9961112342296065,0.18251234920197587,0.5950015055706113,0.999974573303559,0.6619522680709501,0.9462926158446349
683,blender_bs_4_temp_0.8500000000000003.json,0.05381218996915616,0.3109715494935133,-3.079560402280582,0.2742418078609613,0.09992148740587042,0.2480228000091808,0.2480556561237674,-3.650375513609999,0.8932011869245159,0.7117957337288248,0.7805118985491541,0.815857493657919,43.50587763952,-2.23540246139935,18.75092239939863,0.6444857539932497,0.6836923157332964,0.230010248775514,0.14846048244753873,0.43884187705433947,0.9985920255910419,0.47496766449215416,0.7701170839255448
684,blender_topk_70_temp_1.4500000000000008.json,0.03259656360450197,0.2971818975734902,-3.1252342725325684,0.22327260268684065,0.07204714980812897,0.19455366351521278,0.1943237274588762,-3.8054436631575377,0.8810545695807509,0.8201421755199773,0.893986562043684,0.8066585698346505,111.94311466419279,-3.3884344126597914,57.096476900948474,0.9373232032364665,0.2881043269230285,0.6318317079447334,0.157871271076524,0.5048154093097913,0.9998349006883128,0.46216629823307714,0.8023908387519125
685,pythia_topp_0.7_temp_0.9000000000000004.json,0.0314082556421563,0.29314835222989777,-2.834635301797328,0.17344864697754894,0.0629332484621416,0.14411089242133973,0.1621305651406939,-3.7637310708930833,0.858980212338224,0.9733825407973482,0.9259958539704255,0.997072603516206,358.37990042946683,-5.3324375627566365,461.68586824592575,0.999309093919298,0.022483090168212587,0.9665675718804753,0.13886593158499466,0.5057908703791323,0.9999688165579625,0.6608346891636122,0.9678450259855969
686,blender_topk_50_temp_1.0000000000000004.json,0.05528079976776199,0.3167098213650556,-3.0711688573709233,0.2753612348357328,0.09924457739640302,0.24930020732370167,0.24916932350218535,-3.620019810233183,0.893410384834171,0.7349940026628752,0.873436900095032,0.7971123150893767,45.10236705308138,-2.3615346168385183,21.46868659374375,0.6558708186856748,0.633240988071762,0.2798868413038599,0.1664,0.46693329524353666,0.9990072368619916,0.47754310823991925,0.7960585503540802
687,vicuna_bs_4_temp_1.0500000000000005.json,0.01966947011699281,0.24263400947059688,-2.8800821422574994,0.14139611982696812,0.04562732559136478,0.11898061479970173,0.13182774663228525,-5.764343339598967,0.8097096077187028,0.9725235046594126,0.9273329418569473,0.9947815430546572,880.5916666240511,-8.718091093915326,7128.084549579368,1.0,0.0011881788430549345,0.9979312958110468,0.4608627274769715,0.8328507078507078,0.9999748657127182,0.6661521922610327,0.8912293688731944
688,vicuna_bs_3_temp_0.6500000000000001.json,0.020154221535232202,0.2455446243449961,-2.861143890745893,0.13732372575109925,0.0440403060581539,0.11493050410402411,0.12793391873725224,-5.845720072547515,0.80582740323577,0.9712325693059869,0.9232555253684387,0.9951867486885889,941.1540099270147,-8.813851207510984,7782.9253324314095,0.9993609464123765,0.0026693510504812988,0.9964737034046082,0.5449590021942488,0.8415017613542332,0.9999713953845726,0.6621122167917913,0.8948460350406612
689,blender_bs_4_temp_1.4000000000000008.json,0.03486870954787719,0.2930758609009654,-3.1283992086957118,0.23304330339034002,0.07562493067732015,0.20296710364759318,0.20295862493572522,-3.7804376524770427,0.8837068632155478,0.7959049574048925,0.8503118655304691,0.8075711147370701,88.78082766061044,-2.9986330436532547,34.50516338208885,0.8979409157848988,0.39640626338123597,0.5032598881288209,0.15004277930382312,0.5010608703852139,0.9996935445106101,0.4589144771317681,0.7842237177684731
690,blender_bs_4_temp_0.7500000000000002.json,0.05400444262116674,0.30715521657221223,-3.0860146890302937,0.2715006803637703,0.09941589511368226,0.24673369726918892,0.2468083781923801,-3.6715890577656474,0.8926727766383865,0.7113200472201818,0.7890931187276421,0.8111021010917464,43.05068051944198,-2.217459585657217,16.33083747719068,0.6357824610267069,0.6921995424114828,0.22287917152875558,0.14771980549349453,0.42791842475386777,0.9987755831114514,0.4754603997111798,0.7756302909221489
691,pythia_bs_1_temp_0.8500000000000003.json,0.029232285851374933,0.2883349090184084,-2.8482825068051447,0.17282697453423718,0.059832929939566765,0.14221608686515055,0.16016178378119217,-3.8537624876102607,0.8585864407624415,0.9720397425751085,0.9239733302491584,0.9967341932481181,363.1728657094126,-5.422318450266514,526.5642020539858,0.9979853813521873,0.0208746846073441,0.9697552412633738,0.15227231209531736,0.5567962874722907,0.9999702879804409,0.6504905625789581,0.960981894403935
692,koala_topp_0.8_temp_1.3000000000000007.json,0.026344958477513954,0.27671491994229047,-2.8880541079746695,0.163003072733815,0.053397886532052075,0.13226042100601898,0.1504156669737235,-4.094871523146161,0.8485530079725032,0.9307929485182831,0.8015630326836091,0.9960319654855556,445.6821489149972,-6.296703599082588,975.1147551902003,0.9968670197110008,0.004122642782201579,0.9953351931075815,0.17317677602076942,0.5738675119367652,0.9999747689596875,0.6644802952189006,0.9455462133097565
693,blender_topk_70_temp_1.600000000000001.json,0.030014199572595608,0.2843133854258503,-3.1307499415291575,0.21455512471037463,0.0678324333932713,0.18359939583620433,0.18368608452466761,-3.9007495905688865,0.8786655079147859,0.8101588410350853,0.8933949585211858,0.7871017678412618,125.38377709703512,-3.5733518049403803,64.43102862952394,0.9525017643770424,0.24155232941290755,0.6904043523337374,0.15666880591943827,0.5204582009336629,0.9999337240545927,0.4559257042431879,0.7826105737278307
694,blender_bs_2_temp_1.4000000000000008.json,0.027010568882912464,0.2743189523877333,-3.1288880564884574,0.2299491794383279,0.06661137895756315,0.20073433529322962,0.20078189741665783,-3.939710374585612,0.8834975990121494,0.7582559828189225,0.750359292235228,0.7966204064989528,82.95469938570334,-3.1280739509886315,42.38377059398744,0.904697430538968,0.35106233105881296,0.5521959010394462,0.1711836694247634,0.5562157935887412,0.998933141879394,0.46969331218627747,0.7654567283877071
695,blender_topp_1.0_temp_0.7000000000000002.json,0.05998674608320622,0.3165888835690368,-3.0678285715097418,0.28208068598898917,0.10384761132447613,0.25683788393528895,0.256907303115983,-3.647162938643553,0.8949373004909508,0.6870389573945329,0.7538209255653637,0.8028380287917485,41.3694250915587,-2.3401616294572922,21.044965979173732,0.6106889793395148,0.6466734585935753,0.26659363783631623,0.16481360366252454,0.4487189532241636,0.9991456059391848,0.48287340187895034,0.787006989681817
696,vicuna_topk_60_temp_2.050000000000001.json,0.019326386957687562,0.24081725868118276,-2.859659952845029,0.1391687854038165,0.044845911554326406,0.11657809530780117,0.1294011638438043,-5.795139227697033,0.8060081936195045,0.971506281117564,0.9242985797626933,0.9947578355162321,945.9687661688293,-8.878640579868007,7880.022896563279,1.0,0.0,1.0,0.4810965339952132,0.841952590309568,0.999975418817543,0.674050039721873,0.8942802893781739
697,vicuna_bs_4_temp_1.8000000000000012.json,0.019163907161329992,0.24061376257889414,-2.876342995551402,0.1374216208788746,0.044282290890009554,0.11518673882604932,0.1280154914682552,-5.820079125478894,0.8090531417506491,0.9734597210944725,0.930600021067374,0.9945697226003559,893.3045301020061,-8.810557870987303,7278.408100157045,1.0,0.0,1.0,0.4527050764096259,0.8317020607910923,0.9999742599312432,0.6573697310650277,0.8950178761012807
698,vicuna_bs_2_temp_0.9000000000000004.json,0.019498007469828795,0.24196587160162186,-2.8585945434704096,0.1382680357423218,0.04492687875010939,0.11574425471077739,0.12849973652072033,-5.800464283727214,0.8061549268767446,0.9746467147689899,0.9333472910350215,0.9949882219812435,942.4216491736847,-8.8590540445815,7947.033379075671,1.0,0.0002831984281370497,0.9995114899135866,0.49798391588139634,0.8428607231550888,0.9999736543289406,0.665045647723283,0.8929964083663089
699,pythia_topp_1.0_temp_1.650000000000001.json,0.02332454785271857,0.2695743852710617,-2.897085542669277,0.1652317618974961,0.05007453858307907,0.13197779775297697,0.1512869792175165,-4.173298244008081,0.8571331892797129,0.9728494174264396,0.9280792627017479,0.9961365767734084,406.1414336088189,-5.919017994419237,640.553770206876,0.997562127608848,0.017539711316668226,0.9755085185408436,0.18593342981186686,0.6582328290082043,0.9999728444105159,0.6300869911968827,0.9566822604225848
700,vicuna_topp_0.8_temp_1.1000000000000005.json,0.019619564631131077,0.2424295771613355,-2.8627540512170966,0.14055407813539458,0.045354531700623424,0.11806904572839229,0.13089569634077353,-5.797612169223702,0.806382379097069,0.9731719914149275,0.9294815328503392,0.9946911724989782,929.3988895439713,-8.841468286263066,7767.009724794694,1.0,0.000267704648943438,0.9995320078050409,0.47038732001339434,0.8370664657396625,0.9999761110197805,0.6775717080117227,0.8957638029076294
701,koala_topp_1.0_temp_0.8000000000000003.json,0.02870636794222451,0.28237170451526744,-2.8658850538228937,0.16195321426017728,0.05522039859686493,0.13414063981424937,0.15104321179088548,-4.080032443235776,0.8472964353934079,0.9275777720719894,0.7944797889150379,0.9962058941085258,447.05097544701607,-6.338243312175174,977.4985401355436,0.993938527775983,0.007806048204968416,0.9912019640411306,0.16224400350625548,0.5414244481482987,0.9999754742415013,0.6646751655127577,0.9484933775127352
702,koala_topk_60_temp_1.1500000000000006.json,0.024711702698588932,0.27102992520784747,-2.906338413636049,0.15864522334519637,0.05087165380125954,0.12837913894235398,0.14629911002301083,-4.159994007112507,0.848161853924543,0.9346517348297774,0.8099860146913508,0.9963342567125638,457.44124811677693,-6.433755852912105,1015.3374186964135,0.9994465071494899,0.0007004432627256084,0.9989621231891314,0.18951454787859776,0.6081270247570292,0.9999749837872499,0.6631771652755852,0.9472467427950106
703,blender_bs_1_temp_1.9500000000000013.json,0.005855243394683548,0.20045232196937385,-3.1813672231528947,0.16293130942736977,0.021239805278052235,0.13521924016616566,0.13513321390136512,-5.025070827088518,0.8561693707066691,0.5204622033294621,0.4483220775763218,0.5560192208527343,197.9481678835829,-6.084182362326991,864.0399510006523,0.9999031165531935,0.0030670386024477295,0.9947900474179638,0.2421643413303822,0.8068962679504588,0.9999706965529608,0.41242196233215217,0.6381369713427432
704,pythia_bs_3_temp_1.8500000000000012.json,0.0276386632807656,0.28350048942751693,-2.867285170989906,0.16604873289934344,0.056345071507684155,0.13348358508237265,0.15305764660590435,-3.8640579711459204,0.8586746389736871,0.9739194391361442,0.9291403820219226,0.9963706779575539,387.92869746347367,-5.567938421426895,420.8978891984628,0.9992187528168905,0.009513177722989551,0.9863027660311579,0.1452608597455394,0.5520006138028926,0.9999718606949808,0.6505398013011248,0.962923038444801
705,vicuna_topp_0.7_temp_0.7500000000000002.json,0.01954688342329543,0.24201674896357467,-2.861028216764301,0.14139929279778146,0.04572629983670478,0.11855866367427959,0.1315329014860229,-5.7705839602407325,0.8065414226843504,0.9660147022784265,0.9074790599032838,0.9948456903139432,937.4918497087903,-8.859982951808762,7875.885191955314,1.0,0.0004217933204807053,0.9992253997742974,0.4601501428349979,0.8340315677438348,0.9999756579528113,0.6811063808943322,0.8959192612352137
706,pythia_bs_4_temp_0.8500000000000003.json,0.03932862447775466,0.3204463311490288,-2.7939063752581457,0.20755245823479979,0.07714202376823301,0.17573523659282642,0.19337534416232818,-3.710485773478338,0.8678986980227048,0.9724138205771867,0.9300982249391644,0.9980073958217262,250.92689559071945,-4.555240761311992,264.05159166608325,0.9906231013492466,0.097745080568991,0.8651417341994012,0.14706497854975412,0.5011818426000537,0.999967560142219,0.6569735271658352,0.9659196692397576
707,blender_bs_2_temp_2.2500000000000004.json,0.009832377429917384,0.23366614589085946,-3.17206379383026,0.19231303983148296,0.03887539399770956,0.16224695982077852,0.16228343694469483,-4.416306048452496,0.8713996845161269,0.6766378538648364,0.6408997601900698,0.6971813560407963,133.55574285254912,-4.3231041501034175,136.57647466424473,0.9906695496583657,0.08067052784874121,0.8790046931113429,0.18525814659771814,0.6751112632660048,0.9999628851791184,0.4469501352859642,0.7223541429634943
708,pythia_bs_2_temp_0.9500000000000004.json,0.03523922740418949,0.3081585419252058,-2.8081668213995283,0.19208716151718985,0.07068731416493249,0.16172079380053314,0.1789698841758251,-3.730701226748541,0.8640556245863079,0.9720936742109959,0.9259992501859876,0.9974992231042208,299.0657800246802,-4.9110238199584035,331.25961909038733,0.9946650983583739,0.06149699224989668,0.9142942706474451,0.1439669766471093,0.5035966099280678,0.9999679040932703,0.6600413908342082,0.9662330692189789
709,pythia_topp_0.7_temp_0.7000000000000002.json,0.03168061620343715,0.2946770420704024,-2.827508138212747,0.17315483395718934,0.06199422842123482,0.14439796663951027,0.16157249398149087,-3.7307220974522743,0.8588545130106634,0.9746146325598692,0.9313538797293744,0.9970973439230948,355.85183858697184,-5.294348747113646,374.4072896766815,0.9976820482866413,0.02553795772416937,0.9642841862489917,0.13558634399659208,0.49342636493509184,0.9999685726447669,0.6621555908319945,0.9654554917228843
710,blender_bs_4_temp_2.0000000000000013.json,0.016551034751249968,0.25624195565228775,-3.1510240729442818,0.20199430209786925,0.04881007760989375,0.17110965822338253,0.17111084202296778,-4.1707399276072135,0.8746871489561153,0.73554966359533,0.7369347041950353,0.7424886093534065,129.8217999328328,-3.9155916356273797,89.0018950222728,0.9791780389000238,0.1471820210145086,0.7944112520002087,0.16260130922693267,0.5945430957593448,0.9999433139521995,0.45100513512720325,0.7472802882396778
711,blender_topp_0.9_temp_1.600000000000001.json,0.03253963586335375,0.2954156856468262,-3.1268760987178594,0.22160026227541507,0.07141244138869646,0.1928104803266913,0.19288659619989723,-3.845726461233739,0.881172812176133,0.8220665620429974,0.909892931813119,0.8026198386111147,116.80038963173615,-3.4456405469067777,58.46981722307456,0.9368517930416533,0.2629430542428278,0.6623772117010901,0.156563471145903,0.5136142161077673,0.999870344130453,0.4592751541244004,0.7922673370488051
712,pythia_topp_0.8_temp_2.150000000000001.json,0.02241382026996018,0.27054762617284656,-2.896414755222076,0.16310215812151255,0.05033326334467762,0.12991527321900803,0.14892476125294218,-4.1655220856408555,0.8569351366024934,0.9726068632065751,0.9245997406314691,0.996502245177248,409.9532256274115,-5.955070690432315,689.5929090128225,0.9995051447100751,0.011691376632162158,0.9813437825064708,0.179406909898116,0.6554371579415575,0.999971850541885,0.6301585927097975,0.9573496971540676
713,blender_bs_4_temp_1.9500000000000013.json,0.016783745690199796,0.2576236098940112,-3.160197562946824,0.20216468985071123,0.04966690101406804,0.17119559393083258,0.17114039619461405,-4.137991452503778,0.8757459093669134,0.7657787562135172,0.7689307040878094,0.7742549033809517,125.49177178456658,-3.8006256793789097,78.14233350056404,0.9742497872823375,0.1723249737173562,0.761150130543744,0.1591643673630272,0.5879698014114557,0.9999464383583986,0.445079709774626,0.7470126930049868
714,pythia_topp_1.0_temp_1.4500000000000008.json,0.024072345757079696,0.27374940910076173,-2.8893598061286374,0.16836465857417207,0.05308871971915406,0.13654759472311945,0.1540617100941821,-4.078208781196502,0.857292382356399,0.9729345718207002,0.9270199200597229,0.9958547835717937,388.90207818068126,-5.7943043479842915,573.3553310056021,0.9993976218160929,0.01368229012635692,0.9796587917594356,0.1787432916806939,0.6333057233479464,0.9999725802508528,0.6372725581209024,0.9585454735330088
715,pythia_topp_0.8_temp_1.650000000000001.json,0.02634228275953001,0.2820725293846875,-2.8733479785536957,0.17287930907252652,0.055865376163748884,0.13916230329441304,0.15915464213740516,-3.971832409053145,0.8589359965615856,0.9728118342690827,0.9258028005749871,0.9966407568158511,367.28064572779385,-5.539807384089754,546.7801305262014,0.9986681581590213,0.018138396627950255,0.9729176311280531,0.16193501688917483,0.5971931552382125,0.9999709567111098,0.6406481698722782,0.9619872108295948
716,pythia_topk_40_temp_2.5499999999999994.json,0.020240865577952627,0.25608449463458116,-2.899010027816635,0.15243630862689805,0.04498643126758241,0.12088136365744873,0.139543779762755,-4.458326567867715,0.8520274351020615,0.9706524651248264,0.9215892785614488,0.9956973783358305,462.6104368077055,-6.479685933795426,1149.7769994493574,0.9982655126873325,0.010247560944999656,0.9856987807929918,0.20696857670979668,0.7220820308086324,0.9999727375043895,0.6156561050511792,0.9527699228092461
717,vicuna_topk_40_temp_2.0000000000000013.json,0.020000233660163992,0.244006449968557,-2.857482737314725,0.14546600495323417,0.04719630932758806,0.12232065679000753,0.13566255226996132,-5.720034276555201,0.8076571535490796,0.9733703940102946,0.931983672348208,0.9949374869017897,898.9610081260313,-8.751578360175289,7387.02868574278,0.9976683194514572,0.005885889366055085,0.9929847428005439,0.46828187796857873,0.8339720521568444,0.9999752743449623,0.6847869367422704,0.8963214760732078
718,pythia_topp_0.8_temp_1.2000000000000006.json,0.02969172870715155,0.29051143003751423,-2.854061484336853,0.1766954306928631,0.060056236756285616,0.14515989919980765,0.16383931872013227,-3.8705842291902686,0.8601763877338302,0.9741015876890772,0.9309339985607905,0.9970932467905935,351.3526730259356,-5.345427218287501,482.7558477284187,0.9965841215722563,0.032128343254230515,0.9544445401781368,0.15358755955204487,0.5586978037019099,0.9999715277928867,0.6474507311153747,0.9622849084526479
719,vicuna_bs_1_temp_2.0000000000000013.json,0.019622392301490283,0.2429662654021004,-2.8634857896095767,0.14178140456115385,0.046069748129938456,0.11908034747725557,0.13197175650633847,-5.763665893034849,0.8058511052795785,0.9730083153718015,0.9289877919942512,0.9946900656920874,941.2299599568096,-8.859645048763525,7995.9471515093965,1.0,0.0007877076812726667,0.9990867994938459,0.4796941758488869,0.8392988590357011,0.9999753978543865,0.6733155396574724,0.8934651219616373
720,vicuna_topp_0.9_temp_1.0000000000000004.json,0.019637758715059617,0.24199514823255025,-2.866186747450628,0.14039437753846953,0.045032918978130415,0.11740412131039252,0.13074800562783842,-5.788238044253332,0.8067650012597293,0.9733646650750511,0.9294206062486355,0.9950087537507495,943.85141936378,-8.84832802207804,7925.773333038502,1.0,0.0,1.0,0.4728171334431631,0.8385018214936247,0.9999749071612387,0.6792064266417451,0.8970745895020589
721,pythia_topp_1.0_temp_1.9000000000000012.json,0.02176151779664673,0.26535687510842215,-2.8900675349579545,0.16118857806769374,0.04806478727126623,0.12954840044875268,0.14727984568321165,-4.281377202523256,0.8545216649233219,0.972720943574145,0.9275649356122576,0.9955359662104704,429.30870704527683,-6.164257789453759,832.9203739625988,0.9988684210346621,0.009473878199927952,0.9862777023617332,0.1976851318668663,0.6891976516634051,0.9999741367801636,0.6268247457478711,0.9564414171423606
722,blender_topp_0.8_temp_0.8500000000000003.json,0.05801639281197941,0.309969486258848,-3.0783786501339776,0.2791961074661541,0.10279027479419936,0.2552642139422394,0.25555730625433104,-3.631266893270259,0.8954920429504944,0.709284455421078,0.8106311143298748,0.8074220109104323,41.49180106109808,-2.349517885253289,21.392530824306053,0.6148531026462958,0.6395523637986963,0.2723612873317012,0.1650513525242297,0.4610227627065794,0.99843709603818,0.48135606708650835,0.7875086205963882
723,pythia_topp_0.8_temp_1.1500000000000006.json,0.029634844677838085,0.2907880276002327,-2.8526846523992044,0.17410486605810938,0.0599870280223064,0.14329860215014212,0.16187016337589577,-3.8492971312306925,0.8601720395212422,0.9736317493723641,0.9271726502476653,0.9972243018761904,355.9328144735467,-5.366157731415949,461.83205309394384,0.9985985344160976,0.02357946297962131,0.9649397467860144,0.1515490778813663,0.5552485039893617,0.9999710923445249,0.6503888926877527,0.9611615770177278
724,koala_topk_60_temp_0.8500000000000003.json,0.02646668020990354,0.27334058383322385,-2.885200344727847,0.16073784898674603,0.054026549923766626,0.13172046849082888,0.14931499168600876,-4.114825573856224,0.846578059072246,0.9275602873746206,0.7937382717705378,0.9957303468115583,450.5206158511461,-6.3662001083265745,1020.7169470023296,0.9955439435294394,0.005896521684476628,0.9935827120748163,0.16387240651507307,0.5450999512432959,0.999974416587539,0.6651321978481833,0.9433880392611326
725,pythia_topk_40_temp_1.700000000000001.json,0.022809718849792195,0.2729327711031431,-2.8858234046217435,0.16435180801127575,0.05076339449988726,0.131571765455788,0.15016361844049883,-4.166057918974775,0.8568977678347685,0.9722474721563704,0.9240286978558784,0.9966594226255207,406.5404738562116,-5.932091203792394,647.6342912198342,0.9986930900815075,0.01441708306770366,0.9804372933878772,0.18290802559555933,0.6558385410525488,0.9999715525186611,0.6284024184625708,0.9585170243793953
726,mpt_topp_0.9_temp_0.6000000000000001.json,0.027050889017975806,0.27450708392410944,-2.8601805942808696,0.15949751425566427,0.054325088789454995,0.13281393168942063,0.14840122335289518,-4.085915652687898,0.8444958130916757,0.9219389423943901,0.7787001587303586,0.9960144825712712,447.3329076136912,-6.3490515874898446,987.1808221045785,0.9930476004433516,0.008699186603861733,0.9899160155290924,0.13739577430583663,0.4715784690378816,0.9999734546115737,0.6692361828828145,0.9477839415710053
727,blender_topk_40_temp_1.550000000000001.json,0.03238269929893489,0.2900514721931669,-3.1279312285010468,0.22294266685196867,0.07017583099125727,0.19210848400269231,0.19205775463821045,-3.8197149107594766,0.8801682350152958,0.8182695941134601,0.9014771695420168,0.799201421430724,117.19245082044868,-3.422315023838461,57.89604014170219,0.936229993064312,0.27927612501566046,0.6472409396670423,0.15433658593476654,0.5035793731041456,0.9998839506524837,0.45668282353866074,0.7997343919071032
728,vicuna_topk_60_temp_0.8500000000000003.json,0.019363851654175968,0.2410415305324876,-2.8633539679055224,0.13953103978749315,0.04507508455804447,0.11710166301506672,0.12982037547110725,-5.799700984973946,0.8057150416120976,0.970271414614621,0.9202886128436867,0.9948898095167232,954.8276628424597,-8.896654149253855,8024.740030893102,1.0,0.0,1.0,0.48079048587470713,0.8421112115732369,0.9999752552332525,0.6725978730974312,0.8938471238671957
729,pythia_bs_2_temp_1.9500000000000013.json,0.026749882355889796,0.28640463358894647,-2.8640327758206157,0.16824575699730543,0.05577510338790539,0.1364501103928949,0.1563484646708422,-3.912754291045164,0.8591616530576067,0.9750862836736766,0.9326332087751258,0.9965698954337584,375.9069063552342,-5.522549010116093,392.4883496793141,0.9988676312151737,0.012776991797458535,0.981321172936051,0.15232683982683984,0.5724392070310961,0.999971256884401,0.6445485734957492,0.9631617502430696
730,blender_topk_70_temp_1.4000000000000008.json,0.03198862874376234,0.2964172706957589,-3.1242417675220895,0.22620909392331984,0.07052324020227346,0.19524634703535654,0.19518274013045778,-3.798690883812302,0.8818771821224618,0.8122392924731463,0.8961294311379652,0.7971202197851766,107.94484459518776,-3.3115181836791043,53.29939656946796,0.9267320536829383,0.3133143174439581,0.6066495467662959,0.1557618385540198,0.49275238744884037,0.9998964728836067,0.4612049435476263,0.7975371251200496
731,vicuna_bs_2_temp_1.8500000000000012.json,0.01926268716869894,0.24083366831515107,-2.870498295179111,0.13805151770194868,0.04437975121594821,0.11541510999965203,0.1285777141360643,-5.800294337148418,0.8079573654220673,0.9740775337287926,0.9323461903434132,0.9946317774857691,916.1387231489311,-8.84217101494956,7487.302683377267,1.0,0.0,1.0,0.4583461218047091,0.8345212479827865,0.9999733586349564,0.6646830685929449,0.8947443812189695
732,blender_topk_60_temp_2.4.json,0.010033240885777964,0.24369180593407366,-3.161859606812617,0.17396728889228613,0.03845948999268954,0.1436745390001396,0.14359567881758528,-4.380744825384182,0.865243292344596,0.7152665042898222,0.7237869749535826,0.7118568544484627,204.31723577171027,-4.8919666148934295,192.2572951765463,0.9978175299656029,0.026179806651663928,0.9614716769227049,0.15453308888757467,0.6042047531992687,0.9999681778685124,0.4419296021929724,0.7675918601327324
733,blender_topp_0.7_temp_0.8500000000000003.json,0.061388075854206706,0.31035545443302975,-3.0669057491069327,0.2816538363769845,0.10429613050512013,0.25916006563091976,0.25929302192336323,-3.6239369382600266,0.895762462534742,0.7163813415965029,0.8101793058203237,0.8194340620068765,41.544975796922,-2.351121883014049,22.09226503204806,0.6152117350646032,0.6373742402132054,0.27095379710631146,0.16348734314934357,0.4480412854797091,0.9977597539613624,0.48308178685411424,0.7875140163243071
734,vicuna_topp_0.9_temp_1.4500000000000008.json,0.01964211432895859,0.24131264145764628,-2.8623365082578336,0.1395971934073437,0.045198694437095774,0.11716288562920377,0.13015417862040937,-5.785199930290421,0.8056735153905376,0.9733632384642117,0.9295412069432114,0.9949472241387338,951.9443693136551,-8.889905140857458,7953.44895701422,1.0,0.0,1.0,0.4761926041783041,0.8382201704870078,0.999974543083168,0.6759072077835729,0.8939249660084416
735,blender_bs_1_temp_1.600000000000001.json,0.007582940325823153,0.21252252134692817,-3.167498880493378,0.17482956982063663,0.024950073597746605,0.1437263030572839,0.14366529317185867,-4.825193053257012,0.8620559583326619,0.5879231068027424,0.5059871474573183,0.6285439120878954,170.97273798641493,-5.503610024120374,512.472415910527,0.9992475165372496,0.008332891266118922,0.9862461404450922,0.22834549382464436,0.7715317612067134,0.9999661657638206,0.4368658094463463,0.6742290131692198
736,blender_bs_1_temp_1.2000000000000006.json,0.013243333924999387,0.23315009130645015,-3.154900322815698,0.19398284259401222,0.038647854469929736,0.1649458930736395,0.1649980279285057,-4.492884967274561,0.8698281899602236,0.6603257229410571,0.5855837842655839,0.6997809220431559,131.15869434260762,-4.522162324147631,180.1992840383326,0.9906182914551869,0.06307305623288971,0.9044971240295551,0.210658666784312,0.7068161890257972,0.9999527853572058,0.45389697990400757,0.7217677018325449
737,blender_topp_1.0_temp_1.0500000000000005.json,0.047654216298980104,0.3157861218842795,-3.0826271913333505,0.25582325687800256,0.09291270771984221,0.22872254678498927,0.22866604958383974,-3.662842941188621,0.8887617043956726,0.7786017164839513,0.899013258161978,0.7931326583587404,72.81853045238735,-2.75788463089859,37.40259396315846,0.79812241005955,0.49637551721491924,0.4125504017574889,0.1604049956313923,0.4661140906874695,0.9988859197598898,0.46869150214718436,0.7992366165252129
738,blender_topk_50_temp_2.3000000000000003.json,0.014036131083506959,0.2492860884861418,-3.174748741911504,0.1812319408464127,0.042717550599059725,0.15042406723489138,0.15048202771765667,-4.237933867441151,0.8682039016951062,0.7445427637301215,0.7685961038723818,0.7344882462359114,180.5432698876586,-4.472120369054805,137.4902452586257,0.993948572693596,0.056044397443427325,0.9174498222395957,0.15240011316840088,0.5864732418135202,0.999950518230637,0.446653437309848,0.7692616606622986
739,pythia_topk_60_temp_1.8000000000000012.json,0.022096961268371247,0.266689844919262,-2.8874472597080145,0.16163495320593863,0.04909690576981483,0.1298401343103039,0.14857493961255844,-4.267410061402407,0.8553411134617601,0.9715624372790709,0.9246269768393363,0.9961558689693649,419.508283093401,-6.0602777723685595,798.4554373631647,0.9970842506995223,0.01808352081031428,0.9750264853148485,0.19560270009643202,0.6886061511838276,0.9999729705478003,0.6274386289005051,0.9537825871385888
740,koala_topk_60_temp_1.1000000000000005.json,0.025169808276150243,0.2730037923069527,-2.9029346201606168,0.15907051805236522,0.051834633899545915,0.13017218996694008,0.14725432390986337,-4.1604874332347705,0.8488263127082335,0.9353850798774133,0.8137193685519987,0.9958728668923846,456.10635601970284,-6.411116153923743,986.0103708285944,0.9988901405794799,0.0019499120533543592,0.9976508317913648,0.18818354964754855,0.6061765236025716,0.9999749149253707,0.6642351454508328,0.9483867660015523
741,blender_topk_50_temp_1.0500000000000005.json,0.04507133783717213,0.30912828433260353,-3.0991228769322436,0.253217505648699,0.09010393137960065,0.22622233870908456,0.22628307846467707,-3.660733915641456,0.8883355762174947,0.7866818297586318,0.9133502544896237,0.8009995934255845,68.9347720785119,-2.684520631706458,34.709092260518204,0.7866998863244851,0.5234264087704801,0.38667064389149897,0.15914589250026295,0.4568716696269982,0.9995139644953436,0.46662022793042157,0.7921429332471704
742,pythia_topp_0.9_temp_1.1500000000000006.json,0.028009632327914452,0.29018073642892267,-2.857943913860168,0.17514728457629758,0.05907698113689756,0.14172084469492302,0.16221012322303097,-3.8961163037764526,0.8598159377226132,0.9739831398937281,0.9293084742074678,0.9964453815697191,355.59773169139265,-5.409225327127566,557.6443857189385,0.9990963455606257,0.022194869618100424,0.9678175198572398,0.1579174634507433,0.575186312585284,0.9999679956503048,0.6492495761068169,0.9621790125667452
743,pythia_topk_60_temp_0.9500000000000004.json,0.028655772874137658,0.2869551680251188,-2.8575352898580517,0.17297857887878412,0.05875423542988044,0.1404923655303637,0.15926937820321502,-3.8910558063663796,0.8591980034100986,0.9737378845137793,0.928658530908519,0.9967076449929354,367.3233755397922,-5.47708531798938,533.9419943107093,0.9984863588109679,0.020192302260436848,0.9712304732988434,0.156887857200032,0.5713643974353738,0.9999728553997491,0.6501012571260542,0.96156484934171
744,vicuna_topk_60_temp_1.3000000000000007.json,0.01939168508538265,0.241553754907796,-2.8608365847256954,0.14025416021673343,0.045008034542419265,0.1173632217313745,0.1306758166700399,-5.791171671154504,0.8058360901050912,0.9707624379314623,0.9218709516872788,0.9949208102030362,946.3803786825536,-8.89202577740854,8027.669634055675,0.9998472143102314,0.000762930425826183,0.9988488625451883,0.48277622408665155,0.8420646449972762,0.999975313404519,0.6721021018190709,0.8945205091929925
745,koala_topp_0.8_temp_0.8500000000000003.json,0.027356113194696483,0.2785327716419507,-2.8641655700717994,0.1608524032030105,0.05485926150057641,0.13241592051863715,0.1503013205529044,-4.080849080620882,0.8458062307629174,0.9235180495042314,0.7819494657305038,0.9960051903385437,447.69913113994386,-6.348065279244213,1035.6510663266924,0.9945583101791333,0.007457371799638737,0.9914460643124574,0.1455267833968894,0.4978304711849905,0.9999743589537894,0.6663438065018586,0.9490959134721804
746,mpt_topk_60_temp_0.7000000000000002.json,0.027853590380678653,0.277031355481357,-2.8678539864763706,0.16050911067884066,0.054827448357880046,0.133542859431187,0.14932080975445033,-4.0700643432880925,0.8464536290011091,0.9248816118214666,0.785312800856378,0.9962467992592431,447.04739166610733,-6.326589802823009,965.4629269863875,0.994828689960273,0.006291112657666121,0.9928978240878554,0.15231761707550176,0.5171454109616869,0.9999745734827313,0.665342272298489,0.9475066029953814
747,blender_bs_2_temp_0.7000000000000002.json,0.04603665728336728,0.3012406558395958,-3.1014500096709074,0.2616997646171785,0.0921634399114677,0.2388584707493816,0.23893053644168333,-3.6839754549200405,0.8921748075432673,0.7326846551099824,0.7972949623498696,0.8249789690697851,46.129807455168915,-2.244228630893701,15.707334338176222,0.6840598289538828,0.6797330596949192,0.22594603959684129,0.14349887696531072,0.4210911510312708,0.9995887265773956,0.4811207376465291,0.7692098742290745
748,blender_topk_50_temp_2.35.json,0.011904085191630465,0.24573488749748792,-3.1613592204445586,0.17920803877509428,0.04035556239791832,0.14780135143549594,0.1478015713362365,-4.286503396913379,0.8670279925356886,0.7429479313614521,0.7614847579113844,0.7354189808466035,191.4236567365143,-4.6477225100276165,164.7618786272979,0.9937073400132745,0.04722509688976169,0.9317069079912229,0.150783527696793,0.582712182900094,0.9999630387894854,0.44211045074797345,0.766284162354775
749,vicuna_topp_0.9_temp_1.650000000000001.json,0.019562118712754706,0.2420118887555451,-2.864366807416828,0.14083449032176926,0.04564941569484799,0.11840495909011375,0.13102530979266025,-5.787319314503717,0.8057708220634766,0.9723643490149959,0.926296344934566,0.9950545599799835,952.2641163425512,-8.879940106454372,8072.517254127971,1.0,0.0,1.0,0.47056204785754036,0.8382316115373233,0.9999760453232782,0.6729748988438226,0.8930346878965895
750,vicuna_topp_1.0_temp_1.8000000000000012.json,0.019618862360797497,0.24261976535427368,-2.868907084207019,0.14114679586417914,0.045541323217869654,0.11815361047574804,0.13158216274387963,-5.778488559092214,0.8067866870181594,0.9723212142021301,0.9263233055545737,0.9949859933169906,940.6188306602181,-8.85739649705122,7977.79573313852,0.9999820552404732,0.0013200415129297567,0.9981728694042011,0.48056695597568905,0.8389575829873139,0.9999753492986989,0.6718214229197206,0.8941955537999978
751,blender_bs_4_temp_0.7000000000000002.json,0.05422110369308435,0.30456298627001704,-3.0770684936959185,0.2715006382724561,0.1004029400884992,0.24441428004300514,0.24409563869289358,-3.649483731610025,0.8931678289282537,0.7159608704612695,0.789211717558225,0.8246260171842235,42.71536143095279,-2.171864624318432,16.005033552873368,0.6294948599167343,0.7049868217709907,0.21170040002000984,0.1431546069755336,0.42275574112734865,0.9981537596257273,0.48030258679318283,0.774001522775215
752,koala_topp_1.0_temp_1.1500000000000006.json,0.02498021782179219,0.2712094869000423,-2.910997943075482,0.16107688368103174,0.05080393495317945,0.1297522114695332,0.14857356485577006,-4.156102086355786,0.8481864606091876,0.9337377209585536,0.811155167051197,0.9958662335165517,457.6341373235698,-6.410792066302269,1229.297760778029,0.9965420936014076,0.004527531943026129,0.9952268152488948,0.18892310106101315,0.6131503670660718,0.9999743846948734,0.6662081757892587,0.9490215354067141
753,blender_topk_40_temp_2.150000000000001.json,0.014435974845372722,0.25705824388409715,-3.183645645936649,0.18808601458983115,0.04410848121961866,0.1569331777011817,0.15699012181858996,-4.147742506019577,0.8710384864606456,0.7733045352262575,0.8074053532195731,0.7602849508701198,170.4976971925843,-4.310871535668801,117.0564354044203,0.9882177713899658,0.0844630579155423,0.8811311534360797,0.15237238009515236,0.562039189637994,0.9999588370800974,0.44392494784149233,0.7713950610225497
754,vicuna_bs_4_temp_1.4000000000000008.json,0.01921360470391676,0.24021790873916432,-2.8738220214604855,0.13807945435364208,0.04444557806254748,0.1157669799334308,0.12872696866762778,-5.820721275581865,0.809440307125061,0.9737829478522837,0.9316003437376561,0.9945594543565013,891.7209088741971,-8.80667442079331,7259.981923480984,1.0,0.0005152259149325957,0.9992662675451681,0.4483265664435422,0.8307716471828932,0.9999750355083145,0.6611829802453637,0.8888867352911848
755,blender_bs_2_temp_0.6500000000000001.json,0.05041044222865735,0.299822963173324,-3.1041581237722253,0.26350124060228663,0.09683326316119335,0.24094159691137218,0.2408193858702884,-3.6695980912220025,0.8920904923536496,0.7316452113380935,0.8057815966442654,0.8166350239592363,46.68813329750331,-2.2460375507893993,15.653785010476813,0.6829917193852701,0.6772870059950714,0.22698395984678388,0.13942068622575832,0.4190192180251822,0.9985670646828019,0.48000166475593686,0.7788711863682831
756,vicuna_bs_4_temp_1.2000000000000006.json,0.01934170653417858,0.24058618331153225,-2.872303604004617,0.13827251325938733,0.04454381510204313,0.11571268400826183,0.12889955599347158,-5.7993767966249425,0.8093348897411254,0.971931469189895,0.9260661171544574,0.9945218664610792,888.0152628139471,-8.785981848260885,7219.512413159437,1.0,0.0002992551984102374,0.9994291933448097,0.4532718527997176,0.8305360043313481,0.9999733300271159,0.6620976644342313,0.8927010441001109
757,pythia_bs_4_temp_1.4500000000000008.json,0.030314832222016568,0.28879435633187983,-2.836701877967628,0.16463744535187594,0.0586087099549045,0.1351606593418524,0.15279016463538098,-3.7415631018086284,0.8575263009042683,0.9744691944494359,0.9311056387499217,0.9967019363849579,385.52440473697857,-5.4981760218976,575.611771478338,0.9982753741295823,0.010431957214277872,0.9862353059383404,0.1316546762589928,0.4934197831037011,0.999969415590615,0.6528449790600784,0.9667534392386794
758,vicuna_topp_0.9_temp_0.9500000000000004.json,0.019529845270879018,0.24134147435417858,-2.858611125984268,0.14057740541441383,0.04540535280913496,0.1177434906982068,0.130473611950214,-5.794640708781913,0.805780060902865,0.9732397963055412,0.9290433368257577,0.9950082017209583,948.7529080898661,-8.872814065766987,7969.425785712827,1.0,0.0,1.0,0.47568060904213877,0.8397495731360273,0.9999751824295832,0.6764375174153067,0.8901776040723185
759,vicuna_topk_50_temp_2.150000000000001.json,0.01955060666315885,0.24239350318153727,-2.8688127097481475,0.14196185637816805,0.04556456373629387,0.11918400646300342,0.13205843475232826,-5.787057774578163,0.8067504714629454,0.9704245692377031,0.9211215894490355,0.9947116955487666,925.7087648780835,-8.82870139387719,7777.921978675994,0.999992950029356,0.0009403108623459057,0.9988050800131525,0.4802786301431227,0.840087974524044,0.9999751735306933,0.6777020376287625,0.8939312403547561
760,vicuna_topp_0.8_temp_1.2500000000000007.json,0.01949051623090477,0.24309978858938605,-2.8604625487375355,0.1413068928849553,0.045488164821002194,0.11845531883248278,0.13154262502215944,-5.79752024882781,0.8071140769966141,0.9729151922109506,0.9284300813071135,0.9948257692232877,927.8736050855133,-8.822063294214118,7749.218997704578,1.0,0.0005994984921318417,0.9990505210619282,0.47186552523631176,0.8377947010807606,0.9999751465951273,0.6712834148822662,0.8944503761471467
761,vicuna_bs_2_temp_0.6500000000000001.json,0.019882656680702816,0.2435863650759996,-2.8649418506928104,0.13576518144424482,0.04338109255539545,0.11337686171055883,0.12632707297298593,-5.860942308792848,0.8058560639321207,0.9755280817003584,0.935807584983461,0.9950919084415168,943.1636746677875,-8.848398330612744,7752.6776001784365,1.0,0.0003987930932147789,0.9993759536757163,0.5426013065923523,0.8435483870967742,0.9999726811248458,0.6493537304456344,0.8932749754291975
762,blender_topp_1.0_temp_0.6000000000000001.json,0.06130131186573681,0.31903563076858854,-3.076832256240692,0.2812663350666487,0.10853435141640425,0.2578832837093081,0.2580717066516649,-3.683152593089966,0.895067060519316,0.6794615507571572,0.7078846017191914,0.8121560094235052,41.92322912934339,-2.3404343984772535,19.67069434124391,0.617214535352968,0.6429175449944532,0.267881792122956,0.16046277665995975,0.4383031429013779,0.9983209521772867,0.48950372331725334,0.7766991875688256
763,mpt_topk_70_temp_0.8000000000000003.json,0.026582783727924695,0.2759209232744389,-2.880417853414654,0.1626150672136964,0.05435768250300987,0.13346722421471885,0.1506294506401051,-4.094711068159115,0.8475024107701793,0.9252461061735826,0.7885133033604814,0.9959892242967724,444.5732498971188,-6.312011913050727,960.372879139154,0.9932996905145166,0.008740491254044564,0.9899457383379267,0.16184545599236033,0.5442089879430033,0.9999743877408022,0.6657021725195682,0.9482400916658625
764,vicuna_bs_2_temp_1.1000000000000005.json,0.019206099116945843,0.24052900829946608,-2.8666162431120634,0.13848938280725603,0.04502126531876678,0.11616640112218948,0.12900803479275164,-5.798201022501699,0.807823185810823,0.9730432095745244,0.9291249660794079,0.9946745832362968,918.0027598620109,-8.824559355026853,7626.383778564569,1.0,0.001296752897891645,0.997957108048829,0.46016652059596846,0.8352896375610411,0.9999745973723685,0.6667669094158318,0.8911962880639132
765,koala_topk_60_temp_0.9500000000000004.json,0.025903703878620406,0.2707204437529821,-2.894878315662812,0.15862852921331166,0.05254643323161117,0.13047139804826793,0.14818210026659817,-4.109644309074463,0.8480317947979202,0.9305226136798141,0.8023133224414923,0.996090465712404,450.0017429542095,-6.36279905465019,1037.4422277211181,0.9952231982319361,0.006230582932635206,0.9933574256506146,0.1722418245254381,0.5691190959724931,0.9999741061417039,0.6629596625516314,0.9447127893596947
766,pythia_topk_40_temp_0.8000000000000003.json,0.030466330689917574,0.28854377934527753,-2.844338948358754,0.17497728758566816,0.0600729506359999,0.14318773915411248,0.16131923840710424,-3.825294257882602,0.8590677231251597,0.9746622974141976,0.9320760599862379,0.9971982096144575,355.6512795250298,-5.329220495435704,599.931461885716,0.9969185202034728,0.030367901197254098,0.9583760417478714,0.14682064500416067,0.5432643506722185,0.9999684518229268,0.6541100672795204,0.9629600292150088
767,vicuna_topk_70_temp_2.2000000000000006.json,0.01961128676327711,0.24188563967564053,-2.8652896904993153,0.13977263986198135,0.045182365989209924,0.11723032196135535,0.13009472915669587,-5.791141084774224,0.8055852707139476,0.9741193830762074,0.9317419203357559,0.9950232654511332,948.6995309736562,-8.86275306028267,7928.696764614261,0.9999380609160435,0.0011130779757203342,0.9984885077739796,0.4871657155645071,0.8423558495662326,0.9999749956126204,0.6690279828582355,0.8958172011254486
768,pythia_topk_70_temp_1.5000000000000009.json,0.023601649397151994,0.27308312826425624,-2.889005379710264,0.16486500392284525,0.05245250924047766,0.13379569018846205,0.15249583776692338,-4.143790128713619,0.8567607429677355,0.9719874653205212,0.9231958285817817,0.9966064419798956,403.8494201140412,-5.9094845609606805,658.3739296435203,0.9988402688853483,0.016745601944023632,0.9754160288973137,0.1852689010132502,0.6529947140415723,0.9999735621746652,0.634073307495079,0.9574398744052541
769,koala_bs_1_temp_1.1000000000000005.json,0.025267228535230172,0.2736289879278044,-2.895869694515794,0.1605689546197433,0.05220519239329921,0.13133450384124704,0.14850636645974663,-4.137286166867655,0.8487264008703594,0.934838314510643,0.814320936570666,0.9955738647308999,452.26030073930417,-6.353004178721229,1005.5407291118901,0.9972854523225627,0.0036500691862139537,0.9960531514880124,0.1838796367131564,0.6024889457994038,0.9999741188629356,0.6602462618975696,0.9461705280964324
770,mpt_topk_50_temp_0.7500000000000002.json,0.027724035319274185,0.2780881735002177,-2.858323992134813,0.16141219734607634,0.05602171012019071,0.13398072757682347,0.1502741265410027,-4.095709797375665,0.8463193181163084,0.9230671678831757,0.7795002312145853,0.9961440434197864,451.2804388261898,-6.367479185988238,974.8701991167136,0.995334587837064,0.006237608728620244,0.9933593008675154,0.156211167675472,0.5298797447643979,0.9999758887864306,0.6661376790078226,0.9483752148020602
771,blender_topk_40_temp_1.650000000000001.json,0.031562227815250414,0.2923942102414219,-3.1334169048345637,0.2163801624741964,0.06918062539989875,0.18622819235168792,0.18612710380283867,-3.862805906063569,0.878880768058773,0.8115253332981143,0.8934260356591641,0.791850338919839,125.34485477360731,-3.55114539760481,62.11027443356033,0.9436189758419761,0.24215258226799144,0.6927878921337544,0.15392472101380744,0.5172386680819279,0.9999070689530076,0.4585667161759967,0.7929079161699346
772,koala_topp_0.9_temp_0.8000000000000003.json,0.027761812888174777,0.27636300753020165,-2.862682527076744,0.16092994937007088,0.05515434276725884,0.13381522457693826,0.15078317807588895,-4.091641423697462,0.8451768994809152,0.9243772313157184,0.7838178702356212,0.9960881318142992,448.76635693014555,-6.3627527118409635,991.6970217417169,0.9951067289829624,0.006092869328510552,0.9927569828035421,0.14675671303785182,0.5025795534277105,0.9999740256933507,0.6672431435846613,0.9471772809723814
773,koala_topk_50_temp_0.9500000000000004.json,0.026515221960450194,0.2762459746352861,-2.8766449490386643,0.1615354094275526,0.054578961186642315,0.13226855161898798,0.15032945121103808,-4.129173255157853,0.8468301871377146,0.9275938792505452,0.793174039631538,0.9961987567807964,452.8483451055881,-6.40235774932585,1016.5570296207491,0.9952692871228185,0.006631610647607996,0.9920135957032726,0.17829100232353176,0.5757470465601112,0.9999753706799241,0.663551188378272,0.9485156814565878
774,blender_bs_2_temp_0.6000000000000001.json,0.05215493239766094,0.3046032089943016,-3.0938162576698347,0.26427691010784204,0.09735142882285125,0.24092774433209835,0.24076720039144323,-3.6750038703362304,0.8925560514530343,0.7320829219039613,0.8001522498885381,0.8258102867419398,48.409702033091754,-2.281822627284797,22.69892601427822,0.6734725556473611,0.6711511913954707,0.23689712104893304,0.14549361648337758,0.4249190501888829,0.9987538869013051,0.48209208962255584,0.7729019923802868
775,pythia_topp_1.0_temp_1.1000000000000005.json,0.027515134482035224,0.2862001223547605,-2.868373756358523,0.17271153570262293,0.057301897262170026,0.14041722786705907,0.1598691729632075,-3.930958099976809,0.8589648089571325,0.9723262015891331,0.9262687018520142,0.9969017005755094,368.93922659353245,-5.52513824763127,501.3386997181687,0.996270582064727,0.022561956878677857,0.9694177813952574,0.16135234738022752,0.5868587778459023,0.9999694764494657,0.6448202471515697,0.9626435326199553
776,blender_bs_1_temp_2.050000000000001.json,0.006152117841562603,0.19832741142990432,-3.1943467451718623,0.15931958795757906,0.020927227674750006,0.13269524590123702,0.13261633832603337,-5.0711843578036655,0.8542803923687142,0.522577701399141,0.4590330818856184,0.5538757975774427,207.01348679682508,-6.231154274260394,994.1580010719563,1.0,0.0020999440391230523,0.9962000449847377,0.24091316373836144,0.8096550605974626,0.9999612681493014,0.4179051646847046,0.6368023434111229
777,koala_bs_1_temp_0.7000000000000002.json,0.028155286898584816,0.2741511993970605,-2.8708880933109886,0.16051583820472598,0.054792224823540646,0.1333507219670526,0.14913123656442723,-4.076775102194899,0.8462842401856172,0.9245813340193032,0.7853674335998505,0.9961912225864693,446.3976656429004,-6.338180988422355,943.5980532665357,0.9939989980567265,0.008169990154285545,0.9906219535663141,0.15390441264399887,0.5162884333821376,0.9999751638553902,0.6650713300985659,0.9474094906646408
778,vicuna_topp_1.0_temp_2.100000000000001.json,0.01952598026100554,0.24192390781114395,-2.857574989776573,0.14088503480998626,0.045793510867187456,0.11809542015573365,0.13102437922158452,-5.776998626206346,0.8062142891611508,0.973884480344604,0.9314420766684794,0.9947889478268748,946.4258737813204,-8.873641087925755,7958.481658868852,1.0,0.0,1.0,0.47721544398099613,0.8398768107676514,0.9999752954872911,0.6745658294411604,0.8933939979839062
779,blender_topk_60_temp_1.9000000000000012.json,0.022402160240528938,0.2706528959097529,-3.1375890693110313,0.1972631899953675,0.05345617295484861,0.16711091871221417,0.16704217294671703,-4.048865700532534,0.8740649127769088,0.8081279065274999,0.8498730189567433,0.7925743418243524,154.6071806963133,-4.075496254760643,97.78448895462756,0.9821911731113211,0.11609796533295588,0.8393272283704836,0.153344153648475,0.5535414333706606,0.9999549267048349,0.4513726242050857,0.7994815652781396
780,pythia_bs_1_temp_1.4000000000000008.json,0.025107648183704926,0.27590744431576164,-2.883509581218024,0.1712911650479471,0.05399987129916492,0.13817387111295354,0.15676341113730896,-4.048398469397443,0.8572917830848503,0.9704633364599706,0.9197483976445775,0.9970619370320994,380.3413272165216,-5.666765554088752,710.1836672304607,0.9967999613068156,0.022399503911050892,0.9688357920148737,0.1734565810705819,0.6294233622634606,0.9999695679467762,0.637275524094014,0.9570927516686056
781,koala_topk_70_temp_0.9000000000000004.json,0.027105343977581072,0.2755307577659858,-2.8836064931147085,0.15990728682018096,0.053912239134515136,0.13075737775599583,0.1481619571431198,-4.105164443562647,0.8478096415380199,0.9263979326276507,0.7894668390459749,0.9959720442433634,447.96430661662714,-6.338209980176932,953.2200001568889,0.9957961651111226,0.005539596559786961,0.9938415035281091,0.16718217458972792,0.5625087920258838,0.9999734410542047,0.6633985981434762,0.9441930450319885
782,blender_bs_4_temp_1.5000000000000009.json,0.028437057036616437,0.28661121873977236,-3.1273570647220574,0.22537344650684987,0.06811253324715356,0.1951336924274724,0.19515239278184054,-3.8433010492152824,0.8822608640891516,0.7952151167023691,0.8449823386929352,0.8045177098898414,95.88983074140653,-3.1301558332684603,43.07143392986658,0.9108177185748484,0.359866061627161,0.5473943035338954,0.15080373176820988,0.5107864242202171,0.9991022048738294,0.4508195278311301,0.784734471786939
783,pythia_topk_60_temp_2.35.json,0.020587081521415664,0.25819415760288134,-2.8954133587275335,0.15704232566673001,0.04563675549950112,0.12428861701055592,0.142695281821353,-4.489573751279491,0.8511830033185726,0.9696591967711125,0.9178453283784547,0.9960928212903545,460.2151945953194,-6.487165530281974,1142.171486431429,0.9981959849798677,0.00990072413653202,0.9867572968320695,0.21682509505703423,0.7395837370644549,0.999973648117635,0.6153137345232801,0.9511656378972566
784,blender_topp_0.8_temp_2.100000000000001.json,0.017607382247358135,0.2697690846229041,-3.164027080268325,0.19762346607581682,0.05203369187984179,0.16517498293802166,0.16521448070545222,-4.036575321921844,0.8743823108548869,0.8005465293994871,0.848734755273867,0.7849053103399308,152.8570732569314,-3.9702098692990155,87.70425419150187,0.975751499401039,0.14837540020102882,0.8025175481743599,0.148047997295927,0.5437786406408507,0.999947688144768,0.44826088014071835,0.793697461415232
785,blender_topp_0.8_temp_1.1500000000000006.json,0.04500525858426186,0.31433911466491554,-3.0949817670729454,0.24315259576210127,0.0873108097543063,0.21348321217111593,0.21318272089665868,-3.6544127446377206,0.8863240194344568,0.8228888845402477,0.9132669214050603,0.824122150565422,90.56416874118838,-2.9600533241345564,36.49136835329975,0.8757045071895996,0.4186289107027006,0.4927668492894951,0.14984192011399564,0.45570623048604314,0.9987811188181799,0.4696312320077109,0.8156395581504703
786,blender_bs_4_temp_0.6000000000000001.json,0.05403276224814243,0.30056387320680483,-3.0853588181531024,0.26593117930049726,0.09801415037653308,0.24292636864132272,0.24302095599845092,-3.6746453862629815,0.8926202999446579,0.7013732024989192,0.7639103558768877,0.8086982691767957,43.303610110661154,-2.2001334440167777,15.990471000998102,0.6382698220601712,0.6952807550234815,0.21887283542384356,0.14203767681376703,0.4061911733946873,0.9986849408708737,0.48437591009065956,0.7655112088188055
787,koala_topk_60_temp_1.2000000000000006.json,0.023921689523493186,0.2683097773187721,-2.91788805415014,0.15817839233444642,0.05056706913070026,0.12829562221800073,0.14723617609377251,-4.174411094021463,0.8484728927602749,0.9373575107048947,0.8207193091155802,0.9956147428863273,461.26284244399505,-6.439642916217937,1019.8438297525961,0.9984061690810564,0.0023561520074246193,0.9970577725933145,0.1971156676150299,0.6269337762923529,0.9999758245830307,0.6625453113076204,0.9441205727175356
788,blender_topk_70_temp_1.750000000000001.json,0.020405823026227853,0.2728661854567035,-3.1518153396541466,0.20656538554087053,0.05605931203675403,0.1741178226790852,0.1741917849795773,-3.982186816259472,0.8765140946857437,0.8059990391531948,0.8783644862426759,0.7805346202796047,140.1927547857363,-3.8285813556337858,83.47475103827878,0.9699139503692443,0.1783578345079569,0.7617513856118561,0.15790981698363238,0.5455929874085355,0.9998270000269514,0.45324918005115283,0.7919308420517743
789,pythia_topp_0.7_temp_1.650000000000001.json,0.028402088954718015,0.2915852135956272,-2.865102457737397,0.17715416988621852,0.06004440504202532,0.143989387894793,0.16349087187250727,-3.919810476666223,0.8607340403095276,0.9732389485421254,0.9272965941175012,0.9969431868416513,356.53318520064573,-5.432877141357594,441.3664283550073,0.9978777225116205,0.025779488315103474,0.9640858060627459,0.15820974253890321,0.5828001076805202,0.9999715380057066,0.6428628121624012,0.9648667542573685
790,pythia_topp_0.7_temp_1.8500000000000012.json,0.026654302841874953,0.2850301207187026,-2.882429264232009,0.17320711338023997,0.05660074315284797,0.14049136852287253,0.15890278780427558,-3.975998649855176,0.8593709163651437,0.9735429884857595,0.9296537801854425,0.996174136120714,366.30258690084264,-5.5133252934355585,468.7289535037224,0.9980006082334634,0.02219330785363892,0.9686669362802174,0.1613366011118417,0.5946044847425237,0.9999720897966015,0.6388488815190319,0.9604148743207565
791,pythia_topp_0.9_temp_1.5000000000000009.json,0.025605210760439815,0.2788820847369554,-2.8810692239619926,0.17165385013218973,0.05567545172494336,0.13847508265734965,0.1586706649479085,-3.9926417633622346,0.8586849981773353,0.9715733410733149,0.9216514649194208,0.9969185973575454,370.2961828532281,-5.554911537669464,507.4672091378424,0.9985076064962117,0.019400668670211365,0.9714309414926605,0.16620027983210073,0.608235438081253,0.9999670560111502,0.644352399559322,0.9605494557556982
792,vicuna_topp_0.9_temp_2.050000000000001.json,0.019603983207824992,0.24240814476039246,-2.861948450247128,0.14125841801828015,0.04567713121094062,0.11857724778420825,0.13163946128293968,-5.7736680481381315,0.8063424279790126,0.9726730202008868,0.9271673373799848,0.9950862669634198,949.0429682509597,-8.856189168163334,7944.430844078021,1.0,0.0010512404412464514,0.9985153052217584,0.47535486755336986,0.8382605116949037,0.9999749405470066,0.6731088432018647,0.891610591816072
793,blender_topk_40_temp_1.700000000000001.json,0.024640838071790214,0.28322826295451703,-3.149337363625337,0.20886478253848856,0.06200707838042597,0.18091924488096495,0.18092047559397717,-3.8945235513255207,0.8776781241855545,0.8040733034183795,0.8886613354953954,0.7795346530957706,132.05628981318486,-3.6467547526477184,69.46718854356112,0.9556584359515682,0.21597766294104223,0.7185921848814728,0.1491690606931161,0.511301460322252,0.9995719287581817,0.4538864691803355,0.7857398826741839
794,vicuna_bs_1_temp_1.8500000000000012.json,0.019506308113670073,0.2428477214778687,-2.858222948286481,0.141222771354357,0.045213655869495134,0.11839160168090015,0.13135650026282636,-5.788495576453352,0.8061647101609645,0.973896892423618,0.9315500887602678,0.9947542733324315,930.2004597901025,-8.835477340511604,7847.879968111069,1.0,0.0011974418210461111,0.99825022396823,0.4809778938363874,0.8395357406042742,0.9999743772293618,0.6756280834426382,0.8940956975839182
795,mpt_topp_1.0_temp_0.6000000000000001.json,0.027601348953274,0.2778431244498978,-2.854043137394116,0.16222941730386176,0.055561141546434545,0.13410476810198318,0.15147752150021979,-4.068913066076611,0.846197506468855,0.9233669334079299,0.7833494475177971,0.9958546389797647,446.92040309417445,-6.31960165684093,941.6633212195942,0.9930497105617929,0.008583025833486267,0.9895964185340456,0.14562930721799056,0.5000205642839516,0.9999742831041913,0.6671972755559222,0.9474664171952344
796,blender_topk_40_temp_1.2000000000000006.json,0.04005079838419256,0.3078492987748908,-3.1055434963746156,0.23827642382223885,0.08203387590327749,0.20958724428332276,0.20951887632375243,-3.695902137813683,0.8844459035353575,0.8182720848452611,0.8982342581366867,0.8205261277117699,95.14907105521577,-3.0879301433024855,40.394107732183684,0.8923652949281946,0.3695103721958203,0.545273298780572,0.15147794053153232,0.4578059071729958,0.999244242010709,0.4655166892764086,0.8090527200773228
797,pythia_topk_70_temp_1.8500000000000012.json,0.021367021038541018,0.2630012659410788,-2.897792515749922,0.15837311845163438,0.04750847045994216,0.12620581079749474,0.14413269192690226,-4.3319486365289634,0.8533596350458676,0.972369677123702,0.9248910155200972,0.9957798548595223,439.78541706761433,-6.257054037401364,884.1875814872077,0.9999503824604646,0.005665570041585166,0.990799945465686,0.20518105322870378,0.7022953726366913,0.9999730123546654,0.625273314157206,0.9542659352830274
798,blender_topk_50_temp_1.2000000000000006.json,0.04181305054811414,0.3056382262990935,-3.0971389130982225,0.23764172444529102,0.0841193482006766,0.21048565561553456,0.21054459854151997,-3.706315713320562,0.8844326802628313,0.8070376471705583,0.9026867104851031,0.800489101948705,92.29237196797934,-3.033376262843978,39.548777530381,0.8905792757843226,0.3920777970446446,0.5128997300316928,0.15040148239654108,0.4586486985416282,0.9989123669320452,0.4615277714863091,0.8071718552720943
799,blender_bs_4_temp_1.600000000000001.json,0.028317918690988007,0.27704843889530906,-3.1314229510112375,0.22151402155122868,0.06294810117842509,0.1913361424093101,0.19139833051977753,-3.905255295709522,0.8819174741456408,0.7891053735909924,0.8221538123504974,0.7961838276627138,98.80951282955719,-3.2413007562168152,48.881007191727505,0.9304920222953849,0.32032599594167427,0.5880464405380799,0.15902917725400859,0.54260582737768,0.9997524950571194,0.45368005315920634,0.7688688911991717
800,mpt_topp_0.8_temp_0.6000000000000001.json,0.028784150844399777,0.27886641651676747,-2.8461654170720516,0.16075059104889083,0.05594897577401278,0.13481036469766533,0.1495331734123557,-4.071300528331367,0.8443787447316852,0.9210922828787413,0.7752016857435129,0.9959921240209338,449.4436199026066,-6.343956934025459,1010.7633661758933,0.9939963289166752,0.008164171886089222,0.9903545411327201,0.1335952053130315,0.46476544740648895,0.9999744221418797,0.6723794877559006,0.9492424856908694
801,pythia_bs_4_temp_0.8000000000000003.json,0.040186035900313805,0.3218750421538786,-2.7862830913377428,0.20636481559579745,0.07884360355173636,0.17549713285066182,0.1929968386999903,-3.7103725007636275,0.8681465930236365,0.9717630086229212,0.9283795292282296,0.9980270053317886,253.33520573263965,-4.569797911180034,238.15133702952943,0.9903377583294817,0.09536088286963885,0.8684669430092861,0.1478783130957044,0.5015953025712524,0.9999661946702816,0.6584923062062933,0.9663278607871824
802,pythia_bs_1_temp_0.8000000000000003.json,0.03049848224156576,0.2921875189920816,-2.8506455667511017,0.17625071259450137,0.06220388133827562,0.14496941893948484,0.16458409174078736,-3.836182327929862,0.8592528117921405,0.9733805853836889,0.9266378908040294,0.9973009298583548,357.1493807838116,-5.362089576622575,478.11071829208663,0.9982287673517766,0.02818532663145366,0.9591576901924215,0.1491045142296369,0.5474600325583336,0.9999688235456814,0.6529622709972108,0.963171960035701
803,blender_topp_1.0_temp_1.700000000000001.json,0.02688371124956171,0.2817947285575318,-3.1347324397855387,0.2119159350229393,0.0644299719950536,0.1839140854118927,0.18378665545854517,-3.906897740158624,0.8783492102532205,0.8102648210904743,0.8823067808873352,0.7894287819516629,128.4015995308772,-3.657503208620681,71.34201227809443,0.9588758009515582,0.21569901494726096,0.7167068870716121,0.1608545516639472,0.5415499901400118,0.9998777033331877,0.4566278904228507,0.7916036068586882
804,blender_bs_1_temp_2.150000000000001.json,0.003202969606299934,0.1941059939365668,-3.1806375221881216,0.1572408392783189,0.01900395717427223,0.12920537850980934,0.12917813956555926,-5.095146138586836,0.8541691562455738,0.49885992116169625,0.4454346447608875,0.5251738632695577,212.6657100217018,-6.316112025008199,998.8704774736442,1.0,0.0009217882427329363,0.998310753899332,0.24211979446276555,0.813755980861244,0.9999702680923179,0.40637227316538177,0.6549701389848704
805,vicuna_topk_70_temp_1.9500000000000013.json,0.019344260349589228,0.24040235688739794,-2.861006115385908,0.13882597118756201,0.04498854645887452,0.11667396665481578,0.1293412580216089,-5.795380781791014,0.8054930598200681,0.972526256609416,0.9278426070504903,0.9945346213175443,955.634170586725,-8.889075440542586,8085.012718998351,1.0,0.000875639360752604,0.9988302041027367,0.48575536385755363,0.8440016285171447,0.9999745661366679,0.6695141681509171,0.889733984439311
806,pythia_topp_0.9_temp_1.8500000000000012.json,0.023153287006888845,0.27348284799793554,-2.875181330827052,0.16551208551911076,0.05125312514869507,0.13281472471649625,0.1518007230941611,-4.141896652076431,0.8570740739544312,0.9730335000103414,0.9263654904564159,0.9964706642713719,402.51163453157824,-5.88260995324791,820.5986590971646,0.9991092164257935,0.012415148138730117,0.9810058050549115,0.18111209861277483,0.6480890464933018,0.999971235742072,0.633880529097302,0.9553054395861521
807,koala_topp_0.9_temp_1.2500000000000007.json,0.024966687917609053,0.27334167990922875,-2.9027928362389606,0.16112986537006901,0.05234823279133642,0.13114722266570394,0.14929738649346902,-4.129441477253824,0.8489618724238179,0.9342974115337875,0.8116863234115622,0.9957951567693798,453.3180191092304,-6.390415186586779,1045.8326526929773,0.9978149812386226,0.003310614648418791,0.9963268404422526,0.18085085497771758,0.5970884479064459,0.9999752655655205,0.6642977405108048,0.941366128769063
808,vicuna_topk_50_temp_1.8000000000000012.json,0.019387095413212835,0.24113397257600763,-2.860628784777884,0.14093287604023863,0.045193492416497574,0.11791746182926205,0.13107109521583887,-5.803843584710467,0.8057403781251582,0.9725495491437378,0.9270040551857095,0.9949824043767963,943.8148257995254,-8.881409584895444,7967.991464518747,1.0,0.0002172754332716697,0.9996030984297204,0.4766363415012064,0.8413499626519387,0.9999740293365204,0.6770647430945493,0.8905216378452843
809,blender_topk_70_temp_0.7500000000000002.json,0.05734543012658967,0.31395489442191243,-3.080855636892911,0.27942044371516195,0.10175699531321872,0.25456699130921806,0.2544583445261953,-3.663306417589436,0.894567083321019,0.6894090577957255,0.7567110341994953,0.8008975154636376,41.79389841963971,-2.3416769074055983,20.404738096147028,0.6184843580309348,0.644334722055643,0.26890902100015496,0.1637473079684135,0.44494277760593876,0.9987832406360305,0.48117023891580846,0.7810723015381572
810,koala_topp_0.8_temp_1.1500000000000006.json,0.026804528243683158,0.2752568810382655,-2.885641046659741,0.16031441943430108,0.054402045238618205,0.13204606836817184,0.14903849019587898,-4.092137529759225,0.848001451793319,0.9300396333245495,0.7990936279089066,0.9964900314807892,446.9796026905089,-6.309835962372188,958.7852235180611,0.9961456602460315,0.005395359504137698,0.9938181219038382,0.16422927231984905,0.5511267944502366,0.9999742103602461,0.6647317107759401,0.948110917415134
811,blender_topk_40_temp_0.6000000000000001.json,0.05843341481616075,0.31739061352284825,-3.0817218293885666,0.2812989869942298,0.10408897540115869,0.25678526985189853,0.25679307366929904,-3.6835273661928807,0.8945793244905605,0.6796010575097606,0.717423030516218,0.807356535397788,42.40703994238339,-2.355245691055076,20.733928826182524,0.6196914560825004,0.6383799130278466,0.275031661108788,0.15918978674844875,0.43169776549182215,0.9984488161747346,0.4895279723292362,0.7796388270141172
812,blender_topk_50_temp_1.8500000000000012.json,0.02106808627393224,0.27553557375388515,-3.1619030674378235,0.20340835885231445,0.056383349804288885,0.17147631748787334,0.17152760001286205,-4.000445195811545,0.875395713444941,0.7920039936279554,0.8663147677074602,0.76549179806685,146.95851537552562,-3.912211393349805,87.11426815876136,0.9709561904058551,0.15443959337521787,0.792453229028203,0.15442278860569716,0.5494707943503233,0.9999459142197588,0.45440518443952344,0.7756994517731437
813,pythia_topp_1.0_temp_0.8000000000000003.json,0.028635129690140634,0.29002608336236485,-2.844882900944215,0.17408339814124651,0.06003175871704587,0.1434768492586027,0.16259028226242508,-3.839572029027767,0.8591403535946098,0.9742270146623863,0.9301799295317834,0.9969811576282332,357.6951910017214,-5.35583172443252,411.4315633192317,0.9979101614727477,0.03012768444946487,0.9562548640176983,0.14836897206839403,0.5429661716171618,0.9999701226641515,0.652072417846543,0.9632621431398487
814,pythia_topp_0.9_temp_2.100000000000001.json,0.021698270097787686,0.2648880941476065,-2.8991689472972513,0.1613054183678107,0.048431175041594283,0.1280876199290368,0.146751746896028,-4.248007792509152,0.85584549089233,0.9721756829613881,0.9248528868676607,0.995941482648582,422.26550842002985,-6.079808068016411,849.5554176301141,0.9990978971140206,0.012034530267475876,0.983097841569718,0.18806810665759585,0.6782873321905275,0.9999734104754691,0.6242260356584867,0.9581775978797363
815,blender_topk_40_temp_2.4499999999999997.json,0.013529837413138625,0.25253625804439056,-3.1595701102264417,0.18122574623702564,0.04304928377902022,0.14923506077947452,0.14929882256714128,-4.256233035204167,0.8676861829772025,0.7378085633057361,0.7604608996721081,0.7283086909856885,189.9682977237473,-4.633046928690354,155.48930234320784,0.9949350431305708,0.04124423213963857,0.9400930033743699,0.15145494559237072,0.581688631061227,0.9999579390089115,0.4482834524734465,0.7741075841411817
816,vicuna_topp_1.0_temp_0.7500000000000002.json,0.01951563049153173,0.2408730273921713,-2.8645507061409807,0.1403350977111516,0.04497692632104475,0.11770170146613776,0.13094998196237345,-5.7795498086837584,0.8061894735616291,0.973038286868315,0.9288344762649878,0.9948103129863739,948.7929059210883,-8.86938880420193,8044.7848321601305,1.0,0.0004567332738405276,0.9993183616936029,0.4773026389167726,0.8389496018799479,0.9999753653644798,0.6708845906930123,0.893578061020237
817,pythia_topk_40_temp_1.3500000000000008.json,0.025837439646961762,0.2783200175063329,-2.8783812015233394,0.16935105144476326,0.054755351775711704,0.13756523036045942,0.15702305518927473,-4.032359874081277,0.857985204111837,0.9718424381345667,0.923096448880181,0.9968046191818489,381.89060028716455,-5.68686776989699,678.1779456243592,0.9981199927437779,0.02000951999344854,0.9705065277951407,0.1762996512886288,0.6236605316973415,0.9999716358337708,0.6422113000540313,0.956181589454293
818,blender_topk_60_temp_1.4500000000000008.json,0.032026477789195,0.295882657954855,-3.131399122173179,0.22667497047747548,0.07302813207190523,0.1965854810956208,0.19675990810100896,-3.809718769394563,0.8815008490262385,0.8324151986435363,0.9077015809855589,0.8222464784249717,108.82511288626792,-3.309593786802165,52.121689023688276,0.9270837868726627,0.3136767604824553,0.6067312944519117,0.15554649265905382,0.499022191990477,0.9998552401462394,0.4630593689296671,0.7904346845684785
819,blender_bs_1_temp_0.9000000000000004.json,0.023287873037228943,0.253521804660071,-3.14386986646958,0.2130839666225841,0.054924137421988636,0.1849621246571985,0.18501926938689972,-4.226992125501614,0.8772605820027047,0.7053396866782948,0.6341350557807661,0.7554829421924205,104.6939113709354,-3.78738529600702,92.20539343362238,0.9566423628916503,0.18995227460206807,0.7424867150059449,0.18934828311142257,0.6286568334395061,0.9999223022996065,0.4604453840451632,0.7333033895311328
820,blender_topp_0.7_temp_1.4500000000000008.json,0.03719552213782136,0.305659420763967,-3.1019771527909565,0.23354228261475235,0.07931244464422646,0.20556222210401615,0.2056464248007877,-3.728132847674146,0.8846011811602331,0.832238663362733,0.9150311578793255,0.8273168308874438,98.51775524862678,-3.1151782831793264,44.62157641648585,0.9081679546415337,0.36532861534401556,0.54616422406636,0.15299919227989628,0.4790677025527192,0.9991358943836006,0.4621988584946296,0.8095356412985473
821,koala_topk_60_temp_1.0000000000000004.json,0.026641855944280923,0.275827846214514,-2.8843584501432753,0.15958788897133475,0.05371038472540601,0.1314955479753977,0.14776562006736452,-4.122294330644703,0.8477285125093135,0.9304591144494363,0.8002063421422125,0.9960166396860608,454.28467935608427,-6.39630252449249,1052.1166946260978,0.9972315515956266,0.004054992574603027,0.9952366922764606,0.17745476119845743,0.582141344039381,0.9999749965084818,0.6640614946344812,0.9467136003972891
822,pythia_topk_50_temp_0.7500000000000002.json,0.029574872300218814,0.29027772578392513,-2.8458025344388043,0.172683228960532,0.06019122431296761,0.1427297413782314,0.1602977778024538,-3.8112232298076987,0.8592984132871838,0.9740785441667827,0.9307763148929139,0.9969682623007016,356.83263512091503,-5.331523271590092,436.21206701650635,0.9969195499238412,0.029004190405058784,0.9596100331672096,0.14669450807873985,0.5368826170622194,0.999968299705662,0.6514951088325772,0.9631323136523635
823,vicuna_topk_70_temp_1.4500000000000008.json,0.01941352454523415,0.24136981672579796,-2.8619155917234553,0.1391944699733098,0.044616520210198005,0.1164866746360804,0.12941744026708818,-5.796781392756827,0.8051821768642189,0.9733743356668315,0.9296552233106572,0.9949076298124088,954.8541510447964,-8.895576721898658,7981.0158036184075,1.0,0.0,1.0,0.48693818666074795,0.8433166125700796,0.9999745596864659,0.6732198291109177,0.8940469046125192
824,vicuna_bs_4_temp_1.8500000000000012.json,0.01912633334472286,0.24035192856755888,-2.8719568407846117,0.13760652206867216,0.04430123277438301,0.1151751240496628,0.12759494947333036,-5.803983019922444,0.8091589914772935,0.973296613286346,0.9294544442747286,0.9948905174263971,893.842422641664,-8.802367996651123,7179.053519919811,1.0,0.0,1.0,0.4538309982486865,0.8318786088357728,0.9999739561147823,0.6592266274119666,0.894513593870915
825,pythia_bs_2_temp_1.700000000000001.json,0.029655558984429144,0.29050138993624375,-2.8468785240559398,0.16959565833767987,0.05833985128218079,0.1383872744631444,0.1570584035735178,-3.8652678572820998,0.8589645882168848,0.9747033628247967,0.9323911876798554,0.9966500953944747,374.83241682727,-5.489341920879675,413.44707758543564,0.9978177396291612,0.014924051733838806,0.9794049388895486,0.14649929830032746,0.5505903868325845,0.9999727078812395,0.6491504985846595,0.9628866895742132
826,vicuna_bs_3_temp_1.750000000000001.json,0.019273953503124705,0.24123612236655606,-2.865836447608734,0.13855229206185338,0.04449453416769608,0.11588051909113872,0.12865122308011684,-5.805932005803905,0.808410028357783,0.9695318578839635,0.918423564440669,0.9947045994306614,907.6309076091496,-8.844697944122197,7519.536893651258,1.0,0.0,1.0,0.45791349496193956,0.8336557495051287,0.9999741622226271,0.6738392279328469,0.8998180129014717
827,pythia_topp_0.8_temp_1.0500000000000005.json,0.030821938051523348,0.2908898775862127,-2.846214629963548,0.17571204177922117,0.06160264342251286,0.14505721270186067,0.16355919849873576,-3.8172877252938036,0.8598846397801249,0.972484715416752,0.9262037930740902,0.99710005079816,352.38630065654803,-5.302291134112003,395.73186361216483,0.9964098760315827,0.03349839545088892,0.9547818331093544,0.1478750995568444,0.5413496216306365,0.999970206516778,0.6538950442849754,0.965022201207513
828,vicuna_topk_40_temp_0.6000000000000001.json,0.02012275932541424,0.24495560611163406,-2.861389210802281,0.14567122225589635,0.04722640116186773,0.12198656094017787,0.13554810651915566,-5.724684779295224,0.8078892012397368,0.973893370566946,0.9328976635724083,0.9949407834925489,900.1115773160361,-8.73822956857868,7354.43217568669,0.9983135416563701,0.0038281639231922773,0.9955312475890846,0.4686877931586775,0.8337274919802374,0.9999751385323749,0.6806679445959045,0.8973258029639661
829,blender_bs_4_temp_1.8500000000000012.json,0.01833938466435546,0.2619558505476061,-3.1372682467730106,0.2057545227946534,0.05226493697374875,0.17596401594260225,0.1758470124055197,-4.062347868879238,0.8776636086628289,0.757497255886751,0.752448992298834,0.7727338059343609,118.22182947336205,-3.6694834979771755,69.20611167246415,0.9650061522309024,0.20443171939439592,0.7222707953106182,0.162090813093981,0.5708178123941754,0.999935257829024,0.4508064837084863,0.7633028933675754
830,blender_bs_2_temp_2.2000000000000006.json,0.011314619447560396,0.23512756565314855,-3.1622894462459312,0.19624396470764585,0.037772381611667995,0.16456400057180412,0.1647186081361715,-4.412988133803159,0.8713382232284737,0.6650615339723418,0.6104249572297409,0.6953134608435114,131.3256981721677,-4.324422935382329,133.85517943240524,0.9904751692395387,0.07524633106222188,0.8866208382248348,0.18430474604496253,0.6613673877160976,0.9998262222400887,0.4422090451768739,0.7344643777429513
831,blender_topk_40_temp_1.9500000000000013.json,0.020562877265903532,0.2696845683691204,-3.1543393326187896,0.19861406906091558,0.05469643083719551,0.1677708230528716,0.1676960963639187,-4.033032347539622,0.8743855453325895,0.7895589099842838,0.8543392262520196,0.7628404536653962,152.96134957378078,-3.9945589821167764,93.3736179884749,0.9816148399501712,0.14026848312657794,0.8076784330712289,0.15195197232303362,0.5470247498683518,0.99989240047688,0.44433128227571206,0.7959640659312559
832,pythia_topp_0.7_temp_2.3000000000000003.json,0.02289571348458218,0.2710055620440832,-2.892196728734072,0.16520974035756958,0.05118380933175805,0.13355260449434858,0.15158291226797638,-4.124996664051063,0.8572333472405741,0.972772916383772,0.9256325086866499,0.9967201855593549,393.62087907084106,-5.779446625358887,701.6687473492725,0.9985603545591498,0.019133136951036262,0.9725513578736721,0.1770909935364013,0.6421974899360644,0.9999713541152243,0.6303019170053975,0.9557029803307775
833,pythia_topp_0.7_temp_1.700000000000001.json,0.027047762820231074,0.2853772380997136,-2.8617743942923917,0.1732183329793075,0.056334538015075486,0.14185978171336477,0.16021653314258147,-3.938329831153931,0.8598153855136497,0.972693346806332,0.9252984532402858,0.9970916226536095,362.077798181179,-5.479226669307734,486.32639436879657,0.9979197844611378,0.02612994001019596,0.9630694583894566,0.16245992776853468,0.5888626573889993,0.9999708468187787,0.6409710415737901,0.9608004422175264
834,vicuna_topk_70_temp_0.8000000000000003.json,0.01938287164707507,0.24113837997743465,-2.8596103487607234,0.13948550252465225,0.045291686581255694,0.11657578959659068,0.12971760083662948,-5.808132174497616,0.805130216544998,0.9732352190981339,0.9298979712757264,0.9945804307121552,958.9526010039909,-8.920288998657863,8132.296152950869,1.0,0.0,1.0,0.48716587006549833,0.8433724034936869,0.9999750264899764,0.6693249770061287,0.8929632865415068
835,vicuna_topp_0.7_temp_1.650000000000001.json,0.01954070422471951,0.24228140573197304,-2.8614952007610954,0.14162225162896652,0.04576212773142545,0.11876534140866093,0.13169176392294935,-5.779465550650098,0.8066287815331935,0.9645603132984444,0.9035738415720165,0.9945984262383295,927.3658732646437,-8.834174808693717,7669.868071769404,1.0,3.7662830156213077e-06,0.999991643636706,0.4620615844277464,0.8336411940434654,0.9999755140774713,0.6817326708612795,0.8953650958335889
836,blender_topp_1.0_temp_1.4500000000000008.json,0.035104769526923076,0.29864971579102323,-3.103367493123951,0.22351011974656604,0.07400333086268836,0.19481587912677445,0.19480566644045566,-3.8125574383324756,0.8816352537375891,0.8222439904036971,0.9005133362014911,0.8090262553255206,113.11285497666373,-3.3955982197361836,63.365735321874844,0.9276696049413331,0.2882245492198495,0.6360568499669697,0.15595516490605596,0.49894975634347166,0.9995699933392251,0.46095362665478834,0.7964241502366546
837,koala_topk_60_temp_0.7000000000000002.json,0.027391817985889355,0.2773339723887305,-2.870993091133171,0.16130370227696395,0.05454991536200196,0.13358948314046223,0.15014058744220893,-4.103640362829388,0.8456604920312732,0.9230754734692158,0.781488127750298,0.9961084999995146,447.9306754157479,-6.353200351720238,1003.748642274059,0.993498533055341,0.008463494535865078,0.9904943610475978,0.15361790003408385,0.5212463430102907,0.9999756342423464,0.6659185961486104,0.9502476127463615
838,mpt_topp_0.8_temp_0.8500000000000003.json,0.0282280571042284,0.2780706482318816,-2.8604525985842,0.16081526214703257,0.055571602897830044,0.13353791501148202,0.15006373902688386,-4.086355634825024,0.8452290252358736,0.9234567583426859,0.7823160545960932,0.9961805946244028,448.20187347764295,-6.345939574464209,1002.3628685555003,0.9936753610166302,0.008701385751898027,0.9899795760255935,0.1452765069427723,0.49334534583725786,0.9999748538873477,0.6719205736038919,0.9482491149721977
839,koala_topp_0.8_temp_0.6000000000000001.json,0.028931510205554324,0.28063665856798814,-2.8516154648784644,0.16109314692290416,0.05668065122083034,0.13498673051079377,0.15060583659000998,-4.069739815467345,0.845102173293043,0.9219125182942072,0.7793110208588045,0.9958765513911276,446.4615106575785,-6.33044054742296,985.7005072446179,0.9926492669002659,0.009413917139387261,0.9890533293481644,0.13473368949328152,0.46383576355900696,0.9999741737493771,0.6718617419381897,0.9485331844195036
840,vicuna_topk_40_temp_0.7000000000000002.json,0.02012238996832551,0.24459073605819137,-2.8539526229630967,0.14559826602247683,0.04680279865803747,0.12225732243856428,0.13581456767147143,-5.713669897559171,0.8081333193487538,0.9723634061255044,0.9302276773371254,0.9943586653005145,892.2937493173721,-8.70286409830207,7279.228944914922,0.9975472957401653,0.007237616068943713,0.9905940801501711,0.46705847378170096,0.8326741709765744,0.9999749429956944,0.6795310199648918,0.8980826055164447
841,koala_bs_2_temp_0.8000000000000003.json,0.029087058331139923,0.2821199382776015,-2.839967266591135,0.16111401639163836,0.05729024383362312,0.13610909395936102,0.15035458225338677,-4.107979779730818,0.8423072355902028,0.9172786035536133,0.7663565726588513,0.995717192221739,454.16770821459903,-6.436236500864045,1100.508796851564,0.9919069137663364,0.010347542123307981,0.9877825998469205,0.12595016673225493,0.43083137702768437,0.9999759588427917,0.6742490894778936,0.9462245781653988
842,vicuna_bs_4_temp_1.1500000000000006.json,0.01932683678030504,0.24112489840953377,-2.873074334465669,0.1392546023276942,0.04496397563819628,0.11651802808814223,0.12947287503793853,-5.797334880054833,0.8094722271443369,0.9721182923142798,0.9264227861360582,0.9946590616015012,887.907383520618,-8.763148441397533,7141.056159176855,0.9999328923835104,0.0018165635554518006,0.9974023048508889,0.45588137213490143,0.8305709023941068,0.9999737486332834,0.6644378233111216,0.8947608638965414
843,koala_topp_1.0_temp_0.6500000000000001.json,0.027689983123588776,0.2780675361620572,-2.8639720431071725,0.16030060449619696,0.05570200147210384,0.13357457393106648,0.1490794536544555,-4.073026800920108,0.8460039225274432,0.9243414003313181,0.784374992731976,0.9962524873221327,445.7278778293677,-6.314843898949947,978.3962856407583,0.9941387067993994,0.00804947624688706,0.9906841797090035,0.14669102149782212,0.5031851047704881,0.9999743983716908,0.669357864167504,0.9509573809668153
844,koala_topp_0.9_temp_0.7500000000000002.json,0.028547706502292252,0.2789259416681206,-2.8604810807652368,0.1611197007163387,0.0556906461271056,0.13316986411020082,0.14995718366683836,-4.084098818784725,0.8452800707611626,0.9233444963370872,0.7826799638455477,0.9958002620445703,448.88222973651546,-6.35434910264318,1005.8537225819811,0.9937415859314265,0.007759586561586914,0.9913225592031917,0.14424560630047495,0.4917080751692125,0.9999731751028187,0.6655241026429232,0.9485437819222828
845,vicuna_bs_2_temp_1.3500000000000008.json,0.019102479665775413,0.2393789890017392,-2.872125910733171,0.13799246443565252,0.04424853434015651,0.11542158200473779,0.128064443031722,-5.816717704933487,0.8073747224941521,0.9736950561674216,0.9316968270803205,0.9943807510909193,921.8578654063573,-8.860229437648387,7657.777111358192,1.0,0.0,1.0,0.45847161572052403,0.8357216195705549,0.9999752578611125,0.6668566517039148,0.8935992101390281
846,pythia_topp_0.9_temp_1.3500000000000008.json,0.027290669978181834,0.2840035568918969,-2.8802925735293985,0.1723644121829757,0.057772186823145055,0.1409367202043998,0.16013357703345454,-3.9467115354442406,0.859991408003595,0.9714180999584714,0.922670244144902,0.996990780254643,365.2751279065727,-5.490686066066205,498.22763822057067,0.9969156932134737,0.028642760172981774,0.95970675413081,0.1630717701418454,0.5950620843028643,0.9999701489427525,0.6422205086580975,0.9606299770357674
847,vicuna_topk_40_temp_1.750000000000001.json,0.020010368111708816,0.2445481637250064,-2.8531900308652967,0.14576854815928547,0.047101791560400036,0.12200243278036778,0.1358555246428161,-5.715948812947245,0.8075629390910537,0.9745797637579943,0.9354744645212425,0.9945915424990989,898.6901233494972,-8.746074839697865,7414.446041336065,0.998518971321698,0.00464667049101032,0.9939482420873413,0.46591661151555264,0.8327923215244857,0.9999750188452925,0.679936215012728,0.8987600543314147
848,blender_bs_2_temp_1.600000000000001.json,0.020208552510932808,0.26700253519944384,-3.1235416307000214,0.21954892938253706,0.057228481946187404,0.1903279018371134,0.19059339331283698,-4.05408636147608,0.8803294881551204,0.7387052120684238,0.709010112170004,0.7718779794043719,93.63203957275819,-3.368792562634335,50.647275115443016,0.9464139680626162,0.26639283708743544,0.6413976212433836,0.1706814134408098,0.5858407079646017,0.9994342373702713,0.46015456486082745,0.7547863643748951
849,pythia_bs_3_temp_1.3500000000000008.json,0.03219142200491476,0.2939745634938008,-2.8412179079705586,0.16883863071042243,0.06206038253288648,0.1397458836963884,0.15752955186116674,-3.7391735156456787,0.8576427817583562,0.9725831599716002,0.92528484922639,0.9967139452875019,375.569642939254,-5.441714309152998,389.6309163968794,0.998352467537421,0.011115929762047843,0.9839597742248375,0.1343916579121435,0.4955360685659868,0.9999686764452405,0.6595370988688154,0.9678507170832169
850,pythia_topp_1.0_temp_2.35.json,0.02096226526485122,0.2603172416383468,-2.891629131977448,0.1561643202903688,0.0459841795199996,0.12416309059212705,0.14240627278875223,-4.44445650061529,0.8519748415282828,0.9695837447362534,0.9169322429878591,0.9959888978448803,452.2220641238589,-6.412381880982912,1063.7914351975967,0.9990688261766608,0.008641079980273603,0.9874218903114912,0.21083970627401744,0.724906919019547,0.9999730059641875,0.6161426541382421,0.9525209534726664
851,pythia_bs_2_temp_1.1500000000000006.json,0.033015473729628986,0.2974863757288542,-2.829515508934109,0.17179330952885208,0.06298669207487077,0.14385716854951303,0.15998515428029655,-3.7081416962380875,0.8587345213952189,0.9751523340588939,0.9331577391546119,0.9969543292073305,362.9172184203289,-5.331475637022145,379.2346545003649,0.9977925389768451,0.021402745961555718,0.9702427826562912,0.131275205117508,0.48428221082713474,0.9999693715739585,0.6603931747003643,0.9664643795671826
852,vicuna_topk_40_temp_1.3500000000000008.json,0.020165432951353774,0.24412330954953562,-2.8586919999313736,0.14611692129495318,0.04730782028859545,0.12274497314390333,0.13607348185160034,-5.718417069716062,0.8075032810529391,0.9741556126237962,0.9346984906950527,0.9944101526646433,904.1530970312161,-8.765034821159247,7578.405045155884,0.9983800532899563,0.004694070621583728,0.9939208996472667,0.46923147259177983,0.8324132123140264,0.999975142474165,0.6821906288753531,0.8977683051479962
853,blender_bs_4_temp_1.8000000000000012.json,0.024183601111038202,0.2704561581262141,-3.1580510980380563,0.21147246875313724,0.059799032624905754,0.18199405225813337,0.1820374650460383,-4.0179550423173005,0.8782328520724195,0.7785539071856203,0.8001275311545307,0.7801936630137511,117.7110878087393,-3.6238250492638344,63.73842084754094,0.9637127674644834,0.2067026044712378,0.7210817189912511,0.16025175502299685,0.5619640154699849,0.9999079926458294,0.4542835883661836,0.7688316999344839
854,blender_bs_4_temp_2.4999999999999996.json,0.008845330589125556,0.2382171323445906,-3.1797659816388375,0.18437163325617914,0.03630752416049016,0.15237609050429077,0.15234011871833636,-4.4171111062915625,0.8692813398006684,0.696683088710653,0.6398852673799316,0.726115827578671,162.40512335291808,-4.578301541103101,164.38757263207785,0.99597057464903,0.048649316695403316,0.9250560867283344,0.16540309663641217,0.6381518249252685,0.9999026604190857,0.4363379094279362,0.7350308334220197
855,vicuna_bs_3_temp_0.9000000000000004.json,0.019934014506559003,0.24319419468707582,-2.8602852587231653,0.1412733180245835,0.04577453126355752,0.11836751043366092,0.13126187833686578,-5.780314289496275,0.8064656756325571,0.9702996937753775,0.9209806106432051,0.9945911824822665,937.5183620330598,-8.815716787799028,7905.268206340719,1.0,0.0005365203562707469,0.999072208466256,0.49680616489736534,0.840346102853953,0.9999731196788605,0.6745348500166245,0.8961192533254384
856,pythia_topk_70_temp_0.7000000000000002.json,0.0294511916438954,0.2912500353954438,-2.840310411725589,0.1726561987908149,0.060629553288666455,0.1413796462540769,0.16085169435223046,-3.804373372771697,0.8593651371632883,0.9734847479379065,0.92757479542742,0.9970663425798167,361.13771316750143,-5.368246666558874,447.40332004543785,0.9980878509397215,0.02897376123493538,0.9594203104447617,0.14835707234522635,0.5357223627130492,0.9999714165269015,0.65839572541998,0.9630172512417506
857,vicuna_topp_0.8_temp_0.7500000000000002.json,0.019511755363987363,0.24177036943585548,-2.8728415800000957,0.14144033969894845,0.045840473763633795,0.11847782587461525,0.13160359607223654,-5.795967329002335,0.8070397985602668,0.9739060743909305,0.9323857212505086,0.9945189698425706,925.8945115300959,-8.836765084200957,7775.7754071084355,0.9996793591462247,0.0010356960464526933,0.998481365988882,0.4700323191797615,0.8378963685686279,0.9999744514066853,0.6727226406694176,0.8946760657853736
858,vicuna_topp_0.9_temp_1.0500000000000005.json,0.01954020495087383,0.24101540366006668,-2.8640962669510164,0.14061876261151585,0.045213720521918244,0.11783433318322675,0.13086006829875593,-5.778588483233251,0.8057757230225451,0.9736341301524359,0.9304208975850571,0.9949182596259222,952.003685414389,-8.86569864726549,7970.484822375985,1.0,0.000737496779708132,0.9986944867724041,0.47297959547358104,0.8383150316671982,0.9999744640084689,0.6768586188853384,0.8953384811316201
859,pythia_topp_0.9_temp_0.8000000000000003.json,0.03074474950534651,0.2953594245692128,-2.8373596594185533,0.1733977006109534,0.06289045574560995,0.14295138200906377,0.16166823453871665,-3.7891082880731095,0.8596533413879379,0.9740622107492016,0.9284720559870746,0.9973608970283745,359.09026620086945,-5.366071116523363,461.2447352793489,0.998335126294739,0.01788596002010444,0.9741796756388381,0.1408058726253378,0.5245945500946736,0.9999680122536027,0.6529709303635872,0.9671892497636273
860,pythia_topp_0.9_temp_1.9500000000000013.json,0.023348518720491297,0.26997545537434764,-2.8860392890616744,0.1640335085165029,0.0497338044379171,0.13042245168736732,0.14988753422781526,-4.180073000147252,0.8563819366370986,0.972362500143726,0.9245655925276984,0.9962804811989855,410.90126955689703,-5.952116800226789,694.5304202790797,0.9992582733154444,0.013870312230260041,0.9793268369686768,0.1820427862792791,0.6590842526603534,0.9999717254199103,0.629133202852252,0.9564066984371575
861,vicuna_topk_40_temp_1.550000000000001.json,0.020014598896195043,0.24497909838273305,-2.8632120760027058,0.14566307140839324,0.047293058705669744,0.12219012674413249,0.13563467694995612,-5.7338065737951736,0.8072505789792132,0.9743065197284573,0.9348880269653108,0.9943859884160793,903.2932831488702,-8.769489483949842,7477.743724373819,0.9986884660017177,0.002405821473355544,0.9972838793878613,0.4709031018391436,0.8334893955709537,0.9999746668314886,0.6836309784758307,0.8972494497275604
862,vicuna_topp_1.0_temp_1.600000000000001.json,0.01959311657860865,0.24190943579237242,-2.85796926936549,0.14033415782160535,0.04518973878022561,0.11789045154882907,0.13041202647596428,-5.779955095184112,0.8064779505462112,0.9723720054503178,0.9270597433242438,0.9946899853034583,943.1037780926032,-8.865119962600504,7937.2665390457305,1.0,0.0,1.0,0.47589771005969883,0.8402970793274708,0.9999743840379084,0.6743235788746683,0.8936910314339853
863,vicuna_topp_1.0_temp_2.150000000000001.json,0.019533955793926947,0.2416528664425421,-2.865749856035313,0.14072014123616178,0.045485053795006544,0.11748900549230241,0.13102516816640694,-5.783239358412718,0.8068169007200994,0.9735987711394714,0.9302046626902144,0.9949719887338803,932.539015396647,-8.826814125584873,7734.000486719151,1.0,0.0007231751810735188,0.99887334052001,0.4776578665715305,0.8404332953249715,0.999974559148949,0.6735143027826397,0.8925544485106377
864,vicuna_topk_50_temp_0.8000000000000003.json,0.01953171578521254,0.2422426776995171,-2.867055344318818,0.14091698589603902,0.04553752461077598,0.11810252043837242,0.13114266466944924,-5.786124569141793,0.8065003941436569,0.9718079138497865,0.9264386109714392,0.9946751527055232,938.0899430227996,-8.86039122920831,7969.861310233695,0.9989695603606781,0.0017675517280350951,0.9980877450771795,0.478806767586821,0.8407631710759984,0.999974548876405,0.674209949009882,0.8923718262844549
865,blender_topk_60_temp_1.2500000000000007.json,0.038407313619451364,0.29808381815531904,-3.111408010632815,0.23019607135507755,0.07542901352389994,0.2016721786602863,0.2014370913933041,-3.7342478950659115,0.8834118393953434,0.8128830507454415,0.9001669705694731,0.8054466304562149,100.12424426290525,-3.1649234545581333,46.52008333093569,0.903750347364711,0.34631412036452774,0.5693669641554912,0.15221628951606067,0.46792035398230086,0.999535541257304,0.4666358090653448,0.8001867433410802
866,blender_bs_3_temp_1.3500000000000008.json,0.035428387731166515,0.2917243545997929,-3.1133423921818246,0.23715100446033993,0.07642566685794774,0.20826435798126455,0.2082985996013626,-3.8005039484085206,0.8849483939234861,0.7883327820119361,0.8354387860001957,0.8068350610316659,81.45453342279961,-2.9064313156276835,33.15401833613685,0.8888976856684305,0.4279372964448715,0.46833228796670384,0.15514269297069527,0.5100070401287338,0.9998294171804417,0.4619656275651737,0.7734598832286359
867,koala_topk_50_temp_1.3500000000000008.json,0.024447069014679378,0.26883452967486327,-2.9132736668080272,0.158808995994449,0.050894709116913725,0.12834122229186434,0.14594257903485047,-4.217893741651623,0.8490590875994466,0.9421792804365646,0.8336789491724907,0.9959071390853377,461.9667074806598,-6.46496096314706,1067.6105187454657,0.9994323357552878,0.0007707465456312226,0.9988661905200519,0.2031523642732049,0.643713287823464,0.9999746135575976,0.6584252506823005,0.9468866336179939
868,blender_bs_3_temp_1.650000000000001.json,0.02421576323784933,0.2753105835946727,-3.133437069121726,0.22186578705768328,0.06197180262602274,0.19263252511975748,0.19246730664103584,-4.003076315762285,0.8801334313973636,0.7639117383819106,0.7623420246436654,0.7858229474189217,99.48886285513414,-3.391773519332708,51.020324630269684,0.9415669234718758,0.26989660577383495,0.6441785954682318,0.1672710991717036,0.5686366405774007,0.9996511006283617,0.4684611154432765,0.7687037368937263
869,blender_topk_70_temp_1.3000000000000007.json,0.035276252140797715,0.30022414642502177,-3.133099339768022,0.23276870080112375,0.07426412856375494,0.20164878072544196,0.20184710340673523,-3.7726276599333617,0.8829875907940951,0.818772262344827,0.9011589166731376,0.8138611021698131,99.9066215763945,-3.171162522188822,44.936277666360866,0.9011510016963465,0.3476345126760771,0.5697661964974311,0.15197632635806382,0.47323123096614733,0.9998139819066845,0.46671859969297247,0.807638705483188
870,blender_topp_0.8_temp_1.4500000000000008.json,0.03755995589376011,0.3022584166457255,-3.111346010574119,0.23351344574004276,0.07864591300910341,0.20434494860645952,0.20445847287668942,-3.7325430050163804,0.8836557663275388,0.814212438726545,0.9157949163202069,0.7932892196082624,97.57422250791258,-3.124125969465449,42.94476132541542,0.9189078714320882,0.3625129940260381,0.5417663011024758,0.15068551477475944,0.4774546424759872,0.9992788779233883,0.4623273862507157,0.7972484256951828
871,vicuna_topk_40_temp_1.0000000000000004.json,0.020104121021428802,0.24499379747363453,-2.8610718311193235,0.14568302829475932,0.04697764071245121,0.1223930058305359,0.13577491392462712,-5.723432832824921,0.807663422906566,0.9722096503723386,0.9293876492665877,0.9945553378733939,896.4102154946946,-8.742853736656592,7387.268004576107,0.9975257154200743,0.006405856566358372,0.9921544544292871,0.46621235335818334,0.8328613886873698,0.9999756912191311,0.6855068831202501,0.898790459154185
872,blender_topk_50_temp_1.750000000000001.json,0.022518870388795995,0.272506461999191,-3.150150596139904,0.20611697886384767,0.05657145235442185,0.17558706851884795,0.17565763655439498,-3.9523751131279434,0.8769173509850053,0.8077923651459725,0.885399492399768,0.781054058419092,136.72883378537597,-3.7746912876697327,76.00284077927836,0.9649609438236667,0.18549242023209994,0.7544268011637456,0.15584181280219384,0.5324150321904477,0.9999271093724008,0.4531798110696261,0.7851552705643027
873,vicuna_bs_1_temp_1.600000000000001.json,0.01979318694691678,0.24333795609702255,-2.8561432144207086,0.14167321947818123,0.045834238316862355,0.1189041773354583,0.13159500864118032,-5.780032290246539,0.806075613878533,0.9751774065309416,0.9355604442223516,0.9946902387127847,930.4293659240086,-8.856554526520327,7805.1133382600565,1.0,0.0,1.0,0.48129996838158906,0.8394177449168208,0.9999760886232456,0.6753213623004829,0.8920356512204082
874,blender_topk_60_temp_1.700000000000001.json,0.023552588095005836,0.27528271550330824,-3.160677885364196,0.20896435439406347,0.060213557067936276,0.17848181237404964,0.17841567625793403,-3.95345665147166,0.8772924428354045,0.8141316834516094,0.8802839000085285,0.7956877935182651,131.98219273323332,-3.696883866134741,69.62452672565422,0.9595800149690419,0.20056026537452276,0.7373097017842322,0.15898736037624928,0.5364253566252193,0.999667048693181,0.4534686528937611,0.7819458506082209
875,pythia_topk_40_temp_0.9500000000000004.json,0.02820370558783709,0.2901736594616618,-2.8481127374874564,0.17588631295962756,0.059783087611158026,0.14353680742437336,0.16342823740680662,-3.88040629656377,0.8598315704442218,0.9722280474343273,0.9273802362610927,0.9967201836481839,363.07233073617545,-5.436548934575322,501.5184130899518,0.995257624535128,0.02600761446001703,0.9653732582766494,0.15321438685924668,0.564724585019407,0.9999659463972271,0.6496353399060771,0.9629869462179397
876,pythia_topp_0.7_temp_1.0000000000000004.json,0.03238856694296506,0.29401565424371906,-2.824795335232614,0.173605829046588,0.06343758883319753,0.14371622788402694,0.16253063560600134,-3.7723539465653873,0.8591275927657355,0.9745270940496154,0.9299737973365747,0.9972517169668583,363.6952958080082,-5.3696345379227415,753.1403053550432,0.9984584190975272,0.020001879368073957,0.9706112361218977,0.14327225764791346,0.5197289838955476,0.9999702323773103,0.6551541345182784,0.9632182844983552
877,blender_topp_0.7_temp_0.9500000000000004.json,0.06256101927535186,0.31621905807672596,-3.060285894689197,0.2818937701462011,0.10596525363654977,0.25821894935982376,0.2583360905062321,-3.60356916896327,0.8955659924265378,0.7304794286685397,0.8483372340946014,0.8238959768507069,41.449265594343636,-2.3225534021507905,20.24963775801573,0.6144740567026127,0.650447073961266,0.2626981919056975,0.16634484731459628,0.4600693107431652,0.997729532883497,0.4816780104516503,0.7962339629462541
878,koala_topp_1.0_temp_1.2500000000000007.json,0.024451669627066474,0.2715089458409308,-2.9162337521990698,0.1587459948686345,0.05108535097185396,0.12879838215821254,0.14642389477492238,-4.181483509784232,0.8485768001996922,0.9395320920132041,0.8270073673403916,0.9958308833037206,459.07073906491013,-6.415060810027409,1047.466174706604,0.9982728755700714,0.00270256120972094,0.9969176133314952,0.1965950626453744,0.6311823455534956,0.9999747410685361,0.6592305969887363,0.9466529353736398
879,koala_topp_0.7_temp_0.8500000000000003.json,0.02815281138007918,0.2752804366316549,-2.8475517158756753,0.16119821813166746,0.05561256498363986,0.13394785368973644,0.1509010740161879,-4.077540453545794,0.8450932529622424,0.9220302308178032,0.7810742190486928,0.9957442677212144,445.05531221142405,-6.314498686868407,962.4019763486372,0.9915428399883558,0.011111949582265516,0.9872707041703003,0.13861666801652223,0.4767100640628229,0.9999749462207955,0.6671668726928487,0.9467227061340708
880,vicuna_topp_0.7_temp_0.9000000000000004.json,0.019736916780930598,0.2429662068189635,-2.865408626013624,0.14262622420166626,0.046029439201137695,0.11940576037086695,0.13292998551146878,-5.771228551864624,0.8068104688533562,0.965505851351684,0.9064892790216301,0.9945737153351426,930.4988164269729,-8.829731522176369,7822.907264722512,1.0,0.0012584875938695306,0.99828161612714,0.46086509903753825,0.8342735765022954,0.9999756319131068,0.6782809875173894,0.8973434393057126
881,vicuna_bs_3_temp_1.3500000000000008.json,0.019277140781693704,0.2407040223268014,-2.8642265148057726,0.13833094331049609,0.044542926734809335,0.11588710243740269,0.12866135669992262,-5.806357723916461,0.8085534080474792,0.9695775126192091,0.9189500684615104,0.994513417950613,909.0768199928805,-8.844243831020407,7510.822063805968,1.0,0.00025944212459394706,0.9995431972672129,0.45902829731989614,0.8332433405327574,0.9999748498261094,0.6760710301045665,0.8958245407125515
882,pythia_topk_60_temp_2.100000000000001.json,0.020710675227312757,0.2576905768899163,-2.901583189596394,0.15447314133439913,0.045629048205673706,0.12413526060827787,0.14220877138842153,-4.40269450577562,0.852487372611472,0.9706238878464637,0.9197567754364685,0.9960559570120427,454.69799505923936,-6.417669883381832,1020.8407727477648,0.9992474231835388,0.008476951155330113,0.9882259538360287,0.2068791570136761,0.715360012184442,0.9999718198437012,0.6209928871156696,0.9521639984705763
883,blender_topp_1.0_temp_1.9000000000000012.json,0.0224611997847755,0.27086585783054196,-3.1500295443620856,0.19743163978255596,0.05397857004115074,0.16672305053876543,0.16671160890040468,-4.03391236150432,0.8741755577509771,0.8031957327075294,0.8535595247172014,0.7849177494410072,155.88004890938942,-4.049940537631615,97.47283893095266,0.9780798017450599,0.13217543400281112,0.8231798670792128,0.1537762214215967,0.5539179819518484,0.999922081619083,0.4471176977088313,0.7992191416468519
884,koala_bs_1_temp_0.6500000000000001.json,0.027772038051194884,0.2747397988307433,-2.850286579203749,0.16094770087831933,0.05504914997954862,0.1335497746856888,0.15017822510877288,-4.065822635241644,0.8453976289184395,0.926008823978687,0.7879937672511436,0.9962662788694034,446.85307816739805,-6.328671226380772,1013.7341146352192,0.9955044195371248,0.005819350602790811,0.9931660992180251,0.1457776348322512,0.49711788959773534,0.9999748199640629,0.6684201518316307,0.9503223650187314
885,pythia_topk_40_temp_2.35.json,0.02115115036338452,0.2619093705319016,-2.8903951890960724,0.15919080269162092,0.04680268865369079,0.12576557323379078,0.14517138750490854,-4.393439015549027,0.8531572378589538,0.9713769643243855,0.9224081966059678,0.9962287304516068,441.24444950884896,-6.284982434582526,905.2189659177784,0.9985541646183734,0.011440463373684779,0.983261578340391,0.205396360594018,0.7090109123330685,0.9999729792077938,0.622668838318818,0.9521712033985135
886,vicuna_topp_0.8_temp_1.2000000000000006.json,0.01953103573136034,0.24208712265703974,-2.861426455104996,0.14111349972860282,0.045788148698984926,0.11841303576896534,0.13143567158198158,-5.791991814343867,0.8069272401457082,0.9746252622525035,0.9342709164308265,0.9945012833288533,923.7301148143936,-8.825581221255067,7657.426602056894,1.0,0.00023821940318088255,0.9995727502457298,0.47300013399437224,0.8378940155322064,0.99997657328426,0.6745982756296953,0.8934755114304697
887,blender_topk_60_temp_2.4999999999999996.json,0.011365280608071003,0.23613324523683657,-3.170020253242615,0.1701549077293536,0.03512549609518725,0.1406003698289225,0.14049522463476527,-4.428148836554411,0.8635634149243693,0.7116853262041656,0.7017276526385249,0.7171893804802594,208.5008900028873,-4.972472584122899,212.22058975506246,0.9982646553804508,0.02209499698331493,0.9669891141507387,0.152666158268317,0.6120679236161469,0.9999612375108416,0.44550049307948364,0.7656429787813817
888,vicuna_bs_2_temp_1.8000000000000012.json,0.01913969543820299,0.24019227961473877,-2.867661829582436,0.13749733752057686,0.044202971897260565,0.11549204814527175,0.12809343349561197,-5.8070040618728305,0.8073530536376403,0.9738303131539622,0.9314149605497094,0.9947214569739684,925.2244344482422,-8.859136762930175,7605.344613305393,1.0,0.0,1.0,0.4584752423369138,0.8350667321340892,0.9999751396671326,0.6636472630626215,0.8920076771943507
889,vicuna_topk_70_temp_1.0000000000000004.json,0.019470927656352558,0.2413243475908813,-2.8566239564595577,0.13925622427896972,0.04473149645621371,0.1164012837435557,0.1296611046119937,-5.791430042119686,0.8049850594065711,0.9745950072904365,0.9334898890211445,0.9948408118111337,957.7744962754284,-8.907780602044316,8134.114201830171,1.0,0.0,1.0,0.4892681952367212,0.843264101691068,0.9999738127172352,0.6704243490237273,0.8931923988340553
890,blender_bs_3_temp_2.150000000000001.json,0.014948104571323399,0.24778717514503498,-3.1541630779812952,0.19996718550714243,0.043569156334836906,0.1670536584753173,0.16726141001035935,-4.304311504344902,0.8724332583810619,0.6949575262481085,0.6549113365844695,0.7191307938126134,132.32977457340314,-4.119849326162966,114.32697320098592,0.9873433645555275,0.11398105113901977,0.8337293728283658,0.1709867393133288,0.6323498727204441,0.9999507119755946,0.4487887625181245,0.7507362632285748
891,vicuna_topk_60_temp_0.6500000000000001.json,0.019426149573785332,0.24066245467192032,-2.866195802459258,0.13946930618532918,0.04492626989742023,0.116679748685032,0.12993692280141828,-5.783645679095465,0.8058757032445055,0.9696538077912135,0.9185400536118327,0.9948292389541924,947.0378680015191,-8.88306172337287,8043.721788267534,1.0,0.0004532596949145631,0.9991795566860765,0.48307473751969987,0.8420084897736817,0.999975536354558,0.6747076538258898,0.8960650346740214
892,pythia_topp_1.0_temp_1.9500000000000013.json,0.021667449119191967,0.26452179877655885,-2.9000445563711956,0.15875816469304896,0.047731966726842046,0.12573184778289254,0.1445573550988416,-4.324533166531809,0.8545993729559835,0.9717965087714291,0.9228848384212002,0.9959375351249335,437.428946498549,-6.239499815775189,873.7884771811605,0.9999002325452674,0.007315360664679795,0.9890232199435588,0.19657011908786956,0.6963629402756508,0.9999730274648609,0.6212380005864199,0.9539609722091345
893,blender_bs_3_temp_2.5499999999999994.json,0.009822338813667644,0.23274357302319398,-3.162811075637718,0.18198319335343824,0.03493528672240107,0.1529842683077839,0.1527451422777853,-4.495958444589603,0.8685149328264301,0.6632746409111502,0.5998228005354046,0.6956684407328987,153.42743198263256,-4.6092700554300325,175.73353583317538,0.9966640158829554,0.04429351359252565,0.9307120523015026,0.17604068562817857,0.6657533174149607,0.9999633286902326,0.43636171330132323,0.7110082816359641
894,blender_bs_4_temp_2.3000000000000003.json,0.011784832927615145,0.2454113353467847,-3.160240325277936,0.18711416352965543,0.04132517215610857,0.15794511650073342,0.157836264335608,-4.332637418009236,0.8708796619413373,0.7207325130564961,0.6813764798072665,0.7428632660263604,152.13551847395857,-4.3418919494545465,130.46961975709183,0.9917824043110571,0.07165449614414797,0.8941396466320628,0.16093783920688906,0.6199324324324325,0.9999519189397892,0.4386200319848701,0.7388437133041427
895,blender_bs_1_temp_1.1000000000000005.json,0.015012264621608122,0.24141959414510158,-3.1528984160127047,0.20400890591220494,0.045246964964375254,0.1724263708703455,0.17235748947607565,-4.415640595680726,0.872463392470786,0.6739361664517587,0.597695335970792,0.7156510709166163,120.85129951632753,-4.27963133110529,145.98942191844284,0.9863831099326086,0.09689399784576447,0.8556292754104451,0.2019969278033794,0.681727857683573,0.999933815492179,0.45897078309544104,0.7302203123928523
896,pythia_topk_40_temp_1.9500000000000013.json,0.021929929173103612,0.26215345635625786,-2.9124021597042353,0.16024956339762164,0.04742248619016664,0.12758218723427756,0.1457813578515432,-4.270707883433493,0.8548757162743914,0.9704696778370987,0.9195259951695538,0.9961442856009833,425.05444599260477,-6.124749834404303,809.6595544468281,0.998848342679204,0.012470062811511452,0.9815194394675135,0.1914210846118791,0.6814345991561181,0.9999736395770896,0.6263987567118987,0.9543158977566836
897,pythia_topk_50_temp_1.550000000000001.json,0.023205185991444964,0.2730000317511845,-2.8828547808354745,0.16601320429942484,0.05124148398053237,0.13469540071635733,0.15310317084760594,-4.134688747191955,0.8574821533922681,0.9724150022575672,0.9249027337872994,0.9964826603332358,393.71961779383844,-5.836567561760964,681.7690912594411,0.9986860403469925,0.01904377251990161,0.9722769911217556,0.18537848684340588,0.6528788948270646,0.999972386983688,0.6343074562046714,0.9582366769263644
898,pythia_topk_50_temp_1.1000000000000005.json,0.02680313259884757,0.283819594701698,-2.8695518504641577,0.17176222595917445,0.05700667945092412,0.14048546111015003,0.15953739683793441,-3.938163384168086,0.8588827288819697,0.9718023945901779,0.9229487660279578,0.9966750484788585,368.5421098188407,-5.513828981836634,490.3013510111151,0.9984003713269558,0.02246831862323018,0.9677594350125877,0.15895594254072706,0.5865168079269542,0.9999716908993845,0.6459140085833583,0.9617008136394984
899,vicuna_bs_2_temp_1.9500000000000013.json,0.01920296768951129,0.24037976650673892,-2.866850830032257,0.1377397638147425,0.04423036300174078,0.11541365547827831,0.12824819578503377,-5.802743589710855,0.8078078918442697,0.9736637881639707,0.9313081295335878,0.9945255304744582,917.3224326335715,-8.85833924884052,7641.04321451409,1.0,0.0,1.0,0.45635686102586587,0.8351037604768948,0.9999744607236438,0.6668286794173216,0.895321183007412
900,blender_topk_40_temp_0.8500000000000003.json,0.05330882831589181,0.31466231628393176,-3.073159285322698,0.28134489656948003,0.10122314743451612,0.25722631243680383,0.25729289867086336,-3.637816221776133,0.8946366174545938,0.6990825178514767,0.7911104180179453,0.7988261553751774,41.66806058451439,-2.350610622434869,21.840410034131683,0.6174500364404155,0.6400372468775696,0.2666509240160955,0.16760017233950883,0.4598545792079208,0.999138156135001,0.48174959361433745,0.7930460278437527
901,koala_topp_0.8_temp_0.6500000000000001.json,0.02785887579306454,0.276811488486113,-2.85744639639864,0.16109245267729302,0.05597640025236682,0.13399896512488207,0.15008938926305193,-4.088907960421576,0.8441480835358461,0.9217632277539423,0.7773667651494333,0.9960347929435646,450.36586038559244,-6.3683359624601295,1010.5118996698004,0.9937854954283931,0.007840951735352878,0.990872345144937,0.13437150127226463,0.4628794647495169,0.999975051872716,0.6674706308480972,0.947384209627797
902,blender_topk_40_temp_1.5000000000000009.json,0.033940113408767694,0.29169802289250274,-3.136648288590158,0.22142465841375414,0.0701755294890832,0.1922698321167073,0.1923611513267307,-3.7978754366089205,0.8808555895078158,0.823544646590554,0.9173276740669267,0.803035643929534,113.18281010653274,-3.357549607154863,53.805754712628264,0.9295174438778767,0.29983982862644715,0.6247314162960221,0.15249860967665052,0.5005790866975512,0.999876986524624,0.458469073092173,0.8019163955172397
903,blender_bs_1_temp_0.9500000000000004.json,0.01919915298908455,0.24855811927532875,-3.1374133036944096,0.20996911104700605,0.048768373791914496,0.18164450262749965,0.18171817199562237,-4.283492592867009,0.8756150256297393,0.6964378294220315,0.6219349416825883,0.7424959104103624,106.6914108023012,-3.9329418320199685,142.67875185476086,0.9733246393374729,0.1531352027273357,0.7836045940772806,0.19218410358189206,0.6456060305494942,0.9999472644023284,0.46394179443378963,0.7377024633445514
904,vicuna_topp_0.8_temp_1.3500000000000008.json,0.019473693664326663,0.2416041130543959,-2.8635223946256008,0.14046624210367437,0.04539650362051197,0.11782427195776488,0.13073352105627933,-5.798997909129263,0.8064780929881729,0.9741515517061906,0.9319233371419384,0.9949505230587327,939.2462663246737,-8.872833292333313,7970.339339213956,1.0,0.0,1.0,0.46842655863957083,0.8372601242914703,0.999975166961043,0.6737722835703222,0.8933420851378737
905,koala_topk_70_temp_0.6500000000000001.json,0.02760899475188217,0.2744944502169088,-2.8622374928785947,0.16092825853803872,0.05551424888152946,0.1328990653631657,0.15005670492654719,-4.090862987514488,0.8449139669686855,0.9240655673052259,0.7822974882472696,0.9960263408496528,449.80259291728737,-6.3595747331982455,1023.7818613319728,0.9957902425004154,0.00628271204325064,0.9929747164287563,0.14946904427970348,0.5062970232253844,0.9999738770998073,0.6648242151838744,0.9483817228655478
906,blender_topp_0.7_temp_0.6000000000000001.json,0.05623655237596161,0.3088588961056534,-3.091540056144546,0.27419898018514816,0.10108962374543692,0.2519743663425867,0.2520952917342737,-3.694632778186836,0.8943716068425493,0.7063837969072368,0.7599419052348347,0.8240350275334855,43.618422017640526,-2.366863219355544,21.55830979908289,0.6363983353803381,0.6353279984782643,0.2746354207353028,0.15692868151884545,0.43574871949382343,0.9983635441752856,0.48806498783504315,0.7789870717701314
907,pythia_topk_50_temp_1.4000000000000008.json,0.024229055621880075,0.27326445849142145,-2.8669547505512507,0.16607053427870755,0.052052381070189654,0.13423025320148058,0.15244142287543577,-4.064563133912478,0.8574300269803447,0.9724376365759029,0.9268180879205534,0.9965101907511273,398.5116551359816,-5.827320918739142,763.7206331069934,0.9968389105944568,0.01790099023058727,0.9744357940943902,0.17750394821501686,0.6289395716927482,0.9999717409481744,0.637542811328758,0.9579500294027323
908,vicuna_topp_0.7_temp_1.3000000000000007.json,0.019774235006694892,0.24310013205367817,-2.862278429563633,0.14258292530877748,0.046060654481755274,0.1192764125502534,0.13292111834778525,-5.767400752088589,0.8070386859004148,0.9644261433085692,0.9033761145733379,0.9944955604468175,923.6650465339536,-8.826158896363179,7656.983231520417,1.0,0.00021663189610856664,0.9996040500480221,0.4626869017462844,0.8345142280617276,0.9999749817566308,0.6753795089308389,0.8959379828309189
909,vicuna_topp_0.7_temp_0.7000000000000002.json,0.01968855943833608,0.24245525383946367,-2.8618520798090703,0.14221183999786116,0.04599302553520579,0.11915377540541709,0.13258507392129093,-5.772585901325356,0.80672408338778,0.9645899624494587,0.9040786362641161,0.9943940484810448,932.4708780860807,-8.841496770444754,7780.298049276643,1.0,4.967103661765916e-05,0.9998944252823662,0.46385367053509535,0.8341833817441621,0.9999762951491591,0.6818928455332954,0.894167881371278
910,pythia_topk_50_temp_1.0000000000000004.json,0.027753222026575663,0.2886540468941035,-2.853533627991686,0.17386175998124542,0.05867473015690998,0.14058179251466452,0.16182817675178282,-3.906693037621722,0.8590881116762906,0.9730914525582592,0.9269117027730401,0.9969081577652681,364.51363135545137,-5.464884390506178,477.8908362158847,0.9978813591257455,0.02025575233277817,0.9703170581918011,0.15676098108368067,0.5759211548685232,0.9999704104745555,0.6478848431356445,0.9636887149747185
911,blender_topk_40_temp_2.050000000000001.json,0.016911988465232952,0.2685834789065537,-3.159932533820311,0.19770389891993828,0.05058354692568113,0.16471984483197993,0.16447038668798097,-4.0670744467354965,0.8726324597914854,0.7895600672009665,0.8528237370978576,0.7645907871093753,160.6043485420833,-4.115956474457744,99.45641765600595,0.9820620440171657,0.11313695627761096,0.8445877723553608,0.15040111383676988,0.5519404827207899,0.9999361068070054,0.45719542612652025,0.7854050685031496
912,mpt_topk_70_temp_0.7000000000000002.json,0.028522274204583125,0.27869792160885115,-2.857711489907725,0.16156982954398205,0.056114111571813716,0.13489612896522885,0.15060592779230697,-4.091259943937252,0.8461329410811942,0.9232901967250101,0.7790400625069701,0.9959414371388231,448.7950032966216,-6.355021658475583,967.1818565561066,0.9968390073425017,0.004339359713865918,0.9948999800206444,0.15279697169981374,0.5179538533853794,0.9999746978282928,0.6658667314327312,0.9477235201917932
913,blender_bs_2_temp_1.8000000000000012.json,0.018437889376319544,0.2517427431559799,-3.155552231835459,0.20742232650991785,0.04973795747110491,0.176970437811258,0.17696316979909232,-4.184891924590529,0.8763984548663328,0.7233186685870923,0.6837084905181963,0.7545932706148352,105.68175709116395,-3.6758292278029274,71.12569610923246,0.9638117729190718,0.19410103548916502,0.7352816306636303,0.17768910012105996,0.6153485097394977,0.9999503655161313,0.45326445451778974,0.7080690111266332
914,pythia_topk_50_temp_0.7000000000000002.json,0.03009128277335196,0.2942012998395352,-2.843001352044528,0.17729831618660866,0.06321982743874786,0.1462150149598924,0.16459676278576704,-3.8109369679300005,0.8596201048107568,0.9734710003260387,0.9300871125424984,0.997345649766062,351.63681692613625,-5.300261778434392,434.6970757159626,0.9950557952324885,0.03202405163230822,0.9575394034000674,0.14600020485506504,0.5342869690695777,0.9999690643532243,0.655209544068109,0.9647007296477745
915,koala_topk_40_temp_1.0500000000000005.json,0.025753741091339055,0.27276272832483883,-2.887574506068755,0.1591492262790896,0.052018110035114605,0.1295222780559947,0.14660337476018098,-4.1216520051917955,0.8483914464174626,0.9338012604501043,0.808795520766857,0.9958356468376511,452.50147660853077,-6.359294146264768,1015.4748458384507,0.9990846353408844,0.002592341277577016,0.9970421589877964,0.18029284356194994,0.5899358243867331,0.9999737012720777,0.6650748933574002,0.9456185294158443
916,blender_topp_0.8_temp_2.0000000000000013.json,0.023670835628966637,0.2819676800292661,-3.151530035392555,0.20574503941814348,0.059130913526530396,0.17334459153147785,0.17335427788915234,-3.981649667323233,0.8757998320406568,0.8079804130693298,0.8690361929502961,0.7871506271770347,147.1428504871098,-3.8958991125867115,84.9128880801128,0.972457863718971,0.1615308525262788,0.782716984949561,0.15394512640400598,0.5432832594834108,0.9999463259576556,0.4468915764399186,0.7933775001510657
917,koala_topk_50_temp_0.8000000000000003.json,0.02717814213592665,0.2740481254941352,-2.888071637951539,0.16172189533597625,0.05366328743513067,0.1334494942639856,0.15093364532518216,-4.100201229772013,0.8466142484683074,0.9273378958350474,0.7936250765262362,0.9960732116608438,446.36876056537005,-6.329702484401769,1011.1585877986557,0.9943268110571309,0.007344561588655366,0.9911859070163845,0.1590434503252751,0.5369626685243618,0.999974313085686,0.6642784997820854,0.9476752014408907
918,pythia_topp_1.0_temp_0.9000000000000004.json,0.028485379247072264,0.28578620150122513,-2.8545427194578137,0.1717460447380878,0.0580344430361425,0.14189117783335295,0.15977006129371787,-3.874794930518271,0.8589353609777882,0.9737652211209399,0.9307061016297958,0.9964264934669754,362.15066055633713,-5.424192254305033,419.5863239287917,0.9971351600506027,0.01976726317011993,0.9720324014512071,0.15110400639424518,0.5593410402267213,0.9999708415033344,0.6477642789751829,0.9630463028360225
919,vicuna_topk_50_temp_1.5000000000000009.json,0.019423629181773715,0.24145671004753536,-2.865380638586973,0.1409096361336257,0.04552119702981426,0.11795997469779285,0.13096063693026483,-5.790434904710086,0.806065268351702,0.9702647247838626,0.9204835811095524,0.9947837955488231,939.2091503901721,-8.861074349072299,7874.443838788204,1.0,6.8171425163436675e-06,0.999984917998513,0.47743968750693566,0.8408951633037518,0.9999741047083256,0.6762706909127131,0.8928580779679314
920,vicuna_bs_2_temp_1.4000000000000008.json,0.019235291741623698,0.2412513405882975,-2.8648154150269076,0.13784482201229836,0.04450119480484978,0.11568155204263117,0.12845056800686228,-5.810425488886709,0.8081460587366789,0.9745833085501695,0.93350649083895,0.9948151739900242,915.6624869786008,-8.849332975830597,7539.065591515471,1.0,0.0,1.0,0.45953960374291614,0.8345310815666547,0.9999748537678995,0.6674442503578916,0.8921053857115174
921,blender_topk_50_temp_1.8000000000000012.json,0.02436155810678339,0.2773004561448029,-3.155531903068145,0.20633429147032695,0.060093478294546795,0.17620231017515756,0.17611502361194187,-3.9825657603735913,0.8760098954718673,0.8057699349617381,0.878055368428512,0.7791116458259664,140.1682347032044,-3.8366955611920144,81.47452387525962,0.9727827715557911,0.17400285341128918,0.7657165902032316,0.15328441023805262,0.5370308497605524,0.9999347339292806,0.45080829399800254,0.7816797871607354
922,koala_topp_0.9_temp_0.8500000000000003.json,0.02821842069190668,0.2783588497335439,-2.861192967705354,0.16163910788500505,0.055675204293153355,0.1343581678852387,0.1501641037960289,-4.085629458417873,0.8457822540480053,0.923089386871144,0.781251853667631,0.9960650250405252,447.39486121721666,-6.348284386167322,990.9491995657122,0.9938548468283825,0.007792148480725775,0.9909487064661386,0.15384460790224688,0.5193601312551271,0.9999744925565853,0.6696878306134669,0.9469660850678513
923,blender_topp_0.7_temp_1.700000000000001.json,0.0367091907680265,0.30442453818213683,-3.120883343214979,0.23095613574098448,0.07624963650687276,0.20094757588090836,0.20090182255691869,-3.796373307346581,0.8820448100327968,0.8257726529596754,0.912340458844275,0.8074307158304274,112.06824136318335,-3.351197615477125,52.84906662922957,0.9318936858371348,0.30077142234546056,0.6202766494668488,0.15268791437015736,0.4961314475873544,0.9992127672942702,0.4535835947774216,0.7926939282158505
924,vicuna_topk_70_temp_1.2000000000000006.json,0.019460968985522367,0.24208971725409006,-2.8576270867445186,0.1390069992569951,0.044797886822065536,0.11669287985359422,0.1293831632626749,-5.798146349155831,0.8056178981651047,0.9736525870341273,0.9305868171511698,0.9948640856331957,949.4925467175577,-8.889676168513388,8087.818778623301,1.0,0.0,1.0,0.4879686874527421,0.8432041484716157,0.9999752297310648,0.6719650275004889,0.8956986585882061
925,blender_bs_3_temp_0.8500000000000003.json,0.05215437568215306,0.30716501223349796,-3.081411564099287,0.2723605938361654,0.09652497746520988,0.24527800197113017,0.24551555554532628,-3.66695717962567,0.8924065075202552,0.718805146757755,0.7860959819115483,0.8237817761130323,44.582529858719845,-2.2552008256232234,17.951540183028165,0.6527477063779477,0.6812660345522061,0.2322066828594018,0.14997405293201868,0.44291857400471635,0.9994337272667932,0.48383216792810896,0.7784268482110439
926,koala_topp_0.7_temp_1.2000000000000006.json,0.02637383407204864,0.274121383316647,-2.868776484099562,0.15991773533122747,0.05412384544892257,0.1318032553511383,0.14907318517706375,-4.0890917918964,0.8467881537988812,0.9285892546776643,0.7952793107285028,0.9962591841249523,445.46317830636576,-6.3170218209571125,971.8478707978197,0.9960351594848211,0.005241563184121766,0.993939659509501,0.1604468695236578,0.5336462269901255,0.9999734163284302,0.6656901971670334,0.9476371196757457
927,blender_topk_40_temp_1.2500000000000007.json,0.039595233520104224,0.3096621053735562,-3.1236487828896853,0.2357540322248588,0.08156598099020752,0.20568259187226945,0.2055812159933449,-3.7114730848816926,0.8839135496076458,0.8156921313172392,0.9085261526562319,0.8045375521263802,97.20029175303532,-3.110204304169985,44.92107076886995,0.9020200955519544,0.37326047328030837,0.5373538252878046,0.15055474326997506,0.46037023723939613,0.999613029206683,0.4656384644175101,0.8000220613864872
928,pythia_bs_2_temp_0.8000000000000003.json,0.0367709602378428,0.31268789629059723,-2.812041237980187,0.1946962910639826,0.07291481504083722,0.16334520380173803,0.1807319745769656,-3.7077518811445676,0.8656547702624946,0.9733696321692077,0.9304388327514034,0.9974298931075958,287.1183110130029,-4.846898456421431,255.69399179456593,0.9942521002560593,0.055216038242274716,0.9233358022201495,0.1432778397891087,0.5002554185214917,0.9999691176271152,0.6607090135315855,0.9678795181199878
929,koala_topp_0.7_temp_1.0000000000000004.json,0.02766760153435208,0.2740164767411738,-2.867515275855819,0.1597470704321238,0.054588005745170115,0.1325978288746191,0.1493888089943492,-4.089029727813476,0.8462241680803662,0.9263312996089758,0.7930871787260719,0.9956314568529148,450.2769800471702,-6.335659673344787,1170.1610429758814,0.9927547942736514,0.009855392449570077,0.9883191703412081,0.146253961293923,0.5008235892221657,0.9999742127492098,0.6625963455151939,0.9490125913486511
930,vicuna_topk_70_temp_1.4000000000000008.json,0.019518426386165858,0.24198358084144725,-2.861889364843617,0.1394309534535878,0.04498082395802923,0.1168977743741933,0.12968994841371262,-5.78510149447378,0.8053620680420097,0.9747788414474725,0.9334873133544873,0.9951164597619273,953.4093374336387,-8.886787305303582,8057.116379048895,1.0,0.0,1.0,0.4865003113601993,0.8432425055724878,0.999973822870331,0.6705987500642727,0.8933834920568253
931,vicuna_bs_2_temp_1.2500000000000007.json,0.019357954407780684,0.24106681275699446,-2.8721130114041253,0.13933491223384198,0.04497280823145389,0.11625421615114076,0.1295188986663407,-5.793261567671935,0.80799030361768,0.9732310854493438,0.9301787296259675,0.9944359771235434,918.9532022537109,-8.838033114470582,7680.488713835113,1.0,0.0008182223374343232,0.9987329913679777,0.4598588297381094,0.8350907169675578,0.9999743326751884,0.6699269090840716,0.8932225887359443
932,vicuna_topp_0.7_temp_1.8000000000000012.json,0.019630211297472958,0.24217569374013304,-2.8631899601710824,0.1428902023150599,0.04621503262646429,0.11938037295252098,0.13291945778186637,-5.757964048930304,0.8073170269300083,0.9672799127003567,0.9115709843707935,0.9947186385940215,930.4287946304219,-8.83343130076782,7867.78787287725,1.0,6.664585586786269e-05,0.9998605549885045,0.462867283673286,0.8340456822464267,0.9999750918281342,0.6748235169686153,0.8936103445054115
933,pythia_topk_50_temp_2.4999999999999996.json,0.020619631807944586,0.2594661388712073,-2.8976405196056096,0.15725202200685998,0.04566515145755655,0.123395003863638,0.14321263552564106,-4.482244968653203,0.8514701463058143,0.9709528950781067,0.9205053976501566,0.9959919038182031,456.96294419336533,-6.438653479505222,1065.760597670515,0.9996212669521817,0.008218555073267499,0.9876294872196169,0.21391347192480434,0.7315485503467192,0.9999711582799234,0.6121462331506198,0.9529646373464015
934,blender_topk_70_temp_1.5000000000000009.json,0.03312129944553166,0.2917193884583991,-3.1140969319190672,0.22360284680242654,0.07035517078341923,0.1928647713730601,0.19282450071963875,-3.8521954100691005,0.8810982413306265,0.8173542373250421,0.9068372744030728,0.7994470452886417,111.7644199387009,-3.387106512337504,57.61035883559367,0.9329371897283008,0.2874911571169129,0.6358957119818704,0.1585336344571705,0.5131523657450205,0.9999122075542419,0.45639303245979224,0.7996663177572098
935,koala_topp_0.8_temp_0.7500000000000002.json,0.027592056575632923,0.27787904481100995,-2.85847717248844,0.1604537300958367,0.05561042246130059,0.13357469393437926,0.15009793711188235,-4.0892915974160235,0.8445313197219061,0.923469783038997,0.7819365910483488,0.9959028338740966,449.52208812732744,-6.357815530254037,980.1699686287099,0.9946280925592279,0.006719098914843255,0.9923417407094577,0.13755559580591278,0.47789119139060604,0.9999737527542458,0.6700146050903506,0.9477699277455917
936,vicuna_bs_2_temp_1.750000000000001.json,0.01913616099466838,0.24023991158067767,-2.8688730414740307,0.13764214488764837,0.044220470209914514,0.11527520014821319,0.12804063212003527,-5.803462960199268,0.8076656771327307,0.9730275370951146,0.9294747906132323,0.9944788898399215,921.3022466444096,-8.852708344858959,7560.254431730769,1.0,0.0,1.0,0.4581702918351732,0.8355196996446689,0.9999719389932666,0.6694391208116659,0.8918429074999326
937,blender_topk_50_temp_0.9500000000000004.json,0.05401500542277006,0.311095533961302,-3.080520825538941,0.2789432326104574,0.09845670572606773,0.2550834401975036,0.25512024507812847,-3.6328814788189585,0.893762575301952,0.7005178397255468,0.8249884847551632,0.7847217341127862,41.16969886353236,-2.317372650811957,22.184463341971817,0.6060451235066708,0.6533434208583339,0.2622958058235983,0.16675023279134732,0.4615443955874412,0.9977379741001583,0.4795182800006293,0.7919827140769725
938,pythia_topp_0.8_temp_0.6500000000000001.json,0.032756194440635204,0.29754375874593597,-2.8196598779342934,0.17481619407652682,0.06209562309090007,0.1455721908506879,0.1633115222268663,-3.7394914320093355,0.8593872156076298,0.9739358680174607,0.9294716443585718,0.9970780853518025,359.5348104845606,-5.332333848466144,505.35806612805965,0.9975513146134654,0.02725294148336227,0.9604553657953275,0.13768526767635864,0.4998760074395536,0.9999651539779617,0.66176318386215,0.9674371252123841
939,blender_topk_60_temp_1.5000000000000009.json,0.03083795175088365,0.2927869364349104,-3.133103282513743,0.22035385265578897,0.06907244794121785,0.18850073203100748,0.1886172892625208,-3.8332349733264746,0.8803999442495182,0.8163483705856733,0.8845232668645658,0.8050767768093106,115.02725340216969,-3.394974213645653,53.99351546380965,0.9355026278949325,0.28415341791058457,0.6385529603675616,0.1553539735752317,0.5039619000697951,0.9998754218131125,0.45599014940624966,0.7960455395000892
940,blender_topp_0.7_temp_1.9500000000000013.json,0.024854111473132923,0.2790138094132788,-3.1458944706974146,0.20882271163872232,0.0607947495688206,0.1779049986923594,0.17803179948662606,-3.918289474112715,0.877422215226657,0.8249139653431853,0.8858960184591858,0.8076145183076878,136.8618067219797,-3.7152113666186275,70.6541428200096,0.9634464156830542,0.197327411551849,0.7400453949129757,0.15077796543174388,0.5166411986135441,0.9996792614340543,0.4474117102060385,0.7646796094611303
941,blender_topk_50_temp_1.3500000000000008.json,0.036632623641446524,0.30434675154608276,-3.1141788215340975,0.23119909777259537,0.07842101866800191,0.20304421316935561,0.20299073231157366,-3.755183649564793,0.8827639873734935,0.817709982333887,0.9132309853505618,0.8035905078696033,100.75269967743594,-3.160611711638553,45.595670712355144,0.9076585220412107,0.35512969533671485,0.5577488565212134,0.15184107301024927,0.4715336180705385,0.999865299475217,0.45750119729725297,0.7941751397151373
942,vicuna_topp_0.7_temp_1.0500000000000005.json,0.019657180248368905,0.2416678148043195,-2.8603449146112125,0.14151703253598993,0.04587634522151538,0.11859373167262005,0.1319351245815793,-5.768175920646988,0.8066949946488551,0.9636087429009301,0.90135887867678,0.9943214644172148,929.3300123940049,-8.837395529381958,7646.507020396383,0.999896755740137,0.0008346058459011901,0.9990641876190645,0.46182594767752266,0.8335760112845247,0.9999752842591616,0.6789399836369172,0.8972886482959161
943,vicuna_bs_4_temp_1.1000000000000005.json,0.019395396911736563,0.24130287164057238,-2.8713818198454404,0.13942086105468748,0.045021072324962094,0.11692454140641237,0.12981159206285753,-5.782432829210896,0.8101369071460678,0.9715034588913892,0.9252205981635246,0.9943639361906147,880.8703422931535,-8.732488369383438,7095.760599387333,0.9998729990551082,0.0026272780903427266,0.9966887135433357,0.45244124572393263,0.8300545206724216,0.9999742747428183,0.6607557553685978,0.8936614790382629
944,blender_bs_3_temp_1.1500000000000006.json,0.037243423080892055,0.29675853056841084,-3.104083069340738,0.2430927148017688,0.07922938190261866,0.21454618988506197,0.21446993142388282,-3.7212790788295034,0.886881856258981,0.7937792969453756,0.8595555233699531,0.8195852070089961,75.88755340612866,-2.764743581463626,53.16697110801728,0.8452005911746794,0.48132320790111255,0.41992225895758856,0.14913534019805882,0.47463599150215036,0.9994259989691641,0.4724938341813957,0.791451523316565
945,pythia_topp_1.0_temp_2.150000000000001.json,0.021263123015681663,0.26101751281252905,-2.8968606035790607,0.15614259766360813,0.04656970872950306,0.12440635410398071,0.14301050779966745,-4.393922548733637,0.8530126604622973,0.9698771180529336,0.9184331012005283,0.9959263950884939,442.1082797443546,-6.297076378556947,882.0652333690483,0.9985928325064592,0.00792162894979521,0.9892432449185931,0.20294167498446297,0.7104854033511833,0.9999741638949018,0.6217844523116199,0.9538550111530479
946,blender_bs_2_temp_2.4999999999999996.json,0.007849467794263735,0.22252433297181776,-3.1737774243813477,0.1804608525090991,0.029357188883334252,0.14952433910457752,0.14952871738760687,-4.547174730138454,0.8682572135108267,0.6572318384197731,0.6018714588292519,0.6855544807848799,149.27024518859614,-4.68636387320471,198.3185482733813,0.9959188306425463,0.040404130626075,0.9378883265480098,0.18757906388361797,0.6889455922298131,0.9999369181588084,0.43969424218237996,0.7216092622253338
947,blender_topk_70_temp_1.8000000000000012.json,0.022017921094940926,0.2741246284948855,-3.162566206378784,0.2008665573812426,0.054927509899177704,0.17139517847134955,0.17126046296134623,-4.018228551906669,0.875328216380729,0.7987964289182697,0.860194766632012,0.7776014152388492,148.51982591828312,-3.9751339934085634,92.87782076637893,0.9728182572100775,0.14861266121556968,0.80096044118886,0.15645004174784302,0.5517552079579039,0.9999402528535388,0.4506141422148458,0.7716822014866819
948,pythia_topk_60_temp_1.4000000000000008.json,0.023999879569261487,0.27569459350981723,-2.8838777583921122,0.16706254223411388,0.05354789667631375,0.13569434803908614,0.15439055457399004,-4.0692366956470005,0.8573545368615993,0.9718842531696426,0.923459468132087,0.996747521694772,389.5189630650432,-5.732245637129669,528.2479718091397,0.9980032916218339,0.016964158201743733,0.975619011425616,0.1752145901862701,0.6308977947160523,0.9999726453501141,0.6377791568547309,0.9600124467082157
949,vicuna_topp_0.7_temp_2.150000000000001.json,0.019590909275455516,0.2420654231030252,-2.862631164117901,0.14204986888089252,0.04568224231890865,0.11909428284838278,0.13221784041355344,-5.780962302355107,0.8066164329797328,0.9642654379903404,0.9031824460332732,0.9945290828635076,932.5342237720029,-8.856199731237709,7854.22915159711,0.9996491799602131,0.0012158184560910005,0.9986062259160469,0.4603739982190561,0.8336824370474932,0.9999760883246251,0.6774503803981807,0.8946175807097811
950,pythia_topp_1.0_temp_2.0000000000000013.json,0.021755813745984134,0.2660884746944063,-2.9000117458656938,0.1596226878918937,0.047735782444285585,0.12809084645613186,0.14643779207772778,-4.330046663064517,0.8538468377981969,0.9702790808084188,0.9182868814306697,0.9959191624411122,428.81843096477587,-6.181767851765767,851.8341520417399,0.999936967679262,0.008535706804460164,0.9874517516396097,0.19711474156873984,0.6992617410444708,0.9999734356193122,0.6256526507332713,0.9600631749567264
951,pythia_topp_0.8_temp_1.3500000000000008.json,0.028480567948848973,0.2903428552174418,-2.8642790686033055,0.17876967093110055,0.05992659942754949,0.14456028749106373,0.16613635435802715,-3.897312226180801,0.8605562738760679,0.9738144910923441,0.9306121596633814,0.996824091565394,347.6126409280662,-5.317518633498538,408.5743236687693,0.9965851842507762,0.03303917096735921,0.9560240649480151,0.15580083192619743,0.5757505676562106,0.9999716195888175,0.6465753806019594,0.9609949708895716
952,pythia_bs_1_temp_0.6000000000000001.json,0.03226072557512207,0.29639556845902665,-2.827303983226329,0.17494501385182276,0.06369078263513359,0.14394363826399598,0.16309570821102531,-3.7820672491987146,0.8588626792053421,0.9748667782081352,0.933546913636021,0.9970459170594722,354.42056142618725,-5.299026231833787,403.9137514008401,0.9963954705962633,0.029308999864639584,0.9595066222249697,0.14222113801305117,0.5197435312182267,0.9999673966176524,0.6580047528287452,0.9658565757150401
953,vicuna_topp_1.0_temp_0.7000000000000002.json,0.019457086749823778,0.2417620939199888,-2.86510167200723,0.141419375900936,0.04574977750325582,0.11829127708966017,0.1316905127270879,-5.789321226920776,0.8061862775462424,0.9731141524089651,0.929531665036567,0.994580153652088,944.0059354297588,-8.866900070099168,8002.633738034467,1.0,0.00031642753968837806,0.9994694569881423,0.481713056339922,0.8404318723638364,0.9999756986846426,0.6731203079581978,0.8895206448168518
954,vicuna_topp_0.8_temp_1.600000000000001.json,0.01957142504862925,0.24259447513394072,-2.8595957385753104,0.14127267269328714,0.04600206015518249,0.1187098580248883,0.1315043658498614,-5.790948218477513,0.8065118536442697,0.9724002363757298,0.9266003342121392,0.9949583971428728,935.8732856722571,-8.861831028675706,7952.645154551491,1.0,0.00013959809753692447,0.9997267302163535,0.4719221737671922,0.8374316627398952,0.9999749511778951,0.6736783557580802,0.8935467144306413
955,vicuna_topk_40_temp_2.050000000000001.json,0.019893512675475657,0.24407211263808334,-2.866118697341315,0.1446227415418807,0.04688911164488756,0.12167393250360267,0.13492325465543142,-5.730913550915842,0.8074944105917562,0.9738121333663657,0.9331368282662457,0.9942568830234971,908.8182831210561,-8.766515635825487,7676.142343578427,0.999189869963633,0.0030410812076611185,0.9958041529142866,0.4674905720387114,0.8332635983263599,0.9999750042128898,0.6815728538619253,0.8991594416068825
956,blender_topk_70_temp_0.9000000000000004.json,0.05918449618481609,0.3129316350608215,-3.0718845298629485,0.28117091817722123,0.10181268419592682,0.25715176109772,0.25727880700713374,-3.634128741725891,0.8947316212262324,0.7009894682711686,0.803209528839626,0.7966272625218884,41.664153722197824,-2.3359721210386817,20.971943289001175,0.6162106289236652,0.6475383487481136,0.26543220509293175,0.1675482487491065,0.4559729064039409,0.9992830967138668,0.47705429205614963,0.7847175616453699
957,pythia_bs_2_temp_1.2500000000000007.json,0.0315778471852219,0.2938261866171417,-2.8313709765015718,0.1705377193826912,0.06179851664854984,0.14078561436134884,0.15963735299304188,-3.7449065420575036,0.8584568352403048,0.9743829608025849,0.9315900808004314,0.9967975649303329,365.29817485761885,-5.37443763447407,417.9518572339221,0.9973597046295433,0.021047434050324478,0.9718840236217534,0.13518756804909432,0.4970212250338268,0.9999706299605972,0.6576433432305265,0.9636410744879432
958,vicuna_topk_40_temp_0.9500000000000004.json,0.020112767015593756,0.24471235398676963,-2.862448547670024,0.14566046450636627,0.0470503364106447,0.12239300716875204,0.13587212837829646,-5.7316648649548245,0.8072930008829954,0.9745839060946271,0.9342336420434992,0.9948632450763114,900.8445977953315,-8.764002229458814,7501.758142895811,0.9992009639440816,0.004991727489378323,0.9937538059626053,0.46824072592626453,0.8326199331041096,0.9999743440824902,0.681255838525797,0.8957835759795859
959,vicuna_topk_70_temp_0.7000000000000002.json,0.019487044393056905,0.2416024098233794,-2.8613913452219153,0.1405949498005653,0.045280206864930006,0.11792263198069258,0.1312495776445311,-5.798205152303279,0.805260543832798,0.9741627598366317,0.932005324856445,0.9949316297002689,953.3764880529177,-8.89701153103138,8233.836323652937,0.9999906190131974,0.0008564270300876732,0.9987918849737936,0.4866736668081589,0.8424696661563421,0.9999738907169006,0.675194542310042,0.8940458159990803
960,pythia_topk_70_temp_1.9500000000000013.json,0.02171683602427001,0.26491412718533336,-2.8929033234028636,0.15742524026204002,0.04670521720371264,0.125299312861876,0.14411976278351168,-4.364020896101285,0.8531630468631316,0.9710119259304452,0.9227213808915108,0.9953636193203783,442.96889550334356,-6.289462428019052,987.7258936263103,0.9988825955934206,0.009721644211405284,0.9864486916672653,0.20487925367179038,0.7045494160711173,0.9999730274648609,0.6230105573464491,0.9549309088249424
961,pythia_topk_70_temp_1.750000000000001.json,0.0221527562879338,0.2648337362559254,-2.8959381247092346,0.16088690016127355,0.04898727773308463,0.12959872272196024,0.14783029216212684,-4.260754347325327,0.8554551035822752,0.9712346673442841,0.9240336513990944,0.9957927107691525,421.90095270551734,-6.09143974616035,810.8866641477549,0.9974145242151482,0.01631805908546601,0.9781803807993104,0.1963405512188573,0.6864746485207563,0.9999724363157888,0.6260287904727435,0.9548128407321617
962,vicuna_topp_0.7_temp_1.9000000000000012.json,0.01948652843120367,0.24127543043539515,-2.8647946073918162,0.1417755888853091,0.045460830822036113,0.1184894657362968,0.13188824688430598,-5.7743593662200805,0.8065845161855579,0.9642583741728301,0.9020849583165526,0.9948811013856249,936.4838560083687,-8.860956216664295,7791.5857164042145,1.0,0.0001690394538900553,0.9996777273390357,0.4632739534574173,0.8342294516663263,0.99997592438199,0.681126998666532,0.8913346201644273
963,pythia_topp_1.0_temp_1.0000000000000004.json,0.028428637809853816,0.2869370665371894,-2.8558104912599247,0.17348055827321995,0.058704957307275256,0.14108295772847346,0.16067161303869862,-3.9012668610574726,0.8586061655997275,0.970905869535867,0.9201977569136287,0.9970303140207378,365.1035005604174,-5.466505517617204,522.9054165410719,0.9977314245414157,0.02892728013569084,0.9583489729252124,0.15841964719210228,0.5756286905892555,0.9999697733976559,0.6512971352001947,0.9634800704946379
964,pythia_topk_50_temp_0.9500000000000004.json,0.0285543470964219,0.2890664220145784,-2.848663073204801,0.1747848381927807,0.05954935516873655,0.14332695428036174,0.16228865243039636,-3.8823206474881373,0.8591913061294861,0.9736847479793829,0.9285995790219067,0.9968099132448972,359.2619441246634,-5.410804186219743,476.3932277321891,0.9981850939209185,0.02635423229517473,0.9623551510729245,0.15278143149118725,0.5641380449823417,0.9999708324849964,0.6481935778606631,0.9619872868732962
965,pythia_bs_2_temp_2.150000000000001.json,0.02505093868138591,0.272906212867356,-2.8776578479754424,0.1622171010459013,0.05178336570254148,0.13040117371261747,0.1486550922459567,-3.97746895979306,0.8584740355999054,0.9749234019055707,0.9312498870280987,0.9964342375914893,395.34557922291737,-5.687992443945494,469.12612158683027,1.0,0.0064159141816394994,0.9897072171108111,0.1562857947610553,0.5929349178100541,0.9999712853130692,0.6371010639266165,0.9583063017061813
966,pythia_topp_0.7_temp_1.3500000000000008.json,0.029535070267216825,0.2914328595481664,-2.842002801880808,0.17663907674494783,0.061353683903873094,0.14451802373772327,0.1643592873592271,-3.861375216850059,0.8601150669769677,0.9745117356247106,0.9307156483790784,0.9970726146846114,356.20709130987177,-5.355066956943718,438.57705133414555,0.9980479125501956,0.028123315604632517,0.9591178358739574,0.15072676193966045,0.553653062920788,0.9999687905779822,0.6473526808625472,0.9630863405390827
967,koala_bs_2_temp_0.7500000000000002.json,0.029123679082825028,0.2785960122748398,-2.8440865880262876,0.16054301145701128,0.05642943096678764,0.1359116604714637,0.15051586797615657,-4.093439570648637,0.8431834883704215,0.9189221832536898,0.7719170784293309,0.9957720003051604,452.66521263603477,-6.398449121434618,1039.1462341871306,0.9912329311376844,0.011341160084854616,0.9867298800205321,0.12408279037263889,0.42774105550309516,0.9999743102786536,0.6730954721570015,0.9462408705022866
968,vicuna_bs_1_temp_1.8000000000000012.json,0.01961046835452983,0.24276005466734044,-2.86712109385607,0.14189477501191602,0.04598972826379807,0.11903655951067937,0.13209390057617462,-5.775304121579341,0.8063608025740048,0.9725610944894315,0.9269057533104812,0.9950480535775722,937.2893240638376,-8.850510875059523,8002.795106149373,1.0,0.0008073110517144734,0.998537201822479,0.48119861629003996,0.8404641544117647,0.999975869734445,0.6748576447039185,0.8935047566035915
969,pythia_bs_2_temp_1.0500000000000005.json,0.032360540972158694,0.2979082002710327,-2.8247720526908346,0.17400016737970175,0.06411812435979797,0.14410612019992075,0.16171502392614473,-3.7080956121723734,0.8590058067996421,0.9751181115542086,0.9326074029695647,0.9970773463856003,357.11079590605635,-5.289519839529931,364.10000944516855,0.9979864508120748,0.027081075131546985,0.9622672355744534,0.13120846714738735,0.4787986229927233,0.9999668616092277,0.6601554051131189,0.9662252712793246
970,blender_topk_50_temp_1.3000000000000007.json,0.039541913576250094,0.30016303924033083,-3.113410685487644,0.23562120295897854,0.08055659377256229,0.20569357233631816,0.20546734891800497,-3.7336804678062636,0.8837722434190088,0.8121359193712397,0.911573673221336,0.7956493198146058,97.81376883328329,-3.1366137055926164,44.046875561990724,0.90796586742303,0.3607892447058275,0.551847569667447,0.1538527507396767,0.4747121802625095,0.9993513188882915,0.4636988330610052,0.7889141172996744
971,vicuna_topk_40_temp_1.600000000000001.json,0.019991259633110447,0.2438910835790536,-2.8549579855554805,0.1454486235313429,0.0471496161453514,0.12220276295026866,0.13533456243824465,-5.723616253636882,0.8074831251868743,0.972376698593575,0.9296508552573056,0.9949095413417282,904.9927821513294,-8.73605576194441,7459.913748912034,0.9970540109185356,0.007468334532150126,0.9906390987055145,0.46710661053589714,0.8330500384194472,0.9999754910239714,0.6806532031369352,0.8965090549847705
972,vicuna_topp_0.8_temp_0.9000000000000004.json,0.019457559729122595,0.24140128729853014,-2.8659534892720546,0.14054813486689255,0.04527262832862889,0.1177250987561411,0.13090582193414346,-5.795830775119499,0.8064461453763659,0.9737965345156652,0.9308304134823545,0.994958952338041,935.4621354730954,-8.843789104037564,7928.656445262661,1.0,0.0010325852273646418,0.9984459891319312,0.47055816124658234,0.8383686830798609,0.9999745753341782,0.6731657575151485,0.8918896034613759
973,blender_topp_1.0_temp_1.5000000000000009.json,0.03303174956295892,0.297917944426307,-3.1250203727242463,0.22218848847306305,0.07402949029354072,0.19336808286683665,0.19347201341126813,-3.8133581537521914,0.8812004884999836,0.8254420234427416,0.9071705441579098,0.8076851088046829,115.32204341438312,-3.415172662359772,56.50471898884485,0.9371746621620414,0.27473204554632663,0.6475222641697173,0.15494409642375703,0.5057381109643329,0.9998301714360117,0.46062611261446157,0.793629947838883
974,blender_topk_50_temp_0.7000000000000002.json,0.056574161699475815,0.31137499957538145,-3.065660980755915,0.2799087366626527,0.10190680581384644,0.2551983229074388,0.25523960613754004,-3.6718468283842465,0.8941904947848501,0.6749108684430508,0.7326480712589671,0.7898722783301234,41.60886489248915,-2.3613555515853495,22.069907792365903,0.6145084589026861,0.6366999735797828,0.2765439905176349,0.1629994209612044,0.44109845529723823,0.9988393637245309,0.48101522812324915,0.7813112743612741
975,blender_topk_40_temp_1.750000000000001.json,0.02481751360071704,0.2813474973326672,-3.152401833591576,0.20743612495866448,0.059654299920998154,0.17525226313894388,0.17529131160781994,-3.9200825492939155,0.8774528335593268,0.8250589371791982,0.89772597445285,0.8007304953768866,136.32216025015424,-3.736462109927727,71.05474815185828,0.964713733197267,0.18795682995796506,0.7485604339392764,0.15335060821996688,0.5225100791399134,0.9991171566959851,0.44850111074880034,0.7856435484862009
976,pythia_bs_1_temp_1.8500000000000012.json,0.022194972429981488,0.2642714671210618,-2.8870589504977744,0.15963585442984723,0.048394878633124985,0.1278365202421301,0.14597936080533688,-4.265610994461304,0.8544058378688797,0.9728344816627869,0.9272194631113801,0.9960184923871486,427.90985187205473,-6.141679825660733,883.3163152861235,0.9985868005447327,0.013002358372343646,0.9813906629043733,0.19466783549948546,0.6836195508586526,0.999972560422454,0.6243720540332651,0.9595631722935694
977,blender_topk_70_temp_1.700000000000001.json,0.02370950038670219,0.2734512994982766,-3.1664469194316673,0.20638182667687988,0.057984197749846075,0.17589787238550475,0.1758819955519076,-3.9664755553186297,0.8770864743269039,0.7967572699643563,0.8836727008656927,0.7649833621396387,132.82351964484536,-3.7461446327551973,70.94613837207433,0.9658182145520229,0.18528756006679525,0.7524082197539843,0.15914824157886928,0.5406425764696818,0.999926472833018,0.455425185436954,0.7702627667101783
978,blender_topp_0.7_temp_0.9000000000000004.json,0.05823433758144209,0.308247349426133,-3.080567082804525,0.2809403867718467,0.10276866550642044,0.25763209162471856,0.2574659026602981,-3.621158925708167,0.8953305082712957,0.7089708637040519,0.817212829226687,0.806542484507101,41.19739468696063,-2.338423781764376,21.729592134737107,0.6059259526519037,0.6460872351915107,0.2684098102489664,0.16238258210150733,0.45151158225363175,0.996626031497318,0.4787501529127897,0.7835480279409568
979,pythia_topk_70_temp_1.1000000000000005.json,0.026243932235894118,0.28261910265885576,-2.8562999082232765,0.17122743380263394,0.05631444914972301,0.13822596586067984,0.1588754230295239,-3.9497174456984343,0.8590165107307549,0.9739200615558169,0.9296563627301105,0.996712537112838,369.202247368024,-5.55135670281935,530.8917824022263,0.9980450803208377,0.019231352022223452,0.9725574433788755,0.16152424571130128,0.5901730075434569,0.9999695635869174,0.6450943557437293,0.9613542444481401
980,vicuna_topp_1.0_temp_1.1500000000000006.json,0.019447683702299153,0.24000461047941254,-2.864169458588044,0.13973333896417744,0.04482844785175307,0.11729584553146577,0.13011600122442718,-5.790476282517274,0.8060030542418569,0.9739912181752154,0.9313856134824441,0.9949760682477741,952.1700457097389,-8.875996538131453,8005.94584500263,1.0,4.192745298411758e-05,0.999910240217013,0.47553144375553585,0.8409718762737195,0.9999732332143612,0.6751905511878058,0.8918882291838676
981,blender_topp_0.8_temp_2.050000000000001.json,0.01966186369485065,0.27655779246794043,-3.152838760841347,0.20245166672206122,0.05564776365397145,0.17060008957197215,0.17053422734596418,-3.9956891085198505,0.8751628528496546,0.801143611159058,0.8668860708012125,0.7763405776696274,150.20175006860896,-3.9221590517713487,82.8990804506054,0.9794880249541162,0.14707173442491345,0.799163439864917,0.14838114123559779,0.5365473788538458,0.9999503456877324,0.44916557713238175,0.7922825285892389
982,blender_bs_1_temp_0.7500000000000002.json,0.02249274947726195,0.2645907369111598,-3.136752964141135,0.22180514645969535,0.060888286304597014,0.19324213712979643,0.19347342690321817,-4.068178823333465,0.8798689553159511,0.7439556945555611,0.7056573613192108,0.7860763136319686,92.13780137139067,-3.382375010499598,54.395036149500996,0.9373902369965679,0.2714622329929953,0.6360781873574363,0.173149610066504,0.5711701753504497,0.9997398464498157,0.47593881165933516,0.7649406074223861
983,pythia_topk_70_temp_0.6500000000000001.json,0.031505487491327054,0.2945930016418341,-2.8322533346966416,0.17489380162575657,0.06248924798912246,0.14342455224539263,0.16303655885745094,-3.787988152437076,0.85932810410469,0.9730126568950566,0.9273635223983079,0.9969747390799627,356.46384651597737,-5.348192876043748,438.22123990260656,0.9970796666085873,0.024025033735313336,0.9667304818429223,0.1436851987917381,0.5217092378849119,0.9999718568726389,0.658809519662169,0.9657501086652398
984,vicuna_bs_1_temp_1.550000000000001.json,0.01959947500694668,0.241971850032956,-2.8571109019204943,0.14198425340116616,0.04596413558304448,0.11908609240832382,0.1318235276442133,-5.768502061496039,0.8059020774636814,0.9716678071575513,0.9244924732446596,0.9949034193833032,942.0984983486109,-8.864715271841995,7997.276074106213,1.0,0.0,1.0,0.48032753694913727,0.8389598435162812,0.9999757872554725,0.6731184573773152,0.8941775059816475
985,mpt_topk_50_temp_0.6500000000000001.json,0.02908754704772676,0.2781959003828138,-2.8587076450755937,0.16073364113024924,0.05608240474767063,0.1340592419306691,0.1503896527540196,-4.074122017992283,0.8461388600971512,0.9237242835793267,0.782925632690303,0.99611593290178,447.6490365129401,-6.334871535418728,968.4027205378467,0.9939991580209172,0.008040401948650116,0.9906636747401641,0.14852852852852852,0.5045554829220461,0.9999746040614669,0.6656588140076292,0.9455985817423684
986,blender_topp_0.8_temp_1.2500000000000007.json,0.041509382826290714,0.30569719974717025,-3.087932102426976,0.24041241658219611,0.08444668866705907,0.2116418843852012,0.21209203154094386,-3.6835272676481274,0.8859737161285652,0.8219019494668095,0.9058827875753782,0.8229102551424315,92.00963736020203,-3.0320128549258474,44.58814398776973,0.8868237980723179,0.3949353762506178,0.5152958009241319,0.1531905399375279,0.4672146459929012,0.9986584355573138,0.47014899363737545,0.8030101498859544
987,pythia_bs_3_temp_1.550000000000001.json,0.02972271619357982,0.2910105258480592,-2.84014262572558,0.16764383055569504,0.05893243374790759,0.1360413688324621,0.15517178768171905,-3.7717520172944767,0.8587466013097094,0.9744286910220464,0.9303596494542372,0.9965892062039079,377.33243310526535,-5.468716546374975,376.7129783510579,0.999102440077832,0.009898031989521605,0.9854833458415186,0.1342762286745092,0.5098315431120503,0.999972047093875,0.6509827043943271,0.9660309103498598
988,blender_topp_0.8_temp_1.0500000000000005.json,0.04962302903321705,0.3208382215103605,-3.0841425783887417,0.25923277915330345,0.09618932848392975,0.23153607984209706,0.2318527337043299,-3.632733600650856,0.8899295908176827,0.7897182592228619,0.9031412584038613,0.8137702585578493,69.4072061872256,-2.6775971327054466,30.96662350976288,0.7875172793225025,0.5192324962330546,0.3887229720976272,0.15864406779661017,0.4586565439841558,0.9995270337991581,0.47609830075848797,0.8115582972560134
989,mpt_bs_1_temp_0.6500000000000001.json,0.027063099107041137,0.2743858028846948,-2.8726396770897753,0.160151724342391,0.053682117547135595,0.1323340473293299,0.1491580918262004,-4.093010758350273,0.845694650330381,0.9256232629654476,0.7873479476831547,0.9959461863986954,446.70039915155064,-6.318232554716956,937.1823801518691,0.9956279762559995,0.00631211949066825,0.9925704764349441,0.14858246396432268,0.5067235425553525,0.999973731014676,0.6647910680285914,0.9470223632374245
990,vicuna_topp_0.9_temp_0.9000000000000004.json,0.019546346930470783,0.24161196516009,-2.864737685433848,0.14022305022533343,0.0455227540337844,0.11778724565129689,0.1307926811168587,-5.796330008812562,0.8059468653971303,0.974013644236098,0.9318151428542807,0.9947979807375906,955.7522930719222,-8.880768088090889,7995.155433057459,1.0,0.0004927660005592197,0.9991237114289934,0.4739514889636279,0.8383334472311442,0.9999736054746325,0.6703730222576845,0.8958086546264096
991,vicuna_topp_0.9_temp_1.9000000000000012.json,0.01959962975604769,0.24249749092054468,-2.8575529850317625,0.14088059730199898,0.04563390526781255,0.11820106757419413,0.13090690557821216,-5.769006826595696,0.8067832025354038,0.9738610049552774,0.9310689689765916,0.9949376793925413,941.0850296126014,-8.841739845781628,7967.615006045002,1.0,0.0005252139889178336,0.9990255079671405,0.4736169067169202,0.838557921791812,0.9999757461055725,0.674066870882062,0.890185693458081
992,koala_topp_1.0_temp_0.9000000000000004.json,0.026151016847690632,0.275722693621787,-2.8812724792646742,0.16201370273861748,0.0537837459021312,0.13229274056914875,0.15012228433085018,-4.108295139425503,0.8467138569077891,0.9280956062112663,0.7941624374604849,0.9961041020964811,449.69534596582366,-6.352637588869695,1081.3974108708733,0.995974448978859,0.005383946715770879,0.993851950788646,0.17001079179823333,0.5611745513866232,0.9999747849060204,0.6659921585528071,0.9481365741949103
993,vicuna_topp_1.0_temp_1.750000000000001.json,0.019522844527019762,0.24197991136605188,-2.8566557056679276,0.14049561846342715,0.04557724349906205,0.11802212389495126,0.13078633779795895,-5.78640271045402,0.8061447141165724,0.9738325139815612,0.9320053143561738,0.994433970513468,952.2388446367792,-8.894941724917901,8120.701583307024,1.0,0.0,1.0,0.47615228675176546,0.8401494611651591,0.9999752454982253,0.6722759519048588,0.8934206538357752
994,pythia_bs_1_temp_1.8000000000000012.json,0.022851324288128232,0.2686095364577401,-2.894604948694577,0.1631467574811518,0.05053928760519238,0.1298138157243223,0.14967661682797656,-4.236275770143421,0.855948954223392,0.9693835899696831,0.9164779393253418,0.9960006342861122,416.32684876258907,-6.047494608566873,806.4280037667729,0.9988954087257572,0.013215100297228178,0.9803935954628592,0.19472004641717436,0.681582424517325,0.9999722337913896,0.6276436132306088,0.9573781477597231
995,pythia_topp_0.9_temp_1.1000000000000005.json,0.029737180057952832,0.2936719780067882,-2.8469464507752766,0.17754454600142708,0.0610297174709421,0.14565828066840622,0.16555223611838987,-3.8578255052318076,0.8596848377244983,0.9742324501616694,0.9310546762986297,0.9969086608810271,348.912412565596,-5.333939120667949,501.2592352169359,0.9972200091565879,0.030897814533740058,0.957007624467191,0.15476559113147953,0.564340366334338,0.9999689098469958,0.6506976385662455,0.9623479274790249
996,koala_topk_40_temp_1.3500000000000008.json,0.024346589364303034,0.26613825038058914,-2.9169441700459484,0.15974471629515863,0.04977115767743128,0.12813493641399726,0.1475816335906151,-4.197205865072583,0.8486549762303461,0.9425686415607257,0.8343616103883248,0.9958646419889224,463.2419505783652,-6.468717270595075,1119.826827685171,1.0,0.0,1.0,0.19950628802456896,0.639576602113025,0.9999753369358116,0.658774039683815,0.941534520016763
997,blender_topp_0.9_temp_1.3000000000000007.json,0.04126487913282165,0.3093409580725782,-3.102969704027883,0.23917097005273102,0.08415873709623024,0.21062955852104115,0.21049808865184574,-3.717019141078712,0.8848500809593047,0.8260487616897829,0.9142634856731651,0.8232500668817955,94.92029791039386,-3.0814807275752134,41.09848631653914,0.8944884738663713,0.3740908451701648,0.5355633588928858,0.15526786103482848,0.47778334776466297,0.9998200198333106,0.46642874217105057,0.8151317058251947
998,pythia_bs_2_temp_1.650000000000001.json,0.02946460310971192,0.2882193142706932,-2.8539600894303025,0.1694373212964656,0.058927069813047336,0.13853282533703154,0.15675484292701963,-3.852414183960649,0.858982633134884,0.97456916229807,0.9303464442310726,0.9967783003866314,371.67424912398417,-5.460926372084541,404.8857122080814,0.9991566486715979,0.015875937439563635,0.9762563642649099,0.14731132443611958,0.5458669956620369,0.9999704811281575,0.6500740990132272,0.9651021931492135
999,vicuna_topp_0.7_temp_1.8500000000000012.json,0.019606122543338784,0.2417270284981723,-2.864610594714094,0.14190031364126227,0.0458528735009229,0.11907449131130687,0.1318877347511615,-5.768704534532551,0.806747301905332,0.9653249077232127,0.9056578288836389,0.9947131704352423,936.098434326546,-8.853374455366993,7850.078400838634,1.0,0.0,1.0,0.4611020889412916,0.8333902122721999,0.9999758545645253,0.6794777895979031,0.8938619524468192
1000,blender_topk_50_temp_1.4000000000000008.json,0.034817201882399555,0.2977815127261207,-3.122931012290274,0.2284585457605776,0.0741631228918106,0.19854989997138284,0.19866631888238942,-3.778868012533398,0.8826847569737023,0.8097196880364461,0.905178154801519,0.7938600271781997,102.07850350540308,-3.200707055869238,52.909585900114145,0.9152685913917343,0.34056560499114313,0.5741084990092459,0.1515494137353434,0.48680185298487894,0.9998298693515495,0.45763609901757424,0.7867608562038133
1001,koala_topp_0.9_temp_1.3000000000000007.json,0.025312133449025477,0.27005108819174123,-2.901390680808104,0.15936538165120456,0.0518551125867522,0.1284793956275415,0.14809667717097696,-4.13755664390648,0.8490378329295195,0.9345543840527557,0.8150341909167983,0.9955905496118542,452.2424950816028,-6.341796415774649,997.2678538841524,0.9957245456986862,0.005952873609121135,0.9934931223774925,0.1829121071692823,0.6019857029388404,0.9999757294425505,0.6629789991524511,0.9456583971124075
1002,blender_topp_0.8_temp_0.8000000000000003.json,0.06113389056228403,0.3173396767430404,-3.064268063328309,0.28260722993537724,0.10665488868841036,0.25846800333701464,0.2585482252112582,-3.6455801205787965,0.8955143248150965,0.7015522263988031,0.7683203929878356,0.8175378177740589,41.740378366275536,-2.3533415379034506,22.953040010664427,0.6162623919378936,0.6419287532551403,0.27163067872546554,0.16349837368991688,0.4518968606372205,0.9977704441559339,0.47817943564696397,0.7841629354436723
1003,blender_topk_70_temp_0.8000000000000003.json,0.05624544530995549,0.311490784231234,-3.0929639337058057,0.28106233243031914,0.10190753293488763,0.25615947299524516,0.2564723864064161,-3.663202230820436,0.894319474697113,0.6988299691944208,0.7813145093739108,0.804323586839864,41.51913371423585,-2.3292016081972715,19.775065972072333,0.6167124931085413,0.6483743501407973,0.26607593981773836,0.16706050841389186,0.4499884321739801,0.998740641232244,0.47616833797795977,0.7789174438876946
1004,pythia_bs_1_temp_1.9500000000000013.json,0.021891106094330568,0.2654744769056938,-2.891631339260476,0.16065670890987027,0.04800518022808121,0.12862584373184266,0.14772675338487362,-4.293355538515385,0.8549535496679241,0.9719257135340584,0.9247172087572565,0.9959976275961002,429.68727752399104,-6.1834249242966495,851.1257968660811,0.9983833628554406,0.011945134155939207,0.9833364151915892,0.19726063931115936,0.6938014603075967,0.9999721216892671,0.6236446019344196,0.956577967012484
1005,blender_topk_60_temp_0.6500000000000001.json,0.060500762463964464,0.3154480740487662,-3.073263077076547,0.2811205036533831,0.10663093638025267,0.2556144697874355,0.2558636920865043,-3.659809901384648,0.8945859129538756,0.6876665709009793,0.7408411861760249,0.8127208647350496,41.872635123205036,-2.3360113017771122,20.769497720960203,0.6134049008036243,0.6497677991521159,0.2647694480663413,0.1629177146963708,0.442517612448711,0.9976896195110673,0.4839479355421477,0.7849085771673282
1006,pythia_topk_70_temp_1.3500000000000008.json,0.024092822952507812,0.2766422475180119,-2.8919016803672655,0.16753860242709984,0.05235150135612283,0.13612693159787947,0.1541452167770703,-4.06355302056712,0.8577843291726045,0.972041275209932,0.9234635738722647,0.9966854801875555,386.63141027060374,-5.740093946875372,625.5070340721614,0.9985844072443559,0.019976276814050346,0.972377779323991,0.17665395917719007,0.6275574281894422,0.9999707504240927,0.6393931853568148,0.9594246933539071
1007,pythia_bs_1_temp_0.7000000000000002.json,0.030573164622839946,0.29099537984390633,-2.842552081974809,0.17255583736339172,0.06080988320169328,0.1424735579911292,0.16014677446055448,-3.8040828886395226,0.8598428557296555,0.9750125884920627,0.9338282543199212,0.9968290458580774,360.33064410670994,-5.379471037079664,468.23841566547316,0.996979920343289,0.022670389316562414,0.9691393222606015,0.14389514461773148,0.5270876431190218,0.9999696411685141,0.6551122617476689,0.9610572656269423
1008,vicuna_bs_2_temp_0.8000000000000003.json,0.019771962137898585,0.24344465645516417,-2.8742307729138163,0.13771472106490384,0.04432967391009688,0.11540756963394472,0.12796699774586406,-5.8316991644536325,0.8066545858053502,0.9733242504703123,0.9286868186602355,0.9953098512125875,935.8588849900707,-8.82074268491816,7762.954598884095,1.0,0.0009481754332480272,0.9984747979322977,0.5296045146315933,0.8424140821458508,0.9999727886879373,0.6594398866644603,0.888656519838648
1009,pythia_topp_0.7_temp_2.100000000000001.json,0.02485222972558796,0.27799192837570974,-2.890761447215606,0.17035265509289538,0.05411021646725504,0.13734233802968215,0.15643925339574075,-4.0440417774215724,0.8581284217700691,0.9717434567736525,0.9223618152704921,0.9964814764225411,380.12532112693106,-5.647661529989702,543.0630490921521,0.999179433676431,0.016637648856733737,0.9747068312665248,0.16924168374586157,0.6214570015679652,0.9999717275102535,0.6290444442946351,0.9583101611965166
1010,vicuna_bs_3_temp_1.1000000000000005.json,0.019552959821295127,0.24330688193678107,-2.867676381954927,0.13955383131589216,0.045057045007935295,0.11667381955405969,0.12967023608334793,-5.7975504262175015,0.8079368598714382,0.9704172562154716,0.921397285145392,0.9945614210708824,909.749745404642,-8.8239158518952,7535.449921490201,1.0,0.00040605375848393145,0.9993683869587124,0.4619301702570461,0.8356766057642238,0.9999750871696549,0.6750402093112827,0.8959886860102415
1011,vicuna_bs_3_temp_1.0000000000000004.json,0.020151526941948418,0.24507323272833878,-2.859542360047778,0.14459530036095136,0.04693188967595105,0.12122945221741291,0.13463538643011944,-5.743148721052793,0.8090858473806438,0.9708448926228783,0.9221274074455018,0.994840071889346,895.8751596015677,-8.71712077131769,7423.181346539401,1.0,0.0,1.0,0.46444022249181677,0.8321581672093513,0.9999743884574913,0.6709107287481935,0.896034524176001
1012,pythia_topk_60_temp_1.2500000000000007.json,0.027306057106768415,0.28116806598151717,-2.867627188533485,0.17152620983585515,0.056808746056889625,0.13929511710254316,0.15828552909472424,-3.99713131014952,0.859091455329635,0.9718737819182705,0.9223525959661167,0.9966950613057207,367.02572597964223,-5.529743269910621,467.1632880040821,0.9991489833207289,0.018783480960773646,0.9718670527329726,0.1688913981530024,0.6118199028726644,0.9999719278845854,0.6392210587441085,0.9617843039423406
1013,mpt_topk_40_temp_0.8000000000000003.json,0.027870345298000823,0.2757486169820927,-2.8820187865134947,0.1604604148227396,0.05468832369914327,0.13375793772089967,0.1487422342461794,-4.087087468776053,0.8467511148275976,0.9256481498257708,0.7883552608489732,0.9959842647483688,447.28664208684563,-6.329881520965528,1097.5450907862578,0.9946466940824388,0.007653401786820696,0.9913015616571962,0.16206290914897015,0.5415631491060156,0.9999736310365444,0.6634007807604535,0.9468314715648044
1014,koala_topk_70_temp_0.7500000000000002.json,0.027842153401544223,0.27542229048208205,-2.868866974820116,0.16079315169794334,0.05513483572197116,0.13209198751132895,0.15055673868161137,-4.102872491838459,0.8459149854097194,0.9244662108175449,0.7840141320871672,0.9960844253968142,451.91982075007786,-6.388519579965953,1046.9709897671264,0.9951877102265518,0.006383043114396397,0.9928498507774663,0.1565271479593884,0.5274365274365275,0.9999747702736176,0.6634182598225339,0.9461839088539262
1015,vicuna_topp_0.8_temp_1.750000000000001.json,0.019657867598967434,0.2425898030811975,-2.865483580228083,0.14217498085812114,0.04588399560689118,0.11894072853661562,0.13229822894858675,-5.780962569202354,0.8070521248366408,0.9735903444144516,0.9304998884191465,0.9948140018449757,922.8154152144521,-8.822721659537185,7648.991339446722,1.0,0.00034742242435991576,0.999432555722642,0.4705303420046078,0.8371044864901965,0.9999749681395376,0.6786655340500489,0.8919998268654685
1016,mpt_topk_60_temp_0.7500000000000002.json,0.02755487703334762,0.27565656531591487,-2.8694247258211187,0.16054944718394515,0.054573106640512535,0.1322460182821733,0.14870204205306886,-4.07355519621549,0.8467803440973133,0.9290723560344063,0.7985722451397129,0.9961514192258188,444.7438277981682,-6.307345976082993,941.2363359132946,0.9944697649357996,0.007619761043015474,0.9917139522156057,0.15649655447917707,0.5300507469378605,0.999974437729868,0.6646135435971564,0.9508131556362213
1017,blender_topk_70_temp_1.550000000000001.json,0.028107687548210677,0.28610675987229756,-3.141656213509057,0.21946881795395712,0.06624713851332673,0.19101092629730915,0.19088280746574318,-3.860915771228278,0.8803360652708577,0.8102406871380089,0.8903779992547179,0.7897618290628092,117.17925805375788,-3.4563251579226617,57.84813070324054,0.9468022738652596,0.27140722532145334,0.6505658749243582,0.15622795328055186,0.519538260727688,0.9998451085511095,0.460356108709901,0.7917652312673293
1018,vicuna_bs_4_temp_1.3500000000000008.json,0.01920143498969578,0.24051516213229748,-2.873194547956119,0.13785789763940334,0.04417580195350283,0.11541893030068495,0.12829719037718523,-5.819861125850486,0.8093194602606053,0.9726929546993068,0.92899490163215,0.9942426531611082,892.0463149150683,-8.801074118042163,7207.0709930078565,0.9999471923193474,0.0007928866795228993,0.9990842030585235,0.4533157083057942,0.8307127410344206,0.9999743694055057,0.6646519261365663,0.8946309827365175
1019,blender_topp_1.0_temp_1.600000000000001.json,0.031140790015308135,0.2957029644795355,-3.1148809417932926,0.22099033116418262,0.06938053930076726,0.1913885523452043,0.19141247417197002,-3.8537418875761165,0.880443242902985,0.8186777873537545,0.885429314802778,0.8062166600359929,118.66056991605414,-3.487972843874245,59.489171585931174,0.944045861965291,0.2587631754267725,0.6694164973802704,0.15671875,0.5230062596536867,0.9990053270049468,0.45652562373864625,0.7955653763787712
1020,mpt_topp_0.7_temp_0.6500000000000001.json,0.029437794682159554,0.2767199803803686,-2.8479517228856595,0.15952973908376605,0.056217820858242284,0.13456041908332858,0.1488429795187389,-4.072865065687405,0.8452646052072903,0.9214316977476141,0.7777572167724793,0.9959932756806185,446.3416578669036,-6.321363921412005,969.765696313268,0.9925102982964831,0.00997170211441204,0.9883713133849281,0.1328446998152397,0.45964148792871207,0.9999746004182972,0.668503751048822,0.9488571327448428
1021,blender_bs_2_temp_0.7500000000000002.json,0.04858977982804203,0.29563661492626575,-3.1043330453679654,0.25928879430236684,0.092337599891083,0.23709381312484684,0.23709788998423914,-3.6962719018569214,0.8912870038845735,0.7256100298793255,0.7899943938617595,0.8089498668279287,46.99112838202227,-2.2754034528115223,16.90146131826625,0.6926088209727949,0.6706230491842426,0.2377022506951899,0.14484263010283577,0.43197979663720343,0.9990534538735368,0.4865118174371356,0.7742715469477064
1022,blender_topp_0.8_temp_1.3500000000000008.json,0.04116808445509558,0.3168940837765585,-3.0985934667453496,0.23844756825662136,0.08384600559369404,0.20907832489205863,0.20904836496581475,-3.691512516600813,0.88496838722057,0.8265803807085913,0.9124767135730698,0.8200796224568064,96.6730617644904,-3.0930826862313623,44.35538745996669,0.9030870270608223,0.3727243979834265,0.5403469804733977,0.1508848985919132,0.47136107986501685,0.999683873447961,0.4622305591473121,0.8193532920558937
1023,pythia_topp_0.9_temp_2.4999999999999996.json,0.020795752013896267,0.2628796676718234,-2.8905487049796537,0.1576256628645757,0.046614938888657184,0.12471340195483333,0.14340842324973957,-4.400553411615635,0.85305704221219,0.9712150918484843,0.9212466381724519,0.9961061246528893,449.97430936813777,-6.3544294013914895,985.0373150906125,0.9994485424876576,0.010020744741717373,0.9857024338397168,0.20200825825825827,0.7125970697371945,0.9999738904780042,0.619363281704142,0.9563285471621401
1024,koala_bs_4_temp_0.6500000000000001.json,0.028603328726062673,0.2760898432350234,-2.8467806048527033,0.15787399882688913,0.05590922307418941,0.13322271633675936,0.14721018232985617,-4.355613359946287,0.8399043350157613,0.9199811952165924,0.7668113819561473,0.9960498995556383,519.0107608017748,-7.035629571578545,1676.7568957461551,0.9987626564234159,0.0018480855863875914,0.99775276829546,0.1816947478861939,0.46854718447417615,0.9999741734507567,0.6881570076506458,0.9416381262377174
1025,pythia_bs_2_temp_1.8000000000000012.json,0.027843058006674165,0.2857977024166242,-2.87156480156587,0.16746241960057934,0.057298326073006584,0.13625474802192264,0.15533185992706805,-3.8637276558216684,0.8586824873764672,0.9735872765139899,0.927627994054859,0.9967404623667081,376.4014013461122,-5.493947557622623,392.191029352002,0.9989756919609422,0.014003219929741005,0.9799662263012948,0.14665870201942346,0.5538920979213329,0.9999722155755412,0.6476742514448319,0.9642400760016963
1026,koala_topk_60_temp_0.7500000000000002.json,0.027798905675468073,0.27544766366931167,-2.863122549945701,0.16135490322850185,0.0552533837838593,0.13222155248770584,0.14977773219865143,-4.075352735175398,0.8461921955636126,0.9282032551378205,0.7947793468277985,0.9964184868550731,449.0340353241094,-6.339891254100776,1037.302848907091,0.9950728715882304,0.006153304138501059,0.9929641596303198,0.15504342419319253,0.5271290857365071,0.9999749882068328,0.6659893002622352,0.9464304994526721
1027,blender_topk_60_temp_1.2000000000000006.json,0.04001709108280738,0.3065894051454634,-3.114546943284228,0.23692480528679605,0.0833823059876169,0.20987963717484193,0.20993973314135034,-3.707846677972224,0.8846469361461953,0.8139592682884765,0.9077778536925407,0.8066975052865609,98.52646249456367,-3.13408092493524,43.060414640597216,0.8923626371829319,0.3574345598814628,0.5589601898659615,0.14832556349172404,0.45976857436447305,0.999739228006833,0.46073110992898925,0.8073904219847303
1028,blender_bs_4_temp_2.150000000000001.json,0.014850327103943293,0.24902172781682042,-3.1622751093579677,0.19559648730178153,0.044798645716750504,0.16469477885979178,0.16470592614308777,-4.233641088367225,0.8727154637386422,0.7181902643289205,0.7143881690488338,0.7243725643599386,141.77571976068745,-4.108576788312387,105.78651161932557,0.9856509339218743,0.1136038095836165,0.8383412594290058,0.15960488692487654,0.6017122363194632,0.9999525090138277,0.4350073038337226,0.7415860126141219
1029,blender_topk_40_temp_2.4.json,0.012329126265152373,0.25155570308433506,-3.1667304989809026,0.18220241748521318,0.04199409063500111,0.15087727860167166,0.1509962199490716,-4.2466141577951895,0.8679690058221798,0.7486435896731247,0.7889828796945628,0.7306552820890663,187.74219139906506,-4.561340022835551,140.63237709806953,0.9946108593042784,0.046020820241958346,0.9342040689528741,0.14786515480301965,0.5761167680716245,0.9999607837869074,0.44324355735210236,0.7785694313754434
1030,blender_topp_0.8_temp_1.9000000000000012.json,0.025280729720575504,0.27556250608624017,-3.146688478862594,0.20794844729497486,0.06171926780632277,0.1775679648301678,0.17778786614403544,-3.9218654861908875,0.8784600472999718,0.8125202646623138,0.8884683211556754,0.7889478513347484,134.2437991568271,-3.7075125507699616,69.4807712224753,0.9615948558229288,0.19599146764390699,0.7430357596203616,0.15287984650472433,0.5310798122065727,0.9999259526958925,0.4491902890210161,0.7884102999105562
1031,pythia_topk_60_temp_2.4.json,0.020453199103541073,0.25783260431420124,-2.8927693626206956,0.15590564168520682,0.044892195496239407,0.12347857217850064,0.1418700607962435,-4.496221123811955,0.8511908257413723,0.9691097963130951,0.9165569890322227,0.9956107564225704,462.23285118214926,-6.512290875009901,1132.8939966502257,0.9987820375430705,0.008974040553078483,0.9873024453938871,0.21840080167898807,0.7372762136015879,0.999974480133974,0.6137875494563986,0.9529358947160607
1032,blender_bs_3_temp_1.0500000000000005.json,0.04677020158483106,0.3035115442911534,-3.109783691251445,0.25509903715261595,0.08852560778221896,0.22865622853464457,0.22877107964495466,-3.6893520688485046,0.8891954088139391,0.7753079264049499,0.8581909522038774,0.8138325525973695,61.78274279715786,-2.500597539192106,20.27369324424104,0.7904654546037899,0.5777667114813784,0.31986139130247065,0.1492133859544791,0.46196925538602207,0.9992349009833976,0.47138605213057777,0.7763005851562422
1033,vicuna_bs_1_temp_2.150000000000001.json,0.019650841121750078,0.24220651794152484,-2.856211322820736,0.14140145268116538,0.04523181072315438,0.11849655776654414,0.13152290262325556,-5.7792972572341945,0.8057997712869205,0.9747714913806936,0.9344857961475058,0.9946136994806225,937.677197553841,-8.862431783750424,7964.222080475952,1.0,0.0,1.0,0.4823807380738074,0.8393259978822338,0.9999756062914709,0.6761446934723424,0.8928383943887954
1034,pythia_topk_70_temp_0.6000000000000001.json,0.03171868654597395,0.29707764072035947,-2.846164680494813,0.17411898384813645,0.06337906671651788,0.143561859909175,0.16195606795388778,-3.7872496341655633,0.8595676784047144,0.9739523444770086,0.931498451172898,0.9966966903400803,353.5528545556788,-5.284704550796268,352.0843509613568,0.99638335193997,0.029300140645531794,0.9590711379409913,0.1425180075073552,0.5208648290430137,0.9999711956672057,0.6607610460423038,0.9669509206437515
1035,blender_bs_2_temp_1.4500000000000008.json,0.02798485112010892,0.27908464033422703,-3.1355113874456446,0.22989156254842008,0.06815975027104189,0.20105431097934123,0.20110028481492503,-3.953740187302859,0.8824708602113093,0.7618184599066208,0.7538001378801042,0.7948122021297384,86.73726508052745,-3.1793890691934363,43.07032738637341,0.9201559433089825,0.33486996023971316,0.5636077851209779,0.16906666666666667,0.5593824833138025,0.9998407283861317,0.46596903171771037,0.7484548647530127
1036,pythia_topk_50_temp_0.6500000000000001.json,0.03120404875448732,0.29580013545797446,-2.824488943110487,0.17631001068442576,0.06273685928383353,0.14628778808307177,0.16414141407874583,-3.7853287776151974,0.8596733770891277,0.9734392065712465,0.9281595885143384,0.9970910478689389,356.80405333130676,-5.323312314948033,423.37878839187584,0.9973359420860995,0.03102656101283213,0.9568241222930335,0.1432460435162424,0.5220528771384136,0.9999718367456195,0.6568185715284759,0.9656931748147121
1037,vicuna_topk_60_temp_0.7500000000000002.json,0.019290765605956085,0.24136474843862063,-2.8672326218508526,0.13864528409628094,0.04480812355981674,0.11603974130555272,0.12905971172479253,-5.78818587000241,0.8054028307507655,0.9721047030353205,0.9263862455231802,0.9947029427440468,958.5613183433004,-8.909608861599718,8073.321632925099,0.9998419548264978,0.0008799350190844671,0.9990441536607673,0.4821976469549478,0.8426814129330775,0.9999748552610019,0.6718748308613688,0.8914428626099425
1038,vicuna_topp_1.0_temp_0.6000000000000001.json,0.019500789938316932,0.24162415826316155,-2.8659601714424716,0.1403214302740225,0.045182611479734486,0.11730701436633116,0.1302753084742752,-5.7921198713994455,0.8063224718900386,0.9725933698383543,0.9279161756910138,0.9946236375099672,944.164003345599,-8.865888257716085,7921.229322314807,0.9999505462228598,0.0013100397303752662,0.9983479154861262,0.4788220607249543,0.8401960784313726,0.9999739820947628,0.6741315428324357,0.8937925690101957
1039,vicuna_topp_0.9_temp_0.8000000000000003.json,0.019480920365387892,0.24250574891586726,-2.8620804989027357,0.14096684780819724,0.0455941341492308,0.11809637406067865,0.13120884881017444,-5.778904369216644,0.8062371468854571,0.9739054951263673,0.9313479623557717,0.9948666679835272,944.941829021058,-8.8588842293034,7896.91674752103,1.0,0.0005547576542283794,0.9989964405236909,0.474654686871396,0.837874908558888,0.999974449316342,0.6759135620388573,0.8958933144315092
1040,blender_topp_0.8_temp_2.2500000000000004.json,0.01977628234845116,0.2631442367265877,-3.1665877213697873,0.1914724522955137,0.0510264213863347,0.16112382808353434,0.161239099383447,-4.102757010765687,0.8724524289787652,0.7923144915784948,0.8304885546828932,0.7774768133471833,166.94600330939707,-4.220935472520152,110.36191329083003,0.9878440902707698,0.09274917840138668,0.8706218280847875,0.1519797317049404,0.5548356775991138,0.9999562045018038,0.4462162022570331,0.7809314870241496
1041,blender_topk_40_temp_2.4999999999999996.json,0.011235780109130416,0.24904130912650047,-3.1852302309984197,0.179740526646639,0.04135880019833542,0.1499467236196582,0.14987109170181362,-4.269516684488209,0.8674356607731454,0.7317169981336511,0.7506665665718035,0.7240690071298659,189.95775404418475,-4.630430843990751,158.77190608055074,0.9946386792564808,0.04710319081729068,0.9322449955494089,0.14773523409180908,0.5788068235368038,0.999958685201729,0.4475012858340401,0.7661375547780231
1042,pythia_topp_1.0_temp_2.5499999999999994.json,0.020268472773638493,0.2597564094292211,-2.895699585606913,0.1534382825263062,0.045203582024139835,0.12232181237808804,0.13947522267314563,-4.495163400091963,0.850670507950391,0.9707605639947897,0.9222372507901381,0.9955633466014403,466.6013426359641,-6.53003958696843,1148.0885080790179,0.9982192680069722,0.011197995752353689,0.9847656632464253,0.2136840327936514,0.7369085173501577,0.9999727748319477,0.6122491226525966,0.9568630178087579
1043,pythia_bs_1_temp_1.1500000000000006.json,0.026477331844597232,0.2824965948940256,-2.872544323991917,0.1711352798673032,0.05465594645793399,0.1384573291713182,0.1583692464019884,-3.956424344517664,0.8593564895924203,0.9720581355865026,0.9253372217392393,0.9962783572310675,371.2219226185179,-5.518850818007963,572.5932944112421,0.9976148616561898,0.026214357877256306,0.9638199485773635,0.161093254007866,0.5954451936200118,0.999967984243003,0.6440099859554208,0.9620653108426768
1044,blender_bs_4_temp_0.9500000000000004.json,0.05262356257513931,0.3078261709071935,-3.0883275951316698,0.26902007835903624,0.09758441336435035,0.24392752646717358,0.24399543539780882,-3.6590588368729264,0.8924870485055423,0.720788967046654,0.8025900514045363,0.8151111323380307,43.676117184178565,-2.2257185754938393,18.067048142054393,0.6512254041048802,0.6895065865971122,0.22300344178309328,0.1493080371645767,0.4514694643229348,0.9990982089587347,0.477766952035064,0.7699911768253302
1045,blender_topk_50_temp_2.4999999999999996.json,0.008662090136694178,0.24324550806627232,-3.1717770170114323,0.17654423540865277,0.03638499656505599,0.1452435682983756,0.14510883649428924,-4.382349990173905,0.865456036551443,0.7112435144707966,0.698611349476519,0.7176168719144739,198.33226388363454,-4.8397299603759,188.9506396246113,0.9977451815127186,0.029314660243814735,0.9560603698645476,0.15277651549577387,0.6031364218549874,0.9999646938635496,0.44858497848551354,0.7657175527636861
1046,pythia_bs_1_temp_2.4499999999999997.json,0.020460491301651434,0.25961166219892556,-2.8902818781579427,0.15447088355262434,0.04493351513876842,0.12244381481294458,0.14068488267866697,-4.471514428306916,0.85133038237243,0.9697593969616034,0.9175177612323568,0.9955442583632612,465.1625572884651,-6.509664980038537,1171.5146165332592,0.9998937017391987,0.004471387563849861,0.993295240476114,0.21084135153278138,0.7301349040471214,0.9999723693053565,0.6164494100547506,0.9529464578289606
1047,pythia_topp_0.8_temp_0.7000000000000002.json,0.0329038322143577,0.296408752351501,-2.824341271229402,0.17508873578011716,0.06384967758255458,0.14571753515371655,0.16362954538667998,-3.745568133308319,0.8589398500795116,0.9740527034818266,0.9292430249335597,0.9972390620885249,350.099748652639,-5.251377439445265,399.00675921563976,0.9977982336320567,0.03394792125538953,0.9516292712917758,0.13961977810135148,0.5021460126038985,0.9999688980813495,0.6594949564140641,0.9677672844775812
1048,blender_bs_1_temp_1.2500000000000007.json,0.012408337866738613,0.22780239325685495,-3.1512788382465233,0.19053659967418596,0.037880291294261896,0.1635197218970202,0.16367861223570238,-4.582481580889058,0.8683582914616158,0.6472306192896838,0.5480529363790202,0.6984095787564745,134.0590528430702,-4.691957093960804,258.82882679077665,0.9919211342569946,0.05518051166762673,0.9181644210195123,0.2086607221682705,0.7142131510897672,0.9999530863666344,0.44685583118207467,0.7093382551378425
1049,blender_topk_50_temp_2.2500000000000004.json,0.015185224526030387,0.25162152894688045,-3.163019247786077,0.18319029356031635,0.043191599419102146,0.151750653854906,0.15177772870487322,-4.2374466459354565,0.8690533784921757,0.7509109458367044,0.7698294769615822,0.7441322589579203,180.38985074020184,-4.4857857550481315,142.7952227215455,0.9895618849392287,0.06730087554349601,0.9073460811984845,0.15348235961787055,0.5853706175331228,0.9999391829561375,0.4437036294049634,0.7627366016010468
1050,vicuna_topk_40_temp_0.6500000000000001.json,0.020163708024534377,0.24448558276733762,-2.8601532399296046,0.1453060392691068,0.04694390433963676,0.12164937287893748,0.13499302077879785,-5.727967412533884,0.8072390129905426,0.97219039135553,0.9294810842504871,0.9946292569498739,901.8765203298477,-8.75367378637616,7486.716274189682,0.9972342516265112,0.006363667477076116,0.9920853062044354,0.4680397238595445,0.8332511794944018,0.9999751172108736,0.6817350882088732,0.8950096958042505
1051,vicuna_bs_4_temp_1.2500000000000007.json,0.019268421646197697,0.24073756818867412,-2.8722457385254287,0.1380271002178864,0.04450103617888984,0.1157864586251178,0.12845917653108616,-5.80229248694762,0.8095248909536488,0.9721176826910817,0.9266032064432126,0.9945352605445112,885.0989186977231,-8.76758646193312,7052.921960176466,1.0,0.00032703593248456243,0.9993638242916123,0.44914771482406557,0.8304139414031001,0.999974200027978,0.6631444134490045,0.8936005548568431
1052,blender_topp_0.9_temp_1.9500000000000013.json,0.022464151357874974,0.27610268748555694,-3.1521182244191905,0.2016853402186834,0.056743444079632346,0.17044930779378503,0.17027241050389147,-4.012162670821608,0.8751881483322633,0.8132866472200139,0.8636877573776519,0.7965280226202164,150.3251100345636,-3.964492347288515,88.79095363999515,0.9755667491130492,0.14716329339346404,0.802512085597042,0.15484824528237032,0.5435486741413063,0.9999081659054231,0.4480840563624799,0.7787077260252185
1053,vicuna_bs_2_temp_0.9500000000000004.json,0.019627649467761587,0.24249076568464964,-2.868649625228737,0.14022480417659605,0.0451751842227715,0.11694923411542911,0.13030162924885583,-5.788493548462052,0.8076054170757592,0.974207540832954,0.9322345388434637,0.9948808104695681,918.0669676717068,-8.783965390465347,7536.4712953676235,1.0,0.0001381494401914427,0.9997292123682228,0.47347723108548956,0.8385821373068836,0.9999751958077799,0.6658373523600594,0.8936625217350727
1054,blender_bs_3_temp_1.550000000000001.json,0.028681149907803353,0.27859159653234444,-3.133476165110219,0.22561620591928885,0.06827648618615387,0.19722883189778828,0.19705421243183185,-3.918337446654249,0.8816549832333543,0.7609998786106368,0.7762666667091136,0.7814909287433307,91.43603697781178,-3.171613346264781,43.728007790502225,0.9172949205023855,0.3347966003398251,0.5713866306621714,0.16149211167839567,0.5496794099214193,0.9998010405916011,0.4516998501513191,0.7539768459083828
1055,blender_topp_0.7_temp_1.0500000000000005.json,0.04912740844413896,0.3178770050021863,-3.086143585627447,0.25838847384611036,0.09386297553246689,0.23010316390866606,0.2299032601821474,-3.627546866336662,0.8900084081059229,0.8023170615932425,0.9157840284129699,0.8246196507935749,71.67134925211842,-2.7285246844483404,36.27443681609459,0.7941005533502791,0.5084160091949187,0.40340241137235594,0.15932379713914174,0.4594831842870467,0.999486878006635,0.4765836682193026,0.8165405442124468
1056,blender_bs_1_temp_1.8000000000000012.json,0.00329865794501998,0.19960063298848607,-3.1844224497407136,0.16327327694969523,0.020531877226987197,0.13499542927851152,0.13487895719935244,-4.955955855832071,0.8581478636943267,0.5493733065103859,0.48289887740876825,0.582168872669509,188.6466844616369,-5.837823982035272,673.1394452053324,0.9998816355216001,0.0050722369331101585,0.9915544638495125,0.23527547827464648,0.7903006309538537,0.999965106019515,0.42499304918165437,0.6551777738877462
1057,koala_topk_40_temp_0.8000000000000003.json,0.027739302506627837,0.278263971161962,-2.8632311370664225,0.1617681664098043,0.05451787952934963,0.1330846125678503,0.15111630319849248,-4.103230038004552,0.8463812574356018,0.9259331405853329,0.7895723257162156,0.9958731490289998,447.4145678449687,-6.355783415521459,982.5620676349946,0.9945235885493876,0.006786716620214134,0.9923489011125031,0.15879332988418832,0.5354474581776839,0.9999750094088858,0.6660137145606454,0.9460125524617866
1058,vicuna_bs_1_temp_1.700000000000001.json,0.019501134304326602,0.24204802448064222,-2.8632036808258547,0.14082004166684875,0.04577026621994689,0.11811533021541745,0.13123187966263766,-5.78378589932092,0.8058818392380923,0.9731796801613223,0.9292136106068756,0.9948346099418724,937.5460074836809,-8.863158279894346,7902.7851050218715,1.0,0.0001903355416274907,0.9996439401894562,0.4827423804077239,0.8393934527769493,0.9999764332312621,0.678114138050882,0.895021124494697
1059,vicuna_topp_0.7_temp_0.9500000000000004.json,0.0195829311441711,0.24279403706442426,-2.8639939393930303,0.1426401672411213,0.045969013590117146,0.11959121414688906,0.1326480685872903,-5.773445560841378,0.8069977873193477,0.9643787954563173,0.9030466534910987,0.9945871638869475,925.9414618609507,-8.826427741876918,7636.997311801405,1.0,2.274888343761886e-06,0.9999949455391111,0.46135454606395104,0.8340532510570221,0.9999767507842643,0.6821668746177563,0.8980668158175233
1060,vicuna_topk_70_temp_2.2500000000000004.json,0.019425661298922214,0.24114003029248163,-2.8592299979053184,0.13889624467573558,0.04475220267673902,0.11644891507439101,0.129304222093496,-5.797349393726112,0.8053731645395856,0.9737411886204919,0.9309819025912076,0.9948017324856623,956.8029665335933,-8.89755285090814,8001.4366379557405,1.0,0.0,1.0,0.4871760826749873,0.8436785770858319,0.9999741185045912,0.6655818333994888,0.8917521934299347
1061,blender_topk_70_temp_2.4999999999999996.json,0.008827624230011983,0.2409501275556666,-3.1733573737268697,0.1748279036303466,0.0358684501725068,0.1435071094473348,0.14345458540167538,-4.472553419445703,0.8625577365707061,0.6734631918849252,0.6405024067645939,0.6902724055809908,211.3127527611485,-5.0887606243609405,247.15958257801532,0.9980434121883437,0.020682817276199385,0.968140058372915,0.15862966688361635,0.623643458114864,0.999965167654779,0.4318238312531569,0.7545114988285581
1062,blender_bs_1_temp_2.4.json,0.0,0.1854650430762875,-3.196109899776971,0.15303333177902484,0.01565519982935099,0.1255076137631245,0.12559308565111765,-5.196449374627016,0.8508662644154085,0.48112726362884445,0.42620781201984353,0.5081771427795467,226.29859392232433,-6.5431918105573015,1223.415832819306,1.0,0.0003338573143440492,0.9993773186365359,0.24360089228326212,0.8258614592746847,0.9999708466396064,0.39259581990495235,0.6131001451336882
1063,pythia_topk_50_temp_2.5499999999999994.json,0.019984458524011345,0.2537104895942906,-2.899970038620408,0.15138245837395647,0.044065475041924214,0.12041772381451814,0.13813323791777174,-4.511096979907615,0.8510226254950545,0.970794707283127,0.9214126654514037,0.9955171433264364,468.4384531587366,-6.547850951631476,1143.7863222198685,0.9992097946031175,0.003996383767449037,0.9941868364125475,0.2162449222971714,0.737620566567935,0.9999732269433314,0.6138557499061844,0.9503925944713947
1064,blender_topp_0.7_temp_0.7000000000000002.json,0.0583076383417323,0.3123497733806548,-3.0767330598974514,0.27814902219588133,0.10268504734406589,0.25368408696331424,0.25387039474505085,-3.672180749132542,0.8948632061839821,0.7098995200699205,0.7801326605424332,0.819476554993032,42.37487017283575,-2.35534972645719,21.07928937543442,0.6275599015611554,0.6377277088488108,0.2729647957758715,0.16167107804563988,0.44149141052307217,0.9985592415433131,0.48421227936455624,0.7783019225626815
1065,blender_topp_1.0_temp_0.9000000000000004.json,0.05605676079870164,0.3129351984690184,-3.073038858617236,0.2817338945982636,0.10217550280131565,0.2562492115719138,0.25650243026272235,-3.623931415095358,0.8951387672362203,0.70921711612679,0.8008391595094727,0.8163627866489772,41.03505413455519,-2.3286286440562707,21.997738410498698,0.6082089964829561,0.6486727914757071,0.26367116080026154,0.1652880673235992,0.4600542425416505,0.9991821173078311,0.4814604289217559,0.7912826596846513
1066,vicuna_topk_60_temp_1.2000000000000006.json,0.019417998339476474,0.2411899969287584,-2.8599516179614173,0.13947274761151857,0.044797953050892236,0.11655530016894988,0.12950469259028285,-5.787454707827979,0.8056798267937854,0.9718322919734546,0.9253289524847473,0.9947369218708757,952.4900893720064,-8.899080240206425,8067.989177524671,1.0,0.0,1.0,0.48129659211927583,0.8417207423878024,0.9999744054788579,0.6750393488364134,0.8961677228759429
1067,vicuna_bs_3_temp_1.8000000000000012.json,0.019405793258259568,0.24140003563500942,-2.865031763761937,0.1390258516213264,0.04494486530746106,0.1165893607117551,0.12947109111937885,-5.804300674216781,0.8080366332688647,0.970250175648054,0.9216270355351656,0.9941988864499247,912.3208537202581,-8.852829141507724,7523.595583586241,1.0,0.0,1.0,0.457276148141628,0.8331420857239284,0.9999746604410107,0.6769858592438077,0.8938395642565343
1068,blender_topp_0.7_temp_1.650000000000001.json,0.034641463653747186,0.3028089062912191,-3.1075682908834104,0.2249701694053155,0.07519291268774818,0.19533259755643836,0.1951585701556597,-3.7929082201095765,0.8818636605878153,0.8282731999916272,0.9074220933867757,0.8112283809101657,112.1844939907119,-3.322593046186772,50.996662255558284,0.9379386918617297,0.2990110250178141,0.6200232627817159,0.14892940849322686,0.4919131334022751,0.9987119771988096,0.4556317201597179,0.8017638550795062
1069,pythia_bs_1_temp_1.9000000000000012.json,0.021703990173772163,0.26311952773406677,-2.8953579270051333,0.15851915368207015,0.048050613994466945,0.12710559574502717,0.145011450278697,-4.275516481342201,0.8549273073195456,0.9708502971495095,0.9200418518954969,0.9960327870501784,428.8788153529889,-6.159085138201176,812.0883773549194,0.9996888073933885,0.008956763258782512,0.9863623916013171,0.19656038353245567,0.6896986386378622,0.9999725048193234,0.6252790145083277,0.9563199243767706
1070,pythia_topp_0.7_temp_1.5000000000000009.json,0.028424124845015237,0.2904611373481301,-2.8555121267725805,0.17761842790351529,0.05981526010592188,0.14468250816296319,0.16468250168622722,-3.8824942200360653,0.8606209864836178,0.9746750397127839,0.9319696340342248,0.9969214521094649,352.4194432501852,-5.363499909215611,550.7184840542711,0.9976060486353535,0.028355301454984865,0.958763688167491,0.15501732959234196,0.5686691662804904,0.9999702378122027,0.6456489623010995,0.9634153456287179
1071,blender_bs_4_temp_2.4.json,0.012927020682164838,0.2420868229802849,-3.1648984678044827,0.18631113856786122,0.041792318541089606,0.1565330025563071,0.15652360745218197,-4.370889462545544,0.8700995419570104,0.6861191640562533,0.646806307041408,0.7076157594375456,153.6191126792072,-4.411603326039632,133.93284756109767,0.9920453241107476,0.0650952709365251,0.9026574933411822,0.16427321767021433,0.6344277176790982,0.9998905348753881,0.4454898084840459,0.72828083353412
1072,blender_topp_1.0_temp_2.100000000000001.json,0.017094157466117123,0.261834022648167,-3.155692278024907,0.18828034669851856,0.04760312431405532,0.15838249891805722,0.15831723764506853,-4.1500646322667,0.8708319155749433,0.7827933968684685,0.7952906942479688,0.7795537936642408,174.5649864548332,-4.361121235313235,123.63173502274941,0.9912875661213921,0.0747498361690766,0.8955051053682407,0.15263976634178864,0.568538736434871,0.9999496410628836,0.4455136735298352,0.7927672983352972
1073,pythia_topk_50_temp_0.6000000000000001.json,0.031449455711797476,0.28926820695323785,-2.84106982017089,0.1727609970244477,0.061985579051646034,0.1430877941338602,0.1612291456822724,-3.7768876010287022,0.8591683321820949,0.9729696064186788,0.9274817998946797,0.9970617636530577,358.95342729879104,-5.353770515731239,406.9007494368828,0.9966657530858143,0.02500187832898945,0.964693253997414,0.14303894634776987,0.5189667257658847,0.9999689975219642,0.6589463628186492,0.9669168310348161
1074,pythia_topp_1.0_temp_1.8000000000000012.json,0.02221199079758337,0.26307388704935974,-2.9002641038091963,0.15926245158692293,0.048372514153078396,0.12862282153255666,0.1459614319841978,-4.248168026994847,0.8553204273054739,0.972216770645705,0.9248605409100743,0.99612624062326,420.9941086332354,-6.121433134369622,785.9435350477438,0.9988471020628047,0.009853171189614783,0.9858088508335419,0.19374247894103488,0.6800701002823484,0.9999726587880351,0.6243729493422117,0.9566137435246923
1075,pythia_topp_0.8_temp_1.3000000000000007.json,0.028591498090993005,0.2895210312388549,-2.8596296944694672,0.1772509779231472,0.059345262202733486,0.1436837628796698,0.16431608941522788,-3.869987714744522,0.8601120656621241,0.9740389549637142,0.9303868921094631,0.9973511455770963,352.4463906187452,-5.330996266071124,613.308714316233,0.9964242537495176,0.02938657846752678,0.9590111906382667,0.15100546942468232,0.5588000671760853,0.9999669362046197,0.6449254688196526,0.9622634972906662
1076,blender_topk_40_temp_1.3000000000000007.json,0.04013988901072937,0.3082400829951834,-3.1157519855575715,0.23086222850598148,0.08102033240713435,0.20492473891271995,0.2050398191470073,-3.7304149205555657,0.8833522311073984,0.8188385861592454,0.9184922360918517,0.8053657435165239,98.8602184467859,-3.128007712608646,43.41019315072376,0.9063642708024203,0.3642610062584522,0.5459347884651594,0.1517757809157039,0.4747452172358305,0.9997721071353178,0.4677666525444191,0.799643688173106
1077,vicuna_topp_0.9_temp_1.8500000000000012.json,0.01967778655340938,0.24306619815111324,-2.8621147709762407,0.1410324123310978,0.04543051946481061,0.11818493507712684,0.13109615079082043,-5.777608888182707,0.8063473599946093,0.9736456743088703,0.9308994488208204,0.9946997853701482,945.1694758698628,-8.874666100411162,7992.374618561771,1.0,0.0,1.0,0.4728682170542636,0.8376111467595563,0.9999750124548146,0.673284590124845,0.8966482382991868
1078,blender_topp_0.9_temp_1.8500000000000012.json,0.026317576913368005,0.28451759970613055,-3.134617096675422,0.20393727681953405,0.060099584823286895,0.17291274036860266,0.17282406121944044,-3.9617044519565865,0.876610339524034,0.8184557862247935,0.8739541898788399,0.7993225511028744,144.156449518111,-3.8598358355587594,82.37128040712159,0.9771661845809233,0.1678266098931223,0.7723607914687172,0.15197451337347712,0.5378727417833563,0.99986827349615,0.4453603627238579,0.7979861007180281
1079,blender_topp_0.9_temp_1.4000000000000008.json,0.03662707084396755,0.30831734426392277,-3.097677914436929,0.23462401946762768,0.07860200068398887,0.2034602301435703,0.2035049621484893,-3.734126547056592,0.8840656594069066,0.8177732018283267,0.912060429949681,0.8026708266155408,101.28378773618358,-3.1740917786433944,46.44197318863764,0.915899529440994,0.3513292321409371,0.5636748208348722,0.15203919269742902,0.4795490298898794,0.9997759344940912,0.45980430630321256,0.8210657902336297
1080,vicuna_bs_4_temp_0.7000000000000002.json,0.020151865519469125,0.24484176198325971,-2.866892022336413,0.13838962016195938,0.04472508549808446,0.11598908810998998,0.1287602171156932,-5.844496684227296,0.806115185091634,0.9716117233646384,0.9239120986834047,0.9951055683568867,928.6998091033942,-8.804147936796397,7564.314205379146,1.0,0.0008203759981750685,0.9987296104114549,0.5402575186666358,0.8402072833108539,0.9999703557075623,0.6572524499080941,0.8895360145807445
1081,blender_bs_3_temp_0.9000000000000004.json,0.04988259494504405,0.3029307786387728,-3.0880194609771987,0.26639665658657724,0.0932896202822335,0.2390568945787521,0.23908139016797458,-3.6943781930124593,0.8914518165803386,0.7235530496602876,0.7957368615924441,0.8183077350591859,44.99707037735326,-2.2521314183460155,15.964843256589688,0.6669908079745325,0.6759716340116637,0.23217379352942732,0.1469779341221618,0.4507754321240691,0.9977642183671733,0.47755494636141943,0.763500281112905
1082,blender_bs_1_temp_0.6000000000000001.json,0.028793912363205037,0.2694819646766724,-3.1390037860325677,0.2259467510452189,0.06538061973347778,0.19813081697919674,0.19793851032410448,-3.943135355063574,0.8821520275008942,0.7667707880904497,0.7502442014033814,0.8114143104870679,85.56711790346911,-3.124058585156817,45.71421222482515,0.901095251113939,0.35792164880846805,0.5420806748107263,0.15898931000971817,0.5210397303646206,0.9997647716430481,0.4685377797152929,0.746086613462215
1083,pythia_topp_1.0_temp_0.9500000000000004.json,0.02967065521640901,0.28940356393738265,-2.853107791625426,0.17562687615471195,0.0603439802167832,0.14354870215238152,0.16290393071309392,-3.8882877501791606,0.8591031352718751,0.9734855171840037,0.9283030223550358,0.9968281414561376,364.348952729057,-5.450800640221591,532.6946124934251,0.9978507117931061,0.024152020384533242,0.9645587170691253,0.15594439505374605,0.5663999670062275,0.9999692046451186,0.6494105685211136,0.9619468387462692
1084,mpt_topp_1.0_temp_0.7000000000000002.json,0.02730090010971986,0.2759498629099623,-2.874135214365078,0.16151993713075488,0.05506990657963949,0.13295758364776283,0.14988032620392788,-4.080258182867734,0.8461555391848684,0.9260359396324488,0.7896479288046575,0.9961292070592334,445.07663057360253,-6.308533545660107,965.843555409882,0.9942467449151301,0.007374296998261841,0.9915856725131825,0.15320256204963972,0.5206486663126506,0.9999743700624707,0.66438181256364,0.9472634222560034
1085,vicuna_topp_0.9_temp_1.700000000000001.json,0.01948876639473942,0.24179095650175875,-2.8638407190242607,0.13948388373214893,0.04514997491308683,0.117089230788706,0.1297887782748775,-5.785694946745832,0.8061275872773302,0.9736533686225981,0.9309935004175878,0.9946649454996915,950.8332524339613,-8.879540011075049,8054.503916239765,1.0,0.00020411129325227921,0.9996227964260187,0.47293719828257436,0.8396923986986099,0.999973959757952,0.6737547872181168,0.893758400864078
1086,pythia_topp_1.0_temp_1.600000000000001.json,0.023409159683989527,0.27303942357003746,-2.890947743145402,0.16546350534927662,0.05065761621180995,0.13221643714711728,0.15185463975848182,-4.150574142803888,0.85724624525569,0.9715312999399016,0.9224873721939143,0.9963745406132661,399.78421244626685,-5.876711609305018,658.996430644838,0.9986415515486938,0.013731521281408594,0.9801755631983499,0.1840695598167844,0.6548707596089143,0.9999719028004663,0.6329258973887545,0.9563717908283811
1087,pythia_topp_0.7_temp_1.750000000000001.json,0.027193749972439927,0.2817479404320829,-2.864731439368758,0.17223410028741637,0.05598932723556858,0.14097559362651285,0.16079889944393586,-3.9617794754509936,0.8595814953944487,0.9749468178737133,0.9314273192124498,0.9970506707986514,363.2844505454663,-5.509259126615402,484.7002754140349,0.9986811986893395,0.023678891833561595,0.966241036706041,0.1611704598235021,0.5889408709630881,0.9999721327979484,0.6421558804406909,0.9603285069665116
1088,blender_topk_40_temp_2.5499999999999994.json,0.012299420308582443,0.2524376771784987,-3.180816320952528,0.1781646090278887,0.041920159601002746,0.14571594439667152,0.14560207889390558,-4.303755859812658,0.8666171324038076,0.7310561794457918,0.747529910360003,0.7243587616339099,197.28724300436272,-4.735367769281135,166.6009184607541,0.9955966885415727,0.036254855404697216,0.9470193517456275,0.1470270594588108,0.5880442850074221,0.9999649703861,0.44208046602820583,0.7815260341739046
1089,vicuna_bs_3_temp_1.0500000000000005.json,0.019548377343915083,0.2425926900895652,-2.8630074441791296,0.1402655560963834,0.04514959108477411,0.11776516563157938,0.13071890603131447,-5.784861599515101,0.8078246533512352,0.9692487965728013,0.9173945101549128,0.9948088112240564,920.5761779201989,-8.830882471350543,7716.7525127308245,0.9999608761028406,0.0007815679888191436,0.999089910608016,0.4663301160877107,0.8363127729257642,0.999975472748399,0.6745914893153913,0.8947783517249989
1090,blender_bs_3_temp_0.6000000000000001.json,0.05462355502761555,0.3002811714573091,-3.104804150088278,0.26639959785382217,0.0973006759349796,0.24226469821026714,0.2422585246816516,-3.6927434999144864,0.8924129690698727,0.7177307000988589,0.7777526275368037,0.8311952671492454,44.04721125693264,-2.214132658214066,17.561727548498066,0.6371972246747283,0.6932850209050219,0.21807714103159773,0.14445966216656883,0.4131147540983607,0.997689319935017,0.4857255737623853,0.7537392827797446
1091,blender_topp_0.9_temp_2.150000000000001.json,0.0187963650836153,0.2625379005816689,-3.1593520378540894,0.18901912974272073,0.04946788421357178,0.16088559669029556,0.16077665011046333,-4.108161698123496,0.8717856033292706,0.7892957838629409,0.8353773940268396,0.7718205674459159,167.6557277448608,-4.232515128969397,111.0358438791612,0.9846862229746275,0.0938515230195947,0.8729798691511044,0.15287449392712552,0.5642132744251431,0.9999468319998953,0.44791611561734596,0.783191999474182
1092,vicuna_topk_40_temp_1.3000000000000007.json,0.020206774052016773,0.24476803898003507,-2.860513009384782,0.1458082877153332,0.0471338100433894,0.1223732055155671,0.13557908871512359,-5.716387308910041,0.8075948699203904,0.9723319008693802,0.9305088672967057,0.9945587198098819,899.5128136393499,-8.7376508402763,7301.540582758409,0.9967855017295557,0.006162283498101562,0.9925556677049331,0.47141707849672454,0.8329686875102924,0.9999756714504563,0.6830629767898567,0.897923495896713
1093,blender_bs_2_temp_1.2500000000000007.json,0.030423716026536252,0.2819551681010534,-3.1347454507986385,0.2349497935748882,0.07214576127093406,0.20648176798236823,0.206499230870873,-3.8604299064150793,0.8850128706805931,0.7793553616320253,0.801254465500468,0.810793659428157,76.31433380480334,-2.9066430735621545,32.34487844448001,0.8797102865605544,0.4295018101516272,0.4665602425104371,0.16114078403708557,0.5237160441426146,0.9995214605259752,0.47457093729045924,0.7676860197151653
1094,pythia_topk_60_temp_1.750000000000001.json,0.022702048804641026,0.26785487467884367,-2.8866471125033195,0.16205607664519714,0.048824046993308064,0.12949741428661204,0.14875445532136608,-4.2412520845332935,0.8557415715678183,0.9725670834190779,0.9236947807083795,0.9967194470709455,415.12412174852165,-6.03823394922668,700.9627185652481,0.9998403022755062,0.009600763983604947,0.9862004883825641,0.19529257169359202,0.6799605911330049,0.9999722051238249,0.6277792445553806,0.9543045243931437
1095,blender_bs_2_temp_0.9500000000000004.json,0.04741119229416679,0.2963598630319642,-3.109817076541618,0.2579730212690331,0.08999432930604401,0.23047602582181387,0.23067097541613343,-3.743420572940238,0.8903880848554906,0.7397281169264115,0.7761262631281274,0.822241468725944,50.30045037747513,-2.414307528337435,18.543663372070316,0.7439328883333294,0.6152677624490436,0.2819160185394807,0.15451014242555028,0.46928585506865517,0.9989663970494318,0.4743700729373223,0.7539613925789358
1096,vicuna_topp_0.7_temp_1.600000000000001.json,0.019643533744681457,0.24317743436403771,-2.8612542859538044,0.14202049860087734,0.04586675015753933,0.11907469857032407,0.13220623079651708,-5.7689271599114065,0.8071248383823043,0.9657266150082626,0.9066677129573029,0.9948153279587357,925.7547800808813,-8.827832629621668,7717.444914708258,1.0,0.000418470024234337,0.9993556850896218,0.46290116682717075,0.8326804572423431,0.9999752316422358,0.6805244108777725,0.894549588066244
1097,koala_topk_50_temp_0.7000000000000002.json,0.02773860356268364,0.27604222941083156,-2.867094443771309,0.16133755723472643,0.05515465211220835,0.13316529737085175,0.15048416945696355,-4.080444480947598,0.846679999080593,0.925325889432478,0.7868944977828819,0.9960274828937584,445.8045898304315,-6.338416375792358,952.536762621145,0.9950306575683804,0.006520668203239037,0.9924194995503773,0.15360199284824622,0.5201927019270193,0.9999734552685388,0.6658781384358664,0.9469568795619723
1098,pythia_bs_3_temp_1.9000000000000012.json,0.02746019589938408,0.2841339846178363,-2.870992346970973,0.16408347625910202,0.0551107537485479,0.1324661663182576,0.15223301224738264,-3.884166896462679,0.8586660296262386,0.9749313978665436,0.9307408460823529,0.9966968935214446,387.40390363974234,-5.585380507516845,434.229024961573,1.0,0.007596724648395156,0.9878422786550763,0.14726098337193755,0.5560694750983591,0.9999728668667749,0.6454467067349411,0.9644652981243893
1099,blender_topp_0.7_temp_1.9000000000000012.json,0.0273142462540577,0.2872418774431704,-3.132213554544774,0.214026807664633,0.06337460957526728,0.18041823659579326,0.18050164548811976,-3.877485995063323,0.879326197152625,0.8137753753294807,0.888608678482783,0.7912678903409754,129.54675421143799,-3.6134524566370425,65.35613577332755,0.9605295620157072,0.21778558776603565,0.711127531255746,0.15061043285238623,0.5227028272894899,0.99925684388391,0.4425755740257208,0.8006878612854169
1100,blender_topp_1.0_temp_0.8000000000000003.json,0.05977381286651313,0.31747551846428085,-3.0594367644113145,0.28314163728581876,0.10478464459428224,0.2581006287413601,0.25820490030244425,-3.633807076480919,0.895587029939663,0.7009186860748449,0.7751373857835623,0.813126472042727,41.47166841596235,-2.354364040712441,21.599617775002052,0.6149636923598674,0.6371000378116222,0.27647350182609004,0.16879165459287163,0.4582227081055755,0.9985485160219406,0.4803232795788434,0.794964976922538
1101,blender_bs_3_temp_1.8500000000000012.json,0.019314625075514232,0.25735230061856446,-3.1510945066421447,0.20916605978915764,0.05142170025666313,0.17959941276006192,0.17959617002777997,-4.152313150002627,0.8767992898314176,0.7396588871063114,0.7148785823206774,0.7619967590051342,110.91220747118867,-3.642697945152368,72.19384717222995,0.9687600659821632,0.20709262753113228,0.7134230419878402,0.16785041930515146,0.5910878698489318,0.9996978576651556,0.4602060290968012,0.7499692790108297
1102,blender_topp_0.9_temp_2.050000000000001.json,0.019310799431557828,0.2713041637804365,-3.1687130256740748,0.1953684798637654,0.05313278007321001,0.16474670339820718,0.1647458409601219,-4.0630554314366805,0.8734126758121536,0.8003316162157627,0.8522897189318747,0.7804588591545493,159.9784650598313,-4.134110200037003,105.33075260093494,0.9826878277410892,0.11175571280037316,0.84588040070177,0.1509972455447516,0.5548652823065042,0.9999535582466929,0.4507678370318097,0.7928007098661599
1103,pythia_topp_1.0_temp_1.5000000000000009.json,0.024232650114699286,0.27636057838433986,-2.889006742733514,0.16786499138412683,0.05259057515467199,0.13478250943860903,0.1534234259017057,-4.102122340985912,0.8579647978226503,0.9734702738305916,0.9276703887524068,0.996333801316355,397.2187006046225,-5.856906012389125,635.9267844883263,0.9993966405940052,0.011102684595685966,0.9833397997030883,0.17763106644854718,0.6424428997020855,0.9999712476868906,0.6308876933727809,0.9550533624168089
1104,pythia_topk_50_temp_1.3500000000000008.json,0.0250659871260115,0.2816758417827704,-2.8733942169464664,0.16906190910250418,0.05414472457901051,0.13697553915664729,0.15609398104031577,-4.031239242735272,0.858055064219511,0.972371365723246,0.9262664125883954,0.9966395475224168,383.5440497631054,-5.680885665034213,631.658094006405,0.9969216873406096,0.022089090583610346,0.969886584279114,0.1702182437517329,0.6181509616938743,0.9999706016513771,0.6387273587122231,0.9603542399131703
1105,vicuna_topk_40_temp_1.5000000000000009.json,0.02004958381042711,0.2442781198291112,-2.860531959361686,0.14506248260800267,0.046911779322732015,0.12169395803126733,0.13494748044522703,-5.72165644813874,0.8073021997669656,0.973964552370834,0.933159857972785,0.9947460934012113,903.5278068523719,-8.73862178634367,7380.693862781819,0.9986522239184351,0.005105176119105954,0.9930079057084928,0.46642844136926437,0.8320368904001118,0.9999758195662068,0.6858618360363649,0.8977276454726327
1106,vicuna_topk_40_temp_2.150000000000001.json,0.020103384939639826,0.24455476474546586,-2.8571655878084217,0.14592630677400065,0.04721929443515595,0.1223031054815416,0.1360645205798992,-5.72255751054607,0.807515183228529,0.9736954590980256,0.9331152373714884,0.9946539750796759,899.795947692124,-8.729521722304543,7347.956595281354,0.9980786756570555,0.00433374171816843,0.9944508514664423,0.4671366322177355,0.8341076222715069,0.999974555923848,0.679327430311807,0.8970585828647017
1107,blender_bs_1_temp_1.4000000000000008.json,0.008881175709593023,0.2203027376013729,-3.1665059529946658,0.18241407511774294,0.03234718338001259,0.15457393222929916,0.15473752525415407,-4.668928351813184,0.8656461618706315,0.6299387273338439,0.5507840171700348,0.670471049043901,153.47208091202143,-5.061468987648559,342.77494744114495,0.9952933944565324,0.028821249244105958,0.9557616792279653,0.22057277429664832,0.7418462754049427,0.9999627679407238,0.44201230250284046,0.7002671874862701
1108,pythia_bs_1_temp_0.7500000000000002.json,0.030414035947375427,0.2901206026332854,-2.837597603788357,0.17550133770991522,0.06027602021498142,0.14339918139797841,0.16320775145036617,-3.811803386182728,0.8593742601976605,0.9728145422466405,0.9269752388979045,0.997022287162368,354.8039699939961,-5.3504654595108585,459.0272011982186,0.9967805796072738,0.03101029116459466,0.957128115944989,0.14722427527305576,0.5387968979249633,0.999964195645166,0.6574685124452702,0.9665757465756728
1109,vicuna_topp_0.7_temp_2.2000000000000006.json,0.019679596880824924,0.2430178967383744,-2.86458050177427,0.14301420329193887,0.046226558893869715,0.11953272222106623,0.13317218466015926,-5.77352202010298,0.8070026995662697,0.9645279826950021,0.9038009303870993,0.994438321891433,925.6568912078521,-8.829599076821385,7762.08363241065,1.0,0.0004776772359696725,0.9992990448171168,0.461949355206401,0.8341067550577209,0.9999755629915035,0.6800110237691589,0.8924154312683937
1110,pythia_topk_60_temp_1.0000000000000004.json,0.027699535730288577,0.2879680492121345,-2.8599696235809633,0.17476553966177116,0.0587021988068568,0.1425318218760498,0.1616023682243657,-3.898910775929988,0.8588390721228414,0.9734278377698348,0.927489729565153,0.9966489388374146,366.1021989548343,-5.49588025192336,529.9373716812819,0.9988245318739488,0.019229350777156155,0.9709933101003181,0.15863670951980455,0.5777482631794033,0.9999670687921062,0.6477223345356619,0.9627649496852575
1111,blender_bs_3_temp_1.4000000000000008.json,0.03371142749914522,0.2825121160886062,-3.109753798148436,0.23356702945215266,0.0688485255457137,0.20582989115947742,0.20573496630302404,-3.835692763925793,0.8842288980742017,0.7968076586663901,0.8410992915588889,0.8147190420711117,83.40424477519507,-2.9824237584806768,34.47416168955068,0.8966030129262181,0.4014147313081262,0.49442532595649474,0.16023258030692974,0.5225680544435548,0.9988727121649381,0.4696717353645929,0.7764291339945832
1112,vicuna_bs_4_temp_1.650000000000001.json,0.01922146195091022,0.239935339673477,-2.870987498449658,0.13702082701103813,0.044200236365971764,0.11506854809926223,0.12769819898471135,-5.81152829426324,0.8095488032859887,0.9734508798132088,0.9301587131745994,0.9947738872620768,892.8518583015865,-8.809894219370278,7261.276579619167,1.0,0.0,1.0,0.44964414759662763,0.8322699084335191,0.9999740662460098,0.6577086127055193,0.8950490666803472
1113,pythia_bs_1_temp_1.550000000000001.json,0.023818842816316965,0.27211873487284677,-2.888489613910476,0.16275054433737102,0.05065278567578596,0.13097779628619877,0.14925802209397795,-4.123894594953151,0.8567988478349062,0.9723626685129522,0.9251558182855325,0.9963364152010075,403.3441665050599,-5.854459054020985,613.6798309560731,0.9985750926107447,0.012771814924030305,0.9816245865603974,0.18141021937173782,0.645445083753903,0.9999735496326057,0.6293401463267082,0.9578739715990179
1114,koala_topp_0.8_temp_1.1000000000000005.json,0.02702697997893722,0.27604782504775377,-2.8895809990848473,0.1608780186709213,0.05415988394767421,0.13259205314007116,0.1500247309593622,-4.096607701334064,0.8469868823736607,0.9258941016015387,0.7876895006102387,0.9963072071930689,445.88164843440666,-6.311344394333017,949.9369425720811,0.9953795801233573,0.0064769879934018,0.9924901189816923,0.16196003350484622,0.5424670356503337,0.9999743337502222,0.6632994828906231,0.9465853346731954
1115,vicuna_topk_50_temp_1.650000000000001.json,0.01953401891350086,0.24196938780516877,-2.8683569898347336,0.1411702729489504,0.04546388326579907,0.11811838686085244,0.1313001669550361,-5.775476465244331,0.8064399177062965,0.9720431618612556,0.9255757681005092,0.9949300871463959,935.9667088417253,-8.841516471463269,7953.249459128311,1.0,0.0007154031484214292,0.9988394023123295,0.47765518778557897,0.839720062917455,0.999974695976846,0.6749989793212237,0.8948912493350779
1116,blender_topk_50_temp_1.1000000000000005.json,0.04472321394520897,0.317777590790312,-3.080764309676711,0.2456106808856097,0.08795725138312918,0.21901374753088731,0.21896498032213302,-3.659501230071685,0.886551236401579,0.8061384411680456,0.9032400742986567,0.808985579482921,89.92883475720674,-2.9620035312589112,37.443596897809435,0.8560548073489067,0.42216941285172305,0.49149306333422815,0.15006316549359322,0.44991968250968534,0.9989764657252298,0.46678193727273026,0.8002140524658097
1117,vicuna_topk_50_temp_0.9000000000000004.json,0.019397090712678863,0.24056311792948432,-2.86572210511607,0.14051918031331417,0.045301891090188465,0.11714756319398309,0.1306495570819539,-5.794232067937602,0.8059847085533257,0.970757375841646,0.9219448632662272,0.9947993596474489,938.2125775297529,-8.874048186746561,7919.641200125797,1.0,0.00024052082337927755,0.9995292947744049,0.4810311931490438,0.8407296487884564,0.9999752020190856,0.6739062686900577,0.890834425693613
1118,vicuna_bs_2_temp_1.9000000000000012.json,0.01917069606393351,0.24048932111022192,-2.871486087839207,0.1378711933332405,0.04423672513283366,0.11502576378468177,0.12829368539979186,-5.810659137183057,0.8079462537545719,0.9742321782638591,0.9331106751969873,0.9944860529087349,910.6532398962107,-8.830761734987089,7459.126586997687,1.0,0.0,1.0,0.4584080864656719,0.8345486266440011,0.999975313344795,0.6693952697252702,0.8904404208149933
1119,vicuna_topk_50_temp_2.2000000000000006.json,0.019384306771733917,0.24112747014647512,-2.8594353189449273,0.14130155197912933,0.04565263009671639,0.11849282212809696,0.1316727428954909,-5.793665932987878,0.8062634143776789,0.9735996672466591,0.9304759996954374,0.994839682607708,936.6576163025226,-8.849045987559904,7966.953637909202,1.0,0.00017184062497429506,0.9996703511150703,0.4779416672228526,0.8404586926349799,0.999975152149468,0.6777884680367185,0.8913127233653155
1120,vicuna_topp_1.0_temp_1.2000000000000006.json,0.019694173385227186,0.24216803617330465,-2.8554479461872506,0.14168431336206316,0.0454620904236446,0.11878502072902358,0.1316687463402927,-5.788153207373762,0.806303694933832,0.9725799610374812,0.9275329309119167,0.9947673042336542,942.2018321266385,-8.86595970408208,7909.530756371657,1.0,0.0,1.0,0.47874634913502584,0.8403199117484832,0.999975114941358,0.6739125327918238,0.8915166560381292
1121,vicuna_topp_0.8_temp_2.050000000000001.json,0.019420932003669615,0.241902137004672,-2.8638857832413636,0.14128541714509985,0.04558823053447621,0.11815626967123749,0.13159088524835105,-5.792179264382035,0.8068384374669176,0.9741535856443048,0.9318430671558896,0.9949930947505401,933.8797107958952,-8.847927000186365,7875.735771439086,1.0,0.0005091359770524893,0.9991053491579014,0.4709896088837355,0.8369138843276774,0.9999755189748469,0.6748191378637401,0.8929897356565616
1122,blender_topp_0.7_temp_1.4000000000000008.json,0.04265916007804575,0.31149409368014236,-3.1028730613674096,0.24161445420343902,0.08585097667342842,0.2120307101506462,0.21215924631961805,-3.685778337275098,0.8859130997576551,0.8210026152042527,0.9242328574667796,0.8100748916488105,92.04688313729143,-3.025021190863811,42.18761828645432,0.8904486708721479,0.39959297240392394,0.5106026742354651,0.15326555077032367,0.47284552845528455,0.998691957451418,0.4661361066128066,0.8087954735398556
1123,pythia_topp_0.9_temp_1.600000000000001.json,0.024010038916501476,0.27510163287607353,-2.8862131915254916,0.16862422266856353,0.05237714985110566,0.13648197381143062,0.15558472943660984,-4.045302548007163,0.8583683173259896,0.9719773797353585,0.9243461218543462,0.9962047033295602,382.302982593629,-5.679433703876589,600.1031909094711,0.9984846010635278,0.020502348561211636,0.9704985199605846,0.17022912805142565,0.618452811972001,0.9999707522158154,0.636173441931456,0.9588787496791693
1124,pythia_topp_1.0_temp_0.7000000000000002.json,0.030177555096962624,0.2902398154308238,-2.839425222190444,0.17451347962644947,0.06122505641929209,0.14349690741722457,0.16231100181156,-3.8096621989726063,0.8585883089320693,0.9736947059302421,0.9290610202856433,0.9971545901828873,356.94451542746486,-5.320780652175735,451.95804509557513,0.9970896294210634,0.029572464753702236,0.9587548618235333,0.143370695748763,0.5318960364408352,0.9999664597855302,0.6540917224868505,0.9645023393651885
1125,blender_topk_60_temp_0.8000000000000003.json,0.058154914004726235,0.31839985400908116,-3.0768756608446997,0.28347658342389775,0.10411522398068734,0.2590249349219139,0.25886150908681094,-3.6542817890524626,0.8946153506606758,0.707695125311587,0.7915227202063064,0.8180287784602778,41.60401143705993,-2.342141225534071,22.353295693726572,0.6178260860807346,0.6486800771535589,0.2658938859031581,0.16675070229777425,0.4546371750097012,0.9975663123126021,0.4830884070010606,0.7823251825761991
1126,koala_topk_70_temp_0.8000000000000003.json,0.02671621229066284,0.27591361523105823,-2.871985546692101,0.1618238529369389,0.05498516837221093,0.13320864241173108,0.15068639096753583,-4.0963093524944325,0.8471599394429423,0.9308422556867885,0.803739707608731,0.9960199556871502,445.49259972929366,-6.312191739086819,936.904842461923,0.9949214874255885,0.00823691077534469,0.990233553942636,0.16257650365822052,0.5466102556800846,0.9999740085525359,0.6652485513854361,0.9471477470052744
1127,pythia_topk_60_temp_1.5000000000000009.json,0.02379622932841906,0.2730619299178918,-2.892538295599645,0.16470270596642217,0.05193422695223994,0.1326403771215659,0.15151502982034626,-4.129696313269392,0.8574302725658149,0.9727984931629066,0.9266071778099554,0.9961395178863663,400.3345142287007,-5.8553977047191905,628.6260911601946,0.9988365680514767,0.011838594947166303,0.9829533387979744,0.1794564734514129,0.6442146725750861,0.9999727318903249,0.6322271852102691,0.9574184900369935
1128,blender_bs_3_temp_2.4.json,0.010643786470728703,0.24266274338472038,-3.1478347203774537,0.19085470944249916,0.03903586755281381,0.16089786549604213,0.16098860557072486,-4.429437134452239,0.8701767600729374,0.6742795189194063,0.615916750049073,0.7063356288343636,145.95448338956885,-4.449963975821272,170.60011658847682,0.9916660932388592,0.07382126868351747,0.8897519871294908,0.17728339940725915,0.658447744466237,0.9999620421138221,0.44644228578031897,0.7335602359375907
1129,mpt_topk_60_temp_0.8000000000000003.json,0.027580451169243146,0.2762143781053694,-2.8718856403488435,0.15978157070739715,0.054104697052032955,0.13211651791939077,0.14876086198829752,-4.087391029856726,0.8465161684878125,0.9271873080162655,0.7923341076743518,0.9960413040044551,447.6585025304267,-6.3471264325250685,1035.7275931650238,0.9952008706291542,0.006460231671368379,0.992509089342263,0.15927556533920353,0.536000163358654,0.9999746384028203,0.6673637730384876,0.9455484718995127
1130,vicuna_bs_1_temp_1.750000000000001.json,0.019571924058419992,0.24190889545346772,-2.859096658373166,0.14096351971327598,0.04535972077254542,0.117892419739816,0.13130609761445639,-5.790142157751477,0.8056702907673103,0.9735632913275107,0.9299800798082528,0.9950296492399816,939.1382735181178,-8.874380405786322,7920.699900192275,1.0,0.0,1.0,0.4820751116797989,0.8402259523754851,0.9999757879124376,0.6742881460036926,0.8928836855611845
1131,vicuna_topp_0.8_temp_0.6000000000000001.json,0.019537033127063272,0.24218669496293144,-2.8655620260324652,0.14093282388396197,0.04591838137241498,0.11842734264572281,0.13145755074243898,-5.781339988918725,0.807102906441163,0.973043473776004,0.9293169106960106,0.9946887208249622,931.5239993528356,-8.836559841043568,7768.9102249290245,0.9997864896449828,0.0012658579228844828,0.9984666934830371,0.4733524099078959,0.8371290071797686,0.9999735397184062,0.6727574099459963,0.8936518102488621
1132,blender_topp_1.0_temp_2.2500000000000004.json,0.013641633787609572,0.25683565658283886,-3.161792775672041,0.18484559299289385,0.0426939528610904,0.15351983008023667,0.15360383159192198,-4.231364725586886,0.869262059310634,0.7629519532010416,0.791537640246157,0.7511188741812735,182.39159808575943,-4.529537196345089,146.92725810772066,0.992659929669939,0.05953872795791839,0.914026941774583,0.15747932848910048,0.5878758486905916,0.9999564749324967,0.44719103829774687,0.7777889640166616
1133,blender_topk_70_temp_0.9500000000000004.json,0.052557073939656626,0.3082255040459027,-3.0839594382800177,0.2750645777038829,0.09547919656721443,0.251334556616306,0.2514153284900128,-3.6345811611664796,0.8947476001086837,0.7156919018241573,0.8423699856252177,0.7963632517528673,41.752582586636585,-2.343246233640147,23.990982063807532,0.6206812654672358,0.6417297773652244,0.27018032212249377,0.1713473160327053,0.4616974056784266,0.9985358399714163,0.48264560103416443,0.7820035386084017
1134,blender_bs_3_temp_1.8000000000000012.json,0.022179603134245097,0.26661634246352267,-3.1275924261442882,0.2170087087007212,0.057980089259475794,0.1844456040444191,0.18443391339430348,-4.071814250850486,0.8788378189704222,0.7537962306492535,0.7400334477745697,0.7752469636125207,107.2956286040827,-3.55506162330562,62.643683403746635,0.9580572622786092,0.22208522501367822,0.6963298302086239,0.16626245127760936,0.5890367553865653,0.9999111034349354,0.45493385857176444,0.7650541948902986
1135,blender_topk_60_temp_0.9000000000000004.json,0.061711473225842854,0.32017343445302143,-3.0710540709490766,0.283234900592437,0.10909211015274681,0.25888482961384524,0.2591533395962297,-3.6286444058399163,0.8949942556555142,0.7076206349770353,0.7987713201687575,0.8094782200661177,41.30510141150315,-2.3366477094525653,19.954233214372266,0.615927036813336,0.6437519057446116,0.2660820166068334,0.16733409610983982,0.4591868165716926,0.9984162135986623,0.4766713115041385,0.7950387495095825
1136,koala_topp_0.9_temp_1.0500000000000005.json,0.027492857326014593,0.2804197862087419,-2.8866256317777004,0.16257908046121877,0.05580108163444403,0.13258250607616137,0.15059901669672957,-4.101814980258445,0.8477992031402244,0.9268997975092642,0.7887731796451876,0.9963281885058225,449.91355227745015,-6.357202284292278,976.8309736930753,0.9972468654369435,0.003602129336809414,0.9961970594445505,0.16541917645897106,0.5569031166267099,0.9999751160163918,0.6617907070534262,0.9481307569189457
1137,blender_bs_4_temp_2.050000000000001.json,0.016071741929976312,0.25568185668086596,-3.164600459033836,0.19821337093140567,0.04765748973410373,0.16770254345911162,0.16792055725559166,-4.1790651541673585,0.8743073165655614,0.7461031388341601,0.7382787605362349,0.7548812009310298,134.02398873503824,-3.9446417692470663,88.59990265756728,0.9860622928494172,0.1358092609971774,0.8051378614744552,0.15796076642335766,0.5967754682683949,0.999948183556119,0.44425485120388214,0.7579554227058998
1138,blender_bs_2_temp_1.9500000000000013.json,0.01505338888852211,0.24893448618722108,-3.1578109236900698,0.20384860161004562,0.046083321445838835,0.1743982095140411,0.17428241536872618,-4.277200862496554,0.8744828241143772,0.6954140681015943,0.6352308371593656,0.7309276195242301,117.01366171108731,-3.954334959975739,95.18210905252448,0.979395194287477,0.1355085749225611,0.803556829689203,0.179235873194848,0.6361905625311636,0.9998364999800742,0.450993925303161,0.7432152539088516
1139,blender_topp_0.8_temp_2.150000000000001.json,0.01684702350907554,0.2621425971681127,-3.1642341623325385,0.19456439084029342,0.0494693703198006,0.16420574510934816,0.16420270961772016,-4.067632263074657,0.873466152048302,0.7857420730593551,0.8394884018447909,0.7641508146930455,157.59220808689088,-4.098232066270613,102.94881933040904,0.983759594608739,0.11947994469730101,0.8347801501212542,0.15269824159536483,0.5544478527607362,0.9998402492197339,0.45201341757076774,0.7846892677607502
1140,vicuna_bs_1_temp_1.9500000000000013.json,0.01966161911543161,0.2422110533401854,-2.8625601545603336,0.14240477376189437,0.0459531078918103,0.11900106853028,0.1324338512347732,-5.7812441164601545,0.8055227773342438,0.9733988098852299,0.9299073388268341,0.9948199821975762,941.1587994292008,-8.871492677356608,7958.465506399247,1.0,0.0003121074700479039,0.9994747737678026,0.48255380654486324,0.8387514151706291,0.9999763219055527,0.673514679447563,0.8941411160395475
1141,blender_topk_70_temp_1.1500000000000006.json,0.04001067379518573,0.3058833787312132,-3.1083733918432723,0.23741573983349912,0.08131351722274119,0.21049697495770592,0.21038872114489626,-3.7049512545427006,0.8844769613179033,0.8118530513931675,0.9080262477260779,0.811534362501651,91.73979177038999,-3.0305337147929463,41.39706688990956,0.8761746503361616,0.39570299017558025,0.5167368180378216,0.15257196579666024,0.4604245747223394,0.9996931963191481,0.4709833814708408,0.8097478206854319
1142,blender_bs_1_temp_0.8000000000000003.json,0.021976054819415666,0.25892434892621946,-3.1504617536474084,0.21773159693082667,0.05610476146834957,0.1897804908075093,0.18963273110159215,-4.118206805599955,0.8792999353341923,0.7355863229115458,0.6930835990091334,0.7771332059715652,95.95250530190923,-3.5066746871527705,58.00291917017261,0.9443898486982454,0.23809678550406832,0.6828020458874995,0.1756737555060863,0.5890131742480735,0.999918937384485,0.468991835484046,0.7723137089550562
1143,blender_bs_4_temp_2.2000000000000006.json,0.013251680189139331,0.2477601130717207,-3.1569554210903648,0.19339674257621672,0.043089217833464796,0.16509088416567724,0.16522661409934858,-4.274966310642525,0.8727672413021386,0.711255351479582,0.6840382647435823,0.7291699664577779,142.82755927101502,-4.182455791647725,118.28987798676111,0.9873368008031749,0.10167342922695233,0.8522827781183114,0.16246467350885022,0.6099868695450683,0.9998284451111046,0.4403104033462987,0.7467074371625988
1144,vicuna_topp_0.9_temp_1.1000000000000005.json,0.019529832173364254,0.24203032727002186,-2.871788530048722,0.14130989688774392,0.04552263122482257,0.11846965435956458,0.1313786300359947,-5.783662184445796,0.8057940933174026,0.9744374388395403,0.9326252086480117,0.9950315223667091,951.9285956353249,-8.865779813420032,8065.577137056643,1.0,0.0,1.0,0.47282608695652173,0.8378780253465709,0.9999750800624878,0.6771899379326968,0.8937883950090539
1145,blender_topk_50_temp_0.9000000000000004.json,0.058656445336300836,0.320878288705733,-3.0694421900059274,0.28770601876024127,0.10489323585787806,0.26122709813627043,0.261213184035837,-3.6095711066870986,0.894472831595159,0.7027443053965372,0.7995296427276619,0.8050400874804228,41.38238636944002,-2.3434330477272316,23.537274146065734,0.6113785411673024,0.6493855974172628,0.2638472573921755,0.16438454369488853,0.45525442050806886,0.9985547206683723,0.47683201975120093,0.793295275970532
1146,vicuna_topp_1.0_temp_0.6500000000000001.json,0.019516940877378115,0.24244459398886434,-2.8633073213583002,0.141021011668997,0.045926132719330326,0.11856683651937305,0.1313534502244715,-5.782185661291073,0.8061862962398835,0.9738707262934966,0.9312997041067168,0.9948385431914626,940.0290750079834,-8.858781532535398,7857.695733912238,1.0,0.0007891343866157926,0.9990860816968706,0.47844644573063083,0.8408722086352312,0.9999753608254488,0.6729718330269586,0.8909237633136387
1147,pythia_topk_50_temp_2.4.json,0.020570415453250217,0.2609097870291678,-2.896393264343361,0.1545175201295989,0.045226212595466234,0.12345133231183725,0.1416176177928024,-4.464309399734757,0.851942892005305,0.9716174873698361,0.9247290249421674,0.9956012497803491,465.8053600696334,-6.498939471089528,1106.758221048368,0.9982466030387288,0.00933139279329186,0.9875910080048196,0.21122352020569002,0.725657332700522,0.9999721930595581,0.6178996439776822,0.9526270967730898
1148,pythia_topk_60_temp_2.4499999999999997.json,0.020206178423257604,0.2557262985293299,-2.8944472075703147,0.15374440713812387,0.04459312291742137,0.12208356050150229,0.14035832636860285,-4.5143200402747174,0.8507135549265301,0.9696551716652555,0.9177145002845674,0.995689886963678,470.20504948995415,-6.557281388916923,1117.492139914695,0.9991088345631286,0.006286104576615424,0.9906395992988669,0.21946026706508545,0.7415076027175671,0.9999728567734032,0.6176945280903327,0.9486585557908715
1149,vicuna_topp_0.9_temp_1.3000000000000007.json,0.019551992916501622,0.24209337196858574,-2.8661608906212694,0.14044554483659746,0.045350067161651936,0.1178602432994658,0.13070229355016533,-5.7895050280557605,0.8067162782849673,0.9728857338014947,0.9283437594842074,0.9948243181667251,944.4959945804801,-8.836409236800497,7709.875707078534,1.0,0.0005176271846963192,0.9992043295477809,0.47386371235594393,0.8388619109500034,0.9999744359381452,0.6695633249614903,0.8908183101064456
1150,blender_topp_0.7_temp_2.2000000000000006.json,0.021252844098433348,0.2747826323905223,-3.1529278620211536,0.19919692598771443,0.05614312807697002,0.16845195068300445,0.16854314179672758,-4.006543883579766,0.8749464775971277,0.7967311685091342,0.856415705991931,0.7743375268250228,152.34237065610182,-3.970181329582893,86.90301942729486,0.9782577611736771,0.1403756447606979,0.8057350674788228,0.14864864864864866,0.5351656095842142,0.9999385342330398,0.4453319178255861,0.7856586390358764
1151,koala_topp_1.0_temp_0.7000000000000002.json,0.027684963236341585,0.27819189716112996,-2.8686378564767705,0.16189619860141047,0.05603263571560921,0.13406811642026822,0.1512771216724229,-4.100456422459864,0.8452380905170479,0.925110382227951,0.7865012035586196,0.9960749637268349,448.63655792673757,-6.362735301017392,988.3321651636056,0.9946853980598133,0.0063612789388198835,0.9929066495885164,0.15087044534412955,0.5116937316639808,0.9999736370686778,0.6666127253092362,0.9457052871435582
1152,vicuna_bs_1_temp_1.1000000000000005.json,0.019580990564850253,0.24328832322451877,-2.860672696319993,0.14223052861866137,0.046061879364769104,0.11903017108836106,0.1324227659902247,-5.775902848683283,0.8057580902007874,0.9727411238664139,0.9279674407991628,0.9947938334368512,938.4145096481717,-8.871885108828614,8003.835828743816,1.0,0.0,1.0,0.4823059746938223,0.8387364729227716,0.9999758985811819,0.6799372554661516,0.893458656022299
1153,pythia_bs_1_temp_2.5499999999999994.json,0.02012816928730375,0.25738798625628473,-2.905555857326798,0.15214473062240824,0.043575699924931224,0.12067594382693345,0.13882518346715106,-4.5084578331582295,0.8510223263967969,0.970965782885964,0.9220032499350033,0.9956014472282004,467.61659589675565,-6.528557652109995,1158.5816369896315,0.9989751485921191,0.006430462993560495,0.9902036825732952,0.21158489024254354,0.7357137450802301,0.9999727451490735,0.6139363032543588,0.9524188656285256
1154,pythia_topk_70_temp_2.4499999999999997.json,0.020169468580505032,0.25613044632283843,-2.89442862573272,0.15230623223314652,0.04449263363479081,0.12162437135931978,0.13863244379497894,-4.5827318458614466,0.8499095249391032,0.9672260935852943,0.9110142870165232,0.9954850707121029,481.9125939713708,-6.669054444551782,1313.5265368096202,0.9988704397805181,0.00796490418819547,0.9887036503104893,0.22546483730694258,0.7520915307330863,0.9999736091775263,0.6141930277158837,0.9515779370177008
1155,blender_bs_1_temp_1.650000000000001.json,0.008019748494546858,0.20694316384597858,-3.179341957062662,0.17183986933910103,0.024098622394974657,0.14335482775835923,0.14331162408647538,-4.861356116726785,0.8607194015759982,0.5686067443360419,0.49417473724445415,0.6053812925745875,174.69630183522438,-5.582020020494362,562.8156533385486,0.99952936835199,0.007510609571259949,0.9878083385711596,0.22947085858380445,0.7733689431514689,0.999967621180242,0.4307627325545332,0.6748264592363945
1156,vicuna_topp_0.7_temp_0.8500000000000003.json,0.01950957673589045,0.2412606860691343,-2.86149895561482,0.14210371775530167,0.045727224479330725,0.11910478547936329,0.13232415531989156,-5.774585201649484,0.8064080484524996,0.9590203401408455,0.886541746103229,0.9947187521295222,935.3489324291321,-8.856698163859244,7889.857630590935,1.0,0.00046204781297530767,0.9993133875297723,0.46174607423269093,0.8337363690286079,0.9999759012090419,0.6780155531927674,0.8947855982563658
1157,blender_topk_60_temp_1.550000000000001.json,0.029613011750869615,0.2882511596518904,-3.151155352353572,0.21784009460196657,0.06634388113635685,0.18873811327379175,0.18851721521279774,-3.85921880740202,0.879288002699315,0.8305114329991853,0.8991194087360972,0.8122841231199203,122.23150696504065,-3.551570384585963,60.719917948127666,0.9552317878215392,0.23504039748330788,0.6900005944514428,0.1546170090228451,0.5147921906815187,0.9998989295147225,0.4554135560959518,0.777765850329474
1158,pythia_topp_0.7_temp_2.4999999999999996.json,0.022613900597254273,0.2681218742978245,-2.8968187279118327,0.1643510670742252,0.05018241710843546,0.13094363912779183,0.14913357717458658,-4.192429795293865,0.8566287885567468,0.9730303474263582,0.9255490754974504,0.9965448319792508,408.3494680622464,-5.936467617959451,693.2738581502798,0.9997473097800788,0.012804452344576483,0.9807814214397496,0.1817159199237369,0.6565342455103786,0.9999724110524975,0.6237873839651177,0.9562242088283232
1159,vicuna_topk_60_temp_1.4000000000000008.json,0.019271630087671195,0.24001059766632077,-2.8622316123249534,0.13958142154400255,0.0450451151050449,0.11669379224193205,0.12958564566541098,-5.789382961565603,0.8057507504083828,0.9721920288155713,0.9264158703128873,0.9947384949437602,953.2228710527767,-8.906110938672152,8135.537110328747,1.0,0.0,1.0,0.48085304072738533,0.8414885193982581,0.999974889423183,0.6722965909089736,0.8949874512821376
1160,blender_topp_0.8_temp_1.8000000000000012.json,0.02684808907381245,0.2850706838545253,-3.1376840414886247,0.2144565578077798,0.06509821665300825,0.18281029450598724,0.18282229248536291,-3.904337130352586,0.8785661068970789,0.8191351421691422,0.8964862822183728,0.7936335348102235,131.67995194583386,-3.665231078238937,67.88094577082953,0.9609136743449149,0.2076719306971371,0.7253350105747134,0.15455513531377374,0.521517057366114,0.9994877125911101,0.4511890778680125,0.7966980642727404
1161,pythia_topp_0.8_temp_1.4500000000000008.json,0.027386181629190345,0.2854609323249245,-2.869362435981124,0.17369292341286308,0.058232687290427486,0.14186305733783725,0.160107998112352,-3.9260304330107205,0.8596426487446787,0.9729304685944083,0.9260382506779893,0.9968523662649319,358.0060661729445,-5.4270777825101195,439.60498575376937,0.9983714993743615,0.02550440228060375,0.9628097717442833,0.1596530873999878,0.583051058789302,0.9999710960474186,0.6456113730170923,0.9625336101692998
1162,koala_topk_50_temp_1.2000000000000006.json,0.02517873322560748,0.27469695453914755,-2.9139491084343447,0.16041382178676045,0.051724983608698594,0.13024063482062903,0.1480904474078623,-4.156520735285803,0.8491494534966463,0.9371478128750015,0.8186917210693823,0.9961031968584042,453.11925786268404,-6.381963323815584,983.2118608543424,0.9987931316869681,0.001762599300668179,0.9978574417222537,0.18967130658556555,0.6177230793701288,0.9999739961896488,0.6608938025926541,0.9473265276210222
1163,koala_bs_1_temp_1.3500000000000008.json,0.023848391989074222,0.2685061259079252,-2.921069533887034,0.15751323785876686,0.04991023950552586,0.1268408738325364,0.14504617056508096,-4.206431549154446,0.8487416232874494,0.9447848584417918,0.8412999624838385,0.9957550310777997,469.6771040053316,-6.491212291197493,1188.8681101245115,1.0,0.0,1.0,0.20104006388407378,0.6409971198728771,0.9999750091699895,0.6617443640389757,0.9421060482461849
1164,pythia_topk_60_temp_2.2500000000000004.json,0.02063294065844481,0.262592823934165,-2.898112847953139,0.15601873649579384,0.046341581938983134,0.12375638672552103,0.1412292798259831,-4.451357797773663,0.8513362472783588,0.9718176739211914,0.9245276021092195,0.995672792375446,459.8644999652868,-6.472564076474038,1162.64760364755,0.9988878658629207,0.010531918480521539,0.9857396642938703,0.2138344677170684,0.7293630719705679,0.9999735048992601,0.6199719130037304,0.9489062628550138
1165,blender_topk_50_temp_1.1500000000000006.json,0.04348507021035885,0.31110435358221655,-3.1025953519798235,0.2393547630633719,0.08475438538786453,0.2119924838340101,0.2118137342845137,-3.6961995704857284,0.8847820496630812,0.8062261174637707,0.8954385982425941,0.8104222861207501,91.69468388150361,-3.0399375559313135,45.87997578626021,0.8692401987732029,0.3930157745592226,0.5213858229363323,0.15153949129852745,0.4570801419764618,0.9996205779139646,0.4665359252082083,0.7969010934468829
1166,koala_topk_60_temp_1.2500000000000007.json,0.024598078325483563,0.2728917917018324,-2.919140581258074,0.15945485238003743,0.05012064364487813,0.12899964874260375,0.14759600155116678,-4.184863699939782,0.8491866458991247,0.9414482781790398,0.8320043549849547,0.9959721828629832,458.84969599054955,-6.4243879407688675,1056.766632041386,0.9987805293423994,0.0019901259855914758,0.9980007215804351,0.1991127093634569,0.6322031533417051,0.9999744108540262,0.662896926512938,0.9440244447611615
1167,blender_topp_0.7_temp_1.3500000000000008.json,0.04047146675769712,0.30671905364873314,-3.100237485521542,0.23844319291472446,0.08320640950247504,0.21037016224063865,0.21021763711897065,-3.6786610521152165,0.8853861966090116,0.822348562824896,0.9108098697539418,0.8230188578940094,91.00566828182158,-3.0224212506472243,41.077722915172124,0.8798542137678658,0.39638893574038164,0.5178254803454312,0.1517861114818275,0.4678087612308552,0.9987556131403588,0.4716220118389101,0.8113950726774802
1168,blender_topk_50_temp_0.6000000000000001.json,0.05738675088820277,0.31450144096811705,-3.0846764711674326,0.27959231950866126,0.1029738351646736,0.25536861644342324,0.25556150799856336,-3.684191236276187,0.8942300794955963,0.6644111466588132,0.6988836415719102,0.7915223497280433,41.67826907694619,-2.3302422195605015,20.307742763276526,0.6127615051741305,0.6464394786097378,0.268217762755949,0.15874497415278577,0.43163186388244396,0.9988228303038763,0.48479914144129455,0.7799649472630215
1169,pythia_topp_0.7_temp_0.9500000000000004.json,0.030483906277208643,0.2941481247649108,-2.8377987256867137,0.17224365017139354,0.06212902427465305,0.1432532448409361,0.16091733357905078,-3.7662580378786594,0.8589713391297327,0.9737309125332415,0.9289419784576666,0.9966828023383995,358.05277067997156,-5.329084571988966,448.9402162045863,0.9982412646897386,0.024298018292444597,0.9652969890100292,0.13990046127700898,0.5129258723931448,0.9999678024428641,0.6607954099416016,0.9653185894395522
1170,pythia_bs_1_temp_1.700000000000001.json,0.023709488215797863,0.2707844070402204,-2.893824151618208,0.16413339495725798,0.05076699762144084,0.13152888555614767,0.15014734589158257,-4.205802128644649,0.8558626054881331,0.9732189044315409,0.9272263252180515,0.996321220675069,409.84682399171095,-5.964186611395161,704.3791012860062,0.9991127888423007,0.011352842161780952,0.982612225077806,0.19043923638056806,0.6703596723776362,0.9999729775952433,0.6309246222277681,0.9558485632124012
1171,vicuna_topk_70_temp_1.2500000000000007.json,0.019507496909917783,0.24194802350396996,-2.857898501929396,0.14024230467267004,0.04529015295331121,0.11731834738549037,0.13038773979436932,-5.784281692667332,0.8054495723190193,0.9752265277463698,0.9355530980099571,0.9947671722434088,959.5341939402775,-8.897127578496553,8136.13236469065,1.0,0.00022058310034608983,0.9995982254685943,0.4854708081167675,0.8428298366176671,0.9999746366110975,0.6715217941031905,0.88923089611596
1172,blender_topk_40_temp_1.9000000000000012.json,0.019968123183958887,0.27060214127287385,-3.1636676271119435,0.19843832825292568,0.053743749314358075,0.16919435174456782,0.16922271705502276,-4.010178019623002,0.8751261457651555,0.7958364234220878,0.8651662059159488,0.7696061393319893,150.4244521175913,-3.9489294974187357,86.03355131427506,0.9768825157743031,0.14721498588337845,0.799757891854301,0.15220439853610152,0.54261836467297,0.9998841737219709,0.444071415431036,0.7816836560116558
1173,blender_topp_0.7_temp_1.1000000000000005.json,0.04478365159794522,0.3142454987645151,-3.0847936279788044,0.24714496869166155,0.08909733202915711,0.22044563839719322,0.2204548694566394,-3.638878392790984,0.8872952654748737,0.8148168075416828,0.9146795449893883,0.8221425128463079,86.28127969560268,-2.9172112685118763,36.35244093877914,0.8515074702167507,0.43142219629185424,0.4843855370284717,0.14960411168217808,0.4468663527355697,0.9992068985659995,0.47389237942521223,0.8130245397225739
1174,blender_bs_3_temp_0.7500000000000002.json,0.04936419879298258,0.30009521500322384,-3.0935813931520575,0.2641438015909151,0.09414255105330474,0.23932004350476174,0.23951133777139666,-3.6713592674068076,0.8920153360925839,0.7232926344229351,0.7762715405113009,0.8338623888266156,44.4211195029601,-2.2169573816868615,17.902241628979006,0.6545814731278162,0.6902581615205255,0.21789872688168047,0.14383913657972505,0.42641405820977485,0.9979983799622388,0.48093355040930075,0.7606522588078903
1175,pythia_bs_1_temp_1.0500000000000005.json,0.027110266770030228,0.2853928426384521,-2.85932941343598,0.173089402385769,0.05662885136124508,0.14136020678418387,0.16039654784865554,-3.9232451232497345,0.8584524462958854,0.9727406188674979,0.9259754677023412,0.9967674246293031,366.46368413984095,-5.508998932775212,565.3993968789689,0.9980412241368197,0.025801410782393085,0.9631830620803606,0.1608972415883601,0.5844865634087487,0.9999687368860226,0.6467192646466897,0.962466100368925
1176,koala_bs_2_temp_0.7000000000000002.json,0.029233827128046223,0.2790080691665439,-2.8454330685382376,0.1608293333643014,0.0571389098744118,0.1354847513275797,0.1503831053488018,-4.096247872035346,0.8432061696697571,0.918914946705027,0.7716897569449148,0.9958326696513411,452.08379057571744,-6.39364680736481,1040.01830690915,0.9913134432328893,0.011225861302006394,0.9868360528565595,0.12500514424461912,0.42936974789915966,0.9999745350204154,0.6730924233017799,0.9466634133311813
1177,vicuna_bs_3_temp_1.1500000000000006.json,0.01949303521746074,0.24184649636663405,-2.865611250152091,0.13946564862396085,0.045059447298705264,0.11671031598044007,0.12981222919284902,-5.799078291547083,0.8080114510828603,0.9698219520382175,0.9198441505513637,0.9944378841138316,917.3569981392176,-8.84785509064315,7638.998565854315,1.0,0.0004169965543460983,0.9993571769398104,0.46184056659973965,0.8350366610265088,0.9999745320342108,0.6769381217763036,0.8934687200732127
1178,blender_topk_50_temp_1.9000000000000012.json,0.0206007754337427,0.274572666619015,-3.1742786965771526,0.20222925519858342,0.05493780034954067,0.17145417579486533,0.1714839410711157,-4.0356435474747405,0.8745666320672733,0.7870668464634147,0.8408293444896547,0.7683613056712177,146.29588922584256,-3.9236061081152775,87.29043100254731,0.9760812880429448,0.15880905699470863,0.7843231779720887,0.150654793085385,0.5458986141766472,0.9999342680216313,0.45118278084334007,0.7654381798867128
1179,pythia_topk_60_temp_1.2000000000000006.json,0.02612873718232818,0.2803354538061898,-2.871774375319242,0.17012028334737112,0.05544778954803535,0.13693848667451342,0.15692921021449738,-3.9860633931800216,0.8581036133971626,0.9740895221317241,0.9298704156319878,0.9968005709036558,378.20615089414423,-5.581080241464968,510.6770228570951,0.9981604293484313,0.02458405736415314,0.9649500470405302,0.16762160429521597,0.6048080461179933,0.9999727348765295,0.6458561940338903,0.9626668444601353
1180,blender_topk_60_temp_1.3000000000000007.json,0.03700959388276136,0.30359314678519217,-3.1210141170000982,0.2340455174447133,0.07979463306991871,0.204910923567098,0.20494765856745822,-3.7287896995792886,0.8838299577962421,0.8169152167668303,0.900060770424448,0.8059909883154606,98.78150516827445,-3.1371448991046464,43.16952068289572,0.9139272183457299,0.36386380600892243,0.543443931699088,0.15412155826442758,0.4791666666666667,0.9992863135729619,0.4640585361328536,0.7986877399729099
1181,koala_topk_50_temp_1.0000000000000004.json,0.02654256387281291,0.27654835414674006,-2.8897693530471624,0.1606210588303244,0.053083283724786046,0.13045580091340003,0.14916924243949525,-4.11688833724043,0.8484091157903653,0.9320165493527521,0.8053364682084854,0.9962661940014673,450.5355030539468,-6.372224051391836,1081.3861106617655,0.9963423336763776,0.004658402801787774,0.9950270916861715,0.17773246009647437,0.58236,0.9999745755133504,0.662137371564437,0.94686752061298
1182,vicuna_topk_40_temp_1.8000000000000012.json,0.0199692284213382,0.2439944977592655,-2.8583840351544305,0.14477981676238608,0.046616936736841086,0.12149471370423212,0.13478568501714233,-5.738316937773405,0.807356916532249,0.9731533380195531,0.93174153142638,0.9943661630034207,903.906172820419,-8.773865175493961,7501.7878384794785,0.9983862241532743,0.0033319230090345436,0.9963489860470752,0.4659044321960552,0.8336906870513657,0.999974394011832,0.683456398710937,0.8973181230503178
1183,vicuna_topk_60_temp_2.2000000000000006.json,0.019420750519765113,0.2403207280162137,-2.8599716894373386,0.14023706653762325,0.045128845894419276,0.117118582066429,0.1304052466546481,-5.789876549659606,0.8057941003051216,0.9717023162882045,0.9252454179024393,0.9945840722095513,944.3058960703612,-8.877387296705297,7986.815013063795,1.0,0.00023949028881791734,0.9995709470147988,0.4825291924356427,0.8409718892009773,0.9999739205789471,0.6708216791998647,0.8930843824106371
1184,blender_bs_4_temp_0.8000000000000003.json,0.051734255594986615,0.3047120738513656,-3.0903737623849232,0.2683831773381955,0.09554051857024481,0.24371130182496642,0.2436249488547922,-3.655864255581208,0.8930223010226577,0.7304461940264072,0.8162775396678921,0.830433602282336,43.6325187240031,-2.21298112173376,18.14752582569035,0.639243420177597,0.6979647794621926,0.2176368483322811,0.14840851396211677,0.4332057083188305,0.9989398344007427,0.4805350634969308,0.7702303296584965
1185,pythia_topp_1.0_temp_1.750000000000001.json,0.022438362836971707,0.2665748592164749,-2.887391551283892,0.1632985930188643,0.05049547363898538,0.1307965312752738,0.1497906083375377,-4.218170479686561,0.8555954035991179,0.9718487557895225,0.9232102076074987,0.9962941992258978,417.55996157705925,-6.058861273038476,828.44624711274,0.9990341186048382,0.011575577964907768,0.9832192117685962,0.19000288933834153,0.6726240744741442,0.9999727797293233,0.627051843819255,0.9541541915424243
1186,mpt_topp_0.9_temp_0.6500000000000001.json,0.0278313070677503,0.277992768132804,-2.864129375001949,0.16111788949484457,0.05536293368937259,0.1336320188188999,0.14996628745337284,-4.090361010096594,0.8444887795046957,0.9221397940612769,0.7786955738245849,0.9960144092898092,451.9465615800547,-6.391449989140924,1035.700711180756,0.9936438816051087,0.007788600535561436,0.9912900346569363,0.1402688486265342,0.4776536887353201,0.9999749344551492,0.6689444183706043,0.9482139969591745
1187,blender_topk_70_temp_2.2000000000000006.json,0.010497216943762091,0.2440042238132613,-3.1776503877553766,0.1782582517513965,0.04015370582887614,0.14865564454665264,0.1486252989355359,-4.292687356591464,0.8676484197318435,0.7387323534081468,0.7677388080220319,0.7260988047808693,188.7483548020659,-4.655497912202363,170.7792550053923,0.9961790159527073,0.04297071010515259,0.9353263176857192,0.15607649599012954,0.5929921710903189,0.9999637836086487,0.4425954728392895,0.7680289560176791
1188,koala_topp_1.0_temp_0.7500000000000002.json,0.026731751792329138,0.27724064069492116,-2.8737970682566534,0.16199673329759748,0.05496762663321762,0.1328518188385822,0.15101040863276968,-4.0955580869514145,0.8458548713184311,0.9261890548501545,0.7901405437690032,0.9961371840479857,446.93819128266824,-6.336638093844997,976.2330444213363,0.9942030865719453,0.007556333640841557,0.9911322301280715,0.15572849807445444,0.5239469482991527,0.999974856634656,0.666928569650005,0.9448298167414918
1189,pythia_topp_0.9_temp_2.4499999999999997.json,0.02100462890202943,0.26085765012809276,-2.893558350856414,0.15803778257719725,0.04650533014860937,0.12510579985585804,0.14405297381008197,-4.369024235404326,0.8536622188612072,0.9696613690356892,0.9181394252386844,0.995991152130769,444.9241410071023,-6.313870758956073,1003.6370664678759,0.9981190279956678,0.012283998418036785,0.98199506162043,0.1988459080485696,0.7064975863918473,0.999972846978652,0.6198505983204545,0.9555196604114735
1190,pythia_topk_40_temp_1.600000000000001.json,0.02384383793367153,0.27426381913004977,-2.890828478551341,0.1676721172839592,0.05255953140060517,0.13459130121007745,0.15376910571781355,-4.12043447747737,0.8573283433675288,0.9740276440915983,0.9297757091325892,0.9966518590469399,391.4377639384648,-5.775257807125311,576.773875186616,0.9983624141496645,0.021246584840982487,0.9699191492395433,0.18219946834695283,0.6445859360877337,0.9999719631218003,0.6363471876792535,0.9596850994772806
1191,blender_topp_0.8_temp_0.6000000000000001.json,0.058778552349629545,0.3130771977289792,-3.0825213484152525,0.2769251718773763,0.10364995068428035,0.25356594979503155,0.25366651807686014,-3.681438870563775,0.89461843982966,0.6987200223389436,0.7523857664535951,0.8208306984836422,42.459392767455746,-2.3295345408140316,20.489749838056188,0.6201582912654999,0.6461480430803989,0.26593249684264625,0.1588055890488687,0.432638729867949,0.998996554312104,0.4902322004009822,0.7736024859581583
1192,pythia_topp_0.9_temp_1.4000000000000008.json,0.0262754171971008,0.28234382793717194,-2.87222838760139,0.17187638965216268,0.05586396862334002,0.14054376848951367,0.15869415078940446,-3.96783396762932,0.8590002346014929,0.9731797757973493,0.9270519383064387,0.9969135543148598,372.3095297664763,-5.540681203288181,518.7948025634987,0.9979994535375329,0.02283195079442215,0.9675507665827386,0.16134093301292873,0.5958261574308581,0.9999699021628004,0.6422885045379341,0.9602741465226323
1193,pythia_bs_4_temp_1.2500000000000007.json,0.03107511673824136,0.2898166506824466,-2.825199714762892,0.16402547688889035,0.05968018511203549,0.1368392211774575,0.15242057714393079,-3.693705421650338,0.8571065423603287,0.9747458641575071,0.929798828278349,0.9971899657784579,384.9340736813115,-5.498430824487493,535.7421408976131,0.9993935855414364,0.010646315384265732,0.984750621340717,0.12837837837837837,0.46786566988923245,0.9999601235967839,0.6596208148316773,0.9656138991291274
1194,blender_topp_0.8_temp_0.9500000000000004.json,0.05788587958858021,0.31436483719215663,-3.058511438374529,0.28144427783408327,0.10227312754568142,0.25643573353781973,0.2563516772915063,-3.6067203069497684,0.8950996094930148,0.7249608202341145,0.8572540850186241,0.8091896176495088,41.5348887799339,-2.3194739786086123,20.465308208018083,0.6128306815446632,0.6538975539480392,0.26166284888532193,0.16827714551571113,0.45779696292299393,0.997715886331393,0.47625118853871473,0.7855096340332486
1195,pythia_bs_2_temp_1.1000000000000005.json,0.031094978201340304,0.28933152472245055,-2.83719798546277,0.16994553534903373,0.06037249865864748,0.1414306313668599,0.15807283087729612,-3.7273966539837793,0.8585036102540508,0.9738075175688422,0.9280821034490674,0.9968575487036504,361.90615379417056,-5.361818288308741,436.18618936826977,0.9989569963706945,0.021174462497951036,0.9703059042137793,0.13396516905604544,0.48717739467509946,0.9999678007108654,0.6567019710022366,0.9675786584197639
1196,pythia_topp_1.0_temp_2.2000000000000006.json,0.020635466297959686,0.2600467353165002,-2.899480243364651,0.15798517802379464,0.04543374533337623,0.12448309664816876,0.14370743876812064,-4.403955380042235,0.8527067323963723,0.9713877931516272,0.9220858928909617,0.9959676403679207,447.3835783033923,-6.3283501207508515,965.3814791464556,0.9994134507235946,0.008319295028842008,0.9881061382498325,0.2055125634731773,0.7147085218918867,0.9999735277735876,0.6210296835623428,0.9520079984492016
1197,blender_bs_1_temp_2.2000000000000006.json,0.0030799828950512785,0.18840181471348866,-3.2000468362548307,0.15326220731465412,0.015672983315293237,0.1269456911564276,0.12681438209715662,-5.153790695156029,0.8523865256137504,0.5104578460892817,0.4598952938724145,0.5353617897184858,219.77156802110622,-6.412766691146246,1154.7647037156473,1.0,0.0006728431679548099,0.9988346610324254,0.2434739904045937,0.8178856043654065,0.9999646010523091,0.40896117893273465,0.6301548117848733
1198,vicuna_bs_2_temp_1.1500000000000006.json,0.01927410159395974,0.24103788499916537,-2.87075383235553,0.138447624908349,0.044565246170961345,0.11616990091466743,0.12879722724666587,-5.806187449332946,0.8076089824846608,0.9733395848465373,0.9307076396501786,0.9943374085999682,924.6409752287326,-8.869715763419782,7779.121622044989,1.0,0.0,1.0,0.4610258658483121,0.8355743803504998,0.9999748962914538,0.6686971258215293,0.8933307253149056
1199,pythia_topk_60_temp_1.600000000000001.json,0.023148930357003078,0.2669664030274602,-2.8908980812481744,0.16209207856784494,0.04986834739914121,0.13077563039070583,0.14861347007335068,-4.177152124101031,0.8556315444394916,0.9701158178075163,0.9181675328021563,0.9963967856281029,410.9346522185881,-5.990906436715539,696.6946726125813,0.9986291681332546,0.01144539917764221,0.9830624268152813,0.187532537647263,0.6621645532291359,0.9999728214764643,0.6330973816091169,0.9543392777793811
1200,pythia_bs_1_temp_1.3500000000000008.json,0.02540461186212457,0.2800069754616824,-2.8787432258019225,0.16846832068814444,0.05557637092713266,0.13706120116480885,0.15583145147633687,-4.045075468644351,0.858422272847984,0.9730773546305884,0.9256343889158203,0.9969347655653714,377.9224136749368,-5.648420542118959,504.81515948026464,0.9990313771358252,0.01998227856774018,0.9716886092420368,0.17356668918113552,0.6250304012971221,0.999972744193488,0.6396213112798387,0.9585077244198633
1201,blender_topp_0.8_temp_0.7000000000000002.json,0.060721302399644905,0.3149425350452115,-3.072419727135278,0.2802079551165186,0.10485919604934169,0.25637047067237906,0.25650912506981105,-3.6522622823954105,0.8950517876950915,0.694955873388165,0.7648412511675332,0.809708677832131,41.514665940680146,-2.327329764492694,20.47623741016577,0.6115128064821104,0.6481241040971194,0.26569882031745573,0.1600547195622435,0.44286711659297184,0.9990317775515134,0.48336852919720935,0.7768013577426286
1202,blender_topk_70_temp_0.6500000000000001.json,0.058676713882585156,0.31580183940509815,-3.0720552743556264,0.2794240108590379,0.10256018815698104,0.2539798996067545,0.25438046143112203,-3.6764392391713208,0.8946201991222664,0.6821172252036266,0.7147034068072183,0.8076275404700627,42.62872891219029,-2.3833616887182876,21.550828655944542,0.6345458492032479,0.6257333183037973,0.28543289871182803,0.163925005387544,0.4430085893368413,0.998983333757024,0.4850854401090341,0.7806410850396656
1203,blender_topp_0.9_temp_1.0000000000000004.json,0.05818905670566139,0.3242354032976729,-3.059685821404199,0.2788663369257899,0.10476745548848757,0.2551267444667654,0.25525903655539217,-3.5937396412144205,0.8942172280652728,0.7531657558550582,0.8825994641037832,0.8183800220545027,45.76245958416542,-2.3738302275571934,24.305714694998166,0.6669167777315709,0.632574189824279,0.27871530149915574,0.1695263332229215,0.4681847201532241,0.9987027080121165,0.48014695446691913,0.804532996800932
1204,koala_topk_50_temp_0.9000000000000004.json,0.02589443269694829,0.27338999691209376,-2.8886232638884644,0.1602134354127471,0.05353491379700123,0.13182162318534246,0.14898605502328027,-4.113005000508142,0.8480612462412618,0.9278231278595893,0.7957321773187531,0.9958523870828395,447.3374142202106,-6.330070999926771,996.3723489592932,0.9941418897496294,0.007618710277905431,0.9911814615694031,0.16768063840714256,0.5629080357862497,0.999975051335199,0.6673000434596458,0.9476270157813966
1205,pythia_topk_70_temp_0.8500000000000003.json,0.02848081016863286,0.29417630808896506,-2.8383684311218875,0.17570726429989575,0.060381150404129016,0.14464710374412906,0.16297449923231994,-3.8592325445406424,0.859292058225624,0.972815031084223,0.9264053259904178,0.9968738467516546,358.521914365575,-5.409703669489621,516.0315216739843,0.9976289765046312,0.02423547116384962,0.9648704940346523,0.15240701783051816,0.5546358651460501,0.9999675912584713,0.6530523666578208,0.962215860182035
1206,koala_topp_0.9_temp_0.9500000000000004.json,0.027303465899474993,0.28073554828239605,-2.8674597679254763,0.1638318042590967,0.05549577665761149,0.13328733142222296,0.15232384293305756,-4.093502434556613,0.8470493270782288,0.9271380009498575,0.7920438180020307,0.9963192045091388,444.84008400497913,-6.277885418430112,921.5737594632201,0.9947885103988915,0.007786194241530313,0.9912481752804194,0.15763028280902447,0.5353365482027799,0.9999750928434437,0.6651653204867262,0.9490474315513231
1207,pythia_topk_70_temp_1.2500000000000007.json,0.025351681829746103,0.27553571191125725,-2.871738798393754,0.16892822729593596,0.054423127173717084,0.13718864329165603,0.15610163106052552,-4.028010589326312,0.8579841693919265,0.9729345584733113,0.9256997951057067,0.9970187599768858,376.7919117101448,-5.616355011203832,574.6080045344863,0.998381961357908,0.01956619088641146,0.971180882214761,0.17385797008203313,0.6201936887028602,0.9999711963838948,0.6397498923546088,0.9591352158190611
1208,koala_topk_40_temp_0.7000000000000002.json,0.027522697959726106,0.2753722809710405,-2.8621178883349967,0.16078806828526607,0.05504939997423387,0.13327017688576176,0.14895682985332392,-4.086404554829569,0.8455938509327615,0.9261109477716757,0.7889944583286546,0.9960345757270385,450.04434793202614,-6.368155937463954,1021.9170132362179,0.9952890007880054,0.006058637841880154,0.993469686034003,0.15177944862155388,0.5143114348261963,0.9999751389504434,0.6680139456101075,0.9481617997443389
1209,vicuna_topk_70_temp_1.8000000000000012.json,0.019565857075859994,0.2417471657024483,-2.87076764140196,0.14026962451719374,0.04530024562211612,0.1176739467365131,0.1306868011564868,-5.7873977716556775,0.8055126668814427,0.9730425711160867,0.9294410776493899,0.9945179335698336,947.8243267027193,-8.87681184527531,7952.5347463043545,1.0,3.860185912630645e-05,0.9999161561619337,0.48789004790258317,0.8423848337759868,0.9999748745518839,0.6680491368971272,0.8952261468466514
1210,pythia_topp_0.7_temp_2.4.json,0.023055702966365842,0.27066131325029846,-2.8962612013539712,0.16314560335841283,0.0503965317722007,0.13059662056833715,0.14895303286687211,-4.151016391828686,0.8572774337145513,0.9736029170773297,0.9280350581295009,0.9962921739221814,405.9006446868216,-5.89912964337748,662.8057729414111,0.9995130956792031,0.015606001090033647,0.9776605301054541,0.1789751534974465,0.6521654349394537,0.9999731636357928,0.6260587636358991,0.9581862491758947
1211,blender_bs_1_temp_1.3000000000000007.json,0.009231501709029715,0.22113613302153107,-3.1503251008614748,0.18841211221795454,0.03409894979211307,0.15924043224775059,0.15924507067376267,-4.5985465489312976,0.8676888992289503,0.6378369990664319,0.5464484338495086,0.6844755603983694,139.21378860821875,-4.8281310388550205,326.1661642449782,0.9953696820271152,0.04291816078974432,0.9336316964784435,0.21989598025387871,0.7324112494236975,0.9999644415292568,0.4489347931886006,0.7067481948108038
1212,pythia_bs_1_temp_1.5000000000000009.json,0.02403603264041752,0.27367123164472773,-2.8744608798103486,0.1648093499201938,0.05136251451954582,0.13301386451433522,0.15151575316810678,-4.1088293912654414,0.8573623720653549,0.9720372948667769,0.9226787936061159,0.9966457687422842,393.1319963956116,-5.792462409339187,637.7884553958978,0.9994125317470274,0.015702579709406552,0.9761058037313664,0.17923974318822425,0.6416849670592932,0.9999732372755995,0.6399603779605013,0.9545195429625069
1213,pythia_topk_50_temp_1.700000000000001.json,0.022954776815604178,0.27122145525262464,-2.8956095531493244,0.16355972473291974,0.05041286015286747,0.13157484318942575,0.15056152854717392,-4.195259373985933,0.8561115533053756,0.9721009634633039,0.9248456920876578,0.9966022716256564,413.5284306948975,-5.981814616837653,739.866306246849,0.9975811559907488,0.016379716703621854,0.9767744489820707,0.18858235032916965,0.6664501269710034,0.9999729929443352,0.6314460568742188,0.9588861282847687
1214,vicuna_bs_2_temp_1.0000000000000004.json,0.019673540633283897,0.24271949163023074,-2.862066052241889,0.14142173287321896,0.04569256467401589,0.11866194466514905,0.13170734471475368,-5.773570169188933,0.808243383446294,0.9741392859156501,0.9327619532696244,0.9945948244574553,909.0306120182454,-8.791446507604446,7497.825946553155,0.9998508971058304,0.001007251129931787,0.9986386285689446,0.46449790372844874,0.8363031762412567,0.999974309860585,0.6675167181538436,0.8934332680065401
1215,vicuna_topk_40_temp_1.2000000000000006.json,0.02001599416989399,0.24422687795576095,-2.8535012324491817,0.1452643023645074,0.047146523131563645,0.12207642124521469,0.13553164528015355,-5.731497513985108,0.8071756162242086,0.9740762249149862,0.9330623478150203,0.9948646133552811,907.9793160094157,-8.77898251086013,7654.015915043087,0.9988358504184417,0.004241970014107836,0.9944381143791694,0.469732883581001,0.8335743271607817,0.9999752563082861,0.6845524367803563,0.8976890340387702
1216,vicuna_topp_1.0_temp_2.2000000000000006.json,0.019438098514984015,0.24157954074539065,-2.85841516872685,0.14148109417933258,0.04565961407004897,0.11827574275247899,0.131281956746646,-5.787186004594715,0.80634706364366,0.9729572845806298,0.9292623129664437,0.9944786885100042,944.2487041787352,-8.862993160347727,7973.912880677925,1.0,0.0006828984205029923,0.9988949696932501,0.4795568039950062,0.8404167996716676,0.9999758589243841,0.6753776597236106,0.8970354671192492
1217,vicuna_bs_4_temp_0.7500000000000002.json,0.020192570574837546,0.24553789255684305,-2.8621093149414523,0.13923959834030747,0.04479199103608454,0.11664811838671513,0.12942918507563084,-5.816596489392206,0.8067000229396897,0.9724926649869323,0.926757057940677,0.9952574752136796,930.3052411196272,-8.772988463286016,7909.404669746404,0.9995272306690848,0.0032629229863761653,0.9959313246497642,0.533779544028446,0.8396659608384288,0.9999722638923324,0.6618074871196536,0.8932468827462985
1218,koala_topp_0.8_temp_1.2000000000000006.json,0.026632010561609763,0.2750944411734057,-2.8836442576142733,0.16111346074845928,0.053854588385145924,0.1313463026328635,0.1495046692215643,-4.086283202878459,0.8477793065961712,0.9295948097217873,0.8002316609282007,0.9955984293697832,443.57268105271515,-6.265950409735244,878.9892212243013,0.9954876317642765,0.0056976642151211785,0.9933847190740424,0.16636175863086455,0.5560326664927664,0.9999747880116732,0.6622577324838104,0.9457579156708622
1219,koala_bs_2_temp_0.9000000000000004.json,0.027868775891163874,0.27801621460368814,-2.842890977978945,0.16133472846895605,0.05571923938106456,0.13535649304536618,0.15061423095297513,-4.11630544705477,0.8422403287792015,0.9184580041005124,0.7699130030642064,0.99562246700327,454.958882246266,-6.442802863957055,1070.2801942994624,0.9921094595631534,0.010279873248629065,0.9882039616238535,0.12760887428101889,0.4348601149280651,0.9999753529418686,0.6738950742599004,0.9460774447791324
1220,pythia_bs_2_temp_1.4000000000000008.json,0.029987553537590066,0.28809235401478567,-2.8278583775541346,0.168435574226929,0.05986904102451878,0.13955197717768575,0.15623908678342496,-3.7690845594138565,0.8580761120051803,0.9742397443559517,0.9292225189657368,0.9968954609008972,367.33591902156525,-5.412490778326451,445.9784123160465,0.9990469501158888,0.01318006502350083,0.9804826054605934,0.14019814461011207,0.5158218311132542,0.9999683956225554,0.6560658849999756,0.9661280451069972
1221,blender_topk_60_temp_2.5499999999999994.json,0.009710637084895361,0.23812052196555653,-3.1588941824460077,0.17371576537157393,0.03522082310489797,0.1424283428044073,0.14241275507801476,-4.446304954603344,0.8633893294062069,0.6915066915521818,0.6604827102414265,0.7070396987394766,208.98554209714496,-5.016909567528715,219.22267947443677,0.9994894067069682,0.01333834037632986,0.978836854685132,0.15527493229718592,0.6138776005337538,0.9999692771501675,0.435101234557514,0.7568921855851944
1222,vicuna_topp_0.7_temp_0.8000000000000003.json,0.01958770637941662,0.24192313450191422,-2.866190542080598,0.1416322478320476,0.04565150489591148,0.11892809594621241,0.13206726672072097,-5.773503843433632,0.8068382657601504,0.9629687207222702,0.8982193818687856,0.9948601861277181,927.1394143079907,-8.846607217098907,7853.658156693907,1.0,0.0004282125751622034,0.9993459246859409,0.46323054658799956,0.8348020128879478,0.9999753718146819,0.678012766556176,0.894908052923266
1223,vicuna_topk_70_temp_1.3000000000000007.json,0.019398058154893774,0.24161376587279337,-2.8617789394153146,0.1394498317400559,0.044941502645106074,0.11675621611536102,0.1297854459150487,-5.794916746850482,0.8054632430444499,0.9745999966920654,0.9332755808741833,0.9949538134381862,950.1769335136437,-8.87937603006595,7949.352588374791,1.0,6.945236936723032e-05,0.9998550588313257,0.4871368742936914,0.8431941265776891,0.9999737181142719,0.6683972946747032,0.8930920344331341
1224,pythia_bs_4_temp_1.8500000000000012.json,0.028008558756292184,0.28140406022846415,-2.872740231797786,0.16486548050428246,0.05662054408745234,0.1330595370165732,0.1526270593940614,-3.857408155181365,0.8583553315164569,0.9754327462201263,0.9329883439327487,0.996572193915476,389.38612778790406,-5.561344613548374,407.43464523433585,0.9995351739710077,0.008806421275864241,0.9872967664572475,0.14037375864060667,0.5420234275625083,0.9999642901286812,0.6482449507486366,0.9641249256660203
1225,vicuna_topk_40_temp_1.4500000000000008.json,0.020177886572759113,0.24519463129222502,-2.8593587382045205,0.1458138462995136,0.04721356588522514,0.12248933002853417,0.135578968287775,-5.718624376103969,0.8076484089862846,0.9729918542933217,0.9318277306614954,0.994599604893304,899.6937490653095,-8.738154846877833,7549.105049500588,0.9973687794985593,0.007898189333710559,0.9903061171990786,0.4698662758747023,0.8332942775460468,0.9999743430671807,0.6800211112879082,0.8958582420364948
1226,pythia_bs_2_temp_0.8500000000000003.json,0.03567522234910019,0.3105794186132361,-2.8073064557655543,0.19222250894844684,0.07201195300573529,0.16175822457662958,0.17931029874825805,-3.713584035097478,0.8642886456005081,0.9721379123522246,0.9272445843273969,0.9976334538392887,295.28561380573495,-4.88301413145959,343.7604815562536,0.993322381531501,0.05997842611653329,0.9148602419831214,0.14272101887143254,0.5002379252914585,0.9999671584976938,0.659446611746638,0.9669006232149854
1227,vicuna_topk_50_temp_1.9500000000000013.json,0.019471488569138436,0.24172483111235257,-2.862474905823419,0.14092642190094845,0.045405928875462596,0.11831015451667602,0.13119424651174344,-5.792045196215949,0.8062825569050585,0.9721398976444809,0.9262401905353601,0.9950320555834111,937.0483638067528,-8.860452358074301,7954.669648147958,0.9994365146566049,0.0010438018103570224,0.9986745495991898,0.48080911706327084,0.8401724413220502,0.9999756654780471,0.6769356041071649,0.8916064246010804
1228,mpt_topk_70_temp_0.6500000000000001.json,0.02865373256966321,0.28066358985239853,-2.853061041397179,0.16239722817094848,0.05571882207984559,0.13428719503496897,0.1513708547785954,-4.085400159468871,0.8460265558683323,0.9236077598399476,0.7813849770586484,0.9960302136584609,445.6178134220328,-6.310493487116738,946.9203910749945,0.995320621705026,0.006398711502471435,0.9924350817379163,0.15076420534742105,0.5121820725985677,0.9999734648243936,0.6674669910677689,0.9459178021666641
1229,koala_bs_1_temp_1.1500000000000006.json,0.025751034021990724,0.27221378362887405,-2.897662748196321,0.15949693819617397,0.052603485042870296,0.13055103803259127,0.14762412684004717,-4.142036797527321,0.8488510064108816,0.9367610096726116,0.8183028376462356,0.9960418401476376,453.0704980630313,-6.362490529930454,950.550803544244,0.9981539317013789,0.0026605927484869246,0.9971466144767871,0.1898126371903418,0.6120217486906808,0.9999754762123965,0.6613080668037306,0.947039945678177
1230,pythia_topk_70_temp_1.600000000000001.json,0.022576816506947362,0.2694294749436475,-2.8848508008735214,0.1643781710401535,0.05038867351733947,0.13241563078177349,0.1509468842416975,-4.193283881118637,0.8561164806027689,0.9728739415981201,0.927274371007992,0.9961678896972794,411.5502912534113,-5.992155758693307,775.3168641561381,0.9983530397234278,0.01931840927547956,0.971777513435895,0.19318756565381473,0.670627678146326,0.9999718130351546,0.6317712545006691,0.9562009081416175
1231,blender_topp_0.9_temp_1.9000000000000012.json,0.022792924919676213,0.27625420158695013,-3.1537017463921067,0.20340074096266597,0.05824268612623493,0.17106513689037403,0.17109591451342376,-3.973448598313188,0.8758625671834889,0.7991049197144408,0.8649904989615752,0.7764600291600304,147.41412985219606,-3.900030449128616,87.52278532649852,0.9729101110711093,0.16388662618781857,0.7829526423245969,0.1523928163604277,0.5389054155765026,0.9999184546943657,0.4456954712350526,0.7879407089361071
1232,pythia_bs_2_temp_2.100000000000001.json,0.025439029695551563,0.2811109075860996,-2.8795835912108183,0.16738002713403097,0.054795587859067046,0.13415293043294169,0.1535223721308116,-3.947533098633638,0.8585408824479174,0.9735721550511081,0.9279518535664913,0.9965170651733994,390.91186868597714,-5.660459896508688,458.0382656475303,0.9990630757677708,0.006904506122184434,0.9898300194854341,0.1564087441258728,0.5879021779182747,0.9999723595703294,0.641085294345935,0.960832520744545
1233,blender_topk_60_temp_0.7000000000000002.json,0.06026202633429403,0.31876029066150696,-3.0711820247416983,0.28260044610566426,0.10712145390151626,0.2583815039490354,0.258190881718934,-3.6572053640304443,0.8947487847957917,0.6909020806983028,0.7457751898415657,0.8088125375003595,41.95250017290609,-2.3612705778094467,21.300198880888864,0.6231764831101023,0.634499909276156,0.278895833014702,0.16225736879942487,0.44044299876084264,0.9982791304707767,0.4850807614281087,0.7870278279619004
1234,vicuna_bs_2_temp_0.8500000000000003.json,0.01969842173596609,0.24216341700947863,-2.867102144058338,0.13742243494389922,0.044253589794059536,0.11509131389476084,0.12782404420821236,-5.828433054721427,0.8065828111224279,0.9743692162549971,0.9326778432150896,0.9949238586401892,936.832361558953,-8.836246057480864,7818.3177580612655,0.9999603894626365,0.0019835147644472542,0.9975640348922015,0.5163984380290274,0.8427202401570257,0.9999742261871307,0.6625685491160543,0.8929939355051708
1235,blender_topp_0.9_temp_1.5000000000000009.json,0.03282103371270842,0.2966977990640948,-3.1231399108030513,0.22370463905986285,0.071938344020325,0.19509105746651295,0.19511965260089756,-3.796055334364484,0.8824409034424172,0.8173545422649408,0.911128051846452,0.7954940404396801,109.70494367522133,-3.3125706779143527,51.45644738452794,0.933494468993479,0.30865560851280877,0.6086147605392667,0.1531654734132411,0.4985752598055649,0.9991229096789637,0.4544238871885445,0.7898413359102623
1236,pythia_topk_40_temp_0.8500000000000003.json,0.02996990011559645,0.28952697401539773,-2.847289938128783,0.17225598938091574,0.06036481647676979,0.14153749380282438,0.1600101104966657,-3.859811940747416,0.8594009572255588,0.9742162334646158,0.9292832346169865,0.9969329172838666,362.2873518829891,-5.414498747933869,447.6812095640976,0.9988442196365263,0.02048187637959571,0.9701748859315453,0.15024057738572574,0.5514504316517328,0.9999717939831689,0.6540194971707158,0.9634461004384056
1237,blender_bs_1_temp_0.7000000000000002.json,0.029986006115519864,0.27473955705055864,-3.1286370152223086,0.22740528519307068,0.06589826279166155,0.20113841984188402,0.20108350920833773,-3.998630508631169,0.8816095747665795,0.7439025991706067,0.7042325892948802,0.793574773114329,87.66066249564813,-3.2711946688534357,51.159378210565556,0.9161948760303371,0.3142513184982078,0.592875295644752,0.16706432292934703,0.5482368596141052,0.9998130613792396,0.4739786396642964,0.7759919742631813
1238,blender_topk_40_temp_0.9500000000000004.json,0.05112703070531255,0.3104170632773042,-3.086973655916646,0.2770911211362237,0.09716774963260393,0.251820526774029,0.25232597561171105,-3.630025578285745,0.8938800810811993,0.7041334751098611,0.8317719491023963,0.7860402683037613,41.53477340675008,-2.3266049045626134,22.58481386208629,0.6154104353648933,0.6463675261907649,0.26631814537614096,0.16806603102319626,0.4600183823529412,0.9983252182991089,0.47979045975841356,0.7873508367838641
1239,pythia_topp_0.9_temp_1.650000000000001.json,0.0246306155866718,0.27889000814722653,-2.8826798088326004,0.16984027627081746,0.053254073638856064,0.13727327805720616,0.15641732496152544,-4.064715650014744,0.8583156106347789,0.972404118817223,0.9240549632613145,0.9965843986533209,377.903970241576,-5.671949092125852,558.8772016975163,0.9992763738353739,0.015446630795694373,0.9773655716893552,0.17524192584922943,0.6313383715260849,0.9999715310777118,0.6370510586457167,0.9587395022658702
1240,blender_bs_4_temp_1.3000000000000007.json,0.03933752290465873,0.3054803945232913,-3.1062518907692245,0.23832445920807935,0.08168968028377424,0.21177076952030216,0.21168756712990416,-3.7498942822636008,0.8849917325323713,0.8075153718177862,0.8730565474183394,0.8162048112063058,87.73225114003961,-2.9527563469084046,33.28864227857206,0.8851674368148722,0.4145260907407137,0.48817983523438646,0.1491448118586089,0.4803841926697568,0.9996325557002562,0.4633910914431354,0.7842831817095846
1241,pythia_topk_40_temp_1.5000000000000009.json,0.02420959145749743,0.2723499624921677,-2.8803304212843486,0.16841361067904076,0.052311982777932586,0.13539622720405337,0.15426004058807885,-4.072930057923158,0.8575299154063742,0.9714489760097516,0.924131962254298,0.9965513519987553,389.95354374133507,-5.738778010371705,563.2574888472353,0.9964536012236739,0.02194541372383051,0.9703476403847023,0.17394967863301458,0.6310708718071711,0.9999716772225672,0.6339218501666027,0.9603472571028676
1242,blender_topk_50_temp_1.700000000000001.json,0.026124130637135787,0.28306267824747033,-3.147123931046717,0.20868850811494502,0.060360570302647285,0.17875193932542477,0.17865132276624798,-3.923100364232111,0.8780074366825616,0.8113213359927656,0.8831057750291742,0.7912073006814034,129.42652487870848,-3.6434564100221074,70.23681761419287,0.9547731016035418,0.2197219690585286,0.7132363385965725,0.1552681599642205,0.5300584523671273,0.9999273642151054,0.4511632671605848,0.7746514653694164
1243,pythia_topp_1.0_temp_1.1500000000000006.json,0.026682169835146388,0.28595608523424937,-2.872950936247686,0.17089326214280476,0.057842990891083836,0.13941688587595152,0.158836329667276,-3.949362345831189,0.8588256199278669,0.9749883171849774,0.9304687097149095,0.9969752764773512,373.0225291401061,-5.547022121744005,493.24644502352413,0.9998829355630829,0.016050730462637268,0.9751528503189454,0.1632100632936587,0.5932499390788726,0.9999724985482936,0.6441036812916309,0.961342318076827
1244,vicuna_topp_1.0_temp_1.4500000000000008.json,0.01959878671005596,0.24215654525823635,-2.8618065073399364,0.1414180284183541,0.04530538092384581,0.11826057269589385,0.1315867856091077,-5.780741191579249,0.806385351804072,0.9729230075079982,0.928760132808117,0.9946748711661489,942.084284412816,-8.858311667868197,8088.646587640233,1.0,1.8204580511845343e-06,0.9999959534820073,0.47736156715584444,0.8404879943341482,0.9999734921183041,0.6748643815218806,0.8949788831891062
1245,pythia_bs_4_temp_0.7500000000000002.json,0.04076431900861101,0.3251136066501131,-2.7808388035020273,0.20836082440180295,0.0797593607552664,0.17579679629658984,0.19504418964828169,-3.7100205827571586,0.8689809657767684,0.9717874547926146,0.9301007788381395,0.998033072344048,246.04441921088866,-4.5360244044020614,200.29198792499042,0.9887234604771129,0.0943543871661284,0.8704365341280745,0.14748153833937694,0.5049887176141152,0.9999653511869167,0.6588549050007889,0.9646251047616134
1246,pythia_bs_4_temp_0.6000000000000001.json,0.040801458768213866,0.32750639352644473,-2.779191563865226,0.2081288876569546,0.08059413495398848,0.17617382724051492,0.19465749411492023,-3.9329522035881608,0.8662006966695041,0.9730629896625493,0.9340033232983769,0.9975722860358283,308.2629102435915,-5.0745359412438065,696.1656490655661,0.9895965106171998,0.08671274223248968,0.8807590195019326,0.2055629491615651,0.5510499835940064,0.9999673576775439,0.6628190886400983,0.9627262621311721
1247,vicuna_topp_0.8_temp_0.6500000000000001.json,0.01965890848121903,0.24244724668148038,-2.8668986648500323,0.14127664963233497,0.04577060579537762,0.11833570610314786,0.1315282403322685,-5.78918337917519,0.8068634819888878,0.97234586555804,0.9266852420908823,0.9948354263702232,933.8344250138742,-8.837318970527146,7910.932248448107,1.0,4.891961057293501e-05,0.9998959498383425,0.47186514944892805,0.8374911394141724,0.9999752109179755,0.6722311852331868,0.8921686185333497
1248,vicuna_bs_3_temp_1.650000000000001.json,0.019401521387815267,0.24108089284657955,-2.865266613587588,0.13851424725821793,0.04476470359548202,0.11622205596767798,0.1292586937375797,-5.803779228894649,0.8080558991264962,0.971207248263206,0.9238158277002512,0.9945492912270502,912.5024277286749,-8.852604708502529,7532.076471187401,1.0,0.0,1.0,0.4582708094271339,0.8325285437068459,0.9999736217195858,0.6785992345733489,0.8950340141260433
1249,vicuna_topp_0.7_temp_1.550000000000001.json,0.019524040865899962,0.24208006322514317,-2.86368018137907,0.14213831832094448,0.046115336924936065,0.11931926475563712,0.1326263324453288,-5.778964939958347,0.8066306118377464,0.9629197654709617,0.8984785139704935,0.9946594863592503,934.6433845551743,-8.853865825598874,7805.181442377804,1.0,0.0,1.0,0.4608962799706138,0.8342478541016826,0.9999755739807366,0.6833768806500521,0.8958284774373373
1250,blender_topp_0.7_temp_1.8000000000000012.json,0.02920374855332513,0.2944730567498736,-3.12890630004879,0.22211582965078636,0.06896336292083122,0.19134842705707023,0.1912813754499254,-3.832938695001698,0.8799084551587611,0.8191744670085422,0.9042432710433101,0.7958701974827794,122.40634521132667,-3.4753199519784803,57.267906372495204,0.948026166624212,0.25796321137262607,0.6639609593684974,0.14966736361908384,0.5038526889793338,0.9997205366949758,0.4460276369162217,0.793007262094732
1251,blender_bs_2_temp_2.4.json,0.010459313560935702,0.23068783759479047,-3.177745913814208,0.18843498401113662,0.035666481119516126,0.15815015268959337,0.1581500480019255,-4.491607572129351,0.8691356261531432,0.6600592018734096,0.5879936934038332,0.6978645847245893,142.3901486318751,-4.529987959004632,162.1899298719253,0.9931874913547227,0.06326269839244038,0.90626878570496,0.18525360427292076,0.6774045098941556,0.9999620571642935,0.4422817127051239,0.714121573296691
1252,pythia_topk_40_temp_1.8000000000000012.json,0.022435500663267265,0.2702436641366161,-2.883027858987361,0.16346176335318768,0.04937913505257356,0.13161173261918535,0.1501799998491804,-4.196711467358774,0.8562748404686341,0.9734448513786051,0.9275957381039931,0.9962968600536873,413.61573867658507,-5.991317558646766,736.8972021412974,0.9994685298595187,0.016025376768744434,0.976510902813905,0.18737869674667076,0.6650339922807155,0.9999731802988148,0.6285506439113426,0.956686693577764
1253,mpt_topp_0.8_temp_0.7000000000000002.json,0.02956355873133598,0.28134327984731444,-2.8482789668387065,0.1619742352127832,0.05690849888382876,0.1342007094721278,0.15078300066225817,-4.080803253368767,0.8449495075222008,0.9201446497662469,0.7734798957738938,0.9956655149947188,450.1812835652392,-6.367538015862221,993.7253298251767,0.9935239012820326,0.008415497726219313,0.990488467487362,0.1364924338337252,0.47164858601808746,0.9999743119509282,0.6679671974722035,0.9485694568059249
1254,pythia_topk_40_temp_2.150000000000001.json,0.02128061283756708,0.25932330839396855,-2.8917437530232815,0.15849197542146412,0.04678533393659991,0.12583716770764625,0.14463060549540074,-4.334259875073939,0.8540414719877836,0.97149913052619,0.922131077857218,0.9960737771285559,436.34600507621633,-6.241815841050899,898.2772859384252,0.9994894739069772,0.010633216028998645,0.9844514314487699,0.20189557191349786,0.7019440124416796,0.9999722846763167,0.6223958800873441,0.9521860136465732
1255,vicuna_topk_70_temp_2.050000000000001.json,0.019584899025043796,0.24237919789234022,-2.8616021320910634,0.13993522647769882,0.045054038522161305,0.11706163893595306,0.13019310729245367,-5.795044807250609,0.8053072453859096,0.9730052243395034,0.9284094044498218,0.9949703296583019,953.4450082049333,-8.887841710042576,7966.352226678804,1.0,0.0,1.0,0.4869559385688418,0.8417971876071796,0.999973661675004,0.6681425152029208,0.8935591893304207
1256,blender_topp_0.9_temp_2.100000000000001.json,0.017926554347378762,0.26191372941937546,-3.166079073009606,0.19316478251775274,0.05049728001413899,0.1645153447808008,0.16454359985776168,-4.086349061949697,0.8737601126004795,0.8047905901154618,0.8493133871596508,0.7880264818837506,159.41897306082063,-4.125749007480059,100.43938076523226,0.9837658247278775,0.11709415318841804,0.8395372097699421,0.15142648134601316,0.5575044710414088,0.9999573191325507,0.4482575263492091,0.7973296665725343
1257,pythia_topk_50_temp_1.1500000000000006.json,0.025613894712817914,0.2818737599874941,-2.8713480262813684,0.1694312479627179,0.05418325792988496,0.1363344348888984,0.15760118773389037,-3.962826870247453,0.858576963504474,0.9730458474833673,0.9280073302003304,0.9961902362430741,375.23916943272866,-5.581376385187386,649.8050321938885,0.9981043169965821,0.01948456410291652,0.9719236704587699,0.16216055735887894,0.5950207971570488,0.9999708833699236,0.645379178181201,0.9610088485347216
1258,blender_topk_70_temp_2.050000000000001.json,0.01509380462307414,0.25608539260695834,-3.1728789567469593,0.18632912863326548,0.04442734146817222,0.1539130384320913,0.1541162750002668,-4.213163338108865,0.8698192209542873,0.7673040329121348,0.8041395418658721,0.7516781488008413,176.50186598088894,-4.443917785257574,137.0301383756375,0.9918359784019348,0.07057691138497338,0.9020647165511255,0.15626390389626899,0.5833333333333334,0.9999405621048921,0.4453826732858866,0.7775414567585684
1259,blender_topk_50_temp_2.150000000000001.json,0.014558750402280095,0.2571488624010799,-3.167669474003549,0.18653458077518092,0.04600981134516323,0.15567140533535007,0.15551011167919504,-4.181027473094229,0.869969479127494,0.7687152879520874,0.8175632984180949,0.7477846221686824,174.4317935034087,-4.358284617339794,127.97146499769774,0.9890810793683412,0.07909809359162452,0.8884246242773399,0.1508874796851598,0.5689036632327288,0.9999604445540594,0.45012960518768175,0.7658709182972294
1260,pythia_topk_40_temp_2.0000000000000013.json,0.022049378057328792,0.26336794141198944,-2.893350404584575,0.16129506334773439,0.047358045785930024,0.1277398879572253,0.14800448286773182,-4.282699736421237,0.8548511886047218,0.9720613585642034,0.9241738059949155,0.995986472986982,427.99833978951375,-6.134663253096013,873.5249561919285,0.9993294554164759,0.010958168988117988,0.9831449579308092,0.19504703031690612,0.6865700671010405,0.9999722241160864,0.623034202383611,0.9574968668413844
1261,pythia_topp_0.7_temp_1.1500000000000006.json,0.03040329309733449,0.2919996465085344,-2.8457900535367533,0.17451506009054313,0.06079106131340815,0.14308522216739727,0.1618455674706541,-3.810496846038497,0.8589926385927296,0.9722751358479378,0.9236037890307658,0.997098801788204,354.44430330808285,-5.338204169789432,407.88451979121675,0.9983210619720905,0.02647501015054557,0.9620471836896819,0.14382963158643391,0.5321801173957231,0.9999704963578012,0.6540520631657812,0.9645265147075027
1262,pythia_bs_1_temp_0.9500000000000004.json,0.02843463627749258,0.2866635506092752,-2.858736969306617,0.1717599928595004,0.05868860651015616,0.14106726326691238,0.15959764056003095,-3.886287131863749,0.859249926879554,0.972272303124361,0.9244572903187505,0.9972307228134247,364.5008970839123,-5.429236259547301,517.7048922683394,0.9972192176398634,0.025627243791309855,0.9640289108835706,0.15437658316915284,0.5653824060397177,0.9999715910407011,0.6507097889103727,0.965887764730082
1263,blender_bs_2_temp_1.3500000000000008.json,0.028176669104175826,0.27599734625472855,-3.136380868469307,0.22808530055215231,0.06827761508390062,0.20035908655260617,0.20042531194183388,-3.9228229728155957,0.8838894406635919,0.7649204167493181,0.7762300194847308,0.7932798437792146,82.5141528509857,-3.0489628399721287,40.533464472997764,0.909117298431941,0.37475738510405443,0.518636525584486,0.1668788561355401,0.5412891268533773,0.9997774326729632,0.4681620643677597,0.7626816220198924
1264,pythia_topp_0.9_temp_1.0000000000000004.json,0.02938177667162112,0.2928234181718765,-2.8502775908472064,0.176400028266118,0.06124041750319357,0.1444080266094796,0.16400925337200628,-3.8325064946749885,0.8591996238441888,0.9737910812161168,0.928352777852267,0.9970739382302355,354.2685544390912,-5.343492122852314,451.0332645537779,0.9982187797382922,0.024084172774470287,0.9655137886461587,0.14582233234493683,0.5423922056384743,0.9999696918145449,0.6504252953436188,0.9642752144776867
1265,pythia_topp_0.8_temp_1.5000000000000009.json,0.028204702699507436,0.2828588232207696,-2.868265667157565,0.17525950244398342,0.05869893690893058,0.14340381004359964,0.16195654490166797,-3.917457695236665,0.8596992765017645,0.9733626254071663,0.9279884039839337,0.9967409329925606,357.716370017226,-5.432652120475859,531.3865118129428,0.9979691479252422,0.020831514234482276,0.9699445422349849,0.1575794496903239,0.5828548925321781,0.9999698789898522,0.6395285217789467,0.9602400516579768
1266,blender_topk_60_temp_1.0000000000000004.json,0.05506096511631023,0.3173036529011523,-3.07805865047451,0.27406101925503845,0.10267208958148868,0.25006750315309345,0.25004557931169374,-3.620557176684569,0.8931694647114358,0.736713738075653,0.8717271760768924,0.7995705838859472,45.16456026089018,-2.331948980936517,20.60703771956575,0.6540541136639635,0.6453441305566738,0.2701102145026426,0.16418106563300702,0.45918582577515293,0.9978932358757527,0.4768426523418847,0.7878545947150815
1267,pythia_topk_40_temp_2.2500000000000004.json,0.02099123789570668,0.2658294566651896,-2.900744447368897,0.15854291086384342,0.04731805850851793,0.12621562611740458,0.14510888508779113,-4.3584000077658525,0.8542108479028713,0.9712831721812206,0.9240440023754573,0.9956982418864906,439.7261367473045,-6.262712594170214,915.122190753195,0.997732956588668,0.013470354711898731,0.9814829848255188,0.19906778381642512,0.7047543947378544,0.9999715170425499,0.6168996351873708,0.9576846500914656
1268,blender_topk_70_temp_2.4499999999999997.json,0.009933622474148508,0.24089663525666408,-3.185250107534902,0.17195914037806456,0.03539712413075758,0.1384625253599776,0.1384105881481859,-4.452936216920077,0.863120571585122,0.6867439060412553,0.6860050089061878,0.6879139009842783,210.74978814298115,-5.035268510545209,358.4352341614268,0.9971335281113737,0.02408057401768111,0.9644566723419414,0.15729740883766177,0.6216249050873197,0.9999684930922751,0.4476556967578097,0.7429844816593277
1269,pythia_bs_3_temp_1.0000000000000004.json,0.03658492079896923,0.3117005662307534,-2.8103588756793485,0.19213005860118393,0.07224008546289956,0.16186992521339455,0.17905251592281937,-3.6964302748620868,0.8636380331310815,0.9709688551776365,0.9264375319324022,0.9974446793596348,296.26933108080095,-4.856655683647057,369.9460975969139,0.991031280974979,0.07390768155285495,0.8988877602887606,0.13614880673841834,0.47968473000814527,0.9999661965217285,0.6585113574603277,0.9650978424431447
1270,pythia_topk_50_temp_2.35.json,0.020900187973083798,0.2642142507154605,-2.893336929634721,0.157076707632876,0.046789551090250764,0.12495366186123863,0.14391675329327303,-4.433782251659998,0.8515540431281607,0.9704608031662426,0.9198718933450531,0.9955527820066364,454.2901967368152,-6.413186374763794,1015.6320134261367,0.9996549516327359,0.008744408125399904,0.9867860033055609,0.2095214807012264,0.7228462983552505,0.9999737531125904,0.6189329348847957,0.9556645189966252
1271,mpt_topp_0.9_temp_0.8500000000000003.json,0.02746634580169144,0.277392391580617,-2.8650145699122627,0.16108151373570556,0.05515878302376617,0.13352997602596778,0.14998036661128525,-4.1017336776118,0.8455247876042116,0.9233884131370322,0.7819668199257346,0.9960937871483858,449.47505839332433,-6.368463391770619,1066.1483347659891,0.9939849029381884,0.007662287073552346,0.9909321181762005,0.15192657615324628,0.5137412523208128,0.9999753919417013,0.6685962230116428,0.9481110148923192
1272,blender_topp_0.9_temp_1.1500000000000006.json,0.04603565864660643,0.31536664784157903,-3.076848683651081,0.2451052376176307,0.08927827698600582,0.21653418494355348,0.21645741709965183,-3.6376760487327116,0.8867366979857962,0.8203371673252677,0.9085696676703813,0.8238375637340145,88.60126153977919,-2.9743833988218205,39.1483561217675,0.8706283053856544,0.40844520882236346,0.5015800907323809,0.15070778108376162,0.4560517371601209,0.9981213726536305,0.4691525368329757,0.8173859361757455
1273,vicuna_topk_40_temp_2.100000000000001.json,0.020077705881134004,0.2449120604528786,-2.860605079986767,0.14572303713700668,0.04741940199136617,0.12223301812174081,0.1360256158718947,-5.717794233906962,0.8077982239469975,0.9723489217635659,0.9303007221086425,0.9948106096956677,900.226011936438,-8.715965989638171,7396.8795307298915,0.9965444741479873,0.008100508173643219,0.989904611086024,0.46795398520953163,0.833629186714626,0.999975105863296,0.6846284073197053,0.8982256462607152
1274,pythia_topk_40_temp_1.2500000000000007.json,0.02604077399283288,0.28392492726833973,-2.8718675163561453,0.17137154758064505,0.05600128135212147,0.1387962315440675,0.15801556858499935,-3.9800458119245237,0.8592011319969842,0.9734037095556289,0.9268248132297621,0.9968186619883788,375.742450483667,-5.5859723131151435,535.5720408952402,0.9990674203446884,0.02155847879486,0.9688638481626203,0.16401245463379807,0.6044107233181588,0.9999695511045819,0.6414455503135741,0.9622401588023426
1275,blender_bs_1_temp_2.5499999999999994.json,0.0025364926680515073,0.18335753666942947,-3.2035900189546878,0.14836504163951464,0.014109616958129059,0.12302915552239227,0.12315926179541153,-5.251197823541676,0.8496973685965031,0.4692989344378205,0.4373363246094995,0.48504171241296434,231.10431271924784,-6.648291829053538,1426.6227260614335,1.0,0.00040709603061351364,0.9992875321169302,0.25664189060415477,0.8361532670285692,0.9999691454585425,0.39402580727078396,0.5988180558213531
1276,blender_bs_4_temp_1.0000000000000004.json,0.052265690587316296,0.3097836874005348,-3.0919425973672428,0.2670728273114291,0.09701791183700909,0.24238560242893903,0.24255277893793525,-3.627331418718747,0.8920192017345008,0.7603955413645516,0.8688141667749434,0.8273255877785981,47.51318243230334,-2.278968873423134,28.788010870538873,0.6874916558973077,0.668908937192766,0.2417732060646848,0.1553668815071889,0.4620821773021535,0.9993366592513296,0.47578570943975257,0.7810071166658415
1277,pythia_topk_60_temp_1.3500000000000008.json,0.02583639534463532,0.28027142476362354,-2.8673053855647543,0.1691050096256725,0.054311379284614936,0.13579307790652417,0.15620596472256604,-4.053874045670152,0.857441111592826,0.9728139088280227,0.9282351420276713,0.9961806566777354,382.82998979535876,-5.707887998850376,599.8672197625497,0.9972190793001455,0.019648285219495385,0.9724190394015771,0.17649867690654783,0.6296612061790796,0.9999717983430277,0.6373751780880477,0.9580931544512928
1278,koala_topp_1.0_temp_1.0500000000000005.json,0.025921891153779034,0.26926963821289857,-2.9043980461800984,0.1582013708463343,0.05178171911430794,0.12915768660906432,0.14605406717900832,-4.139470593962736,0.8477772899524483,0.932215912129872,0.8053019593112796,0.996006354002771,455.7722338071483,-6.418194285687683,1021.0684284584015,0.9974758278955511,0.003837618058444953,0.9958078093563669,0.18020120408683546,0.5893789378937894,0.9999747791725074,0.665333130107614,0.9510832598026028
1279,vicuna_topp_1.0_temp_1.2500000000000007.json,0.019613488266250114,0.24130839636567197,-2.8580367909165805,0.14087243053838405,0.04529548106769605,0.11794435659450306,0.13122075049298587,-5.792826850333052,0.805935071561045,0.9732577918437102,0.9297032246225232,0.9947100413705638,948.2377776337225,-8.892248171928385,8012.241964013777,1.0,0.0006929241075881501,0.9988918685142646,0.4791355020205854,0.8400127880158024,0.9999741249547932,0.6715638193942024,0.8946052819064899
1280,blender_bs_2_temp_2.4499999999999997.json,0.009393264922959265,0.22906242914712732,-3.1754785897975455,0.1888381969053079,0.03653969272025212,0.15959354599318706,0.15978622658506428,-4.513551715141785,0.8691893964110013,0.6459613314584702,0.5893223327350047,0.6755844938168899,144.87629739426322,-4.5771802040744225,167.2451374221167,0.995091453051698,0.05415470902270426,0.9163532269303456,0.18452024735687214,0.6869156936884531,0.9998496847902845,0.44112543557175177,0.7134583548763777
1281,pythia_topp_0.8_temp_1.700000000000001.json,0.02590885302390903,0.27958117608710964,-2.8923839425037285,0.1709557445747811,0.055598985821116005,0.13847177688616574,0.15811341038583396,-3.996514448183094,0.8589879292882755,0.9734176599880517,0.9269112033370783,0.9965967562848437,371.3774188198566,-5.582457159201124,484.5131005237971,0.9994618285546554,0.021178632936346312,0.9683270969728301,0.16409755319361077,0.6057091700746708,0.9999704377087419,0.6365607477022794,0.9590977326685
1282,pythia_topk_40_temp_0.9000000000000004.json,0.028952565158532895,0.291786753279238,-2.8506060012117893,0.17581941462758782,0.06012113850778735,0.14341510209156733,0.16352949446058165,-3.8652702802885512,0.859602278602386,0.9735130371971077,0.928534315121843,0.996947011871185,356.9574458687943,-5.37940390201279,415.50474515180036,0.9974741174437134,0.02957087544590103,0.9578833077434722,0.1532472272349399,0.5553486061960639,0.9999702359607558,0.6497651020098545,0.9627081071043421
1283,koala_topk_50_temp_1.2500000000000007.json,0.02500886931619991,0.27108013535892594,-2.900147175143859,0.15946848923044277,0.051069910960896456,0.12925007563312063,0.14732405197807502,-4.175151043521139,0.8489098956804715,0.9406155931844841,0.8293327483288941,0.9959127432956008,458.7497110831048,-6.421994613303397,1080.9840440434714,0.9990386546273164,0.0014268993513827375,0.9981505917476203,0.19821922375414305,0.6306135104318777,0.9999751553148449,0.661281496166944,0.9443645157248439
1284,blender_bs_2_temp_2.150000000000001.json,0.013882771696474951,0.23626412083740012,-3.156558581010134,0.19591799985070643,0.03987583089029785,0.16621351994062677,0.16598788926360064,-4.388189069254842,0.871571656816708,0.6770943386316268,0.6090055780696366,0.7135792269582817,126.4717295062796,-4.212240705060648,121.50664213124692,0.9899525732178689,0.09005664198299786,0.8650017294039745,0.18158869067653988,0.6537110232762406,0.9999529558097671,0.45042322237111765,0.7265748875691576
1285,blender_topk_70_temp_1.2000000000000006.json,0.03888640255515925,0.30423877659169885,-3.113443040895558,0.2368821849951574,0.07877626715275682,0.2077158286781164,0.207463348114015,-3.7143310246343364,0.8843642319132665,0.8205999177624789,0.9130396176935723,0.8141581149467824,96.20551855226654,-3.0915846703402905,42.96467298820459,0.8974434666907964,0.37977506365416214,0.5278958161336587,0.15060658578856154,0.4642242550493615,0.9994203783347755,0.46276699226043505,0.7997899243331893
1286,blender_topp_0.9_temp_0.9000000000000004.json,0.05834595970216195,0.3150174044971198,-3.072250263007705,0.28319856282339084,0.10392383197627775,0.2583142281226597,0.2584938104618918,-3.6296916767686067,0.8951346738066128,0.7131477119170733,0.8135917420282323,0.8119824023259186,41.65384156741478,-2.3594011622920585,24.933185022406164,0.6137541728774093,0.6472220373702252,0.2713451297013225,0.17088925572382113,0.4620796289137998,0.9986792094781547,0.4802420688475779,0.7855389880285671
1287,koala_topk_60_temp_0.6500000000000001.json,0.02770891897361309,0.2751605583794397,-2.8606149819427595,0.1608710426417433,0.054413071827088474,0.13334391842093923,0.149914832537708,-4.077450287127065,0.8456334764947873,0.9248792788123669,0.7864473007750261,0.9960029632271172,444.14515796203455,-6.32938400040265,986.6727377966832,0.9942012872592363,0.007480658324254214,0.991498264677996,0.1482010624597553,0.5075567785124646,0.999975140562994,0.6643198971489149,0.9496727008783148
1288,vicuna_topk_40_temp_2.2000000000000006.json,0.019964028098924128,0.2449892771827936,-2.858527950151172,0.14550075564001766,0.047148166327259926,0.12231161964733263,0.13574742227823117,-5.717290277471523,0.807684299045192,0.9731281938673091,0.9322822004145352,0.9947491344325767,901.0645334854465,-8.727711030637995,7439.66232136514,0.9970352419752143,0.007221240550509221,0.9912492901702732,0.4661380001822988,0.8336986429137714,0.9999757716077602,0.6792639932018483,0.8981471407807662
1289,pythia_topp_1.0_temp_2.4.json,0.021046269100017743,0.26397359607059,-2.899173304050384,0.15897309796851394,0.04685399901282032,0.12720527195622527,0.14561544383342687,-4.4342823943537555,0.8527031158636471,0.9713559674099069,0.9227628271509091,0.9958125061405924,448.874110825268,-6.362613427904155,1021.6113252690152,0.9989694984128293,0.009674390744119096,0.9857083597858681,0.20909575075132195,0.72477508918877,0.9999729565723625,0.6160937598747815,0.9529356756107602
1290,vicuna_topk_70_temp_1.600000000000001.json,0.019439165817457933,0.24147114846295872,-2.8602267503738403,0.13913936948791897,0.045056292879757015,0.11687658923167339,0.12952781282115755,-5.789789533328436,0.8053863205627831,0.9741741622201123,0.9324122717306179,0.9947434515656832,958.0391273550999,-8.899679271449367,8011.005494952251,1.0,0.0,1.0,0.4868043666763012,0.8433115805270698,0.9999740244391447,0.6719247574408451,0.8932316394892329
1291,pythia_topp_0.9_temp_1.9000000000000012.json,0.022646769518246606,0.26981486346803774,-2.8916467952584934,0.16400786125496236,0.05078049352646035,0.1319562722868793,0.1506742591136917,-4.17083395005228,0.8565424381492133,0.9717841556034891,0.9251429146663545,0.9962397347351831,412.293044227118,-5.964654276085003,737.9595196223063,0.9970757840250265,0.016833396979910507,0.9768555567557244,0.1819227892526322,0.6585785511780232,0.9999728073815783,0.6284299087608027,0.959954850457773
1292,blender_bs_4_temp_1.4500000000000008.json,0.03423604500372659,0.29171914510978353,-3.1275544971048475,0.23108972661982846,0.07259610463415223,0.2013855826684022,0.20150592766714803,-3.8281539597348844,0.8836457821911944,0.8069690870972527,0.851990775928358,0.8160780372380028,92.83648061205321,-3.0897725815970656,39.41913546722693,0.9171390710619094,0.3666730781398063,0.5335059500460089,0.15252883762200534,0.5114195525020889,0.999575127819497,0.45652938219074735,0.7766661147954678
1293,blender_topp_0.8_temp_1.5000000000000009.json,0.03674745073848708,0.3006948716724313,-3.1044628021712293,0.2276128692258857,0.07516597664666258,0.19789001622619729,0.19771073017841945,-3.7526119504280704,0.8823987482664342,0.8174345274981178,0.9076335242267461,0.8010407898526133,108.01476396958414,-3.2700418742464805,69.93942760611662,0.9250296072945331,0.3213557967509702,0.5979979815367814,0.15006693983528743,0.4830239736163376,0.999542644960369,0.4623005500507498,0.7972737869652798
1294,koala_topp_0.8_temp_0.9500000000000004.json,0.0275433939219457,0.2760645990169092,-2.8656160022787196,0.16133588776890673,0.054234620832791784,0.13345106096033454,0.15000326120464183,-4.095374189302295,0.8453656198505409,0.9249118815892519,0.7857439246283889,0.9963409312980208,447.8438282179959,-6.345011712570276,1032.3556150365748,0.9943136864108001,0.008365907970884412,0.9905363772816782,0.1493887727199614,0.5086175058475932,0.999973628229512,0.6665818595844424,0.9489003380831473
1295,vicuna_bs_3_temp_0.8000000000000003.json,0.019914889887324514,0.24331971216165607,-2.8639663302587843,0.13734507566255694,0.04431395645660227,0.11486951319290484,0.12796584428993535,-5.835723103884466,0.8060541965201766,0.9706555378250568,0.9203215247310114,0.9954469174086928,940.6298864245074,-8.831538213604222,7769.862026144314,1.0,0.00024677645392956417,0.9995606918731228,0.5292754413468748,0.8432174822736255,0.9999734840555516,0.6693345477621636,0.8930600953693381
1296,vicuna_topk_60_temp_1.600000000000001.json,0.01928667317770126,0.2408931096306825,-2.8631416225958923,0.13933029369589287,0.04477282858360541,0.11672438839964758,0.12974392647436356,-5.790908780269967,0.8052902633775929,0.9705206204698764,0.9207804739777486,0.995019498592866,959.8496132684314,-8.911454270412685,8142.5421810591515,1.0,0.0004698587042839906,0.9991558149172527,0.48194662480376765,0.8415293133464469,0.9999750153812951,0.6731097399591205,0.8932250215408797
1297,pythia_topp_1.0_temp_0.8500000000000003.json,0.029950825837015718,0.29239286813609483,-2.8474778036077417,0.17745970169982522,0.06094488934725034,0.14478708751715785,0.16510778880905747,-3.8433304786204334,0.8593445954198589,0.973903491994686,0.9298451362714429,0.9970064501246374,351.10681831988484,-5.319832640942081,426.3919898566853,0.9972341789028716,0.026021427327908693,0.962820668505084,0.14755608318323235,0.5450290442559238,0.9999691722149362,0.653088144778847,0.9630143178966576
1298,vicuna_topk_70_temp_1.8500000000000012.json,0.019346254679428444,0.24176603454242923,-2.8662306139607705,0.1389551430805191,0.04467139605609439,0.1162166841318226,0.12914482681741957,-5.794562013450271,0.8049705920214644,0.9727466950578748,0.928747709285522,0.9944178373039605,951.326032575772,-8.89617286387494,7965.079272557117,1.0,0.0,1.0,0.48800778829984953,0.8442463459885062,0.9999739512174067,0.671248335697369,0.8933150103102944
1299,vicuna_topk_50_temp_1.9000000000000012.json,0.01971862561113733,0.2430121082384402,-2.866228520272968,0.14099914909536843,0.04546933506632324,0.11815895046055903,0.13126641610405645,-5.791932095984419,0.8068713846808684,0.9711665887151167,0.9238826384321009,0.9945996587644359,925.2478466485101,-8.810032457546653,7706.9740309883155,0.9997161778624637,0.0007400880143953933,0.9990410224464661,0.4786484059272564,0.8393734784805476,0.9999739602357448,0.6736540412138363,0.8934903313333024
1300,blender_topk_60_temp_0.8500000000000003.json,0.057795390885901216,0.31865720300176215,-3.0706769653217107,0.28140579235111934,0.10543716648788636,0.256949730650486,0.25703695684101235,-3.625746295781795,0.894439349074163,0.7073619881642073,0.7973391257235668,0.8092467652162001,41.777066355239405,-2.3488256162187517,21.427792108855588,0.617654648562839,0.6413982916730752,0.27201155985567377,0.16602454337899544,0.45606083883853127,0.9980519750493323,0.48244657906477817,0.7959275537050088
1301,vicuna_bs_4_temp_0.6000000000000001.json,0.020041576545963686,0.24507582436993902,-2.8651959386043893,0.13624046813261714,0.04396576890873393,0.11389307878725927,0.1268197229579232,-5.847196850126874,0.805644608810096,0.9727093008374359,0.9274356171657844,0.9950082793622791,945.9320043310605,-8.847436508556934,7752.236823790535,1.0,0.00019139533226184574,0.9996197088966501,0.5449546772189757,0.8419280399359518,0.9999702813510666,0.6532895634014286,0.8921996933260637
1302,blender_topk_70_temp_1.9500000000000013.json,0.0155786000390446,0.26109337503648605,-3.163648952582556,0.19114123029178987,0.0469278897807425,0.15946098129828082,0.1593316185855717,-4.108949544673453,0.8719702994895124,0.7752028830284733,0.8358225068676289,0.7497806976661776,165.74997931223527,-4.250721592705166,111.9636700754084,0.9852975143683332,0.09840515381107656,0.8623187594821565,0.15670265999473268,0.5710395534073116,0.9999186516047002,0.44520306218422967,0.7804691526428273
1303,pythia_topk_50_temp_1.3000000000000007.json,0.025708429970269432,0.28270914391396607,-2.8662858230317525,0.17141493404244817,0.055411063980792055,0.13828846869999417,0.1582817679888177,-4.013643571274553,0.8585055332503959,0.9726816871069713,0.9273287739953141,0.9967032055219333,380.8889310269115,-5.657493136018155,525.9046237613575,0.9966778954430179,0.022696444319567285,0.9685472235154118,0.17149194027486236,0.6156363636363636,0.9999721912081112,0.6395129030775689,0.9575425535067169
1304,vicuna_topp_0.7_temp_1.3500000000000008.json,0.01962863212241011,0.24317353513449325,-2.861906465762603,0.14288225668067767,0.04595457327331334,0.11987745453183396,0.1329029479589964,-5.768511054988854,0.8068985630252318,0.9666112121465842,0.9096349273971726,0.9949332230793451,926.8316237455502,-8.824696651302528,7751.311997069962,0.9994894548856411,0.001002004008016032,0.998997995991984,0.4614247642935525,0.8332378879853396,0.9999751861324769,0.679096735819786,0.8956174551470126
1305,blender_topk_40_temp_0.7000000000000002.json,0.05959755301416273,0.3168993582886379,-3.078192444865355,0.2814407467097596,0.1033056781995707,0.2558335433163341,0.25585271372275753,-3.6644077040628344,0.8948331245320116,0.6906526648875428,0.7588954218213868,0.802741480542847,41.57606683289164,-2.3353183548661893,19.880280970782003,0.6135375812318726,0.6449910209131964,0.2685931352060839,0.1603563474387528,0.4370404767432861,0.9992424566783982,0.48404953248037363,0.7891827325673982
1306,mpt_topp_0.7_temp_0.8000000000000003.json,0.028737030986022868,0.27988485113621153,-2.847524302994799,0.16121383623885502,0.05643861413761819,0.13389937341657351,0.15055373187673127,-4.0727987645384305,0.845503257725664,0.9224596191653562,0.7810518856992251,0.996213989948223,446.54134048570677,-6.31482421581274,952.9848624793302,0.9919004125435703,0.010272617900042757,0.9881769265212569,0.1365410146035322,0.4744847688644388,0.9999745223589077,0.6669262067259911,0.9493039689569889
1307,mpt_topk_60_temp_0.8500000000000003.json,0.027428999758916325,0.27617600407226844,-2.885611528146243,0.16222610498406503,0.05498966543055927,0.13294521982758792,0.1507666267223613,-4.093602885703047,0.8474528453870861,0.9286448882507679,0.7982138996366757,0.9960591075176706,447.31611487861227,-6.324081355809619,1020.0750407078898,0.9937424324064944,0.007972893360292733,0.9907136358558198,0.16410276981086663,0.5518716358650048,0.9999749704090531,0.6645636503138619,0.9473771283921892
1308,vicuna_bs_1_temp_0.7500000000000002.json,0.01953891636981083,0.2421810632214952,-2.8616585863496593,0.14201680644579245,0.045803050222606015,0.1192560001451426,0.13215583154778848,-5.775061149396495,0.8061165179542167,0.9737225546612995,0.9308781897289191,0.994872967143336,936.2609932296114,-8.866746536829714,8000.9175549148795,0.9999054076631261,0.0008555537300104887,0.9990065622650053,0.4806143852764057,0.8395902074344124,0.9999756338242778,0.6731145956921195,0.8943667823079234
1309,koala_topk_50_temp_0.7500000000000002.json,0.027125913915707,0.2766293018518426,-2.872317224681258,0.16042705670398805,0.05419584537680244,0.13200405721131914,0.14883292228360837,-4.088228432592266,0.8467159515511774,0.9267570170428295,0.7903334538214423,0.9962382530998849,447.1301129635741,-6.333091832554584,1014.3547307083932,0.9954878210193725,0.006551930993839835,0.9924063393692765,0.15631759639618187,0.5298321624521694,0.9999747077424923,0.6661550811452712,0.94753031135128
1310,blender_bs_3_temp_1.3000000000000007.json,0.03630633091359313,0.2936274874981093,-3.111675978901391,0.23528856824133282,0.07834163599300861,0.20723167313723462,0.20726559006753317,-3.7641908553893675,0.8854806056481325,0.7872685451567419,0.8387220364335711,0.8077852114766065,79.90470893350786,-2.8661582826034455,32.31894733601814,0.8792445005734327,0.4465774326598818,0.44825438618022556,0.15229260279267526,0.49819787806487636,0.9988435262511811,0.4719201759220603,0.7861451189519412
1311,vicuna_bs_1_temp_0.8500000000000003.json,0.01971286686505284,0.24265898833163355,-2.8608240928344113,0.1416786578110658,0.045816941254043606,0.11847340725640548,0.13190560654853567,-5.783032428764389,0.8059480660305711,0.9725586154457599,0.9276309732420283,0.9946871556356579,936.0554065415973,-8.861893952178946,8046.539951685167,1.0,0.0008716933852398482,0.9986771249659446,0.47899840266372695,0.8391061195369497,0.9999747775002329,0.6742340314065765,0.8928550786725087
1312,pythia_topp_0.8_temp_1.0000000000000004.json,0.030416731753829248,0.29179529599360043,-2.8576885761622197,0.17519563827068924,0.06051512974787238,0.1434932727940404,0.16243835434705517,-3.818521284865951,0.8595774810395403,0.9745146402126056,0.9314005797660541,0.9973670522531192,353.3760137105653,-5.321240071944579,504.92332062613946,0.9968081346521674,0.026192932404295034,0.9625083181080061,0.14423705276915536,0.5304565353345841,0.9999681751809283,0.6519321900958528,0.961429171839016
1313,pythia_topk_70_temp_1.0500000000000005.json,0.028126723945850154,0.28522099486865554,-2.8728157889269634,0.17251671300006693,0.058651816373025786,0.14062750611197555,0.16000041434894632,-3.9306588770153525,0.8592885569603983,0.9741745351274027,0.9295539493000187,0.9967314849993987,365.8474192533953,-5.5111232867106175,469.7180210750645,0.9988568393311615,0.0228353367137458,0.9660870895496789,0.16444039668083385,0.5909485251590515,0.9999726954586281,0.6492316467250755,0.9608719849134076
1314,pythia_topk_50_temp_1.9500000000000013.json,0.02191803270605032,0.26584405063142813,-2.894598717441062,0.15985711587567192,0.04836036438945865,0.12807701963455786,0.14683574031842334,-4.293558786053935,0.854028748307295,0.9712412975807319,0.9207763512301439,0.9964110153113195,431.4526416467166,-6.179013621261672,830.1777488863629,0.9993813996414922,0.010446654839081514,0.9847443475566188,0.1995444452951535,0.6917808219178082,0.9999706837122808,0.6271104061591601,0.954483082036456
1315,blender_topp_0.8_temp_2.2000000000000006.json,0.019165905003376373,0.2708780759124447,-3.1569097528237857,0.19571893105224258,0.05352525117650974,0.16422151912127375,0.1642531546955639,-4.050421202111101,0.8736686933494522,0.7886373197231417,0.829003638370973,0.7757559561706113,159.16949291353464,-4.085763783462551,98.11316435210661,0.9798983206643284,0.1195120343007033,0.8365407493624265,0.14984668710838556,0.5521271461077019,0.9998507233922611,0.4413876612045483,0.7851047785514088
1316,pythia_topp_1.0_temp_2.2500000000000004.json,0.021179123038584446,0.26216475751596374,-2.8928458116097535,0.15877993984510197,0.04600765769197466,0.12553283058734774,0.14466673032276417,-4.393795000766227,0.8531387683623778,0.9699886254538602,0.9175601765235039,0.9958261527374894,443.1327496337383,-6.329433853390533,964.4465853388197,0.9999712045437943,0.005955647192999995,0.9904994694900707,0.20483787956767885,0.7141441423935643,0.9999727991993776,0.6185166249294319,0.955652535013959
1317,vicuna_topk_50_temp_1.1500000000000006.json,0.01942313881922141,0.24205868585305093,-2.8654907578695754,0.14163535276150963,0.04569938572989836,0.11877801564424184,0.13185077374648774,-5.792761660768895,0.8065615474341628,0.9715700613262189,0.9248319564681506,0.9946705328080363,929.7691239019479,-8.836064950526406,7813.288270261065,0.9998419199897912,0.0006503654383927721,0.9991274181562302,0.47950554477095747,0.8411191492275041,0.9999745334078649,0.6748761939620207,0.8926289501228558
1318,koala_topp_0.9_temp_1.1000000000000005.json,0.027159935460432105,0.2742483592550275,-2.8945105111670637,0.16184671176297316,0.05451012795463114,0.13174899504928905,0.14938634010610005,-4.105629350474937,0.8473754331081329,0.9328802110171625,0.8080900521860251,0.9961673484178248,450.0741160617127,-6.3501380259576745,1060.8038944515506,0.996402828673958,0.005340022003320234,0.9940575734771054,0.17013875163062814,0.5651262198564401,0.9999746161854578,0.663106081271936,0.9481403331248042
1319,vicuna_bs_2_temp_0.7500000000000002.json,0.019796610264396,0.24366278384723158,-2.867076582325723,0.1365769070234183,0.04382570113942716,0.11414909139687962,0.12676064446703666,-5.847518806228179,0.8066363015131864,0.9750331633756535,0.9341865324009097,0.9951516532587384,940.0100717145378,-8.82148795718963,7745.113698451243,1.0,0.001838436901653938,0.9970381542514889,0.5350157872021444,0.8436025566531087,0.9999720254737533,0.6609530849512928,0.890754666724401
1320,pythia_bs_2_temp_2.2500000000000004.json,0.02512196255229616,0.27870624234608904,-2.8856300614878743,0.16594456756117312,0.053454974975209686,0.132040575708347,0.15310131755868295,-4.0035269253239605,0.8583164827857085,0.9740264870213,0.9300049983784099,0.9965416707232864,391.2902502459808,-5.679694186891096,498.9572463552952,0.9983568495126497,0.013459641107849243,0.9817198627552021,0.1613458085247141,0.6006704298071551,0.9999692821669913,0.6376971574220246,0.9621523028549427
1321,koala_bs_3_temp_0.6500000000000001.json,0.02810446919180297,0.2772500120489679,-2.853760667578252,0.15786881091840516,0.05563996213759623,0.13289991054699596,0.1473189113858937,-4.374300799293366,0.8397406548679711,0.9191969343889961,0.7641581668901704,0.9958601061829584,518.5265608454389,-7.047119019623259,1691.0811257506896,0.99940520432225,0.0009473137481829189,0.9985771839211436,0.18186676532856466,0.4733175246049567,0.9999735173218713,0.6850697720845143,0.94003091947379
1322,blender_topp_0.9_temp_1.0500000000000005.json,0.047325113180774904,0.31233582453467706,-3.0791530913723735,0.25213329855189254,0.09210971441865676,0.2266442415514201,0.22671722947093328,-3.644001484275581,0.8892547467309153,0.7972544520175325,0.9095327462510433,0.817330122956078,70.57542176773096,-2.719159686478595,35.74532137199817,0.7989586254360821,0.5063939317802484,0.40166548470870916,0.1579905351292319,0.45647523449070265,0.9990922277102728,0.4779732374993259,0.8021376982036388
1323,vicuna_bs_2_temp_1.5000000000000009.json,0.019251744740576802,0.24021828144810092,-2.8724100232602123,0.13833088064755217,0.044286798136050354,0.11553428912815872,0.12847892435736846,-5.808976312677464,0.8080939712051399,0.9740319331306102,0.932580169726016,0.9944484733149618,912.8082695625279,-8.845719914568683,7484.659556129473,1.0,1.1705628697687342e-05,0.9999742216845646,0.457205383521173,0.8357607893147191,0.9999752522470478,0.667298017319792,0.8947064750165284
1324,blender_bs_1_temp_1.9000000000000012.json,0.0059071364663735556,0.19943343280991876,-3.198438542400429,0.1624342805195791,0.021255368082729764,0.13725419254625054,0.1372592979226889,-4.978510407742135,0.8568248265611385,0.5265471784371379,0.4551840848032311,0.5616961648538381,194.2048790954478,-5.9921748156757655,826.9119775736808,1.0,0.004583541831565899,0.9920445343834337,0.2395970214629873,0.7970972423802613,0.9999692009422249,0.41840077899321765,0.6672967577663171
1325,mpt_topp_0.8_temp_0.6500000000000001.json,0.02953796528890259,0.2781368535441205,-2.840689042049324,0.16017954450383431,0.05658621174994785,0.13414387959458798,0.14957281835192293,-4.070387740173416,0.844416148139384,0.9241066029081695,0.7844454098860537,0.9958365137328604,448.3487154153274,-6.347161983067787,974.9141233209449,0.9941989895039454,0.007323175379729535,0.9911896084891549,0.1338590617562825,0.463403589659147,0.9999729759826927,0.6693625564356606,0.9493188672439608
1326,vicuna_topk_50_temp_1.4000000000000008.json,0.019520512871913254,0.24245082200449436,-2.8648067755785163,0.14121183273940788,0.0453621515537745,0.11831809361403037,0.13144268797394254,-5.792364041169803,0.8062917277784291,0.9744828883820934,0.9332335390420472,0.9947997320868925,934.5771257849345,-8.860214622976573,7932.10562572649,1.0,0.0010838561691008785,0.998370652912166,0.47781957397556035,0.8408796011746227,0.9999744619181257,0.6795381579346552,0.8954845998428747
1327,blender_topk_40_temp_1.3500000000000008.json,0.03443121266936601,0.29480900804576277,-3.118719867092813,0.22947469075117466,0.07552700804035065,0.20113518500117472,0.20099758739967172,-3.7586920022486683,0.8824009452769178,0.8145130871216003,0.9011159432037218,0.8072031579361069,102.7483906382227,-3.18811416541814,45.79365476517866,0.9042302315427764,0.344030458625117,0.5728458388386994,0.15261414615739383,0.47836170305867937,0.9996186195609564,0.46260874819958614,0.7971594129322295
1328,blender_bs_1_temp_2.100000000000001.json,0.003032425036256253,0.18702354730223822,-3.203811011237945,0.15511352128689912,0.01715873927160165,0.1284714745702343,0.12839461201780908,-5.073265305979696,0.8540656592301233,0.5072574989143503,0.4232269728112103,0.5486951348752545,205.37086714970357,-6.223352385819619,933.9572942838932,0.999716695635656,0.002378792708578323,0.9963355193017158,0.24093608376308798,0.8165704528823482,0.9999676826363336,0.41202711981379675,0.6329610888526718
1329,koala_bs_1_temp_0.8000000000000003.json,0.027152403625930382,0.27582845143747514,-2.8712389758211336,0.1593834010677213,0.05412219947094092,0.13302449125306978,0.14826329172044678,-4.095553721120219,0.8456274457947763,0.9269766610933525,0.7902954555682369,0.996064753773695,446.5060642992798,-6.326526357676291,955.3644052951403,0.9965149117109164,0.005121153154329903,0.9940856738350452,0.15771158129175947,0.5279975654290932,0.9999752363604391,0.6667258879375123,0.9485986917419639
1330,koala_topk_60_temp_0.6000000000000001.json,0.027498380262384013,0.27883367255633285,-2.8528541185573966,0.1613576179702266,0.05527065739270025,0.13284938902694376,0.15060744671572796,-4.088124400867011,0.8457018618354338,0.9226555815400412,0.7775661379370188,0.9961373470350353,451.0975827170502,-6.377073506821858,1087.2435499889007,0.9960159609673448,0.005403822833684462,0.9935013205728989,0.14593962370687047,0.4964705398118993,0.999973761175343,0.6688142469029628,0.9478360525927766
1331,blender_topp_0.9_temp_0.6000000000000001.json,0.06135305975000635,0.3175116042501917,-3.0700706055981364,0.27965267046695663,0.10644875897079473,0.2565382599212528,0.25641376472929145,-3.6755289508250053,0.8951583003591679,0.6910778696220368,0.7343374165779395,0.8188594546992757,41.90781989373087,-2.3389185787466453,22.27549384191263,0.6152648369674841,0.6430844863129268,0.2693570327554135,0.15944005743000716,0.4344262295081967,0.9990477109242059,0.489057173605314,0.7801096357999161
1332,mpt_bs_1_temp_0.6000000000000001.json,0.027284677710111557,0.28034965174704707,-2.861625259290477,0.16229436805138212,0.055847811057119924,0.1340742382248061,0.15104286367582975,-4.0809540101187025,0.845172929501008,0.9227723796296877,0.7798521285750359,0.9961326520643635,446.34350809675817,-6.34008957830145,1007.3084897494584,0.9941472924976601,0.008514397295191815,0.9902705568974082,0.1454714765779991,0.4966115702479339,0.9999740107623274,0.6682061212723385,0.9494210100902584
1333,pythia_bs_2_temp_1.600000000000001.json,0.02920706396235394,0.2934528253099722,-2.8480167724565417,0.17096957300979954,0.05987442615733658,0.1389297738542325,0.15762266757784255,-3.8211115500731077,0.8588849330593445,0.9748221803236854,0.9306526424307031,0.9968768727325485,371.9736461054012,-5.4473169158948025,400.4355551518088,0.9994092651309622,0.014838658574111627,0.9780180527057072,0.14341689734492571,0.5380318091451293,0.9999713939511943,0.6506034223015658,0.9625187283811086
1334,pythia_topp_0.7_temp_0.7500000000000002.json,0.031351210159876616,0.292274150469783,-2.8184021056773427,0.1710488456622208,0.06190495752072219,0.14229020608431256,0.15943817191664472,-3.7463125954410117,0.8584791175826996,0.9746454551258238,0.9315205632811268,0.9971604832188639,361.5939879272402,-5.354030249301305,454.17261957705375,0.9974848866961338,0.02603644937155269,0.9638898618546092,0.13406336809050284,0.49617912900575184,0.9999701918246512,0.6622518323555977,0.9678592210064432
1335,koala_topk_40_temp_1.3000000000000007.json,0.024794426156637,0.26974982988195506,-2.9137035763574266,0.1573923249490944,0.05003930311736948,0.1272561963167381,0.14515877660421175,-4.189773270266806,0.8484564591983038,0.9414107535452991,0.8312207135644063,0.9959696876501034,458.62047151611995,-6.4040462627179275,964.1000521178511,0.9994342431349521,0.0005865946282712929,0.9992100200203785,0.1956631464513123,0.6306172546224809,0.9999738657522297,0.6604208077989026,0.9455724753978809
1336,blender_bs_3_temp_2.3000000000000003.json,0.011123991243256384,0.23429479563882566,-3.154594571174744,0.18825361878461083,0.03830221017267218,0.1588754734944875,0.15881613974579123,-4.38639861022781,0.8714710438777067,0.690979589710539,0.6440551162072743,0.7160879094512921,137.69284015417173,-4.292364240395293,122.89161809407817,0.9920419500634455,0.07789279917110938,0.8831150034160207,0.17280778050130466,0.6454560421468555,0.9999575238070173,0.43786929350697207,0.7415097552962425
1337,blender_topk_60_temp_2.0000000000000013.json,0.016150325381977342,0.25775031385097197,-3.1593973775187094,0.19184893073246206,0.046835942951494694,0.15978610839184929,0.15973576362817055,-4.12895770469505,0.8712689420861567,0.7838282618935694,0.8127230124407793,0.7736416797546233,170.3683231235905,-4.332040312310681,127.99712964535861,0.9863030216265298,0.08938573453039746,0.8766095765800584,0.15937072503419972,0.5739967681120388,0.9999553253034312,0.44804184256729956,0.7756470851866129
1338,blender_bs_4_temp_2.35.json,0.011982025605627129,0.24610687435081327,-3.150733693269546,0.18839398040561284,0.04071861355940598,0.1583671325267222,0.15839259349574064,-4.3266455995773745,0.8705175136755368,0.711816855324916,0.6819928157802972,0.7288995502615604,154.40665175976685,-4.378050700184439,132.32184201490773,0.9923642154337269,0.07435451255433112,0.8894605625391475,0.16322708445885106,0.6286472148541115,0.9999496350904744,0.4466136191077605,0.7506105834813014
1339,vicuna_bs_3_temp_0.6000000000000001.json,0.020085169351935325,0.24437905061424361,-2.8690577009636797,0.13685719382642492,0.044017635308966976,0.11476637537578686,0.1271598792338372,-5.856144102637419,0.8059923113706355,0.9690779359507854,0.916817727549044,0.9948180385964189,944.2597391221993,-8.85015496764762,7779.922269917873,1.0,0.00022958496099065656,0.9995851166016014,0.5487027975256209,0.8418229929594103,0.9999710215117507,0.6592558723293946,0.8906849367069996
1340,pythia_topp_0.9_temp_2.2000000000000006.json,0.02144554129650437,0.26363659050766597,-2.903166178830401,0.16087461750745516,0.048539433886001696,0.1283493196734824,0.147441504830905,-4.284679034549392,0.8544174644177805,0.9698404000608641,0.9183383807839216,0.9959501331459305,432.1268236318161,-6.180327810802673,802.0486228965582,0.9985319722112402,0.01359922466858422,0.9802250416564383,0.1944884563150747,0.6892614095120919,0.9999731908102552,0.6263314437472032,0.9550729826772082
1341,blender_topp_1.0_temp_0.9500000000000004.json,0.05994330323390284,0.3218466294667052,-3.056469131925541,0.28397887990916015,0.10728607613540701,0.26039020414508174,0.2600480043527099,-3.5941131425525,0.8955511842557566,0.7083783274001387,0.8187422922724883,0.8022218640156011,41.120751240095814,-2.317567045825732,19.8548858714898,0.6118268461270432,0.6475375232213837,0.26369902465504375,0.16862632635503297,0.46702702702702703,0.9992376180712828,0.48135456244250335,0.7789885888794411
1342,vicuna_topp_0.7_temp_1.1500000000000006.json,0.01954490775191889,0.2419783671299189,-2.8585559448641624,0.1413338416210983,0.04544046493489092,0.11831769123829129,0.13150172215502046,-5.7813390572228744,0.8061530272922439,0.9628568710872736,0.898646369054087,0.9944829392528725,936.3883086009887,-8.860960190659505,7806.884031122162,1.0,0.0,1.0,0.46330285434603663,0.8341107142044549,0.9999757342802021,0.6782548274090868,0.8943104796887997
1343,blender_topp_0.7_temp_1.0000000000000004.json,0.0577011493779962,0.31796217015129064,-3.0742872562819348,0.2779372860214586,0.10395486061375173,0.25207965231134255,0.25141891477695577,-3.6018469420845856,0.8944663165327542,0.7535324321870921,0.8940969476551033,0.820954987240868,44.55925336863801,-2.3233896346068077,21.674553831640896,0.6498597506716763,0.6475842955888548,0.2661998302746414,0.16459917300253435,0.45741640468705347,0.9989815730609015,0.47630750005672834,0.7993068426090641
1344,vicuna_topk_70_temp_2.0000000000000013.json,0.019544309032732757,0.2422504539840187,-2.861780443745768,0.14025097993844948,0.04523369705231219,0.11750416514732145,0.1306292067587031,-5.787874956408102,0.805815154720165,0.9743384046402664,0.9327865055069222,0.9949047056610933,948.6627630493231,-8.863934617089692,7869.391754758651,0.9998020316837367,0.0020090425999107725,0.9975659337206053,0.48826553419758606,0.8425540670293996,0.9999734985685061,0.6705520061667792,0.8932964355985303
1345,vicuna_bs_1_temp_0.8000000000000003.json,0.019747517547098185,0.24209847309997123,-2.8557444288878737,0.14134489647557344,0.04565780818311789,0.11825924009152589,0.13179248422920092,-5.785968241567363,0.8063686894988249,0.9731789928722264,0.9295065380940363,0.9946893064196937,926.3416141915926,-8.83483269369062,7711.474513104206,1.0,0.0,1.0,0.4819846292947559,0.8379353406410435,0.9999744456731724,0.6732496751214794,0.893399121613057
1346,koala_topk_40_temp_0.8500000000000003.json,0.025967050797515677,0.2751607772683692,-2.890037315761398,0.16073744642526455,0.053223301778174276,0.13207969803726038,0.14853424462127,-4.091374110124393,0.8470171478563894,0.9288161388881655,0.7963456980334835,0.9961458188976219,446.1084282852504,-6.309364557505611,950.262030886239,0.9958917633761489,0.005879879918537747,0.9937019192079294,0.163136601618277,0.5515113503014608,0.9999753259465786,0.6627728072310497,0.9501652764025814
1347,koala_topk_60_temp_0.9000000000000004.json,0.026036385413101024,0.2744476378747293,-2.89039414559672,0.16083431874095688,0.05292520481264157,0.1317994881921402,0.14963390449347203,-4.115994524860191,0.8477836877167344,0.9286283831877153,0.7974736992681116,0.9960063537041506,448.0037438578317,-6.351214974215242,997.5087550718284,0.9945165559329143,0.0070033305545741525,0.9921244534292907,0.1725206611570248,0.5678584458226924,0.9999749195241259,0.6688746515967564,0.946640749161462
1348,blender_bs_3_temp_2.4999999999999996.json,0.008957320510627146,0.23488501476753088,-3.157704922025333,0.18867936335284413,0.03529250216390656,0.15671078147639972,0.156860007381308,-4.4682953806821715,0.8684055941974471,0.6706756917561116,0.6102406793958428,0.7029796167320718,152.41045145954794,-4.527784364147084,158.337495279561,0.9934798218417458,0.058680827143327154,0.9124409096258582,0.17225529349709895,0.6581193235202004,0.9999598928826128,0.4387504010646042,0.7214084898069396
1349,blender_topk_60_temp_1.4000000000000008.json,0.03549497424916523,0.30331732732323746,-3.1092529974146212,0.22802290829577015,0.07484629470432502,0.20075711185336453,0.20084684979430661,-3.7605219043806226,0.8826563075811925,0.8280177266051348,0.9093162741082415,0.8156157292812672,106.64823289621464,-3.26487131933426,48.49802930817957,0.9249542255583588,0.3237820389673333,0.5915124837658788,0.1575418534819629,0.48968386737013686,0.999834756275456,0.4609102531073089,0.7808734081662914
1350,pythia_bs_4_temp_1.1000000000000005.json,0.032181744106431334,0.289060758352567,-2.8268136985316303,0.16456364500441453,0.06096949955794522,0.13777868623776102,0.15293118065821099,-3.657961471525127,0.8565427302000279,0.9739421850204777,0.928027126422124,0.9966742396354675,377.27611422634357,-5.447349048619165,529.9035659659971,0.9997686628043094,0.010154411050711187,0.9842958368980108,0.12605058365758756,0.4555573191540018,0.999965784425487,0.6598842765740259,0.9673159133441344
1351,blender_bs_1_temp_2.0000000000000013.json,0.004595635900604387,0.1920446099332791,-3.188510644411993,0.15827508443496344,0.018811245593783457,0.1310884406862709,0.13115752194507524,-5.061810034310412,0.8553593422105173,0.5228505091266905,0.47057283210004147,0.5487152918778269,204.78811229639055,-6.1391777588500664,864.2473336870936,0.9997600544925352,0.002331772790794192,0.9964096552579044,0.23669252630770413,0.8049520766773163,0.9999717583278854,0.41760334262030874,0.6374523499136033
1352,vicuna_bs_4_temp_1.4500000000000008.json,0.019312275147127307,0.24082420026410314,-2.8702202315082053,0.1382229196358874,0.04452705527804687,0.11592996636697031,0.12870953506823188,-5.80401971631633,0.8092870860396024,0.97087024568934,0.9225742616095204,0.9946578199376085,888.3084562052875,-8.783979155895373,7128.925553100405,1.0,0.00020108025034565945,0.9996274015963176,0.4533345095271701,0.8311008884679565,0.9999735617565966,0.6579591772838203,0.8940060576405339
1353,koala_topp_0.8_temp_0.7000000000000002.json,0.028149956935116127,0.2806026884121595,-2.846353945607891,0.16103050746394282,0.05608575831322018,0.13424994883053215,0.1494610760579509,-4.075660374217138,0.8451595082431136,0.9213102854472179,0.7777461626111346,0.9955693099923985,447.35957135092116,-6.3413065980639125,966.0815611718457,0.9930006294708315,0.009108382965489143,0.9896692544071828,0.13634082193981006,0.47212718444612894,0.9999733883775547,0.6689101031315111,0.9468284705747105
1354,blender_bs_4_temp_2.4499999999999997.json,0.010815232792995014,0.24025874435603148,-3.153927690161015,0.18352118980999457,0.03990200175259981,0.15380473175780465,0.1538499546270882,-4.400742425230558,0.8684007993083679,0.6925100754427953,0.6470687678150814,0.7161641989541585,162.95755692129924,-4.5630333006946575,158.08435153055822,0.9954088951215135,0.048123867265632427,0.9286078040991119,0.162116580583957,0.6281542438917816,0.9999632050016362,0.4335508509753701,0.7329425409359005
1355,pythia_bs_3_temp_1.0500000000000005.json,0.03421872559970456,0.2951774779206943,-2.8198842828522226,0.17249499489264947,0.06426600202425552,0.14388892587072702,0.16083041578733803,-3.6749756276488066,0.8583794105984643,0.9717410359541689,0.9267439934303041,0.9970067809363883,354.776858065704,-5.270340857163903,442.71946868272533,0.9938773350975201,0.033971065233596824,0.9551929823251702,0.12781894167289173,0.46226279026641665,0.9999675118254278,0.661232780866728,0.9663996721332322
1356,pythia_bs_4_temp_1.1500000000000006.json,0.03285127984239714,0.29178651239019937,-2.8283653521466112,0.16444131321784858,0.06249516410065046,0.13867627233502305,0.1531719931400008,-3.6545262988918052,0.8563123615925202,0.9738325180936508,0.9274437218100028,0.9971246709207255,383.1158343056014,-5.501302902572629,462.15700217473074,0.9991249255257205,0.010442195979681058,0.9842135672000708,0.12498075738916256,0.4521483225426722,0.9999666649975136,0.6614935067081021,0.9661366276793883
1357,blender_bs_1_temp_2.4499999999999997.json,0.0043142210640318875,0.18707804943541154,-3.19155839903799,0.15205690126321952,0.016712120099934745,0.12575466752556852,0.12569992234066107,-5.240184898605805,0.8502529478503134,0.48011357229186286,0.4345134474103993,0.5025733352931803,226.37984898688026,-6.65087988216383,1438.3692526223165,1.0,0.00043310822356249575,0.9991313315321391,0.2568810901044295,0.8385364080610638,0.9999685488148539,0.397976068537197,0.6214828865964457
1358,pythia_topk_40_temp_1.2000000000000006.json,0.026341310857145524,0.2824352855847497,-2.8678964286863446,0.17183844254163466,0.056221720052062885,0.1391754926921031,0.15833979708396995,-3.9670073902439738,0.8589131677437402,0.9739385091551017,0.9283164158153018,0.9969510119520352,371.9386939204196,-5.566394947309544,499.00532128879064,0.9989317320608369,0.01899980837342064,0.9714298818391297,0.16324823768369906,0.5960178789110118,0.9999722502155151,0.6426603899510924,0.9597680229238255
1359,blender_topp_0.9_temp_1.650000000000001.json,0.030883868811952767,0.2879298517788893,-3.1313950811216014,0.21429409006515693,0.06651082252156731,0.18594600274190182,0.18591258014103562,-3.8780835424969813,0.8797108123679916,0.8203323608754504,0.8870802530524117,0.8051246471133165,123.10758521117975,-3.538545663878924,62.19226459845163,0.9540649952647773,0.2422860546186173,0.6859971761230668,0.15477694811411066,0.5155472389218457,0.9998724975423487,0.45961053352914977,0.7897650357916716
1360,koala_topk_70_temp_1.0000000000000004.json,0.02653022878814384,0.27294647071671835,-2.8924139484852733,0.15967573066687094,0.05270792905420067,0.1303531235251358,0.14859236938308146,-4.111025416779375,0.8490530702776325,0.9322446692442806,0.8053182828353567,0.9960412077292173,451.66812297200084,-6.375911087109342,988.3400941004263,0.9974755439629349,0.003006012024048096,0.996993987975952,0.1770475048644824,0.5867965758505242,0.9999740623639437,0.6648398212685375,0.9465189200185822
1361,pythia_bs_3_temp_0.6000000000000001.json,0.040566704981938005,0.3249494048103847,-2.785376464078326,0.20692855088738585,0.07970639305361607,0.17533565077174743,0.19320659869570794,-3.9521725524164633,0.8659200872591359,0.9724538805930308,0.9321178745517819,0.9976622731031063,316.7065169179921,-5.16076077005013,769.0515412218601,0.989457276730577,0.08576926534959807,0.8812951321914787,0.20870708930685256,0.5544479563443823,0.9999663088030232,0.6611550441366398,0.962427730274523
1362,koala_topk_70_temp_1.3000000000000007.json,0.02397720413490562,0.26750645771559145,-2.9283709667010873,0.1573902546386022,0.049260843964191905,0.12715748553573122,0.14535869189682168,-4.213742498644368,0.8482405804918859,0.9403209466881591,0.8275351686865113,0.9958854810986107,466.510883192234,-6.499891764563658,1079.0282574999321,0.9999737237271142,0.0006991901731293044,0.9989023092255731,0.20858583883958243,0.6442898157747827,0.99997481160269,0.6626080225458842,0.9440593892532981
1363,pythia_topk_70_temp_2.050000000000001.json,0.021133450698714525,0.26236931874277053,-2.8932111803180947,0.15742950662368743,0.04672289985639349,0.12539911531150105,0.14372972939896292,-4.4172915956061445,0.8528602579552568,0.9708981247805208,0.9215165081387351,0.9961555412035428,445.71205506742496,-6.373518179853389,1049.3885570223986,0.9981545166396812,0.012315126260422972,0.9829040636353142,0.21129319081400463,0.7225871849353789,0.9999733769105288,0.619363097365729,0.9503903430000037
1364,vicuna_bs_3_temp_1.2000000000000006.json,0.01945348607409562,0.24100376034156445,-2.871799830086007,0.1389595466635283,0.04466792745449989,0.11673764304872862,0.1294020559701618,-5.804741535731451,0.8080910120555059,0.9697513168485169,0.9198360075350718,0.9944557438274185,911.9454457727221,-8.82966924682205,7623.414654456662,0.9997648801838156,0.001780412895969043,0.9977750804481775,0.46175111130769403,0.8338497026165224,0.9999752199363136,0.674742769591794,0.8978694582615563
1365,vicuna_topk_50_temp_1.4500000000000008.json,0.019439713437208295,0.24136821251607363,-2.865578180682922,0.14066886276459484,0.04518173354154152,0.11789240279874308,0.13083142813667903,-5.7949377432137075,0.8060085825427978,0.9720681327709325,0.9257589830689875,0.9948771169524872,938.9728884044714,-8.868043641942624,8014.8295892980495,1.0,0.000807722870466556,0.9988139438125847,0.479061195488054,0.8411599073527408,0.9999738925086233,0.6737638048693269,0.8921599521605906
1366,blender_topp_0.7_temp_2.2500000000000004.json,0.019246736440542946,0.27007170614207704,-3.164411368374834,0.1980238096624704,0.054159829468503395,0.16730202926326732,0.16708775963929337,-4.023758943907484,0.8742417514563084,0.7918444022994116,0.8434084884800556,0.7726031241366077,155.97010319944664,-4.019554461360097,92.03764263152978,0.9817618462716381,0.1315438935482929,0.8205044515035079,0.1459,0.5353079097993242,0.9999501176014214,0.44115800843508785,0.7852489386947885
1367,vicuna_bs_2_temp_1.700000000000001.json,0.01914447655320112,0.23955002494836353,-2.872430675134869,0.13758782272006648,0.04421206466590282,0.11518772951642042,0.12791970694446153,-5.811330105355364,0.8078228333789504,0.9741810885920643,0.932907093253443,0.994510071370788,922.247138021881,-8.867026016131968,7661.26158728194,1.0,0.0,1.0,0.45455140513178566,0.8332069411607262,0.9999742573631073,0.667963553794878,0.8938350657706629
1368,pythia_topp_0.7_temp_2.150000000000001.json,0.02479009260905369,0.2803633339897024,-2.883211037677849,0.1683482472637475,0.05353440893504318,0.1355591379402753,0.15478601149848228,-4.061753216869606,0.858100245913905,0.9718745547751342,0.9236266216897627,0.9961135576746029,383.7464280908263,-5.701101829164843,552.9083349488164,0.9990632957671141,0.015394222558093827,0.9777115616072385,0.1689929138930642,0.6235242588942642,0.999972675451057,0.632786453352543,0.958982601806611
1369,pythia_bs_3_temp_0.9000000000000004.json,0.038806534537757266,0.3177939929327796,-2.793452964218442,0.20104185565692728,0.07715688702776692,0.17153123387925104,0.18800556978444316,-3.719127726459312,0.8666658060464687,0.97293298349285,0.9318950976950713,0.9976024962737708,269.12257055282106,-4.6881961908848915,247.52643832422464,0.9912033475783038,0.08276646286225159,0.8870591671335175,0.14578304258019562,0.5040449151461018,0.9999676540284931,0.6578109801591996,0.9661638234818507
1370,pythia_topp_0.7_temp_1.2000000000000006.json,0.03124133488320914,0.294454429531158,-2.8465560637638423,0.17538461219763857,0.06151209866149747,0.14329378215950456,0.1630678725429849,-3.8146002799093366,0.8592825592878108,0.9727973401193911,0.9283277944197473,0.9968681267363753,350.83380463743526,-5.285147012958124,394.7696772886974,0.9957238755053306,0.030999603989215134,0.9565493657685084,0.14650386183442257,0.5383682262146279,0.9999704697208558,0.6533486414290144,0.9658179561381708
1371,vicuna_bs_4_temp_1.0000000000000004.json,0.020093991239631695,0.2452041664345695,-2.868779390035029,0.14390787287056417,0.04666347110562864,0.12054738735359659,0.13411089339858218,-5.745925079366726,0.8096740575496085,0.9741553503359237,0.9324979605034222,0.9946762822672933,874.0630075880131,-8.66892993184516,7055.098096244629,0.9999938642257755,0.0018048577669554208,0.9971981596048257,0.46524198905151287,0.8316963971777501,0.9999742343096074,0.6632113818952698,0.8966656196246554
1372,pythia_topp_1.0_temp_1.700000000000001.json,0.022673492944565575,0.27002043042917456,-2.893019511728344,0.16475057026965712,0.050124070391972315,0.13273735795385286,0.150602839703512,-4.191668815268782,0.8561127233600807,0.9727899940030352,0.927707635493224,0.9959802247121005,408.61826289338717,-5.960021594523768,674.869487726906,0.9980565093400139,0.014261993335377797,0.9802650323602159,0.184280270055907,0.6599072886872472,0.999972877796284,0.6282202216063091,0.9589398466069289
1373,vicuna_topk_70_temp_1.0500000000000005.json,0.01953815408106604,0.24236912617647297,-2.8620270295945818,0.13973127507884694,0.04504676958670763,0.11689566317008988,0.13002962826308861,-5.790013003205966,0.8053834028019456,0.9744827659091625,0.9330862344921294,0.9948721022787457,955.9251733974226,-8.90108820581936,8131.713950694488,1.0,0.00044725134177289256,0.9993273611629773,0.48790268680657667,0.8433512577469924,0.9999736432799834,0.6708044535172487,0.8932226714650113
1374,pythia_topp_0.7_temp_2.4499999999999997.json,0.022833574090960828,0.27243470561169014,-2.89867454516386,0.1642901176062264,0.050366518395044205,0.13147937223076264,0.15064512226835847,-4.1664082523816095,0.8567856380003009,0.9737986321749458,0.9309904355269284,0.9962820059550788,400.222889276446,-5.862089805606671,667.210894510555,0.9972382657192259,0.01987430833125525,0.9723287290082738,0.1790241361347456,0.6509747604902327,0.9999728258960472,0.6296786997235848,0.9570642438435364
1375,vicuna_topk_50_temp_1.550000000000001.json,0.019544663742955774,0.24241048354212516,-2.860999531581072,0.14125840294940173,0.04566503168866262,0.11832322664418667,0.1314097572456981,-5.785492828231536,0.8065644635227257,0.9703347783878491,0.9205373828468484,0.9948618538035658,931.34736323578,-8.818153172572071,7833.771107041071,1.0,0.0007671254838675959,0.9990973725986069,0.4782540954415954,0.8405190075119509,0.9999758601785901,0.6732166259286398,0.8933497371902327
1376,vicuna_topp_0.7_temp_2.100000000000001.json,0.019687971573007744,0.2423258586008573,-2.8564186282530577,0.14260395813000998,0.04579822275341622,0.11953875229012063,0.13278147290685333,-5.759878360914563,0.8073267493553773,0.9639964557798372,0.9027199540033327,0.9941774193413989,924.9716258954818,-8.824086656982395,7776.298573273257,1.0,0.00035471983695236427,0.9994241770614564,0.4599650897372779,0.8329060611609596,0.999975049961545,0.6797021926345233,0.8977053187533706
1377,pythia_bs_1_temp_1.750000000000001.json,0.022711963469731238,0.26810041749890073,-2.899601580981979,0.1614200998983007,0.049335008688719095,0.12893051113761414,0.14801835963166537,-4.220027929556394,0.8558071707198042,0.9733192090492888,0.9281320195370503,0.9962209896716422,420.2472488728567,-6.092610954377691,777.3482592433885,0.9987267900396795,0.009642855088336552,0.9854798166058508,0.1914034852803336,0.673843093664073,0.9999718671451828,0.6300509364487891,0.9543754233080961
1378,vicuna_topp_0.8_temp_1.5000000000000009.json,0.019419089147005807,0.2419937802017557,-2.862571740437127,0.14075822683773975,0.04538983514118185,0.11771423006595777,0.1311508336084266,-5.789744881924264,0.8069157815409567,0.9738065613527885,0.9313504568279911,0.9947177770142565,930.9695710805784,-8.839162387208455,7820.952619308438,1.0,0.0006346179603209368,0.9991762168482401,0.47120535714285716,0.8374731747408795,0.9999751709028332,0.6695026155404433,0.8883843227459457
1379,pythia_bs_4_temp_1.9000000000000012.json,0.028170273689330557,0.2860201600283955,-2.8667301017201257,0.1630772757735226,0.056176039188897464,0.13255963112415653,0.15081044396913124,-3.8726486127696678,0.8579510352415647,0.9745632114240194,0.932148222782533,0.9959244660002913,392.3633408292545,-5.580675007396161,454.46004167522716,0.9990727664246029,0.0059359953334073715,0.9913366078213336,0.14477376196227817,0.5479675104606472,0.9999735726263814,0.647414529281771,0.9640650865481887
1380,pythia_topp_0.8_temp_2.050000000000001.json,0.02342453052195316,0.27609910858531983,-2.8980136309453624,0.16633185911113502,0.0521356475019674,0.1328993601787944,0.15273151833718693,-4.1222694677437,0.8577307914206403,0.9720986139461344,0.9232513098516161,0.9966909553340537,393.0176984072203,-5.812065544438699,602.4752631563357,0.9989466527368983,0.015787050735022533,0.9773888579045487,0.17535175585610166,0.642459654980523,0.9999711934574143,0.629501782551796,0.9570475542817063
1381,pythia_topk_70_temp_2.4999999999999996.json,0.020178343682521208,0.2570018349238286,-2.9007911630766188,0.15173379435632678,0.04412085414230524,0.1207059071856318,0.13863766152401197,-4.581962007081103,0.8497070685656133,0.9693581223843364,0.9173236018044578,0.9955474355655586,486.88037791918043,-6.719578766031106,1456.4357811750972,0.9988949272470429,0.005912865569405977,0.9914889375005405,0.2256846959076288,0.7533579615421048,0.9999718843457216,0.6138407908275515,0.9475583877780275
1382,pythia_topk_50_temp_2.4499999999999997.json,0.02038865106215533,0.258897779411096,-2.9064994099622736,0.1541644357079701,0.04516674273669763,0.12360235755594728,0.14090508617763203,-4.478477568330172,0.8515006755301374,0.970815477489292,0.9206980842131296,0.9955064013510764,462.7361845590123,-6.4781394913887835,1101.8833520350759,0.9999876857686678,0.00562679444719243,0.9911612915856696,0.21425486772188737,0.7319033313560781,0.9999724683876267,0.6180452334886801,0.9520981905791528
1383,vicuna_bs_1_temp_0.6500000000000001.json,0.019777311854264384,0.24266912977975041,-2.8596572934506175,0.14183028822151977,0.045713541916348424,0.11913058052553072,0.13204489859854857,-5.77409562151991,0.8061269766582038,0.9736754292485823,0.9308882223908558,0.9947497251635802,935.8903304707,-8.851323254495508,7785.763466632723,1.0,0.0008263542281078387,0.9987594330364904,0.4815568212639002,0.839175877537807,0.9999757691590724,0.6732434751633891,0.8928601447052372
1384,pythia_topk_60_temp_0.7000000000000002.json,0.030001409380219182,0.2876325337205752,-2.8374602268477958,0.17396455484441326,0.06072376194779473,0.14380055199034547,0.16185852779355597,-3.802475746265633,0.8585092173310702,0.9742188658714213,0.9304328307366878,0.9970414436651853,359.1932483481801,-5.358980144320907,442.5964286017285,0.9975219355238224,0.023504791657346234,0.9660972964281387,0.14274467054263565,0.5252585603032676,0.9999694966959333,0.6580737754105327,0.9639675313931608
1385,pythia_topk_40_temp_1.550000000000001.json,0.024859499818865073,0.27595053864108676,-2.8783872311483165,0.169437036560961,0.05295303271548761,0.13564554204539858,0.15557872195054936,-4.098452982300508,0.8581952845644139,0.9726033619320236,0.9251858111689537,0.996655096570571,388.2116251102202,-5.744048060526989,573.0970813292275,0.9986253766977359,0.019333997059410014,0.972002312253792,0.1781595623253434,0.6406375461699052,0.9999726463056996,0.6368323371919219,0.9562455256598328
1386,blender_topk_60_temp_1.1000000000000005.json,0.041681212625497274,0.3102294937020459,-3.1034052183250624,0.24052467987015141,0.08405661811362394,0.21197764769227168,0.21213752298885,-3.6931368071951702,0.8852767578227247,0.807226947494771,0.8950686798129253,0.8140193170563174,91.43461548804348,-3.026175845183148,42.128383129224545,0.8619572206613976,0.4046191575863946,0.5103902134110071,0.15106879827555236,0.4529854254818994,0.9997552139964515,0.46487082826171466,0.8033336374567138
1387,blender_topk_60_temp_1.750000000000001.json,0.024089621043539223,0.2766040346305028,-3.1530425192597873,0.20862795799248746,0.05929019328645142,0.1756829716968741,0.175710851438439,-3.972811617927704,0.875996001497777,0.7986133334679644,0.8668827055690911,0.7750607865075404,140.62008703478003,-3.831314873300709,77.06751638369455,0.9672452196731939,0.1740130183451862,0.7693540915765494,0.15718920460622482,0.5434919226645964,0.9999365343120629,0.4547600052310135,0.7978032036877624
1388,blender_topp_0.8_temp_1.550000000000001.json,0.035122062625918764,0.3033386658098423,-3.112294305302576,0.22800986578132593,0.07553735111324375,0.19833249746151715,0.1982783968092825,-3.7674059043666404,0.8821613096402499,0.8253640346839456,0.9121891253344148,0.8069894560920107,110.26784173388108,-3.3017210803537553,47.277071457397014,0.9323125863614659,0.3022001128361618,0.6173034936053792,0.149872040946897,0.49100374843815076,0.9997475261320332,0.4550388722954867,0.7941155647630346
1389,pythia_topk_60_temp_0.6500000000000001.json,0.030834963433122586,0.2883146250572805,-2.834717998045958,0.1726635036616756,0.061297006927391776,0.14222495732313445,0.16078709745589426,-3.790733367742183,0.8587233412839129,0.9744948020982249,0.9316663385383115,0.9971553259239885,360.62014757526856,-5.372099512876194,532.4100498247773,0.996904070636796,0.027289516890350075,0.9616913252877443,0.1439312567132116,0.5235494880546075,0.9999677764628837,0.6562628294369262,0.9612772454524446
1390,blender_topk_60_temp_0.6000000000000001.json,0.05914664049916804,0.31717739094821784,-3.0718436222038195,0.2791553386262067,0.10588035873152957,0.25604436936709635,0.2558749735433094,-3.6766935371922584,0.8939213343039304,0.6690103306479789,0.6980088952197588,0.8024139858173736,42.14013818433185,-2.333206034425553,21.17566078297421,0.6180014325527466,0.6473214053389144,0.26706872802960696,0.15565970742792218,0.42639865484561296,0.9980773321970671,0.4871382657923775,0.7791093440207546
1391,blender_bs_3_temp_2.0000000000000013.json,0.01471433961123855,0.256283210796411,-3.139730070659775,0.20554640270784497,0.04824581296919891,0.17174625139955507,0.17175723052673086,-4.19858427802642,0.8747048786503518,0.7360977394134149,0.7228047862728183,0.7493089233388152,123.63322028962924,-3.876094445919008,81.09727725077097,0.9809196415907996,0.14628691801233626,0.7911785294459703,0.16790544657000123,0.6041569656690513,0.9995694994807004,0.44739167729695,0.7373132581924292
1392,blender_topk_60_temp_2.2500000000000004.json,0.013398702080069474,0.2530869686519104,-3.1682550192834857,0.1829194158108678,0.042144872933134236,0.15003921376096369,0.14996813385694313,-4.2850816309571504,0.8674728748554696,0.7443484291005575,0.7522283659224717,0.7426112333877152,191.2981372109458,-4.664169631998523,160.80754313020327,0.9930064607638964,0.05096006748361249,0.9288853444231389,0.15393069760341932,0.5904524986617123,0.9999623028094878,0.43894482616014135,0.7663192334372592
1393,pythia_topp_1.0_temp_1.4000000000000008.json,0.024798261620938383,0.2745187967920333,-2.8778617980484973,0.16691319205988908,0.05369661936925464,0.13514598924191296,0.15345497278425926,-4.06251724879584,0.8578922191339886,0.9732777856319721,0.9271230580402307,0.9962687685876667,389.6352112505398,-5.767774631781391,601.1541730718171,0.9994909916298945,0.014510276198595394,0.9778122404312446,0.17462587166026797,0.6240460302872898,0.9999714966169101,0.6364924654752793,0.9602384974803021
1394,blender_bs_2_temp_1.750000000000001.json,0.01953175885015843,0.2605514487190523,-3.135442661379048,0.21278349811919287,0.055219716049468834,0.18615139704596462,0.18620095007744208,-4.155189118069972,0.8777584722022972,0.7355909146187674,0.7110177409228375,0.7586889421068764,102.71507178883597,-3.637843456630246,67.48003063344044,0.9629910597547058,0.2037019644136049,0.7192924860685467,0.1780997212193227,0.6137049274529521,0.9998938794843181,0.4584804917415063,0.7552250410632635
1395,blender_bs_4_temp_1.2500000000000007.json,0.03883740306243003,0.3006065408853758,-3.103708537762055,0.23598110141314332,0.07962097236143523,0.2086567153974144,0.20849733636984158,-3.7279404786402335,0.8855213276847809,0.8113357137560133,0.8648128084731248,0.8330791088611479,84.8517837120776,-2.8710760511813214,31.92672308162811,0.8770673431285341,0.44163122706880087,0.4570984703379108,0.14354154309440162,0.4651751995793298,0.9995443696727255,0.462917429785093,0.7985267764272799
1396,vicuna_topp_0.7_temp_2.050000000000001.json,0.01968635785252861,0.24239620492322209,-2.858802287635918,0.14244251802748178,0.045835642325927656,0.11961448625634138,0.13267561594072808,-5.772435313952949,0.807223662943066,0.9647696875613324,0.9042304102471962,0.9945875405668018,927.2769917742988,-8.830994881090433,7778.066771729106,1.0,0.0005911729912463707,0.999067802131246,0.46215470233153066,0.8327326982669574,0.9999717129375748,0.6821479989973481,0.8937946323320299
1397,blender_bs_2_temp_1.8500000000000012.json,0.016351593520333333,0.2559090241879502,-3.1459990674125886,0.20492606435679014,0.04949917741216801,0.17607020783436278,0.17606802469538274,-4.216965325848612,0.8759119351784548,0.7217101799047931,0.6923436231982469,0.7474099505493951,111.5594440754565,-3.7893479136330943,84.94930879929132,0.9703289600377141,0.17467172596216896,0.7548770186178579,0.17782757711573952,0.6282169117647058,0.9999485476939138,0.45502366901996855,0.7319034096355156
1398,blender_topk_40_temp_2.2000000000000006.json,0.014998398366818795,0.2574581661725545,-3.185390605835733,0.18786934285301177,0.047237952940900746,0.15753722790451732,0.15756798119763682,-4.162430008570991,0.8702347943921366,0.7661675830885191,0.8005108651620808,0.7543997318171971,177.4568606917007,-4.372549588301321,124.84970318897551,0.9855311651134043,0.0794984477756181,0.8902463432492812,0.14741384701982613,0.558812136862492,0.9999552115290342,0.44103263651500485,0.7752928635431406
1399,pythia_topk_70_temp_1.550000000000001.json,0.02329567607079694,0.27319736465424893,-2.8865522806773445,0.16603439146746796,0.05122544849452976,0.13368250978296975,0.1532375861329423,-4.168263861077104,0.8563455795357844,0.9714033784759054,0.9214410337168403,0.9963368467673033,404.7029577038185,-5.951163833102852,753.9183133089068,0.9993576311262584,0.014331342772165322,0.9794482843737808,0.19135911819702786,0.6618748368703194,0.9999725709936184,0.6336335787971417,0.9551491130195663
1400,pythia_topp_0.7_temp_1.1000000000000005.json,0.030132567017767155,0.29024688075424343,-2.836447067275076,0.1735368771422386,0.06181313295266824,0.14312775971472774,0.1611957643220473,-3.8026590395069313,0.8589345123581513,0.9739808207446551,0.9315719283960446,0.9968970990730431,357.5146810949398,-5.3315423275897,381.77439976942816,0.9959956065788592,0.0273144445695222,0.9623443630735695,0.1454229549265612,0.5299284521330336,0.9999698417220183,0.6567147823278316,0.9643731018778436
1401,koala_topk_50_temp_1.1000000000000005.json,0.02557563831774603,0.2748180495945325,-2.902518892694332,0.1615751651166032,0.0526143391850668,0.13136225136695476,0.14912225990980021,-4.152252673863887,0.848355265800843,0.9336426525597016,0.8074903234119046,0.9959857102505908,455.922063478905,-6.418929706986827,1017.9671535379786,0.9995892923463073,0.0014415919451966346,0.997894946756798,0.18485343622654882,0.601036165384847,0.9999744787005957,0.6627208608872666,0.945645295859936
1402,blender_topk_40_temp_0.8000000000000003.json,0.057953548834764376,0.3158997939688141,-3.070211476696756,0.2834799478772162,0.10346839863083379,0.2572776665979729,0.2572926651068336,-3.630676406179975,0.895026237907295,0.7005544416297793,0.7869600252996257,0.8054573179735547,41.51505874027501,-2.3403598465247795,22.389801217669245,0.6138687782970815,0.6487376358867675,0.26356024955317925,0.16495068039455685,0.44884027616166317,0.9978059876508608,0.4837857775524527,0.7957544074788547
1403,vicuna_bs_3_temp_0.8500000000000003.json,0.01986122044802456,0.2433096955194621,-2.870765921706427,0.1386633938509794,0.044774858362081685,0.11589784080320806,0.12898690421582915,-5.806428552868371,0.8058603205279501,0.9701779552679171,0.9191812635637656,0.9952957287938418,943.5305431192155,-8.84662272015669,7924.534759289071,1.0,0.0004316552212540377,0.9993179744728179,0.5213965246304858,0.8418820349094638,0.999973451505921,0.6722551692643003,0.8918493134146911
1404,blender_topp_1.0_temp_1.4000000000000008.json,0.03986781358842404,0.30603840549689526,-3.1041540371511647,0.2323851518045924,0.0789626908077756,0.20308578672089234,0.2029831302139708,-3.764980096616344,0.883334067159282,0.8188298939202188,0.8952403997533468,0.8133140051428193,103.40178863910845,-3.2425519167031376,50.956225804794705,0.9093711918262982,0.32964789481435763,0.5891327881617591,0.15745949122659728,0.492683140553803,0.999794436659746,0.4657411336719631,0.8042289547254527
1405,koala_bs_3_temp_0.8000000000000003.json,0.029322761583295106,0.27801545881394907,-2.8375333889811216,0.16109476734852124,0.05698189305197303,0.13668123581621683,0.15024268802993662,-4.098844450079128,0.8420397973132276,0.9169776067778836,0.7669382480314247,0.9955324455349144,453.73346487251666,-6.418033205391892,1076.6188325074454,0.9908185080091879,0.012160621853355043,0.9857843845694853,0.12129597125570446,0.4161588901305109,0.999974624666279,0.6736951561454303,0.9471730753361343
1406,vicuna_bs_2_temp_1.600000000000001.json,0.01920781688689552,0.24046110949605437,-2.8684406253044497,0.13853572876157388,0.044417177668909805,0.11578800574256415,0.1290886805516166,-5.803821139440747,0.8078532568319049,0.9731903464968792,0.9297640933998149,0.9945793965297615,922.2706544412323,-8.875117740142779,7870.865576684407,1.0,0.0,1.0,0.45622402100196896,0.8351001968151727,0.9999726719870596,0.6647768379720992,0.8943099941393894
1407,koala_bs_1_temp_0.9500000000000004.json,0.02657991170477982,0.27614754989033036,-2.884736342755014,0.1608494178284512,0.053790506571555735,0.13133888721865017,0.14922106618209546,-4.120197547222665,0.8471090732093803,0.9293103698798488,0.7972469524772782,0.9960088060948558,448.71828061291416,-6.355459453456181,1044.5617494848916,0.9967414486178398,0.0045019076182989054,0.995203932344402,0.17097755422573013,0.570211557574897,0.9999741429317451,0.6613426303606712,0.946315676910814
1408,pythia_topk_40_temp_0.6500000000000001.json,0.030458463440656232,0.2945155077714071,-2.830717756537971,0.17560199523391032,0.06165649578187418,0.1453564647721537,0.16367056743887543,-3.7857445581164773,0.8597538612768024,0.9733743130490436,0.9293888667277583,0.9970067979577548,352.81257805227955,-5.280608991784799,421.15934140345587,0.9961165407283805,0.035052313569917795,0.9527843109867201,0.14154564842083883,0.5220473910069034,0.9999680410406154,0.6563587011638767,0.9666078515604646
1409,pythia_bs_3_temp_1.9500000000000013.json,0.02648149567116412,0.28313389774950054,-2.8668076126035564,0.1633956682078761,0.054749240750153125,0.1318633139647346,0.15172889860910763,-3.893551883573284,0.8587944913722709,0.9753650989392297,0.9336704879669103,0.9961232163146407,384.9139924985186,-5.545043989510237,392.38999969266695,0.9995620927353202,0.0077617756167332255,0.9885361517610844,0.14704938155037295,0.562426622014358,0.9999737720451278,0.6457731733341255,0.9644275086004295
1410,pythia_topk_60_temp_1.3000000000000007.json,0.025184341494329906,0.2781546358123908,-2.879993455801794,0.1688773369752472,0.054172812927202704,0.1366354200049434,0.15635644840468432,-4.034702081718521,0.858347777493731,0.9722440559729701,0.9247613296624065,0.9966511254559061,385.85479096455873,-5.69869694516913,614.0629894818475,0.9979856100845795,0.01844180835047687,0.973261668381192,0.17209494893734475,0.6203845225645563,0.9999730657480045,0.6395967814003776,0.9604999103615124
1411,blender_bs_2_temp_1.1000000000000005.json,0.03889162072233533,0.29814651699866196,-3.119731326260882,0.24385830404224282,0.08168879568711114,0.2192072747211761,0.21933379566668107,-3.7513623208942297,0.8873473430922132,0.7683084419843113,0.8299542159553323,0.8000635414817422,70.57129166395279,-2.698567484118828,28.78257970395141,0.8323402763975148,0.5076591901572642,0.3894868233614484,0.15108913950254904,0.48059280169371915,0.9982775514852069,0.47082688109967896,0.7671195383984801
1412,pythia_bs_3_temp_1.5000000000000009.json,0.03229749375126831,0.29401581808440347,-2.837991814814015,0.1697939879275071,0.062486215046069396,0.14031693245327706,0.15798793098663255,-3.7558104941744603,0.8577343799427659,0.9732335363948205,0.9281689290498302,0.9961991641588345,377.10889633613533,-5.46820476971335,470.3526669654603,0.9984785463050724,0.015344974868884738,0.9788605908280268,0.1372819189194434,0.508974688804892,0.9999693567623834,0.6518490136953776,0.964433286025493
1413,blender_topk_40_temp_2.35.json,0.014819445497077373,0.2526611665458,-3.180922555660676,0.1826308203333382,0.04291672980393749,0.15248017540098874,0.15259221669736095,-4.228872647505246,0.8690220019621457,0.7643459096999086,0.7955254418172585,0.7507018093304201,185.29043392450657,-4.53438039388633,138.73104154715122,0.9961918831642211,0.04874743685913471,0.9280284891480891,0.15075781008351377,0.5793438018639091,0.9999623712532983,0.44848161007096626,0.7764373182541671
1414,blender_bs_2_temp_1.0000000000000004.json,0.042430780194394696,0.2943342504990623,-3.1086603194057107,0.2532951961694797,0.08639425233281386,0.2270098602639728,0.22704469455288634,-3.737458273977459,0.889966831298056,0.7432491686706947,0.8022880753222303,0.8040701235098138,52.711180519206266,-2.4321474312488816,17.977499464979154,0.7597013470022134,0.6054212008356268,0.2907446288435693,0.15427686442697164,0.4727675744141862,0.9991167791501314,0.4736445854177217,0.7622257233839967
1415,blender_topp_0.9_temp_1.8000000000000012.json,0.0234315586078155,0.2800833843403317,-3.139836675537851,0.21112325696738898,0.06055135224160417,0.1795880983775479,0.17964447400229483,-3.9199158893319552,0.8776921084027491,0.8231890459452128,0.8769419600115641,0.8079236064484225,139.3179011067642,-3.7759301482453296,76.46018135823503,0.9686732071929375,0.1844194349368362,0.755072253252596,0.15031374786081003,0.5256192236598891,0.9993296300540706,0.44948844014403816,0.787617209664908
1416,blender_topk_60_temp_2.3000000000000003.json,0.011593832560479874,0.24723721173530336,-3.1689914439866445,0.17885926462203533,0.04001304843838303,0.14807617137653045,0.1481192567994497,-4.31655597328423,0.8666146597666349,0.7352872448795486,0.7526657985854289,0.7282000154948897,194.82822220129793,-4.7465407124981285,175.1265480229692,0.9960082606371015,0.041575102623863665,0.9412585195550719,0.1564162587784635,0.599780529863615,0.9999632564240801,0.44531165799480643,0.762699510376431
1417,pythia_topk_50_temp_0.9000000000000004.json,0.028994276532563888,0.2923417515064645,-2.845637602175405,0.17467982092809065,0.060400857694219476,0.14269181443164092,0.1623914898065186,-3.8675094859633514,0.859400800688711,0.9724499496970963,0.9259917440265231,0.9969807534752962,360.3449706248934,-5.396272845576499,463.22409775362047,0.9967491047793623,0.02744580923510813,0.9614024889400649,0.15092182077156097,0.5578005691006981,0.9999719243608639,0.6497805500944296,0.9647999918592239
1418,vicuna_bs_4_temp_1.9000000000000012.json,0.019200803507873124,0.24099398434878902,-2.8703820293317577,0.13752494070851792,0.044483297647169205,0.11522637254939902,0.12809605595209392,-5.809350608584876,0.8092522566805861,0.973434341678026,0.9305265050887443,0.9945680522369239,896.0334695944047,-8.819332557465765,7310.906855855903,1.0,0.0,1.0,0.4490475877337191,0.8304237724940053,0.999973855658858,0.6559297239672922,0.8921593371704072
1419,koala_topk_70_temp_0.8500000000000003.json,0.027034043201841825,0.27433497795340084,-2.8752936527342023,0.16069862052067124,0.05453916817256374,0.133070745941531,0.15025032945463462,-4.092666477860812,0.8470678739772292,0.9260482522328378,0.7897546496844775,0.996056075982436,447.3533476274954,-6.327974171205933,927.8064875723638,0.994323261615892,0.00727518874392731,0.9915307009863666,0.16678937419162274,0.5516373307347179,0.9999747900422924,0.6647286923501439,0.9449028041109234
1420,pythia_bs_4_temp_1.4000000000000008.json,0.031195429607998138,0.29325933650933583,-2.840201456704455,0.16771088192724565,0.061848131402387846,0.13925051618469036,0.15561212270948838,-3.715338824148885,0.8573898503441132,0.9756938829528556,0.9327255891367605,0.9968959337962653,379.7109761340741,-5.462523220017634,452.21956739771076,0.9999238264009874,0.007589626512584226,0.988182381960744,0.1307787058778244,0.4848901098901099,0.9999688216942346,0.6551815107136307,0.9650570926945171
1421,pythia_bs_4_temp_1.650000000000001.json,0.029505244382150898,0.29095956572910264,-2.8428146901254903,0.16527654778476142,0.05746690429413513,0.13433875547273122,0.1528260799469371,-3.800339300551252,0.8588210923041036,0.9758897410742626,0.9349335376251412,0.9963360334446053,386.54868175583505,-5.541569119359418,420.69570628929074,0.9994602164103831,0.004781930946447354,0.9929020764807921,0.13948837911258677,0.5225725821957315,0.9999725812064383,0.6493821460940317,0.9675353931296684
1422,pythia_bs_2_temp_0.7000000000000002.json,0.03836614890645981,0.32117329922816007,-2.794879536829396,0.1983507102148794,0.0764383530638864,0.16694657349781705,0.18552568723000995,-3.7193443481334465,0.8660055901817902,0.9730257758127469,0.9307255076878109,0.9975967715402883,283.052739137782,-4.811460923736596,252.01390683733726,0.9926213897487396,0.069062770549659,0.9036543734886351,0.14576425928595454,0.5033231587239071,0.9999683630729247,0.6603462090473137,0.9663939163805487
1423,vicuna_topk_70_temp_1.5000000000000009.json,0.019458136960065764,0.24183586469770288,-2.8596857451723667,0.13930763953823105,0.04479840925882825,0.11682741064779242,0.1295128677974146,-5.796586184320087,0.8049841938850159,0.9740379786519334,0.9319829850570525,0.9947516322135925,960.3900940459997,-8.917458967895389,8231.621203767567,1.0,0.0,1.0,0.4873216939902833,0.8440073504389846,0.9999745574766744,0.6719626113921703,0.8943396685439683
1424,vicuna_topk_60_temp_1.0000000000000004.json,0.01945615443761508,0.24220421492465002,-2.8654284081860393,0.13999771649396664,0.04518666579603489,0.11742550043751165,0.1303573362978007,-5.7898008054148455,0.8059218289976369,0.9700942845581575,0.9198943308977091,0.9949444148368491,949.9233975537529,-8.892294291884618,8089.169470929733,0.9997537181333003,0.000952920961862826,0.9990152888197424,0.4850227333511634,0.8405516298153636,0.9999750954713038,0.670548012536131,0.8933035554681608
1425,vicuna_topp_1.0_temp_0.8000000000000003.json,0.01952585643000482,0.24184414331743706,-2.860532349957254,0.14065521746555815,0.04517292604704108,0.1179749594884399,0.13091983918207747,-5.783979921398277,0.8060306169704827,0.973309703229445,0.9294524003184897,0.994911061379618,945.2459147077838,-8.877532945183184,7930.366675029681,1.0,0.0003851550978447335,0.9993904497924316,0.4778200537153089,0.8405750652442654,0.9999749530890661,0.676824447954585,0.8939128108658568
1426,vicuna_topp_0.8_temp_0.8500000000000003.json,0.0195819758680938,0.24163105369735838,-2.864281324680917,0.14194090111039862,0.04604547757401556,0.1194920419605727,0.13223827294446844,-5.781168155536384,0.8074631779967902,0.9734769308062539,0.930095061254459,0.9948441202869874,923.2065029879411,-8.82300204846532,7702.857171835293,1.0,0.0005127156888866148,0.9992683871090071,0.47012655963507893,0.8373662062025432,0.9999754351819445,0.6726450858589165,0.8941161251311491
1427,vicuna_bs_2_temp_1.550000000000001.json,0.01925361470998163,0.24017544325747336,-2.867295066794317,0.1379617110193221,0.04457532861193729,0.11554819550830107,0.1284938903587377,-5.807187401698921,0.8082443402859874,0.9749968482452116,0.9352644098312567,0.9946405943744407,914.7499873646505,-8.837874219387933,7698.309628152444,0.9998540942638418,0.0011257183702069278,0.9985965964404315,0.459939159170989,0.8347466159525674,0.9999738394139047,0.6661793685449149,0.8929405560631133
1428,koala_topk_70_temp_0.6000000000000001.json,0.02785717255864568,0.2793531088742444,-2.864253935331333,0.16233069038709558,0.05672454489084011,0.13473200530957075,0.1520230655307637,-4.074435076876012,0.8458305830826501,0.9214869513693268,0.7762052532101176,0.9962239177647478,447.8339174638671,-6.3503179286161595,1017.718319524798,0.9937268175904834,0.007946505095152438,0.9911677271163577,0.14611596824439754,0.4989642512869947,0.9999751585399459,0.6672420086626538,0.9482986407731483
1429,blender_topp_0.9_temp_0.9500000000000004.json,0.059067332383175374,0.3162749124433141,-3.068337673295237,0.28421135575668854,0.10359871639602002,0.25935729528730134,0.2596814732178413,-3.6165216188870355,0.8951860163398162,0.712741604962026,0.8134220174981751,0.8128098488027635,41.36598787807936,-2.332684984251369,21.561522948633957,0.61258112957473,0.6474108704490642,0.26576814519702663,0.16569145140573713,0.46496619545175166,0.9979094168645346,0.481219643924781,0.8025958562299669
1430,pythia_topk_50_temp_0.8000000000000003.json,0.030908910695304655,0.2980690060237036,-2.8369269692348333,0.1774611343523832,0.0630090967198735,0.14655251430909294,0.1649592200807715,-3.822591819122941,0.8590380219753854,0.9740582481665303,0.9310745651778188,0.9968706598740541,355.7464727220303,-5.369526580035169,493.6067179467927,0.996763485944984,0.025734696558473623,0.9641367249481128,0.14706896202120973,0.5450236966824644,0.9999715243886134,0.654795150987371,0.9661191398341336
1431,pythia_bs_2_temp_1.9000000000000012.json,0.02706910340942654,0.2822956589595671,-2.8710946458613944,0.1664737351297335,0.05498029018898504,0.1346774893789808,0.1536578677537114,-3.918210628515255,0.8585204771740403,0.9741677087414707,0.9299818111470237,0.9966609126221918,377.89101408703675,-5.520701545757352,405.22676024609274,0.9985604967976752,0.013657057077520558,0.9804510857461475,0.1510537965547108,0.5666934866652276,0.9999707903795109,0.6459454107499553,0.9622579436517789
1432,vicuna_topk_70_temp_1.1500000000000006.json,0.019439635911977723,0.24197888778198579,-2.8648735386336255,0.14022717510484478,0.04517084478761953,0.11756603772835603,0.1304513316582528,-5.788093662691977,0.8052053059748037,0.9745624486696537,0.9328449341123349,0.9951098812128116,956.7580559303265,-8.907374292460316,8206.599009244619,1.0,7.262121643666887e-05,0.9998488879737327,0.4869265695944888,0.8423737731921027,0.999974764122036,0.6696859578152219,0.8973987251706794
1433,blender_bs_3_temp_0.8000000000000003.json,0.053549602311259624,0.30559732380241617,-3.0899256463041285,0.2685004056311351,0.09710203319500202,0.24240364918730212,0.24243955692063468,-3.6949949056686524,0.8921656512425753,0.7179294112324583,0.7831351361668738,0.8208516896336656,43.92745294142325,-2.210320044347647,14.980644882208901,0.6520309274247951,0.6930575913021189,0.21920123873624706,0.14792097107438015,0.4351966873706004,0.9987740108747043,0.4837096647204521,0.7794916769160697
1434,pythia_topp_0.7_temp_1.4000000000000008.json,0.028982099894710657,0.2878463886511159,-2.860605365049863,0.17566362040113453,0.059833302559652864,0.14414437630600685,0.163314770487554,-3.877309911475631,0.8598801743888664,0.9741183266515615,0.9304419316751286,0.9968213152312085,350.5153331570861,-5.329615920594061,458.6546728515633,0.9976501338546239,0.026446047378285504,0.9614932696584774,0.1513210568454764,0.5583803156372477,0.9999698564738693,0.6483205122973972,0.9642747567074452
1435,koala_topp_0.8_temp_0.9000000000000004.json,0.028037378991640865,0.28018572044735485,-2.857212993448865,0.16209687177290016,0.056205291154024006,0.13417587928114777,0.15056796286036905,-4.072564590670064,0.8457562947918275,0.9228576433041791,0.7790504826144808,0.9963582898070196,447.9387208469103,-6.344960434127601,1021.1049655845438,0.9947318903193558,0.007007315842257162,0.9916032723274325,0.14514608859566447,0.4956925658392846,0.9999737041388341,0.6672139682458016,0.9491162096823982
1436,vicuna_topp_0.8_temp_1.8000000000000012.json,0.019604107693381403,0.24171503829681093,-2.8631854496881335,0.14159465646613972,0.04552042032796262,0.11876169323673604,0.1320977019816827,-5.78127542478527,0.8070872089189136,0.974071615384219,0.9322412715346601,0.9946746205638549,925.2582712582151,-8.82126010163273,7672.1302101617985,1.0,0.0,1.0,0.46873394249458233,0.8370998331924229,0.9999739198622579,0.6787059756522188,0.8978008461559942
1437,vicuna_bs_1_temp_2.2000000000000006.json,0.019611869268116117,0.24304586158326047,-2.8598424737343566,0.1417124031152578,0.045805792888552944,0.11855058141326591,0.1317736532105392,-5.7799355181042325,0.805638443671152,0.9745109836589256,0.932987722886023,0.9949627389649829,946.3674175862812,-8.86579301461299,7992.2191204679975,1.0,0.00021145122545112235,0.9996117530998981,0.48180553686005295,0.8396594455663668,0.9999747342002655,0.6742533266185997,0.8936879563150939
1438,blender_bs_1_temp_1.1500000000000006.json,0.012947659863772666,0.23369682169059308,-3.1439826316489485,0.19681815671774666,0.04015505096621644,0.16619979847404376,0.1661415557106241,-4.4550281043998705,0.8714826452230404,0.6701389850519857,0.5779408444644748,0.71852484122054,125.06052246978946,-4.405452611812233,177.9252404761308,0.9895708448127516,0.07708728971452394,0.8840400421710923,0.20296256636773302,0.695353724025216,0.9999564572541652,0.45270297894317785,0.7216225586127478
1439,blender_bs_2_temp_1.0500000000000005.json,0.03761736356457301,0.2924926927962056,-3.1243130613663395,0.2497936116220862,0.08071301353827967,0.2238432562053853,0.22362481176006155,-3.7415093817787324,0.8883213570457184,0.7673484398591043,0.8184910691123657,0.8190873248189644,63.14488450342192,-2.5861837061443445,25.81869893510263,0.7985345782015655,0.5467449840414539,0.34861615092925974,0.15271069626092149,0.47610304664639397,0.9995729283603255,0.4712813558404097,0.7712516693565398
1440,vicuna_topk_60_temp_1.700000000000001.json,0.019249704409618783,0.24050946524758318,-2.8625244001348413,0.1399531274830735,0.04489489404307291,0.11708834733198081,0.13015218620774655,-5.786454454930369,0.8061328588243954,0.9722702617115937,0.9268248709377587,0.9946538123912467,947.5836072007795,-8.871804019249321,7953.163669271395,1.0,0.00013377999521336926,0.9997367402627819,0.48103673234702227,0.8426087153162525,0.9999757709507952,0.6704257188256614,0.8942485584920358
1441,pythia_topk_40_temp_1.9000000000000012.json,0.022064587830518966,0.26758447165864613,-2.888348203383849,0.16073646961697008,0.0488155271150216,0.12829879140602568,0.1469490477945184,-4.254108560109186,0.8556032874182852,0.9735083448875855,0.9283110942282827,0.9961223369968201,422.9899942244825,-6.111941298606735,768.3382334215712,0.9993019881159549,0.00859269336687459,0.9872332351936426,0.191097979412886,0.680249504488749,0.999974321447059,0.6294247724250228,0.9568162895739079
1442,vicuna_topp_0.9_temp_1.550000000000001.json,0.01952059019851197,0.24139060226278214,-2.8612297481907634,0.139943435709534,0.04522596204658607,0.1172843715471335,0.13042760795017888,-5.787430367154444,0.805657723982014,0.9739491788115601,0.9315479718441962,0.9948333553775757,955.1614914751392,-8.886059691103274,7953.65383380669,1.0,0.0,1.0,0.4734080557292132,0.8381365608586435,0.9999748715059552,0.6739383036782125,0.8927372924811795
1443,pythia_bs_1_temp_1.650000000000001.json,0.023178638607114145,0.2680678278147673,-2.888686989615102,0.16429302255523964,0.05016592202651553,0.13213635678894856,0.14969566476349006,-4.1698465297121805,0.8562093976145995,0.9709399773826269,0.920555108532076,0.9961457975761208,405.19006226469196,-5.945486645955391,806.2206992347701,0.999232111055394,0.012917834019251711,0.9796485888353824,0.18651088273221053,0.6618643392316276,0.9999713247309706,0.6318184232007048,0.9576102693925401
1444,blender_bs_3_temp_2.35.json,0.011835805720482128,0.24261209017993993,-3.16574463863411,0.19083912255577018,0.03861274495300694,0.15908016643862072,0.15895976014681373,-4.385957379379349,0.870703911912704,0.6916300719434145,0.6604150340177815,0.7094766147045863,140.61805311390614,-4.305622074252752,131.76349275629974,0.9920803555189812,0.08763279848572059,0.8718096812618799,0.17386919078283808,0.6462469733656174,0.9999351791723936,0.4463973594512156,0.7317403651128163
1445,blender_topp_0.9_temp_0.8000000000000003.json,0.061545352077618964,0.3174182111082521,-3.0639404419189944,0.2827490112265513,0.10642876619933894,0.25941441529376413,0.25898954609098357,-3.6300599864107332,0.8956812221206023,0.7053358332465871,0.789024650756974,0.8124430637090665,41.355993443282344,-2.3352374042786814,21.209992772487556,0.6118538428953294,0.6450256561323582,0.26859298912149815,0.16526186874144513,0.4553287277807964,0.9986520674161777,0.48363366387112583,0.7927160133392586
1446,vicuna_bs_1_temp_1.2000000000000006.json,0.01972116742979906,0.24232538881191684,-2.8561238767149932,0.14213000357457983,0.0454952822303418,0.11879482090935953,0.1324154393183417,-5.78326206622955,0.8060467940174745,0.9737832101468938,0.9308879100075745,0.9949107460364073,931.5191417791552,-8.827108894055367,7758.803683029564,1.0,0.0020418839745746094,0.9969936742275441,0.4819271657995928,0.8380542441914283,0.9999752947108779,0.6728518664956332,0.896224058186542
1447,vicuna_topk_50_temp_1.600000000000001.json,0.01956907394130501,0.24209659961372246,-2.86464903965025,0.1417269234729892,0.04604396825886642,0.11899962565160141,0.13203486541499027,-5.789359931716461,0.8061768836631087,0.9712010641014368,0.9240268180199014,0.994501906310867,935.306850026426,-8.854788975393262,7960.76240768687,0.9998703929297268,0.0008564121319524164,0.9990543360477583,0.47848055984081206,0.8415010633675593,0.9999746098547039,0.6745425283550499,0.8919668853365049
1448,koala_topk_40_temp_0.6500000000000001.json,0.028133574782091747,0.27859352974702756,-2.8587686982087956,0.16171024667243966,0.05511446211657928,0.13344472647005606,0.15039394867586098,-4.074427082208928,0.8454169214130165,0.9239608183081882,0.7838197361815764,0.9960329644904585,447.4088982191254,-6.330842394562262,964.5308059786145,0.9939882257227591,0.007757049659735654,0.9917511447564483,0.14616304564480764,0.49853575205401446,0.99997410112488,0.6662057745970322,0.9490857771887091
1449,blender_bs_3_temp_1.1000000000000005.json,0.043508246460213916,0.3069559677084506,-3.10981103114948,0.24926695959049167,0.086967313844526,0.21971475810641344,0.21994852265193798,-3.693065516814918,0.8879664967915338,0.7965918744752857,0.8752941803430674,0.819927957296098,72.27498581539075,-2.6625667956325345,25.29638785328162,0.8317691737070676,0.5225816677197807,0.37289047721767926,0.1459163346613546,0.46399748454040457,0.9995139194036533,0.4801252244380051,0.7850263312961514
1450,vicuna_topk_60_temp_1.650000000000001.json,0.01932463437957667,0.24091654179464367,-2.864751065780739,0.13932383640646545,0.04529521699454128,0.11704615233127202,0.12989746547947692,-5.800617999447611,0.8053988756421573,0.9716895100768838,0.9251840307779367,0.9945951939106943,953.8195389316572,-8.899060270574184,8065.8670896770955,1.0,5.7059154439271495e-05,0.9998795501812894,0.48047609566160043,0.8425898694658733,0.9999754375111841,0.6739382433270166,0.8937033305246987
1451,pythia_bs_2_temp_1.750000000000001.json,0.02914179377085788,0.28818917560883744,-2.8604281628299093,0.16793131148388113,0.05791931053507532,0.13618556383986846,0.15605592000691762,-3.8640472611826744,0.8587822745104352,0.9743039732960799,0.9291428865011063,0.9967712252316828,377.19162562648006,-5.505752195016901,455.4127429654323,0.9995589165162755,0.0163003506255713,0.9763953134506521,0.14677997456353337,0.5490804778371581,0.9999693154930351,0.6518769809800781,0.9626439821258754
1452,mpt_bs_1_temp_0.8500000000000003.json,0.027250076851782212,0.2777819987135922,-2.872513301386862,0.1628549515806274,0.055112407177147736,0.13298045163286737,0.1517339848070352,-4.085102828566679,0.8479869860207628,0.9299362566521806,0.8009838281863183,0.9960937679172279,443.7927403036072,-6.316300061120599,989.4915951285585,0.9947855553192787,0.007833987024962092,0.9908342180174708,0.16437946303905532,0.5542575708238359,0.9999736957177371,0.6645254831246001,0.9478408442418238
1453,vicuna_bs_1_temp_1.5000000000000009.json,0.01961479633216495,0.24224495458591372,-2.860898613093611,0.14153937228663793,0.045444324363215084,0.11875957723025293,0.1317029692741706,-5.786754555119303,0.8061374258063361,0.973458080202391,0.9302990439275659,0.9947155159795451,937.657925702107,-8.874619013649767,7913.877476872145,1.0,0.0,1.0,0.4807887552737856,0.8392152336987883,0.9999754219231959,0.674148782191869,0.8932965593953768
1454,vicuna_topp_0.8_temp_1.700000000000001.json,0.019502615399987242,0.2419371645752995,-2.8667660003195783,0.14069435656109203,0.045391500984791555,0.11786475964032962,0.13085967365657994,-5.79765730749868,0.8068048368116658,0.9733005661629007,0.9301929899952949,0.9945326559170932,925.7382622713003,-8.842608694136779,7819.639867505249,1.0,0.0,1.0,0.47039216124918903,0.8378143376884882,0.9999748528720381,0.670863899415385,0.8940752256616861
1455,pythia_topk_70_temp_2.100000000000001.json,0.020884765097541915,0.2590722285482531,-2.8894764264982067,0.15485528668777548,0.04542846964661676,0.12308975331735694,0.1423448221438093,-4.444868525904501,0.8520961799817477,0.9719720436992576,0.9237034512645372,0.9960187307460036,459.4197951270682,-6.46221452240029,1178.9534639113444,0.9994624676898451,0.006653948141027652,0.9899882132135679,0.2136795655125594,0.7262733038631559,0.999972293873827,0.6207026728020163,0.9527535516216246
1456,blender_topp_0.8_temp_1.750000000000001.json,0.029969536844897157,0.2937230067598779,-3.124373155629229,0.2154288112760117,0.06773391787661151,0.18617621723571792,0.18628669013360896,-3.879045886362722,0.8796015022871251,0.8319355467867761,0.8985462695340091,0.8144001842258645,126.3136930333188,-3.584506886830593,62.89821687642453,0.9546695494802548,0.22675801595626546,0.7067034340629127,0.15535660547697863,0.5181740014070194,0.9998303132210083,0.450310881740464,0.8002354949827069
1457,vicuna_topk_60_temp_1.550000000000001.json,0.0192564090612591,0.24087514030166246,-2.8604012337141858,0.1400910762658718,0.04515498697655793,0.11718329076821896,0.13029706284978493,-5.784555419413503,0.8058644667536558,0.9699702856844028,0.9200176734108148,0.9945738111325877,948.1977235057755,-8.87573092107948,8037.167179822239,1.0,2.8834814830879566e-06,0.9999935970102911,0.4810558249739808,0.8419193405946424,0.9999750214731526,0.6725623241526808,0.8951943693887853
1458,pythia_bs_3_temp_1.4000000000000008.json,0.03212783629523472,0.29321100872007744,-2.8336094615454663,0.16717053849175045,0.0614859298866528,0.13889629452939414,0.15553953381176347,-3.7405809417277394,0.8584095470174281,0.9736636557618753,0.9283390095340961,0.9966957204805348,376.676267450014,-5.461064291541918,487.8242699499702,0.9986019502584332,0.011464284870829386,0.9848417244072093,0.1348809362869117,0.4962289045115299,0.9999701768339039,0.6580125323099221,0.9656409201900921
1459,pythia_topk_50_temp_2.050000000000001.json,0.020897613795577565,0.26313006741971917,-2.899532786829916,0.15628972275844344,0.046413623873256246,0.12318514002822364,0.14173902524347268,-4.350691452055035,0.852819746983553,0.9711476039835478,0.9211685596550276,0.9960560928843543,448.91050916411507,-6.3288090215543376,937.1040287703197,0.9994233131243841,0.006365041963364599,0.9908895204764175,0.20281558829013613,0.7080673354613163,0.9999732400826319,0.6202142026596413,0.957103055717054
1460,pythia_bs_2_temp_0.6000000000000001.json,0.037891000922628315,0.31530113572186186,-2.7926672862502997,0.1963177085978955,0.07452056593454058,0.1659207673882574,0.18297214496412084,-3.9992596364929107,0.8634583379677637,0.974269179549644,0.9334489997928469,0.99721033450119,356.3328689279601,-5.458997446272026,906.5717901834566,0.9943959239593207,0.06881721605916707,0.9028334019779761,0.21555539073895522,0.5556513142886111,0.9999665476993951,0.6656922297869512,0.9638708087509286
1461,vicuna_bs_3_temp_1.550000000000001.json,0.019416805260862112,0.24079319748314076,-2.870705077428378,0.1389415736279082,0.04475837929247897,0.11651366383030365,0.12928430249545753,-5.802133019080382,0.8076695801022058,0.970294236713849,0.9205409959337151,0.9948760944162915,915.8187263899362,-8.864837579649066,7713.784821840141,0.9998491730303857,0.0008739644030421853,0.9990466955358364,0.45546821674703303,0.8321889281613724,0.9999740865522014,0.6765316984875647,0.8945708197349298
1462,pythia_topk_50_temp_1.2000000000000006.json,0.02671274143034146,0.2772349083099136,-2.8759916045503293,0.1693102517846974,0.05512203381425956,0.13815410998698463,0.1560160865939707,-3.9800842020936864,0.8587319199929018,0.9722952853491406,0.9240201588369904,0.9966992430672617,369.5777980371708,-5.546147109457166,447.382257556836,0.9987641492697065,0.020126335066182655,0.9714088919872981,0.16775476587453045,0.6052313305864748,0.9999709540235255,0.6436506960996407,0.9603596153204331
1463,pythia_topp_0.8_temp_1.1000000000000005.json,0.02948455602686879,0.2957943123489897,-2.833552877745313,0.17825847732205136,0.06153460241363068,0.14678900726572955,0.16598081509545015,-3.840680298203218,0.8602489796215165,0.9723558266725341,0.9265350825171371,0.9969304273267069,348.9542476638592,-5.293081834929706,423.17155162010283,0.9960360021827506,0.03412875431518141,0.9514675092474382,0.15157672133186822,0.5504816343812851,0.9999698568919378,0.6521605651579304,0.9630514022059933
1464,pythia_topp_0.7_temp_1.3000000000000007.json,0.030439890236564487,0.29311443567211665,-2.838513926716749,0.1766097226208717,0.06192092201036989,0.14522407353649866,0.1654842805846387,-3.8355734202570333,0.8594951296975474,0.9729563042320005,0.9258830189990217,0.9974173957814195,353.1029106301742,-5.357607687558909,454.80641909410326,0.997484274674817,0.02684981137916878,0.9605837941395942,0.14949515763445292,0.5495034923840781,0.99997121382333,0.6521353348940312,0.9636513086890649
1465,vicuna_topk_60_temp_2.100000000000001.json,0.019392238766708765,0.24079617336948128,-2.8621564339062493,0.1395547653169898,0.04490794712773679,0.11684264029887004,0.12977920597842824,-5.782984745765258,0.8057508092366144,0.970961049295897,0.9225335260892249,0.9948134114723167,952.1508995101117,-8.897661286671422,8085.446120843818,1.0,0.0,1.0,0.4809762783808282,0.8418446931163106,0.9999734768289363,0.6741063223632877,0.8936460318010233
1466,blender_topk_60_temp_2.35.json,0.014231443766976154,0.24900295748004775,-3.1622877023024167,0.17897093597451463,0.04112601795286507,0.1472740883702044,0.14729998752384302,-4.323532749273495,0.8663338979403815,0.7378899583887827,0.7268957775982864,0.7446996092646491,194.88080740109098,-4.748410256793924,174.8437938946035,0.9966680024012201,0.03698337749877793,0.9450497970853986,0.15643017539600657,0.6025159594442359,0.9998701602996949,0.4449442337623579,0.7661367230827011
1467,blender_bs_2_temp_2.050000000000001.json,0.012421410795347013,0.24202219864270677,-3.1513812582574054,0.20071335069654717,0.04305066853224433,0.17179069854909756,0.17186807908930413,-4.331239725162606,0.8737930178283928,0.6853064009063708,0.6387617621407489,0.7143736148584016,120.33497382895506,-4.069872115373135,108.22377469033292,0.980447474272376,0.11622746668502129,0.83466776307825,0.18339934561735835,0.6500674763832659,0.9999431620141069,0.4510254365110206,0.7472886233457564
1468,pythia_topp_0.9_temp_2.35.json,0.021729973057999043,0.26636987913746724,-2.8918313326720964,0.15921401824120474,0.04867529109544945,0.12750799403780663,0.14534686284646747,-4.33390939379025,0.8537675185886796,0.9717418816882015,0.9242884453816443,0.9958352637673189,436.7993951044745,-6.236822461076915,1035.1444777961958,0.9985790636290527,0.011209758455244323,0.9850938507025846,0.20066965984323873,0.6991234534383121,0.9999730901154344,0.6233314577646867,0.9534985960679565
1469,koala_topk_40_temp_0.6000000000000001.json,0.027347765471388324,0.27642316711021847,-2.8638256943536424,0.1611228170792133,0.055315913389473184,0.13327895655707506,0.15072870779867217,-4.065846253014757,0.8462199560984343,0.9224446813542766,0.7797500377308877,0.9961406561678541,445.73955994119166,-6.3079573839281915,993.7033229706188,0.9932677317029881,0.008566338054922747,0.989397970508194,0.14455847207438796,0.5001127164668511,0.9999730831277155,0.6659219264685511,0.9480126933054719
1470,pythia_topk_40_temp_1.0500000000000005.json,0.02906326168811942,0.29175333674316256,-2.859407825257353,0.1769693214553009,0.06043832892449502,0.14324467047521902,0.16458896103884296,-3.9171088917221955,0.8598416707439269,0.9718640835532781,0.9239074740419643,0.9967556843060053,359.0670977323393,-5.425664877738559,454.23034139852666,0.9974893032263432,0.03073566178503806,0.9562898789491266,0.15592130693955608,0.5792752569826601,0.9999701335936606,0.6450299188524544,0.9657095387010631
1471,vicuna_topk_40_temp_0.9000000000000004.json,0.020116147738647894,0.24419944772364463,-2.854096867278487,0.14491175402405998,0.04682225984843575,0.12163744607925973,0.13479544298246354,-5.730570321809314,0.80734037254043,0.9731818422960735,0.9308219937912565,0.9951030804900702,901.2902834535188,-8.763750355618152,7559.912839100145,0.997914105205407,0.0068076805478273225,0.9916272373419197,0.4663224273441784,0.833364507832593,0.9999744699211541,0.6853039792490626,0.8954702808460098
1472,pythia_topp_0.8_temp_2.100000000000001.json,0.023774331993314857,0.2744440560752316,-2.886143295105569,0.16411508647777304,0.051154519467601536,0.1325175847168606,0.15100815257755718,-4.141224037669226,0.8569843601248786,0.9721244241154526,0.9235661457096649,0.9962310350251818,403.43575706206576,-5.88058901474149,678.8937968353745,0.9996254896209172,0.015243535999976974,0.9771348831976806,0.18037779491133385,0.6507998899414331,0.9999725663948632,0.6319002668281835,0.9584511059312102
1473,mpt_topp_1.0_temp_0.7500000000000002.json,0.02798748502922766,0.2794081521356506,-2.868614858639742,0.16318860857804113,0.055990652497570736,0.13467337848408956,0.15127702262573206,-4.0924570541343614,0.8465103731604521,0.9269934785134493,0.791749387511834,0.9958902024076076,447.614582054588,-6.33667320146921,979.672850881078,0.9954961575832286,0.006334339072125688,0.9928276290622473,0.153511572226656,0.5233093115101176,0.9999744436425532,0.6659476598631404,0.9466986259770298
1474,blender_topk_50_temp_1.5000000000000009.json,0.0333450018057213,0.2934473260184128,-3.1199519922116954,0.22454471886792093,0.07020654176394914,0.19518502422471184,0.19507743302212893,-3.8160646727424345,0.8810405182336758,0.8068891227332512,0.897693010605949,0.7825733809833385,111.1781147754158,-3.3482004148081117,53.123023907957986,0.9372602764498145,0.30085961573417264,0.6165517164470531,0.1552770077538066,0.4996023940066128,0.9998660930292401,0.45882161832106616,0.797697955206828
1475,vicuna_topp_1.0_temp_1.1000000000000005.json,0.019500000285072126,0.24096814220430543,-2.8625222724043056,0.13990482491869397,0.04529608467238885,0.11763141551856192,0.1303692053855799,-5.792836340730319,0.806129204844664,0.9742344822645413,0.9323544319598811,0.9948619697280303,956.0746271381344,-8.884822555932518,8123.475161641414,1.0,0.0006018569805607343,0.9989797363706882,0.47357683010666846,0.8398457875042522,0.999974523195045,0.6720440472534042,0.8929255200299866
1476,koala_topp_0.9_temp_0.7000000000000002.json,0.027411714574829545,0.2769730798447812,-2.8563561267508772,0.16014135604247892,0.05460170198958541,0.13378748043990857,0.14928857640348753,-4.074488306571104,0.8449853546394853,0.9220967230858957,0.7769369319578113,0.9962847978772524,448.3673422561921,-6.353752439572915,1018.0615393250795,0.9946910191242067,0.007084923950846656,0.9914587938825559,0.14220386784850927,0.48840508202787714,0.999974192980535,0.6682329807348385,0.9464384127736749
1477,vicuna_bs_2_temp_1.650000000000001.json,0.019272231749696795,0.24038193357092158,-2.867282153250937,0.13829457109711032,0.04444252440967701,0.11564952017038796,0.12869294446611348,-5.810639584470607,0.8078537968571535,0.9737863298675677,0.9315359242558376,0.9945962311390167,919.8258176883463,-8.867080191003664,7708.588936807968,1.0,0.0,1.0,0.45929507515260243,0.8356483034735736,0.9999736727836853,0.6662491427394813,0.8952699551034069
1478,pythia_bs_2_temp_0.6500000000000001.json,0.03755333944659679,0.31442062830715356,-2.8056862139271828,0.19517699369781522,0.0741054278958073,0.16483734792710503,0.18240253261594555,-3.8809352250758535,0.8641942356058018,0.9732864390371225,0.9306794196653388,0.9974230102642265,324.45084428125267,-5.20966487067899,552.9235758956473,0.9937787041684497,0.06474353246585277,0.9108100963120012,0.18316378188129792,0.5325313704179429,0.999968825815197,0.6635333869404688,0.9642206380789529
1479,vicuna_topp_0.8_temp_2.150000000000001.json,0.019555546916384503,0.24186028626891345,-2.867184423970316,0.14040911649301616,0.04529597189159988,0.11779673176245209,0.13054589470933725,-5.794319380261377,0.8065237954766573,0.9730454642423959,0.9287494801513627,0.9948937580556813,935.5985163645574,-8.8565014158607,7875.5949914321445,0.9999391254726558,0.0008455569227230093,0.9986501431338267,0.47185674144774986,0.837834139220874,0.9999761999489549,0.6754197099792933,0.8910087148336048
1480,blender_bs_3_temp_1.0000000000000004.json,0.04706709118011551,0.29675974568662783,-3.1056275644856606,0.2602328903358554,0.08966207519672349,0.23450136946116318,0.23453662105996742,-3.6873514117124326,0.8908826787032202,0.7527256956760999,0.8405778881037759,0.8258960205654323,47.826728031072626,-2.2928089835911223,15.797849732183842,0.7052082900378626,0.6612637111893079,0.24099381500032555,0.1530074955088893,0.4637834268735556,0.9986227387058472,0.4806208330876603,0.7695999749493365
1481,pythia_bs_1_temp_2.4999999999999996.json,0.02065662649560929,0.2594137597904742,-2.8877640351025997,0.1534679993496409,0.04517206103452685,0.12266074602372376,0.14048730327899953,-4.494544545968692,0.8512332334308204,0.9695299951813056,0.9176963223405121,0.9956273023852843,467.55733012584477,-6.51342576240211,1118.300096594657,0.9988813561037,0.007828485441972217,0.9886434787662843,0.213816095807491,0.733228322547587,0.99997380811848,0.6138463532906735,0.9518413302117216
1482,pythia_topp_1.0_temp_2.3000000000000003.json,0.021060643130949463,0.2616115307146567,-2.892259545698911,0.15766029418462105,0.04726590447958259,0.1246202634319784,0.14391905157165966,-4.431994586048241,0.8520105042175683,0.9706177382808623,0.9193570677131295,0.9962395878139144,453.5675970054266,-6.4014821042191,1047.2044206589112,0.9992601616194469,0.010840143277836526,0.9838763282440138,0.21101125721313027,0.7238367047843107,0.9999733542750976,0.6219645475666365,0.9559214793757829
1483,vicuna_topk_40_temp_0.7500000000000002.json,0.020089895955973047,0.24430862556896907,-2.859574956143786,0.1462673562817025,0.04747937733275587,0.12256436908646412,0.1360110951306366,-5.7248406180876765,0.8076783834932324,0.9723401240765158,0.9284965856103753,0.994459895726913,900.5278255853264,-8.758117694205904,7423.293381243182,0.9989644283870316,0.003362530575288413,0.9956179527353365,0.4686357821637427,0.8338632007106457,0.9999746847487165,0.6839610220255976,0.8968825076850419
1484,blender_bs_3_temp_1.9500000000000013.json,0.017949501010380634,0.26090553602302174,-3.1298143673755363,0.20603388898960637,0.05169620425899327,0.17803543620016,0.17803810334931053,-4.179273589579519,0.8768940785365974,0.7367469902562055,0.7107038425709212,0.7581883118801854,118.61365954699302,-3.819446098985076,81.16260358304349,0.9725013816537559,0.1669498806867103,0.7679846778446172,0.1691305437233776,0.6114694090988322,0.9999279191116531,0.446730197341982,0.7534289126276138
1485,vicuna_topk_40_temp_0.8500000000000003.json,0.02009245908671912,0.24403145403197166,-2.8598478130682676,0.1453161608469659,0.047072614976097965,0.12190526765963705,0.1351782805748254,-5.7185292358627775,0.8075367524055298,0.9738978653053483,0.9331090606002856,0.9945771872161147,906.912223340763,-8.758261648831633,7542.031539622678,0.9988382086096468,0.003925858453625297,0.9950123286514143,0.4666013578165581,0.8337374114136517,0.99997581771476,0.68546668228083,0.8948961761042864
1486,pythia_topp_0.7_temp_0.8500000000000003.json,0.03251100767026929,0.2945639151298346,-2.821008825827696,0.17403119501179637,0.06336681444078221,0.144562239977369,0.16170038769158884,-3.7520802114196194,0.8586355860462648,0.9753040705443066,0.9325159908782547,0.99712874183435,360.0537315972645,-5.341097526500117,450.5173314362595,0.9985208055847139,0.023342832184202175,0.9658761269830273,0.13820991007302794,0.5046705947566158,0.9999686856427508,0.6590817201890067,0.9696493167243525
1487,blender_bs_3_temp_2.050000000000001.json,0.015585826097918911,0.2510387745166645,-3.151370294347316,0.20113864437089513,0.04674074366246827,0.17054713103008562,0.17045219600527756,-4.238017944152465,0.8745720053244688,0.7244320547634716,0.7129275250286584,0.7372268915301731,122.61299765428447,-3.9345535466353163,91.33267489753158,0.9755561921514514,0.13897273477947952,0.8067594034848583,0.1721419185282523,0.62040763894836,0.9999521691837387,0.45252625563579474,0.7424576172795527
1488,pythia_topk_60_temp_2.2000000000000006.json,0.020845055261914328,0.2594772555429496,-2.9014361912836293,0.15657740617262977,0.04617425765269079,0.12414499635799932,0.14283537470182944,-4.429158018681711,0.8529666708800979,0.9690349310022476,0.9149920221071608,0.995942747067354,453.10723569150935,-6.401806111667159,1016.4339546105297,0.999428980587648,0.008642117077915065,0.9870965421239,0.21190787108007342,0.7247352481626512,0.9999730186854192,0.617722492717311,0.9538926610234146
1489,koala_bs_4_temp_0.7500000000000002.json,0.028476875783457704,0.27668634259364017,-2.834128768386726,0.15954032141889554,0.0560678829180109,0.1350221854781951,0.1491635975031001,-4.108221196698282,0.8417724818887118,0.9171593741160983,0.7668422721636345,0.9956171427198307,457.47600911144616,-6.460290412867126,1115.5319581220588,0.9912789583575498,0.011341235068930231,0.9867376093962625,0.11797914863806816,0.40537697744867046,0.9999745615379128,0.6740251655927402,0.9466176765013434


==> related_code/sweep.csv <==
decoding,SPM vocab,Label smoothing,dropout,other dropout,Learning rate,bleu,meteor,bartscore,rogueL,prism,bertscore,USL-H,DialogRPT
0,16,0,0.3,0.4,0.001,0.035398387,0.188018577,-3.116540814,0.2470823,-3.67494598,0.90089894,0.483142281,0.264990892
1,16,0,0.3,0.4,0.001,0.061076357,0.200366455,-3.088686391,0.273369378,-3.486569332,0.90189248,0.511136046,0.259932689
2,16,0,0.3,0.4,0.001,0.027790053,0.184388977,-3.128105061,0.234190136,-3.826442598,0.898451733,0.470943219,0.271615557
3,16,0,0.3,0.4,0.001,0.0501201,0.196473691,-3.04709879,0.268726358,-3.495271189,0.903779611,0.482918408,0.26123754
4,16,0,0.3,0.4,0.001,0.016990701,0.16109286,-3.187726294,0.19952234,-4.069712918,0.890157791,0.447248298,0.286457555
5,16,0,0.3,0.4,0.001,0.0501201,0.196473691,-3.04709879,0.26904183,-3.495271189,0.903779612,0.482653979,0.26123754
6,16,0,0.3,0.4,0.001,0.060273129,0.199535516,-3.079677424,0.274403219,-3.517890237,0.902794479,0.510875548,0.258704387
7,16,0,0.3,0.4,0.001,0.016552139,0.17995404,-3.137191146,0.220156197,-3.856969602,0.894523129,0.486079749,0.280848972
8,16,0,0.3,0.4,0.001,0.016549913,0.169275864,-3.1637941,0.208655845,-3.99675783,0.892617985,0.467102701,0.281966992
0,4,0.6,0,0.4,0.001,0.00640653,0.135356382,-3.260776836,0.154475618,-4.955579144,0.868821927,0.302080604,0.326389096
1,4,0.6,0,0.4,0.001,0.068912278,0.212508025,-3.057804829,0.281537846,-3.505175287,0.903816041,0.548140517,0.2590246
2,4,0.6,0,0.4,0.001,0.001903367,0.106883628,-3.348738631,0.100772415,-5.61962971,0.850988487,0.182245745,0.452331912
3,4,0.6,0,0.4,0.001,0.055239003,0.200749296,-3.067684903,0.267538483,-3.636396477,0.90407016,0.535418501,0.26309028
4,4,0.6,0,0.4,0.001,0.022265023,0.165210186,-3.183683184,0.197491474,-4.304310612,0.884182524,0.439370932,0.290439986
5,4,0.6,0,0.4,0.001,0.055239003,0.200749296,-3.067684903,0.267941636,-3.636396477,0.90407016,0.535276913,0.26309028
6,4,0.6,0,0.4,0.001,0.071050949,0.214690922,-3.048471496,0.285150569,-3.509848441,0.905237394,0.545712251,0.257835091
7,4,0.6,0,0.4,0.001,0.024982089,0.184836789,-3.11287245,0.225106451,-3.861775552,0.895871824,0.527416071,0.279424314
8,4,0.6,0,0.4,0.001,0.00135804,0.089291428,-3.387091773,0.071471862,-5.902606274,0.841286926,0.157191272,0.54158261
0,8,0.6,0.2,0.2,0.001,0.012959943,0.165321879,-3.232653719,0.176974584,-4.629602192,0.872946214,0.374904194,0.349444794
1,8,0.6,0.2,0.2,0.001,0.053702231,0.21746282,-3.093289073,0.264115418,-3.468321993,0.897231896,0.563232751,0.273146774
2,8,0.6,0.2,0.2,0.001,0,0.111482541,-3.347879841,0.105362625,-5.473248379,0.851333658,0.249958427,0.481580547
3,8,0.6,0.2,0.2,0.001,0.051055157,0.221764811,-3.062752703,0.263613887,-3.553876679,0.900973576,0.557767689,0.272453613
4,8,0.6,0.2,0.2,0.001,0.016591793,0.190807117,-3.154332476,0.203390859,-4.09557056,0.885188872,0.495209254,0.312922046
5,8,0.6,0.2,0.2,0.001,0.051055157,0.221764811,-3.062752703,0.263798644,-3.553876679,0.900973575,0.557274944,0.272453613
6,8,0.6,0.2,0.2,0.001,0.055292838,0.222981016,-3.064888761,0.270133361,-3.458512331,0.899321148,0.56114229,0.273332664
7,8,0.6,0.2,0.2,0.001,0.023205268,0.202976268,-3.133057389,0.224806448,-3.845372778,0.893044818,0.553000256,0.301463999
8,8,0.6,0.2,0.2,0.001,0.001349072,0.096502414,-3.384523168,0.081487704,-5.754527603,0.841080454,0.2283223,0.565548154
0,4,0,0.2,0.3,0.001,0.056193159,0.188244759,-3.078373903,0.256567528,-3.73726153,0.905878945,0.546337553,0.260509958
1,4,0,0.2,0.3,0.001,0.088286114,0.214745329,-3.061484728,0.285627101,-3.524406283,0.905281709,0.556055967,0.257219821
2,4,0,0.2,0.3,0.001,0.043437944,0.190055486,-3.09343895,0.250601288,-3.807468105,0.902856111,0.544268219,0.265551109
3,4,0,0.2,0.3,0.001,0.071703229,0.20386488,-3.044156989,0.279487774,-3.625601184,0.90779521,0.548488199,0.256379576
4,4,0,0.2,0.3,0.001,0.027652861,0.176030952,-3.137418865,0.219944957,-4.018135428,0.895905087,0.52680325,0.276828274
5,4,0,0.2,0.3,0.001,0.071703229,0.20386488,-3.044156989,0.279577614,-3.625601184,0.907795212,0.548548991,0.256379576
6,4,0,0.2,0.3,0.001,0.079341556,0.211793631,-3.062702305,0.28407756,-3.549874932,0.905698891,0.552930833,0.257808814
7,4,0,0.2,0.3,0.001,0.033758379,0.184413942,-3.128166418,0.234069806,-3.888582523,0.89860902,0.548552419,0.272073856
8,4,0,0.2,0.3,0.001,0.028297923,0.171912932,-3.1246316,0.227854619,-3.933680977,0.898680768,0.524621111,0.267915701
0,16,0.6,0.1,0.3,0.001,0.012043898,0.136199316,-3.236450324,0.158079811,-4.842165762,0.870787202,0.333902181,0.318716938
1,16,0.6,0.1,0.3,0.001,0.042584699,0.19908338,-3.100985146,0.247248544,-3.636411969,0.898052022,0.535370117,0.269151122
2,16,0.6,0.1,0.3,0.001,0.002473442,0.09487589,-3.347652497,0.101005035,-5.553930823,0.851452586,0.279739888,0.423016433
3,16,0.6,0.1,0.3,0.001,0.036206738,0.195983141,-3.114125816,0.244538714,-3.783676101,0.899832232,0.507077686,0.273562774
4,16,0.6,0.1,0.3,0.001,0.021506951,0.174286065,-3.169531846,0.198356908,-4.181450348,0.886532694,0.454322302,0.29045136
5,16,0.6,0.1,0.3,0.001,0.036206738,0.195983141,-3.114125816,0.244149786,-3.783676101,0.899832231,0.506559475,0.273562774
6,16,0.6,0.1,0.3,0.001,0.046020278,0.195109444,-3.096635068,0.247679658,-3.641103268,0.898994634,0.526837528,0.270328957
7,16,0.6,0.1,0.3,0.001,0.021453985,0.176998413,-3.152942651,0.206337968,-3.970464963,0.891625997,0.489743688,0.282977713
8,16,0.6,0.1,0.3,0.001,0.001412727,0.073721896,-3.397149273,0.068347163,-5.844381196,0.839055237,0.277116872,0.523502325
0,2,0,0.4,0,0.001,0.05163827,0.207605477,-3.077073769,0.267463729,-3.642231614,0.903003371,0.541245928,0.263648323
1,2,0,0.4,0,0.001,0.07951533,0.228114894,-3.052195317,0.294635463,-3.37759123,0.904560771,0.564341026,0.260614823
2,2,0,0.4,0,0.001,0.04436029,0.204681489,-3.091600245,0.252468426,-3.720860514,0.900732779,0.548259411,0.271555968
3,2,0,0.4,0,0.001,0.064313661,0.223111332,-3.008817659,0.28908606,-3.395362777,0.905480178,0.540092019,0.263030927
4,2,0,0.4,0,0.001,0.023907954,0.180460182,-3.14622702,0.20949854,-4.073998828,0.890427073,0.517038661,0.294769733
5,2,0,0.4,0,0.001,0.064313661,0.223111332,-3.008817659,0.288368454,-3.395362777,0.905480178,0.53983346,0.263030927
6,2,0,0.4,0,0.001,0.08302476,0.22566593,-3.049870825,0.295611334,-3.404681918,0.905493011,0.555025132,0.260042202
7,2,0,0.4,0,0.001,0.026552168,0.201477256,-3.109754813,0.240282934,-3.800593903,0.896183704,0.555510099,0.279031715
8,2,0,0.4,0,0.001,0.027476373,0.193806312,-3.125304012,0.229502192,-3.885090183,0.895272948,0.530617447,0.282263046
0,2,0.5,0,0.2,0.001,0.014060394,0.169705109,-3.195052365,0.195193925,-4.396213271,0.880286239,0.415173068,0.304320579
1,2,0.5,0,0.2,0.001,0.057163565,0.217392805,-3.080188301,0.275942969,-3.533577868,0.901746186,0.549741185,0.267352776
2,2,0.5,0,0.2,0.001,0.0034697,0.125984001,-3.296236428,0.129851344,-5.346468947,0.858701035,0.218156345,0.381852344
3,2,0.5,0,0.2,0.001,0.054696648,0.214788982,-3.056726015,0.274059089,-3.609621113,0.903252194,0.531492272,0.26836084
4,2,0.5,0,0.2,0.001,0.013888984,0.166040069,-3.195119768,0.189545915,-4.433570293,0.879055459,0.418361347,0.302688653
5,2,0.5,0,0.2,0.001,0.054696648,0.214788982,-3.056726015,0.274053605,-3.609621113,0.903252194,0.531796994,0.26836084
6,2,0.5,0,0.2,0.001,0.062758105,0.221010425,-3.055279208,0.282312003,-3.490369671,0.902786012,0.552511007,0.263572258
7,2,0.5,0,0.2,0.001,0.024746496,0.201012507,-3.132304026,0.233843755,-3.896887708,0.892992303,0.502190967,0.287522427
8,2,0.5,0,0.2,0.001,0,0.110364609,-3.344572503,0.095460225,-5.821096734,0.846975936,0.151914302,0.496918287
0,1,0.1,0.2,0,0.001,0.074759182,0.187847018,-3.085183866,0.26103364,-3.792373826,0.905216817,0.528344833,0.26073941
1,1,0.1,0.2,0,0.001,0.084421698,0.194710152,-3.082096568,0.264780533,-3.64519214,0.904534075,0.553980953,0.257440014
2,1,0.1,0.2,0,0.001,0.043244144,0.171099049,-3.107714164,0.234852356,-3.933434242,0.900287004,0.508260195,0.261042255
3,1,0.1,0.2,0,0.001,0.067420739,0.1949076,-3.048945409,0.272461027,-3.679094282,0.906405929,0.530499538,0.256037017
4,1,0.1,0.2,0,0.001,0.01507722,0.148628128,-3.167362089,0.200094691,-4.218980222,0.891409787,0.463242352,0.268702127
5,1,0.1,0.2,0,0.001,0.067420739,0.1949076,-3.048945409,0.272465801,-3.679094282,0.906405928,0.530665244,0.256037017
6,1,0.1,0.2,0,0.001,0.084751815,0.199980208,-3.060974657,0.276803032,-3.597104608,0.905401063,0.55755849,0.257247692
7,1,0.1,0.2,0,0.001,0.028377629,0.173541985,-3.12916751,0.231510356,-3.947181441,0.898058551,0.506435856,0.265264509
8,1,0.1,0.2,0,0.001,0.023466556,0.160973416,-3.155827571,0.212941304,-4.137977755,0.894531582,0.47208689,0.268163219
0,16,0.4,0,0.1,0.001,0.01869349,0.16430939,-3.173995761,0.202328654,-4.192089367,0.886464175,0.430268415,0.278980189
1,16,0.4,0,0.1,0.001,0.050421333,0.205817931,-3.112742232,0.263338829,-3.562698485,0.897259954,0.513817616,0.26894267
2,16,0.4,0,0.1,0.001,0.009945141,0.134805774,-3.28251262,0.156500488,-4.943404403,0.867262528,0.310205408,0.324461316
3,16,0.4,0,0.1,0.001,0.044522277,0.21527132,-3.084145193,0.26755781,-3.638836252,0.900479088,0.497404299,0.274319787
4,16,0.4,0,0.1,0.001,0.013452358,0.173192102,-3.176801263,0.199175666,-4.238835661,0.883264577,0.417468239,0.30079273
5,16,0.4,0,0.1,0.001,0.044522277,0.21527132,-3.084145193,0.267731904,-3.638836252,0.900479089,0.497053391,0.274319787
6,16,0.4,0,0.1,0.001,0.056889935,0.213512035,-3.094073044,0.270957124,-3.530054139,0.898700631,0.517232921,0.26831192
7,16,0.4,0,0.1,0.001,0.023704507,0.192040971,-3.153340828,0.228199946,-3.921749851,0.891551144,0.4636251,0.282372768
8,16,0.4,0,0.1,0.001,0.002426574,0.097923368,-3.349088612,0.103338861,-5.549548683,0.851050956,0.281908434,0.419919352
0,8,0.4,0.3,0,0.001,0.030690803,0.18462369,-3.125171808,0.231080829,-3.892272734,0.898121433,0.523175993,0.268711682
1,8,0.4,0.3,0,0.001,0.067707417,0.20723513,-3.083004483,0.269184631,-3.50077662,0.90070366,0.55352543,0.263213414
2,8,0.4,0.3,0,0.001,0.021020537,0.169785512,-3.195355511,0.200128289,-4.329762689,0.884292536,0.449999867,0.294707654
3,8,0.4,0.3,0,0.001,0.063228757,0.214225119,-3.048590076,0.275816095,-3.61307321,0.90478515,0.54560593,0.262301059
4,8,0.4,0.3,0,0.001,0.015953081,0.176511164,-3.151485343,0.205046979,-4.085858465,0.890105648,0.499234934,0.287830755
5,8,0.4,0.3,0,0.001,0.063228757,0.214225119,-3.048590076,0.276181333,-3.61307321,0.904785152,0.545433893,0.262301059
6,8,0.4,0.3,0,0.001,0.069672824,0.211978057,-3.067084301,0.276782162,-3.491604756,0.902650475,0.553372249,0.261711932
7,8,0.4,0.3,0,0.001,0.029888468,0.19749482,-3.112390813,0.233892375,-3.855459271,0.896808698,0.542622873,0.277664993
8,8,0.4,0.3,0,0.001,0.004446456,0.121297703,-3.322709518,0.133401557,-5.168565893,0.863555525,0.308743707,0.352513152
0,4,0.2,0.3,0.1,0.001,0.039353666,0.21412331,-3.08752242,0.255630576,-3.672710274,0.899725369,0.549349397,0.27533982
1,4,0.2,0.3,0.1,0.001,0.061419668,0.227316906,-3.065807736,0.276538432,-3.424702634,0.902758151,0.579610064,0.267168555
2,4,0.2,0.3,0.1,0.001,0.027064256,0.200512274,-3.114223356,0.227979316,-3.859158018,0.895579611,0.546826784,0.282840483
3,4,0.2,0.3,0.1,0.001,0.045360726,0.214915291,-3.068826314,0.26439415,-3.565825054,0.903062108,0.557987234,0.271325934
4,4,0.2,0.3,0.1,0.001,0.021028039,0.187562559,-3.147306419,0.211369267,-4.070595287,0.889245329,0.517535134,0.296492429
5,4,0.2,0.3,0.1,0.001,0.045360726,0.214915291,-3.068826314,0.264385064,-3.565825054,0.903062108,0.557529662,0.271325934
6,4,0.2,0.3,0.1,0.001,0.061166475,0.223923827,-3.054283212,0.277553306,-3.434725626,0.903665023,0.57076416,0.26663952
7,4,0.2,0.3,0.1,0.001,0.031607229,0.206647939,-3.112983207,0.23340983,-3.795013926,0.895449655,0.559504402,0.288003992
8,4,0.2,0.3,0.1,0.001,0.018619848,0.180896293,-3.181315255,0.202539336,-4.232002546,0.884064228,0.480391012,0.298306862
0,1,0.3,0.3,0.2,0.001,0.029153852,0.180941938,-3.134588189,0.231679317,-3.8591051,0.898517061,0.507657049,0.271751146
1,1,0.3,0.3,0.2,0.001,0.048690041,0.186527478,-3.145575187,0.244407713,-3.666472873,0.899548684,0.528688912,0.268088951
2,1,0.3,0.3,0.2,0.001,0.016332793,0.168802588,-3.157477014,0.203328897,-4.083292776,0.892388422,0.474221778,0.283122358
3,1,0.3,0.3,0.2,0.001,0.054356334,0.196257602,-3.054769801,0.258085833,-3.554390108,0.901302961,0.511533776,0.268017781
4,1,0.3,0.3,0.2,0.001,0.017521246,0.158859143,-3.182943544,0.192514629,-4.253086203,0.886621404,0.439783541,0.293675564
5,1,0.3,0.3,0.2,0.001,0.054356334,0.196257602,-3.054769801,0.257918927,-3.554390108,0.901302962,0.511839714,0.268017781
6,1,0.3,0.3,0.2,0.001,0.060781809,0.203894182,-3.095230783,0.267390334,-3.561215918,0.903045486,0.527597626,0.265163742
7,1,0.3,0.3,0.2,0.001,0.027147688,0.186515685,-3.142277822,0.226274043,-3.89667303,0.894688392,0.487171934,0.277483128
8,1,0.3,0.3,0.2,0.001,0.009521888,0.149897116,-3.224070864,0.165447611,-4.625241271,0.876088594,0.353986945,0.320867561
0,16,0.1,0.4,0.3,0.001,0.047745761,0.195841365,-3.09501053,0.247018959,-3.73724428,0.902602249,0.516794227,0.265360146
1,16,0.1,0.4,0.3,0.001,0.058434656,0.202541636,-3.117405914,0.261379673,-3.57223014,0.900527937,0.526893376,0.262539537
2,16,0.1,0.4,0.3,0.001,0.035137714,0.180165761,-3.117384616,0.224193025,-3.862072983,0.899022219,0.517971902,0.269865129
3,16,0.1,0.4,0.3,0.001,0.044793987,0.19389372,-3.089341171,0.252138036,-3.741031233,0.903632424,0.520835849,0.264768948
4,16,0.1,0.4,0.3,0.001,0.021450458,0.174784094,-3.166639563,0.200884371,-4.077974034,0.89086655,0.501045688,0.290486413
5,16,0.1,0.4,0.3,0.001,0.044793987,0.19389372,-3.089341171,0.252743106,-3.741031233,0.903632424,0.521088816,0.264768948
6,16,0.1,0.4,0.3,0.001,0.058731259,0.196287024,-3.107879144,0.258040649,-3.619020954,0.902076176,0.524002346,0.260782021
7,16,0.1,0.4,0.3,0.001,0.023031134,0.185072022,-3.142362241,0.224265352,-3.894803824,0.895027019,0.535502499,0.28360716
8,16,0.1,0.4,0.3,0.001,0.020379677,0.16740406,-3.160271882,0.206908948,-4.042488421,0.893373385,0.502976447,0.279845263
0,2,0.3,0.3,0.4,0.001,0.046628679,0.192479585,-3.093091851,0.253854956,-3.778604243,0.90171096,0.530742464,0.265662052
1,2,0.3,0.3,0.4,0.001,0.087181432,0.217139271,-3.052799043,0.291662371,-3.417402842,0.90455707,0.550933043,0.259228825
2,2,0.3,0.3,0.4,0.001,0.026232137,0.178904927,-3.145886211,0.222395072,-4.014343966,0.893947011,0.505885953,0.280420157
3,2,0.3,0.3,0.4,0.001,0.06177385,0.192383528,-3.056326637,0.268939859,-3.540664723,0.907074977,0.522246731,0.259668889
4,2,0.3,0.3,0.4,0.001,0.018817919,0.166572002,-3.162308909,0.200711926,-4.177264149,0.88808359,0.480419082,0.289446158
5,2,0.3,0.3,0.4,0.001,0.06177385,0.192383528,-3.056326637,0.26935526,-3.540664723,0.907074977,0.521631582,0.259668889
6,2,0.3,0.3,0.4,0.001,0.088286558,0.213569872,-3.042980009,0.288911676,-3.455453084,0.905834942,0.547242431,0.257899939
7,2,0.3,0.3,0.4,0.001,0.027856929,0.189768448,-3.118418357,0.238247474,-3.857586392,0.8984093,0.515190292,0.271842046
8,2,0.3,0.3,0.4,0.001,0.01202784,0.14760474,-3.211554556,0.172615923,-4.633306087,0.878131814,0.360292874,0.31067703
0,8,0,0.1,0.4,0.001,0.041624963,0.204382192,-3.100448408,0.253158015,-3.694079346,0.900083832,0.523024188,0.269702698
1,8,0,0.1,0.4,0.001,0.055906673,0.21976369,-3.109884326,0.268523523,-3.355748259,0.897721312,0.530495103,0.266109731
2,8,0,0.1,0.4,0.001,0.029504374,0.195173741,-3.130526326,0.236618513,-3.800041419,0.896049331,0.519385163,0.276834812
3,8,0,0.1,0.4,0.001,0.044165347,0.214775156,-3.079015056,0.263592068,-3.601483164,0.903406031,0.521201367,0.266590331
4,8,0,0.1,0.4,0.001,0.01851396,0.172439516,-3.149813727,0.204787619,-4.087765628,0.887678449,0.49240101,0.292101715
5,8,0,0.1,0.4,0.001,0.044165347,0.214775156,-3.079015056,0.263658709,-3.601483164,0.903406032,0.521105284,0.266590331
6,8,0,0.1,0.4,0.001,0.054681673,0.22170652,-3.092623402,0.273420336,-3.405147754,0.900199346,0.531353241,0.265826599
7,8,0,0.1,0.4,0.001,0.025419909,0.19433794,-3.123969955,0.228064769,-3.867030997,0.893484269,0.523421682,0.285123708
8,8,0,0.1,0.4,0.001,0.022138674,0.179391407,-3.156253295,0.21021228,-4.018194714,0.8900624,0.495724942,0.286804749
0,4,0,0.3,0.2,0.001,0.046311597,0.203243345,-3.065414679,0.256216819,-3.70140383,0.902683239,0.56732763,0.268438748
1,4,0,0.3,0.2,0.001,0.067415295,0.223121035,-3.077081719,0.279201126,-3.49457352,0.902837284,0.568937405,0.263175045
2,4,0,0.3,0.2,0.001,0.038822221,0.200585076,-3.090776608,0.246097028,-3.738744945,0.899773994,0.55984712,0.274662699
3,4,0,0.3,0.2,0.001,0.049757976,0.220848845,-3.028601093,0.273186066,-3.594857905,0.904877372,0.558031024,0.266284282
4,4,0,0.3,0.2,0.001,0.020864729,0.187911857,-3.139548979,0.2141587,-4.062356586,0.890341985,0.541175949,0.299238718
5,4,0,0.3,0.2,0.001,0.049757976,0.220848845,-3.028601093,0.272762986,-3.594857905,0.904877372,0.558273812,0.266284282
6,4,0,0.3,0.2,0.001,0.068325603,0.223555325,-3.062301327,0.280171653,-3.494241644,0.904124333,0.568912305,0.263693176
7,4,0,0.3,0.2,0.001,0.025155664,0.20048669,-3.116060893,0.230879752,-3.863326921,0.894690373,0.562417009,0.290359779
8,4,0,0.3,0.2,0.001,0.021924986,0.194232254,-3.133509269,0.222979576,-3.931013314,0.895025153,0.552416704,0.28822944
0,8,0.6,0.3,0.3,0.001,0.013314243,0.170817768,-3.211254648,0.185145652,-4.39779044,0.878853617,0.413386941,0.335832317
1,8,0.6,0.3,0.3,0.001,0.065732492,0.216996722,-3.081213323,0.270785483,-3.423663568,0.900739542,0.55492733,0.264972313
2,8,0.6,0.3,0.3,0.001,0.005138241,0.123395131,-3.330047774,0.116254913,-5.308840294,0.855674626,0.262672229,0.462615825
3,8,0.6,0.3,0.3,0.001,0.054941592,0.215420162,-3.05629794,0.271187523,-3.546590484,0.904127367,0.5385424,0.265953925
4,8,0.6,0.3,0.3,0.001,0.018302378,0.191992047,-3.159212667,0.207180516,-4.066960203,0.887525302,0.485525274,0.310353456
5,8,0.6,0.3,0.3,0.001,0.054941592,0.215420162,-3.05629794,0.270976308,-3.546590484,0.904127367,0.538512461,0.265953925
6,8,0.6,0.3,0.3,0.001,0.077192934,0.223290752,-3.056945924,0.280964088,-3.406736058,0.903567073,0.548665618,0.261948784
7,8,0.6,0.3,0.3,0.001,0.028216538,0.202490309,-3.122518332,0.228618569,-3.804361946,0.894954284,0.538894878,0.291723888
8,8,0.6,0.3,0.3,0.001,0,0.098395542,-3.367711703,0.082990175,-5.662060446,0.843955409,0.231043917,0.559657068
0,16,0.6,0,0.2,0.001,0.005350952,0.115616849,-3.308211125,0.134575596,-5.123193722,0.862700757,0.274876585,0.337031924
1,16,0.6,0,0.2,0.001,0.045828199,0.199326899,-3.104495256,0.260543861,-3.570273743,0.898602647,0.512739543,0.266031859
2,16,0.6,0,0.2,0.001,0.001589444,0.079860089,-3.383116979,0.082966384,-5.746058801,0.845115197,0.263753915,0.469102406
3,16,0.6,0,0.2,0.001,0.048062547,0.194223583,-3.085026392,0.253743432,-3.664696031,0.901829499,0.499010816,0.264404563
4,16,0.6,0,0.2,0.001,0.014139196,0.159184608,-3.191093457,0.190381765,-4.242513279,0.882921235,0.39530137,0.293960117
5,16,0.6,0,0.2,0.001,0.048062547,0.194223583,-3.085026392,0.254252792,-3.664696031,0.901829499,0.498776458,0.264404563
6,16,0.6,0,0.2,0.001,0.054981455,0.206426953,-3.086752517,0.26760642,-3.534206242,0.900147634,0.512708306,0.2657528
7,16,0.6,0,0.2,0.001,0.024732187,0.185574955,-3.146483269,0.225933502,-3.950834579,0.89144881,0.465558704,0.281932915
8,16,0.6,0,0.2,0.001,0,0.0719892,-3.408349772,0.061743542,-5.945979173,0.833507165,0.282273155,0.584087455
0,1,0.1,0.3,0.1,0.001,0.048090051,0.208437995,-3.076155416,0.261714845,-3.656248943,0.902122414,0.53289292,0.262641105
1,1,0.1,0.3,0.1,0.001,0.069968544,0.211933253,-3.085573421,0.274886294,-3.512126918,0.902809961,0.554750143,0.26110369
2,1,0.1,0.3,0.1,0.001,0.0435184,0.199169477,-3.104287866,0.248388625,-3.77958056,0.899706441,0.521744094,0.268276668
3,1,0.1,0.3,0.1,0.001,0.066202026,0.222210214,-3.031177482,0.289323208,-3.44255407,0.905111284,0.534989411,0.263344072
4,1,0.1,0.3,0.1,0.001,0.026772178,0.17869307,-3.16948453,0.208173445,-4.115943675,0.887933154,0.476000538,0.286046158
5,1,0.1,0.3,0.1,0.001,0.066202026,0.222210214,-3.031177482,0.289591144,-3.44255407,0.905111284,0.535501189,0.263344072
6,1,0.1,0.3,0.1,0.001,0.072497221,0.221118754,-3.052730801,0.286779293,-3.445619881,0.904247533,0.555667646,0.262087154
7,1,0.1,0.3,0.1,0.001,0.034567741,0.188821348,-3.136821618,0.231736054,-3.911582359,0.895954821,0.515148425,0.274180013
8,1,0.1,0.3,0.1,0.001,0.027966334,0.180918594,-3.15248855,0.220300579,-4.032204199,0.892046099,0.484943967,0.284589355
0,2,0.5,0.1,0.3,0.001,0.025658959,0.185913325,-3.155122924,0.215674048,-4.10725458,0.888275861,0.474582763,0.290489885
1,2,0.5,0.1,0.3,0.001,0.057845233,0.207550763,-3.101082937,0.268461548,-3.587602307,0.90033611,0.538705604,0.266559988
2,2,0.5,0.1,0.3,0.001,0.007403162,0.147093246,-3.238178623,0.153587844,-4.997842738,0.866685742,0.307323945,0.357533149
3,2,0.5,0.1,0.3,0.001,0.04884467,0.20909334,-3.082235235,0.266042509,-3.664814563,0.902072299,0.5364097,0.271048503
4,2,0.5,0.1,0.3,0.001,0.014369837,0.176830272,-3.175030777,0.201653578,-4.303979509,0.882346959,0.449708297,0.308981377
5,2,0.5,0.1,0.3,0.001,0.04884467,0.20909334,-3.082235235,0.265901085,-3.664814563,0.902072299,0.536386007,0.271048503
6,2,0.5,0.1,0.3,0.001,0.05546177,0.206974236,-3.080583856,0.27029215,-3.574183349,0.901984651,0.54198306,0.267382137
7,2,0.5,0.1,0.3,0.001,0.025656053,0.199170003,-3.128229475,0.231665313,-3.903529617,0.894035429,0.520471642,0.291079289
8,2,0.5,0.1,0.3,0.001,0.003082507,0.122755206,-3.329368025,0.114281746,-5.57219746,0.85299579,0.184849096,0.449273167
0,16,0.3,0.4,0,0.001,0.037445974,0.193885641,-3.070431155,0.246835096,-3.745517479,0.901329249,0.528275932,0.268113584
1,16,0.3,0.4,0,0.001,0.067948967,0.218312742,-3.060477387,0.273617714,-3.549481245,0.902347206,0.542057276,0.262698464
2,16,0.3,0.4,0,0.001,0.029673808,0.17780119,-3.136940228,0.220124654,-3.972719749,0.894896318,0.511024532,0.275798659
3,16,0.3,0.4,0,0.001,0.052528496,0.206848947,-3.065655815,0.265775935,-3.656201796,0.903586019,0.533046715,0.261429654
4,16,0.3,0.4,0,0.001,0.023789416,0.176568303,-3.13382379,0.209647717,-4.087472208,0.892546035,0.49998315,0.285735396
5,16,0.3,0.4,0,0.001,0.052528496,0.206848947,-3.065655815,0.265838005,-3.656201796,0.903586019,0.533238398,0.261429654
6,16,0.3,0.4,0,0.001,0.068065124,0.217439442,-3.056696338,0.276285467,-3.574284682,0.903442139,0.540269843,0.261692852
7,16,0.3,0.4,0,0.001,0.027675502,0.188186501,-3.119301161,0.225827282,-3.907650717,0.89583395,0.525930487,0.282036702
8,16,0.3,0.4,0,0.001,0.009173166,0.139373254,-3.220307591,0.168238366,-4.683368473,0.875330361,0.407831107,0.304136689
0,16,0.4,0.1,0,0.001,0.02534348,0.174963925,-3.151409153,0.217285452,-4.02051265,0.890246341,0.454128525,0.279808273
1,16,0.4,0.1,0,0.001,0.054120864,0.209779854,-3.083481616,0.269774103,-3.50592476,0.8995591,0.524079148,0.26655059
2,16,0.4,0.1,0,0.001,0.008354427,0.146004747,-3.247204342,0.168874388,-4.726364359,0.871335847,0.355765934,0.31332391
3,16,0.4,0.1,0,0.001,0.044908509,0.211335601,-3.076639355,0.263584308,-3.651906605,0.900796293,0.501480794,0.268707678
4,16,0.4,0.1,0,0.001,0.01346329,0.171696066,-3.185390364,0.196944125,-4.225347704,0.883993518,0.419614495,0.303184729
5,16,0.4,0.1,0,0.001,0.044908509,0.211335601,-3.076639355,0.26385925,-3.651906605,0.900796292,0.501044562,0.268707678
6,16,0.4,0.1,0,0.001,0.059721377,0.214511522,-3.074014606,0.272420115,-3.500691286,0.901011262,0.529749809,0.266094547
7,16,0.4,0.1,0,0.001,0.022063263,0.187327897,-3.149973332,0.218074772,-3.938737123,0.891385175,0.487439027,0.286529863
8,16,0.4,0.1,0,0.001,0.00295357,0.105141542,-3.339515028,0.114903633,-5.386148968,0.855583669,0.286247135,0.392784857
0,2,0.2,0.4,0.3,0.001,0.055550825,0.202120703,-3.061461378,0.269832144,-3.685065155,0.905164873,0.527118454,0.262039118
1,2,0.2,0.4,0.3,0.001,0.074646917,0.214600133,-3.066393923,0.284140448,-3.46328666,0.905244764,0.550895831,0.257412772
2,2,0.2,0.4,0.3,0.001,0.035780198,0.182327667,-3.104464062,0.231917566,-3.864304873,0.899175273,0.52586553,0.268195209
3,2,0.2,0.4,0.3,0.001,0.061150913,0.206156261,-3.04728802,0.275882814,-3.6001837,0.907077255,0.537177564,0.259234566
4,2,0.2,0.4,0.3,0.001,0.019011225,0.171959742,-3.151399105,0.208718833,-4.110141984,0.891779638,0.50004762,0.284649535
5,2,0.2,0.4,0.3,0.001,0.061150913,0.206156261,-3.04728802,0.275581418,-3.6001837,0.907077255,0.537186884,0.259234566
6,2,0.2,0.4,0.3,0.001,0.075251767,0.21769385,-3.053911867,0.290303586,-3.476901492,0.906231844,0.549487355,0.257785909
7,2,0.2,0.4,0.3,0.001,0.031523248,0.194697382,-3.114043096,0.242592488,-3.818502181,0.898477071,0.535597919,0.271379625
8,2,0.2,0.4,0.3,0.001,0.02065278,0.171783235,-3.154457227,0.209778287,-4.166069467,0.889439054,0.485225305,0.290788234
0,4,0.2,0.2,0,0.001,0.045222098,0.190786876,-3.083973561,0.24840467,-3.797831851,0.901684023,0.539160738,0.264377784
1,4,0.2,0.2,0,0.001,0.059353464,0.204760238,-3.059210213,0.27036375,-3.577846368,0.903496687,0.553918295,0.261021165
2,4,0.2,0.2,0,0.001,0.03087424,0.179932781,-3.117036636,0.227526161,-3.943454615,0.897395508,0.520535703,0.268982233
3,4,0.2,0.2,0,0.001,0.051888569,0.203624372,-3.048955394,0.266111229,-3.687672341,0.904772888,0.548386264,0.262600625
4,4,0.2,0.2,0,0.001,0.019861326,0.170788716,-3.153900446,0.211752142,-4.11653672,0.890415651,0.490352813,0.28155855
5,4,0.2,0.2,0,0.001,0.051888569,0.203624372,-3.048955394,0.266317738,-3.687672341,0.904772888,0.548260109,0.262600625
6,4,0.2,0.2,0,0.001,0.069696376,0.208483427,-3.054455299,0.276315831,-3.563499605,0.904402489,0.555856924,0.260316133
7,4,0.2,0.2,0,0.001,0.026151565,0.188384785,-3.106366497,0.234274371,-3.869725774,0.897437562,0.540159704,0.273628351
8,4,0.2,0.2,0,0.001,0.017971485,0.152237739,-3.205838664,0.186814376,-4.46826451,0.882405723,0.424488958,0.289112192
0,8,0.4,0.2,0.1,0.001,0.034627218,0.187073022,-3.128128615,0.231816042,-3.90883045,0.896767295,0.516241893,0.271949031
1,8,0.4,0.2,0.1,0.001,0.060157808,0.216782749,-3.066116413,0.274377603,-3.503976942,0.901899985,0.557866717,0.263297337
2,8,0.4,0.2,0.1,0.001,0.016052224,0.157620008,-3.210447657,0.190086234,-4.423890305,0.882266021,0.420575185,0.298887642
3,8,0.4,0.2,0.1,0.001,0.05375665,0.215544309,-3.068096371,0.274214588,-3.631647927,0.904833349,0.550264906,0.267164349
4,8,0.4,0.2,0.1,0.001,0.019058529,0.180417716,-3.156871218,0.211480209,-4.118690189,0.889165016,0.487975043,0.286251093
5,8,0.4,0.2,0.1,0.001,0.05375665,0.215544309,-3.068096371,0.274672931,-3.631647927,0.904833349,0.550237302,0.267164349
6,8,0.4,0.2,0.1,0.001,0.064939312,0.218489279,-3.060856067,0.275188076,-3.533309302,0.903020318,0.559014914,0.263965195
7,8,0.4,0.2,0.1,0.001,0.027049677,0.194432927,-3.110499068,0.234536311,-3.841724051,0.89727817,0.533903756,0.278881315
8,8,0.4,0.2,0.1,0.001,0.005615284,0.121618936,-3.304040223,0.133154662,-5.178188205,0.862985134,0.298847877,0.35849686
0,1,0.3,0.2,0.3,0.001,0.040775491,0.185893405,-3.119519722,0.234803728,-3.871571413,0.898886576,0.496379505,0.270929704
1,1,0.3,0.2,0.3,0.001,0.043489762,0.189582167,-3.122602085,0.246376378,-3.67905271,0.899781842,0.522327659,0.265131678
2,1,0.3,0.2,0.3,0.001,0.018232364,0.167343964,-3.1834285,0.199800678,-4.123754942,0.891270437,0.466220946,0.287019523
3,1,0.3,0.2,0.3,0.001,0.043505108,0.198354906,-3.059924939,0.255217807,-3.651234646,0.901824939,0.513999009,0.266335373
4,1,0.3,0.2,0.3,0.001,0.015004455,0.162657069,-3.203290179,0.189709238,-4.298499923,0.883870338,0.4293218,0.298827077
5,1,0.3,0.2,0.3,0.001,0.043505108,0.198354906,-3.059924939,0.255166214,-3.651234646,0.90182494,0.513494832,0.266335373
6,1,0.3,0.2,0.3,0.001,0.047336721,0.203317427,-3.083705064,0.264087788,-3.600388712,0.901839701,0.524922433,0.270201798
7,1,0.3,0.2,0.3,0.001,0.017584851,0.181209085,-3.138660222,0.218507806,-3.941565015,0.892963724,0.487960064,0.280354002
8,1,0.3,0.2,0.3,0.001,0.011217146,0.148065013,-3.229382472,0.165160347,-4.747148018,0.872825638,0.338855805,0.319962274
0,1,0.5,0,0.4,0.001,0.021828829,0.159271929,-3.201767325,0.197712062,-4.16620488,0.888228975,0.41024956,0.278844829
1,1,0.5,0,0.4,0.001,0.036945139,0.175249838,-3.155218884,0.23563446,-3.750275145,0.898074623,0.50747136,0.267432448
2,1,0.5,0,0.4,0.001,0.008085519,0.130889574,-3.265764124,0.143699978,-5.14090183,0.863722214,0.244222356,0.326655888
3,1,0.5,0,0.4,0.001,0.041702452,0.195640354,-3.083061123,0.258860109,-3.535410302,0.901401459,0.485695615,0.263445806
4,1,0.5,0,0.4,0.001,0.012576755,0.150015416,-3.216980331,0.180221107,-4.516376453,0.87775427,0.35107003,0.297662989
5,1,0.5,0,0.4,0.001,0.041702452,0.195640354,-3.083061123,0.25887577,-3.535410302,0.90140146,0.485837393,0.263445806
6,1,0.5,0,0.4,0.001,0.052628614,0.194198559,-3.11639349,0.261135506,-3.594913505,0.901134988,0.507682875,0.264707627
7,1,0.5,0,0.4,0.001,0.025073318,0.176251149,-3.148730954,0.222039884,-3.943345584,0.893202922,0.449393425,0.272462865
8,1,0.5,0,0.4,0.001,0.00325372,0.112821244,-3.318546132,0.106465441,-5.696319309,0.850133715,0.175555844,0.420608815
0,1,0.4,0.4,0,0.001,0.019594388,0.171212622,-3.16670082,0.209788118,-3.973528103,0.893588588,0.443025484,0.27917933
1,1,0.4,0.4,0,0.001,0.042066748,0.159018715,-3.21543604,0.214116846,-3.810025193,0.896185214,0.475639898,0.261743612
2,1,0.4,0.4,0,0.001,0.01116021,0.147471886,-3.252029111,0.171528334,-4.38124572,0.881726738,0.39066809,0.307462895
3,1,0.4,0.4,0,0.001,0.045195995,0.199777045,-3.032712495,0.254850139,-3.316496785,0.89814483,0.472725171,0.268714008
4,1,0.4,0.4,0,0.001,0.009009182,0.155314118,-3.242765706,0.179178223,-4.416199748,0.879736617,0.382944747,0.309343687
5,1,0.4,0.4,0,0.001,0.045195995,0.199777045,-3.032712495,0.254718721,-3.316496785,0.898144828,0.472518568,0.268714008
6,1,0.4,0.4,0,0.001,0.074179163,0.207342244,-3.091411387,0.271086794,-3.478459188,0.901669549,0.496462367,0.2626375
7,1,0.4,0.4,0,0.001,0.017758825,0.178350616,-3.160006877,0.212196953,-3.944959276,0.891723798,0.453481728,0.287730103
8,1,0.4,0.4,0,0.001,0.003502997,0.13101802,-3.291202941,0.134465509,-5.147926876,0.861909547,0.251121904,0.377998898
0,16,0.6,0.3,0.1,0.001,0.016125904,0.152748091,-3.216258918,0.184851361,-4.498286952,0.881182797,0.410107228,0.297725686
1,16,0.6,0.3,0.1,0.001,0.057714222,0.206941144,-3.08404702,0.260775086,-3.580291455,0.900950768,0.533862277,0.264887412
2,16,0.6,0.3,0.1,0.001,0.003652561,0.0984794,-3.327361414,0.109753772,-5.381205169,0.856588411,0.307192577,0.371499771
3,16,0.6,0.3,0.1,0.001,0.044741177,0.202038447,-3.075915845,0.258422298,-3.674299356,0.903274737,0.528873486,0.270316659
4,16,0.6,0.3,0.1,0.001,0.015202418,0.17547866,-3.170521864,0.211728697,-4.071818578,0.889922126,0.474417554,0.286073518
5,16,0.6,0.3,0.1,0.001,0.044741177,0.202038447,-3.075915845,0.258581089,-3.674299356,0.903274736,0.529369756,0.270316659
6,16,0.6,0.3,0.1,0.001,0.053502719,0.205000562,-3.08760772,0.262768253,-3.58039617,0.901533036,0.531024623,0.265123534
7,16,0.6,0.3,0.1,0.001,0.028411189,0.197364917,-3.118550641,0.230737331,-3.850485942,0.896133571,0.523771545,0.283500626
8,16,0.6,0.3,0.1,0.001,0.001898839,0.076348951,-3.382981356,0.078882516,-5.764474145,0.844502129,0.28428516,0.456175461
0,4,0,0,0.1,0.001,0.03748002,0.195624633,-3.087773097,0.246217601,-3.849631254,0.898422153,0.519055453,0.27224034
1,4,0,0,0.1,0.001,0.051347734,0.205999896,-3.108780483,0.258987119,-3.638848934,0.899979908,0.538550174,0.267945083
2,4,0,0,0.1,0.001,0.034380994,0.192314322,-3.114598742,0.229070542,-3.950269294,0.89485862,0.523779729,0.278225753
3,4,0,0,0.1,0.001,0.038897645,0.19409641,-3.082467147,0.250756327,-3.827201601,0.900732017,0.534820888,0.269514032
4,4,0,0,0.1,0.001,0.016800752,0.173157833,-3.173007645,0.202542906,-4.179119804,0.886912178,0.477071752,0.29199223
5,4,0,0,0.1,0.001,0.038897645,0.19409641,-3.082467147,0.250853432,-3.827201601,0.900732016,0.535543342,0.269514032
6,4,0,0,0.1,0.001,0.051480488,0.207491326,-3.095646164,0.263198316,-3.627693354,0.901081658,0.538200693,0.267137212
7,4,0,0,0.1,0.001,0.02470001,0.184677819,-3.138600158,0.219212407,-4.01444064,0.891124044,0.511631424,0.289489756
8,4,0,0,0.1,0.001,0.022776814,0.179573692,-3.153323388,0.214310499,-4.065186137,0.890837235,0.495575232,0.284876804
0,8,0.6,0,0,0.001,0.004646536,0.123624127,-3.311789594,0.12801439,-5.244649828,0.86030081,0.250862524,0.376926595
1,8,0.6,0,0,0.001,0.048151263,0.225392222,-3.083141289,0.270325073,-3.391334959,0.898297908,0.523879257,0.271105867
2,8,0.6,0,0,0.001,0,0.095778008,-3.374236635,0.080006927,-5.748291164,0.843387667,0.214861705,0.536001042
3,8,0.6,0,0,0.001,0.042307387,0.210435738,-3.084925517,0.260519742,-3.658692606,0.90121858,0.50596956,0.272314614
4,8,0.6,0,0,0.001,0.019780087,0.182581449,-3.177078418,0.200801754,-4.281201718,0.882230594,0.39655905,0.301261664
5,8,0.6,0,0,0.001,0.042307387,0.210435738,-3.084925517,0.259961455,-3.658692606,0.90121858,0.505777442,0.272314614
6,8,0.6,0,0,0.001,0.057464842,0.226481476,-3.075922859,0.274767143,-3.436752567,0.900632378,0.522642488,0.27040415
7,8,0.6,0,0,0.001,0.02161558,0.194399588,-3.143503671,0.228813037,-3.909118092,0.891629915,0.47854612,0.291797309
8,8,0.6,0,0,0.001,0,0.078752951,-3.406350544,0.058046033,-5.94783886,0.830997321,0.219188726,0.662617048
0,8,0.3,0.4,0.2,0.001,0.041012336,0.200231922,-3.092542721,0.244911455,-3.717489276,0.900539227,0.542195312,0.271129639
1,8,0.3,0.4,0.2,0.001,0.078289606,0.226776995,-3.05679031,0.283455016,-3.385157536,0.902914803,0.560736841,0.263358047
2,8,0.3,0.4,0.2,0.001,0.029063633,0.196531178,-3.119689813,0.224306588,-3.913304714,0.892734672,0.533951166,0.298335893
3,8,0.3,0.4,0.2,0.001,0.062312792,0.219715155,-3.051376192,0.275841876,-3.513907283,0.904929856,0.541944735,0.26482707
4,8,0.3,0.4,0.2,0.001,0.018676375,0.184514177,-3.14694184,0.210455467,-4.037420516,0.889314771,0.517251478,0.301765469
5,8,0.3,0.4,0.2,0.001,0.062312792,0.219715155,-3.051376192,0.275799178,-3.513907283,0.904929855,0.540184884,0.26482707
6,8,0.3,0.4,0.2,0.001,0.079685679,0.222346757,-3.049608322,0.283890298,-3.41500194,0.904062897,0.552643972,0.264465791
7,8,0.3,0.4,0.2,0.001,0.024770223,0.205986789,-3.114336546,0.233089738,-3.79530576,0.896304025,0.548199653,0.28881911
8,8,0.3,0.4,0.2,0.001,0.012248251,0.157657577,-3.229814078,0.173620026,-4.554452018,0.875425952,0.421643545,0.335036876
0,4,0.5,0.4,0.3,0.001,0.0297685,0.196450609,-3.117430951,0.241054427,-3.829716856,0.895421054,0.525255202,0.274059492
1,4,0.5,0.4,0.3,0.001,0.074264774,0.227527967,-3.06767665,0.288765942,-3.365006731,0.903187286,0.552360807,0.262256497
2,4,0.5,0.4,0.3,0.001,0.012587897,0.160038263,-3.217478591,0.183568159,-4.52536751,0.87792129,0.398264827,0.303769405
3,4,0.5,0.4,0.3,0.001,0.056474572,0.221790535,-3.056693298,0.278110628,-3.467420932,0.90486019,0.535795906,0.262988096
4,4,0.5,0.4,0.3,0.001,0.024705831,0.188944196,-3.141358909,0.218477616,-4.008783803,0.890059047,0.498905295,0.286785683
5,4,0.5,0.4,0.3,0.001,0.056474572,0.221790535,-3.056693298,0.278024628,-3.467420932,0.904860191,0.535754196,0.262988096
6,4,0.5,0.4,0.3,0.001,0.06956917,0.225746596,-3.0549377,0.28693649,-3.356928299,0.904522659,0.549103101,0.261259865
7,4,0.5,0.4,0.3,0.001,0.029201709,0.205236591,-3.104654423,0.247390446,-3.718902962,0.897955534,0.539739269,0.278228547
8,4,0.5,0.4,0.3,0.001,0.005554591,0.122974199,-3.315331828,0.130018473,-5.262702501,0.862108102,0.262007624,0.358635974
0,2,0.5,0.2,0,0.001,0.022469295,0.176143063,-3.170462858,0.21141731,-4.104145146,0.887939024,0.477313183,0.284986036
1,2,0.5,0.2,0,0.001,0.064784603,0.217067473,-3.086781761,0.280294805,-3.483519552,0.90151858,0.556692446,0.263582895
2,2,0.5,0.2,0,0.001,0.005270668,0.134830678,-3.28638664,0.138159103,-5.089243235,0.864489981,0.300345814,0.361455919
3,2,0.5,0.2,0,0.001,0.053854972,0.218066275,-3.059460969,0.280300278,-3.546793387,0.903550588,0.534458538,0.268092704
4,2,0.5,0.2,0,0.001,0.015418397,0.172592652,-3.185744781,0.194858434,-4.334053577,0.881865384,0.443117724,0.300285744
5,2,0.5,0.2,0,0.001,0.053854972,0.218066275,-3.059460969,0.280371137,-3.546793387,0.903550586,0.534168911,0.268092704
6,2,0.5,0.2,0,0.001,0.064457943,0.224030775,-3.07309316,0.286198618,-3.463243532,0.903301321,0.551810829,0.261649321
7,2,0.5,0.2,0,0.001,0.03059492,0.194998901,-3.122479244,0.236588717,-3.890794695,0.895014463,0.529961789,0.283096586
8,2,0.5,0.2,0,0.001,0,0.120091719,-3.322655565,0.110307838,-5.599246428,0.851731357,0.190435563,0.450401701
0,1,0.1,0,0.2,0.001,0.035580024,0.191701477,-3.126196026,0.24092504,-3.82408994,0.899248916,0.503297493,0.268578052
1,1,0.1,0,0.2,0.001,0.054798571,0.197026415,-3.135628726,0.260541867,-3.588710198,0.898029295,0.527348952,0.266105039
2,1,0.1,0,0.2,0.001,0.029134498,0.185231055,-3.149998756,0.217955712,-4.004641425,0.891870628,0.478294245,0.281545464
3,1,0.1,0,0.2,0.001,0.060318134,0.221579866,-3.044745566,0.281144568,-3.486522196,0.901880287,0.507698499,0.269048579
4,1,0.1,0,0.2,0.001,0.015480476,0.165397558,-3.212164625,0.180191959,-4.42199258,0.880342227,0.425717856,0.311392317
5,1,0.1,0,0.2,0.001,0.060318134,0.221579866,-3.044745566,0.28170169,-3.486522196,0.901880289,0.507488542,0.269048579
6,1,0.1,0,0.2,0.001,0.066782372,0.221313418,-3.082644543,0.280663288,-3.459807242,0.900136565,0.5421759,0.264383862
7,1,0.1,0,0.2,0.001,0.023068481,0.186335286,-3.171065685,0.214498318,-4.009957987,0.889880088,0.482053366,0.290207569
8,1,0.1,0,0.2,0.001,0.012964497,0.167739844,-3.214798071,0.190135575,-4.380679139,0.881199153,0.423796926,0.316600697
0,4,0.2,0.1,0.3,0.001,0.049174854,0.203409778,-3.075801827,0.262241523,-3.748603563,0.9026954,0.539646986,0.264659551
1,4,0.2,0.1,0.3,0.001,0.074921329,0.211855053,-3.071471422,0.279806294,-3.525055869,0.904192533,0.556354618,0.261458739
2,4,0.2,0.1,0.3,0.001,0.034496865,0.183558779,-3.099609624,0.237820023,-3.89787834,0.898083798,0.517407643,0.271122174
3,4,0.2,0.1,0.3,0.001,0.06324031,0.208594605,-3.047209935,0.278361569,-3.662343039,0.904809357,0.539396713,0.261746308
4,4,0.2,0.1,0.3,0.001,0.025639805,0.172026376,-3.148364112,0.217604643,-4.113829696,0.892454969,0.489268509,0.27778824
5,4,0.2,0.1,0.3,0.001,0.06324031,0.208594605,-3.047209935,0.27791212,-3.662343039,0.904809356,0.539464065,0.261746308
6,4,0.2,0.1,0.3,0.001,0.071319885,0.214191762,-3.059473381,0.283322108,-3.514003723,0.90529587,0.553181132,0.261469364
7,4,0.2,0.1,0.3,0.001,0.026541514,0.187064455,-3.121992048,0.23677096,-3.909798762,0.897399091,0.521083359,0.269103629
8,4,0.2,0.1,0.3,0.001,0.020531293,0.153468682,-3.189922306,0.190873953,-4.44209552,0.883503574,0.416990388,0.288465505
0,8,0.4,0.1,0.2,0.001,0.027468215,0.179551207,-3.149313608,0.219394466,-4.02975323,0.894195127,0.504648955,0.275073634
1,8,0.4,0.1,0.2,0.001,0.055380269,0.203065544,-3.081163922,0.262411555,-3.589501344,0.900794533,0.546139173,0.266351427
2,8,0.4,0.1,0.2,0.001,0.014618875,0.149313954,-3.226641781,0.174531127,-4.648978721,0.87592595,0.363993665,0.307559756
3,8,0.4,0.1,0.2,0.001,0.053858852,0.20982838,-3.069092534,0.265838549,-3.676271464,0.902983739,0.537551206,0.267632113
4,8,0.4,0.1,0.2,0.001,0.019786036,0.171797101,-3.17514205,0.205326677,-4.171321592,0.888715043,0.483073575,0.288001571
5,8,0.4,0.1,0.2,0.001,0.053858852,0.20982838,-3.069092534,0.265812354,-3.676271464,0.902983738,0.53736162,0.267632113
6,8,0.4,0.1,0.2,0.001,0.060706991,0.208526322,-3.075708844,0.267191911,-3.570964308,0.901985582,0.544720036,0.265641364
7,8,0.4,0.1,0.2,0.001,0.029874818,0.189050314,-3.12271366,0.227432805,-3.876708584,0.895960331,0.526655288,0.278125151
8,8,0.4,0.1,0.2,0.001,0.00301832,0.111709193,-3.324100229,0.116576151,-5.292720826,0.859656929,0.279441463,0.383139608
0,16,0.4,0.2,0.3,0.001,0.025421672,0.178864855,-3.152858305,0.216079651,-3.982815954,0.894574528,0.476606332,0.280700008
1,16,0.4,0.2,0.3,0.001,0.052446025,0.201869966,-3.094518412,0.255506249,-3.619861905,0.900091714,0.530049505,0.268987251
2,16,0.4,0.2,0.3,0.001,0.013674202,0.149817629,-3.216412616,0.17712282,-4.51819868,0.878528149,0.395012754,0.311066263
3,16,0.4,0.2,0.3,0.001,0.042735351,0.191112202,-3.083274035,0.246751618,-3.756078487,0.901880788,0.519721692,0.271744786
4,16,0.4,0.2,0.3,0.001,0.016373216,0.170709734,-3.169844539,0.200854364,-4.126451417,0.889114431,0.473818758,0.296138862
5,16,0.4,0.2,0.3,0.001,0.042735351,0.191112202,-3.083274035,0.246584248,-3.756078487,0.901880787,0.519557577,0.271744786
6,16,0.4,0.2,0.3,0.001,0.057734366,0.199429127,-3.082067301,0.254927014,-3.636388448,0.901195573,0.52467917,0.267500542
7,16,0.4,0.2,0.3,0.001,0.020315825,0.180632449,-3.140875172,0.213890867,-3.929504255,0.893881926,0.506761746,0.28934795
8,16,0.4,0.2,0.3,0.001,0.004988613,0.114001008,-3.307755934,0.129585731,-5.211561028,0.860404408,0.325591624,0.362848355
0,1,0.3,0.1,0,0.001,0.043355256,0.170314875,-3.137064322,0.22877017,-3.998426397,0.898549512,0.501942305,0.262450878
1,1,0.3,0.1,0,0.001,0.060189769,0.193276988,-3.12575684,0.251646532,-3.727082417,0.902175544,0.539061734,0.259791787
2,1,0.3,0.1,0,0.001,0.024478061,0.153846242,-3.166274382,0.202444589,-4.24947695,0.889927921,0.43303324,0.269429676
3,1,0.3,0.1,0,0.001,0.06420667,0.196077885,-3.092351309,0.267226333,-3.723480382,0.905599724,0.527585419,0.257567229
4,1,0.3,0.1,0,0.001,0.015974495,0.147390968,-3.184562329,0.186312027,-4.429478554,0.883667804,0.4112479,0.282155087
5,1,0.3,0.1,0,0.001,0.06420667,0.196077885,-3.092351309,0.267279512,-3.723480382,0.905599725,0.527977915,0.257567229
6,1,0.3,0.1,0,0.001,0.063135051,0.197633121,-3.098988637,0.265350323,-3.672051902,0.903845639,0.544886064,0.259270103
7,1,0.3,0.1,0,0.001,0.024807409,0.159889133,-3.163444592,0.215440303,-4.087185716,0.895169508,0.497769767,0.266248887
8,1,0.3,0.1,0,0.001,0.008413622,0.132982343,-3.247230104,0.156364533,-4.963120866,0.870133106,0.304792683,0.305788985
0,16,0.2,0,0.4,0.001,0.028257574,0.186097788,-3.135583806,0.231322567,-3.835187998,0.89600725,0.473463335,0.276437313
1,16,0.2,0,0.4,0.001,0.053359759,0.197280486,-3.108448481,0.254760667,-3.580044772,0.899791961,0.51236955,0.267149205
2,16,0.2,0,0.4,0.001,0.024211593,0.175430901,-3.163068703,0.214198991,-4.067564397,0.890350933,0.44807566,0.281791491
3,16,0.2,0,0.4,0.001,0.04205251,0.203058273,-3.090123757,0.257980328,-3.634734239,0.901965795,0.494644989,0.264886458
4,16,0.2,0,0.4,0.001,0.016432645,0.16671941,-3.18722888,0.201139213,-4.201370603,0.886671932,0.429203611,0.289869843
5,16,0.2,0,0.4,0.001,0.04205251,0.203058273,-3.090123757,0.258010983,-3.634734239,0.901965795,0.495125906,0.264886458
6,16,0.2,0,0.4,0.001,0.057206576,0.209910957,-3.096030366,0.266971495,-3.570217638,0.901418674,0.509983607,0.265186009
7,16,0.2,0,0.4,0.001,0.023719492,0.177752879,-3.157759292,0.210204488,-3.960483665,0.892380786,0.469338158,0.283188432
8,16,0.2,0,0.4,0.001,0.014140978,0.143303757,-3.244450314,0.16766439,-4.684768742,0.87462524,0.355296321,0.308022658
0,4,0.4,0.3,0.4,0.001,0.033435559,0.203411725,-3.112319925,0.239882623,-3.752170424,0.898469649,0.518840341,0.275641162
1,4,0.4,0.3,0.4,0.001,0.078332024,0.232770393,-3.050016294,0.292460641,-3.315340898,0.903878104,0.544431778,0.261115109
2,4,0.4,0.3,0.4,0.001,0.018119722,0.171301485,-3.184090361,0.197133904,-4.244001231,0.885115112,0.455249599,0.298813917
3,4,0.4,0.3,0.4,0.001,0.057985309,0.211727579,-3.039917236,0.271619507,-3.432783118,0.903920072,0.531569068,0.266296
4,4,0.4,0.3,0.4,0.001,0.017243132,0.179553203,-3.164395945,0.208701922,-4.118587113,0.889087152,0.498492435,0.292811451
5,4,0.4,0.3,0.4,0.001,0.057985309,0.211727579,-3.039917236,0.271968978,-3.432783118,0.903920074,0.531856336,0.266296
6,4,0.4,0.3,0.4,0.001,0.086704598,0.23674639,-3.036086104,0.296673217,-3.329380747,0.905392766,0.542302958,0.259970622
7,4,0.4,0.3,0.4,0.001,0.032255714,0.200637961,-3.119384145,0.234092809,-3.791401433,0.896263342,0.529480962,0.285601164
8,4,0.4,0.3,0.4,0.001,0.007719629,0.136531268,-3.297410548,0.141194797,-5.060121971,0.866307146,0.283157816,0.35113457
0,16,0.6,0.2,0,0.001,0.010388618,0.146796055,-3.256728126,0.166545595,-4.756172139,0.872439138,0.362342199,0.314662506
1,16,0.6,0.2,0,0.001,0.043204954,0.204530168,-3.100747633,0.253341629,-3.595729553,0.8977095,0.539902127,0.269698935
2,16,0.6,0.2,0,0.001,0.002542839,0.099859074,-3.352759026,0.10275282,-5.562486802,0.849311478,0.286290314,0.447954611
3,16,0.6,0.2,0,0.001,0.038692068,0.20941985,-3.092724005,0.249872075,-3.688650545,0.899893448,0.533752324,0.275763165
4,16,0.6,0.2,0,0.001,0.016830511,0.185593133,-3.155687799,0.207186048,-4.109342565,0.887408683,0.474356194,0.294156653
5,16,0.6,0.2,0,0.001,0.038692068,0.20941985,-3.092724005,0.249435566,-3.688650545,0.899893449,0.533585977,0.275763165
6,16,0.6,0.2,0,0.001,0.04795505,0.207811847,-3.090460414,0.254478608,-3.603093264,0.89882044,0.53562208,0.271803431
7,16,0.6,0.2,0,0.001,0.024440767,0.197866031,-3.135400227,0.226089076,-3.897610233,0.8935073,0.517645592,0.288515721
8,16,0.6,0.2,0,0.001,0,0.076220188,-3.394982522,0.071935337,-5.844010772,0.83927281,0.280249807,0.523083315
0,8,0.6,0.1,0.1,0.001,0.009198129,0.138634867,-3.264201658,0.15426901,-4.940134789,0.86940303,0.31788316,0.322223641
1,8,0.6,0.1,0.1,0.001,0.04806094,0.218024287,-3.084250308,0.270249112,-3.497719198,0.900953757,0.548832769,0.267885827
2,8,0.6,0.1,0.1,0.001,0,0.100034569,-3.365304199,0.095837744,-5.550876049,0.852873508,0.231287138,0.434372706
3,8,0.6,0.1,0.1,0.001,0.046949676,0.2096849,-3.074751494,0.263069498,-3.671479818,0.902610791,0.547577667,0.269036309
4,8,0.6,0.1,0.1,0.001,0.016209812,0.16646495,-3.173494544,0.198755677,-4.201044869,0.886063143,0.449200743,0.293098959
5,8,0.6,0.1,0.1,0.001,0.046949676,0.2096849,-3.074751494,0.263117096,-3.671479818,0.902610791,0.547219638,0.269036309
6,8,0.6,0.1,0.1,0.001,0.054234088,0.220967087,-3.068385052,0.275782389,-3.488527268,0.902529817,0.551092003,0.266751543
7,8,0.6,0.1,0.1,0.001,0.018290773,0.197283467,-3.126881174,0.231081073,-3.857957234,0.895589081,0.530930732,0.286827729
8,8,0.6,0.1,0.1,0.001,0,0.083016176,-3.409058568,0.070949337,-5.809663742,0.84250771,0.214742262,0.521598801
0,4,0,0.1,0,0.001,0.042730528,0.205348319,-3.098659573,0.257407379,-3.735546808,0.900619027,0.528858997,0.267862764
1,4,0,0.1,0,0.001,0.063943883,0.217645781,-3.075297105,0.273134421,-3.53999563,0.901978547,0.546671877,0.264539832
2,4,0,0.1,0,0.001,0.031073335,0.188950573,-3.116638444,0.237805442,-3.844753096,0.896934656,0.526815219,0.278738607
3,4,0,0.1,0,0.001,0.051220915,0.208249839,-3.054164749,0.26847833,-3.664701949,0.90220289,0.544024046,0.265236218
4,4,0,0.1,0,0.001,0.016624413,0.17501103,-3.165960159,0.202884537,-4.15681916,0.887370578,0.501568,0.291264561
5,4,0,0.1,0,0.001,0.051362206,0.207732568,-3.054014426,0.268182572,-3.669792916,0.90225438,0.544225488,0.265076728
6,4,0,0.1,0,0.001,0.067135332,0.217753682,-3.07170169,0.27386634,-3.551658171,0.903165229,0.547933403,0.264595864
7,4,0,0.1,0,0.001,0.023155102,0.188452565,-3.133162055,0.220278828,-3.953180894,0.893679392,0.536398365,0.282542228
8,4,0,0.1,0,0.001,0.025357756,0.185315684,-3.144713198,0.219129202,-4.003742762,0.892534281,0.511754417,0.280270202
0,1,0.1,0.1,0.3,0.001,0.050447042,0.200035437,-3.078779032,0.261645908,-3.71260253,0.902452386,0.525764351,0.263991675
1,1,0.1,0.1,0.3,0.001,0.052799782,0.196634115,-3.115643598,0.257994181,-3.630719364,0.901974202,0.543059671,0.265511589
2,1,0.1,0.1,0.3,0.001,0.030197921,0.187696349,-3.137577129,0.231603076,-3.898967987,0.896427632,0.508314418,0.275926744
3,1,0.1,0.1,0.3,0.001,0.057826662,0.207806173,-3.056809963,0.274414438,-3.608281444,0.904802675,0.525130457,0.263406671
4,1,0.1,0.1,0.3,0.001,0.016219409,0.173138449,-3.169521443,0.201496146,-4.206000547,0.885546477,0.465840212,0.295436661
5,1,0.1,0.1,0.3,0.001,0.057826662,0.207806173,-3.056809963,0.274736414,-3.608281444,0.904802675,0.524905574,0.263406671
6,1,0.1,0.1,0.3,0.001,0.057357537,0.208885764,-3.084727973,0.275845387,-3.541791834,0.904119837,0.544172104,0.26405794
7,1,0.1,0.1,0.3,0.001,0.025152556,0.187510536,-3.142521088,0.229029129,-3.94019649,0.893541467,0.510149305,0.281283295
8,1,0.1,0.1,0.3,0.001,0.020867412,0.174336533,-3.171939542,0.205089788,-4.12581655,0.888172478,0.470709497,0.288368655
0,2,0.5,0.3,0.1,0.001,0.027307788,0.185043476,-3.135605981,0.226752325,-3.945883539,0.895545082,0.507636967,0.278749582
1,2,0.5,0.3,0.1,0.001,0.07093905,0.218279233,-3.062083878,0.286737457,-3.480136173,0.904150027,0.555543626,0.259063109
2,2,0.5,0.3,0.1,0.001,0.011592639,0.147923491,-3.251423375,0.161274385,-4.758607396,0.873375379,0.356126189,0.328523632
3,2,0.5,0.3,0.1,0.001,0.070941242,0.218082121,-3.041911573,0.285840115,-3.537262295,0.906923384,0.542952295,0.262381117
4,2,0.5,0.3,0.1,0.001,0.018032937,0.175699321,-3.159092581,0.206489953,-4.198666784,0.886920053,0.47630453,0.287749132
5,2,0.5,0.3,0.1,0.001,0.070941242,0.218082121,-3.041911573,0.285715525,-3.537262295,0.906923386,0.54292078,0.262381117
6,2,0.5,0.3,0.1,0.001,0.078607224,0.222413979,-3.048765824,0.292732587,-3.464860788,0.90632215,0.556375089,0.257491321
7,2,0.5,0.3,0.1,0.001,0.030397301,0.193112105,-3.103700834,0.242660081,-3.837018508,0.898731712,0.530018824,0.273500235
8,2,0.5,0.3,0.1,0.001,0.003068917,0.120758705,-3.313840703,0.118442855,-5.421146014,0.856200428,0.218739855,0.413286068
0,8,0.4,0,0.3,0.001,0.024536908,0.188746782,-3.130060508,0.221377801,-3.975861502,0.890991866,0.47112086,0.287372155
1,8,0.4,0,0.3,0.001,0.053454369,0.223822274,-3.094873961,0.279633078,-3.416218037,0.898927443,0.528111889,0.264753823
2,8,0.4,0,0.3,0.001,0.006154635,0.139616549,-3.261614826,0.154952558,-4.842500548,0.869134545,0.335211945,0.343944027
3,8,0.4,0,0.3,0.001,0.051733336,0.209114519,-3.052152867,0.270188312,-3.56751098,0.904779009,0.517710505,0.260521237
4,8,0.4,0,0.3,0.001,0.016707495,0.174171912,-3.158349248,0.203060111,-4.184924748,0.885241437,0.443809314,0.29619344
5,8,0.4,0,0.3,0.001,0.051733336,0.209114519,-3.052152867,0.270355332,-3.56751098,0.904779009,0.51786413,0.260521237
6,8,0.4,0,0.3,0.001,0.059283602,0.229095002,-3.071696273,0.285510932,-3.405939653,0.902290431,0.528169608,0.262359319
7,8,0.4,0,0.3,0.001,0.022570502,0.195008131,-3.126590135,0.225745021,-3.922746429,0.893135771,0.500765085,0.28792961
8,8,0.4,0,0.3,0.001,0,0.109270046,-3.331143975,0.111769215,-5.439037978,0.854599878,0.257756088,0.426636311
0,4,0.2,0,0.2,0.001,0.042851004,0.194435622,-3.118485848,0.246276388,-3.812375893,0.897669663,0.513228526,0.27281514
1,4,0.2,0,0.2,0.001,0.063696062,0.214678655,-3.076569369,0.274839084,-3.410875927,0.902333225,0.549194378,0.267491136
2,4,0.2,0,0.2,0.001,0.02358652,0.187381355,-3.164594052,0.223156815,-4.021355602,0.88970024,0.490359333,0.284767239
3,4,0.2,0,0.2,0.001,0.05910815,0.210576334,-3.053431014,0.273859421,-3.583832635,0.903533487,0.530877772,0.265954909
4,4,0.2,0,0.2,0.001,0.021796688,0.171268747,-3.173864923,0.198994122,-4.250388956,0.884460387,0.465907009,0.296368444
5,4,0.2,0,0.2,0.001,0.05910815,0.210576334,-3.053431014,0.273440986,-3.583832635,0.903533486,0.531132216,0.265954909
6,4,0.2,0,0.2,0.001,0.067956884,0.220195543,-3.061284581,0.286816199,-3.404439448,0.904393049,0.548019324,0.265549412
7,4,0.2,0,0.2,0.001,0.02455986,0.189466975,-3.145644919,0.227958804,-3.947605531,0.892799477,0.515673514,0.291558962
8,4,0.2,0,0.2,0.001,0.006496747,0.150272888,-3.242290837,0.170495942,-4.738903494,0.871618518,0.363466415,0.326698738
0,1,0.6,0.4,0.3,0.001,0.011112791,0.143076023,-3.274860516,0.159212534,-4.394639886,0.881496389,0.339849113,0.325917854
1,1,0.6,0.4,0.3,0.001,0.009915127,0.134227249,-3.349086168,0.197093054,-4.005244195,0.890035126,0.367894095,0.264487596
2,1,0.6,0.4,0.3,0.001,0.003352261,0.122732579,-3.335366054,0.111282516,-5.252677934,0.857941566,0.192558377,0.426458991
3,1,0.6,0.4,0.3,0.001,0.050463166,0.172941308,-3.001586729,0.224322984,-3.191839788,0.891123758,0.455474598,0.272327386
4,1,0.6,0.4,0.3,0.001,0.008233303,0.146909541,-3.266163068,0.156885124,-4.54393543,0.874903622,0.292484903,0.352165985
5,1,0.6,0.4,0.3,0.001,0.050463166,0.172941308,-3.001586729,0.225056655,-3.191839788,0.891123757,0.456335309,0.272327386
6,1,0.6,0.4,0.3,0.001,0.050630279,0.199698426,-3.110378192,0.250288718,-3.51284187,0.903039419,0.427120614,0.261930914
7,1,0.6,0.4,0.3,0.001,0.015622619,0.164966603,-3.219762702,0.197643071,-3.991494167,0.890020734,0.371404122,0.302208984
8,1,0.6,0.4,0.3,0.001,0,0.116626436,-3.343317431,0.090868255,-5.792834108,0.844239344,0.150324214,0.566229883
0,16,0.4,0.3,0.2,0.001,0.028436046,0.175780173,-3.125228957,0.226673374,-3.909166547,0.897249537,0.505716558,0.270182647
1,16,0.4,0.3,0.2,0.001,0.053900688,0.200436649,-3.099756477,0.259625685,-3.618933139,0.900929637,0.538104328,0.265412995
2,16,0.4,0.3,0.2,0.001,0.014758312,0.156724049,-3.199594188,0.190051822,-4.328985762,0.885041532,0.44055337,0.286389214
3,16,0.4,0.3,0.2,0.001,0.046893386,0.200973747,-3.066205478,0.254104408,-3.714634283,0.903361748,0.52284664,0.266974236
4,16,0.4,0.3,0.2,0.001,0.017873956,0.169598248,-3.163401319,0.201852432,-4.080314432,0.890651979,0.486389828,0.288240814
5,16,0.4,0.3,0.2,0.001,0.046893386,0.200973747,-3.066205478,0.25410916,-3.714634283,0.903361749,0.522855998,0.266974236
6,16,0.4,0.3,0.2,0.001,0.057663234,0.196197406,-3.099512947,0.25728875,-3.648047087,0.901553383,0.531414801,0.266045269
7,16,0.4,0.3,0.2,0.001,0.029217546,0.180413473,-3.131580197,0.222896866,-3.924299018,0.896540503,0.514960879,0.277958586
8,16,0.4,0.3,0.2,0.001,0.007894068,0.111448431,-3.305901826,0.133958256,-5.139058484,0.864306667,0.340776783,0.333538387
0,1,0.3,0,0.1,0.001,0.023856867,0.179365339,-3.168300896,0.217825042,-3.976664848,0.891875338,0.468313605,0.280986239
1,1,0.3,0,0.1,0.001,0.045043109,0.202167421,-3.198626563,0.255727195,-3.59009245,0.893083658,0.526488743,0.268560523
2,1,0.3,0,0.1,0.001,0.010782914,0.170431994,-3.210903582,0.178654594,-4.508044127,0.876477025,0.387312596,0.349827716
3,1,0.3,0,0.1,0.001,0.051720673,0.200432415,-3.107057814,0.261285602,-3.581071306,0.898937516,0.507541678,0.264863311
4,1,0.3,0,0.1,0.001,0.011278789,0.166156766,-3.224162039,0.175013414,-4.63304421,0.873792378,0.357599126,0.339124854
5,1,0.3,0,0.1,0.001,0.051720673,0.200432415,-3.107057814,0.26100254,-3.581071306,0.898937516,0.506959687,0.264863311
6,1,0.3,0,0.1,0.001,0.066409151,0.234223214,-3.107587428,0.285155309,-3.397983377,0.899469632,0.537557772,0.264519779
7,1,0.3,0,0.1,0.001,0.021806563,0.18874583,-3.157579933,0.216669334,-4.005818501,0.889102309,0.4652092,0.29946175
8,1,0.3,0,0.1,0.001,0.003840637,0.144796499,-3.280944702,0.130907917,-5.336396503,0.856087623,0.239695974,0.442241479
0,8,0.1,0.4,0.1,0.001,0.039197223,0.212683908,-3.078566181,0.253547978,-3.663933696,0.900988705,0.561160957,0.273311742
1,8,0.1,0.4,0.1,0.001,0.064865444,0.229975176,-3.063456535,0.279137795,-3.450009966,0.901108506,0.564015872,0.267295198
2,8,0.1,0.4,0.1,0.001,0.029420385,0.207969252,-3.100286656,0.241873307,-3.71803633,0.897802016,0.558523413,0.285641074
3,8,0.1,0.4,0.1,0.001,0.054327198,0.227929763,-3.047450965,0.280482205,-3.5389256,0.904043896,0.556539439,0.270114136
4,8,0.1,0.4,0.1,0.001,0.019589117,0.198497435,-3.140789318,0.213507794,-3.976923391,0.889693511,0.530371826,0.308449571
5,8,0.1,0.4,0.1,0.001,0.054327198,0.227929763,-3.047450965,0.280369352,-3.5389256,0.904043896,0.556098595,0.270114136
6,8,0.1,0.4,0.1,0.001,0.063757576,0.232508279,-3.055400424,0.284588442,-3.44612694,0.902828464,0.563522621,0.266945798
7,8,0.1,0.4,0.1,0.001,0.027812374,0.215153498,-3.119327454,0.235362363,-3.829691714,0.894333298,0.568360384,0.294077832
8,8,0.1,0.4,0.1,0.001,0.021616417,0.194519955,-3.152256362,0.212069564,-3.993512346,0.890060907,0.55179063,0.308120535
0,2,0.1,0,0.4,0.001,0.041879234,0.192649676,-3.105610262,0.247330128,-3.799901389,0.89998202,0.509738647,0.270215341
1,2,0.1,0,0.4,0.001,0.067708102,0.204511614,-3.08104148,0.263543114,-3.560855382,0.901557867,0.548123452,0.263720004
2,2,0.1,0,0.4,0.001,0.029328772,0.182500086,-3.135242089,0.224928655,-3.985307656,0.894641693,0.495813118,0.275867618
3,2,0.1,0,0.4,0.001,0.054307827,0.20697075,-3.064804429,0.271147997,-3.713226066,0.903139721,0.520240908,0.265524578
4,2,0.1,0,0.4,0.001,0.017212548,0.169418987,-3.171985498,0.19637108,-4.260437344,0.886015551,0.463742666,0.295525434
5,2,0.1,0,0.4,0.001,0.054307827,0.20697075,-3.064804429,0.270405808,-3.713226066,0.903139719,0.519641438,0.265524578
6,2,0.1,0,0.4,0.001,0.074804431,0.206346848,-3.078057577,0.266331823,-3.555992102,0.902697794,0.534941185,0.262798448
7,2,0.1,0,0.4,0.001,0.030810659,0.192778208,-3.13295219,0.225002998,-3.95211493,0.893634189,0.514766209,0.286816653
8,2,0.1,0,0.4,0.001,0.018415562,0.175208354,-3.174715186,0.200095662,-4.27579418,0.885036717,0.451060287,0.291165833
0,8,0.2,0.2,0.4,0.001,0.037041633,0.201317423,-3.092034342,0.255107077,-3.740585452,0.902554187,0.515783964,0.270386315
1,8,0.2,0.2,0.4,0.001,0.07392579,0.216698176,-3.065652449,0.280275118,-3.469363601,0.903325729,0.546543493,0.260914208
2,8,0.2,0.2,0.4,0.001,0.026675635,0.189866543,-3.121067097,0.231006518,-3.914456249,0.897162294,0.512760112,0.273862833
3,8,0.2,0.2,0.4,0.001,0.058534184,0.203912473,-3.059182189,0.268496785,-3.585926884,0.906259835,0.524853488,0.263010031
4,8,0.2,0.2,0.4,0.001,0.013813597,0.180125162,-3.150095942,0.212129576,-4.059162728,0.890217748,0.482029865,0.286308297
5,8,0.2,0.2,0.4,0.001,0.058534184,0.203912473,-3.059182189,0.268646241,-3.585926884,0.906259835,0.524556047,0.263010031
6,8,0.2,0.2,0.4,0.001,0.068041076,0.217133623,-3.064647459,0.283883307,-3.512074027,0.904685491,0.539289412,0.259374685
7,8,0.2,0.2,0.4,0.001,0.03023338,0.196219998,-3.1248804,0.231325997,-3.882973089,0.896871847,0.521486115,0.285726745
8,8,0.2,0.2,0.4,0.001,0.012674103,0.166777225,-3.200078652,0.192996633,-4.373769801,0.883566421,0.436904655,0.299910531
0,4,0.6,0.4,0,0.001,0.009950285,0.173536319,-3.18675146,0.189267136,-4.468608144,0.878323117,0.442685482,0.323988277
1,4,0.6,0.4,0,0.001,0.063988149,0.235899438,-3.05170082,0.294944132,-3.324390418,0.901831319,0.558829647,0.26349523
2,4,0.6,0.4,0,0.001,0.003323285,0.119455244,-3.328195777,0.114419022,-5.397031006,0.855849078,0.233316907,0.423336985
3,4,0.6,0.4,0,0.001,0.056803043,0.228546013,-3.031541815,0.283412657,-3.427377387,0.90416839,0.540104702,0.265542443
4,4,0.6,0.4,0,0.001,0.013863961,0.183897826,-3.183064094,0.206850608,-4.135631599,0.885475678,0.484022248,0.309826771
5,4,0.6,0.4,0,0.001,0.056803043,0.228546013,-3.031541815,0.283665517,-3.427377387,0.90416839,0.540360153,0.265542443
6,4,0.6,0.4,0,0.001,0.075047624,0.239804175,-3.028249466,0.304174506,-3.308354098,0.905177961,0.553814591,0.26310377
7,4,0.6,0.4,0,0.001,0.030696204,0.213175949,-3.104386752,0.23889545,-3.76768439,0.895505387,0.55004144,0.287062381
8,4,0.6,0.4,0,0.001,0,0.101543462,-3.365974034,0.083409757,-5.7703993,0.843869118,0.177642625,0.531313544
0,8,0,0.4,0.1,0.001,0.043458192,0.207834974,-3.059520324,0.266884759,-3.646785778,0.90525327,0.554295878,0.266593012
1,8,0,0.4,0.1,0.001,0.072665169,0.21745335,-3.063497346,0.277341628,-3.470164328,0.903673165,0.55834228,0.261986563
2,8,0,0.4,0.1,0.001,0.04256515,0.204282282,-3.084069846,0.251074946,-3.772223032,0.901624747,0.544105959,0.26878063
3,8,0,0.4,0.1,0.001,0.057581527,0.216122504,-3.03126658,0.280251975,-3.617167639,0.906419705,0.551340383,0.261899486
4,8,0,0.4,0.1,0.001,0.028423926,0.184793146,-3.130875995,0.2192434,-3.961861587,0.894228821,0.531333654,0.285941488
5,8,0,0.4,0.1,0.001,0.057581527,0.216122504,-3.03126658,0.279680817,-3.617167639,0.906419704,0.550754831,0.261899486
6,8,0,0.4,0.1,0.001,0.074278794,0.217609234,-3.049174476,0.279070424,-3.497422647,0.90504648,0.554507852,0.260481812
7,8,0,0.4,0.1,0.001,0.029600799,0.195204716,-3.105948343,0.235940952,-3.864633903,0.897468711,0.543031034,0.281920584
8,8,0,0.4,0.1,0.001,0.031035014,0.197786126,-3.105835644,0.235271226,-3.831479872,0.898383018,0.541814786,0.27599333
0,1,0.2,0,0.1,0.001,0.029149745,0.193202762,-3.130842097,0.235136917,-3.886023054,0.894975376,0.484356664,0.275523338
1,1,0.2,0,0.1,0.001,0.040359781,0.198025578,-3.196319781,0.247493424,-3.683448654,0.894603687,0.520386504,0.270989827
2,1,0.2,0,0.1,0.001,0.017043835,0.172490455,-3.189832493,0.191904853,-4.211688107,0.884207202,0.445932583,0.303369686
3,1,0.2,0,0.1,0.001,0.057207495,0.221648345,-3.060247306,0.274454266,-3.470791551,0.89825465,0.493993014,0.267969904
4,1,0.2,0,0.1,0.001,0.014355113,0.164254297,-3.219471568,0.179250116,-4.525725096,0.875092174,0.394331265,0.327671279
5,1,0.2,0,0.1,0.001,0.057207495,0.221648345,-3.060247306,0.274084016,-3.470791551,0.898254647,0.49387779,0.267969904
6,1,0.2,0,0.1,0.001,0.063026948,0.236071136,-3.093009076,0.284548985,-3.422979159,0.89888753,0.526902523,0.271032353
7,1,0.2,0,0.1,0.001,0.022060877,0.187913547,-3.159111933,0.216951578,-4.047070628,0.888569498,0.473267097,0.296200346
8,1,0.2,0,0.1,0.001,0.005797387,0.157907433,-3.25836176,0.159188731,-4.913030898,0.866843328,0.308217246,0.37442649
0,2,0.6,0.2,0.3,0.001,0.009431202,0.160542071,-3.210467644,0.181543235,-4.520106245,0.878085319,0.398385013,0.31674595
1,2,0.6,0.2,0.3,0.001,0.068229348,0.208430002,-3.069753402,0.276572718,-3.522777284,0.902965935,0.542666318,0.262295221
2,2,0.6,0.2,0.3,0.001,0.003461492,0.126975336,-3.316098672,0.124377735,-5.402216658,0.856789624,0.224810185,0.427424667
3,2,0.6,0.2,0.3,0.001,0.053835561,0.203880585,-3.058786346,0.271221141,-3.623675105,0.90553255,0.528644594,0.262049886
4,2,0.6,0.2,0.3,0.001,0.010134317,0.167677922,-3.165290473,0.198850696,-4.310241386,0.882970095,0.445373937,0.30641676
5,2,0.6,0.2,0.3,0.001,0.053835561,0.203880585,-3.058786346,0.271457361,-3.623675105,0.905532549,0.528482747,0.262049886
6,2,0.6,0.2,0.3,0.001,0.069237956,0.211809591,-3.050096582,0.28511842,-3.530792762,0.904621413,0.543343528,0.259212524
7,2,0.6,0.2,0.3,0.001,0.02667639,0.191357845,-3.121742762,0.233120099,-3.877229468,0.896005079,0.525099214,0.280233954
8,2,0.6,0.2,0.3,0.001,0,0.107541029,-3.350673553,0.090654192,-5.853827089,0.844328967,0.154763057,0.52703058
0,16,0.5,0.3,0.2,0.001,0.029949801,0.17703826,-3.166671605,0.213771656,-4.047196794,0.893629626,0.475196403,0.278918245
1,16,0.5,0.3,0.2,0.001,0.054574176,0.197446734,-3.097274769,0.258150181,-3.600279503,0.900102087,0.52920643,0.265892045
2,16,0.5,0.3,0.2,0.001,0.010753307,0.131736281,-3.264113371,0.154723425,-4.854178638,0.870687881,0.36476425,0.319492767
3,16,0.5,0.3,0.2,0.001,0.048199592,0.194859433,-3.089266893,0.251469324,-3.74734747,0.903177298,0.513447456,0.266058791
4,16,0.5,0.3,0.2,0.001,0.020351395,0.173050073,-3.159102376,0.20582403,-4.074985185,0.890729613,0.467169431,0.286833823
5,16,0.5,0.3,0.2,0.001,0.048199592,0.194859433,-3.089266893,0.251550668,-3.74734747,0.903177298,0.512762594,0.266058791
6,16,0.5,0.3,0.2,0.001,0.057598426,0.199254965,-3.095051573,0.26270636,-3.621041144,0.90089529,0.523341442,0.26314999
7,16,0.5,0.3,0.2,0.001,0.028587281,0.190923679,-3.133259769,0.225576574,-3.892670662,0.895732756,0.502988242,0.281661232
8,16,0.5,0.3,0.2,0.001,0.003054569,0.097428484,-3.353901014,0.107558463,-5.491045925,0.85481637,0.301507616,0.379426978
0,8,0.5,0,0.3,0.001,0.013742639,0.148052978,-3.212155104,0.180586409,-4.534662811,0.881256438,0.385909193,0.286116608
1,8,0.5,0,0.3,0.001,0.051768151,0.209993731,-3.064566071,0.261877955,-3.572192623,0.900695547,0.544210123,0.270910836
2,8,0.5,0,0.3,0.001,0.003566494,0.104596508,-3.323219338,0.122213395,-5.309544497,0.860726183,0.263340605,0.347997677
3,8,0.5,0,0.3,0.001,0.048552598,0.208121337,-3.082354444,0.255472093,-3.761974432,0.901748499,0.527018437,0.271024596
4,8,0.5,0,0.3,0.001,0.017486486,0.166700908,-3.157957284,0.200564335,-4.208412633,0.887550878,0.442173566,0.281753383
5,8,0.5,0,0.3,0.001,0.048552598,0.208121337,-3.082354444,0.255090514,-3.761974432,0.9017485,0.526189488,0.271024596
6,8,0.5,0,0.3,0.001,0.051248269,0.216159883,-3.055647629,0.268882709,-3.5643868,0.901527655,0.542309227,0.269377582
7,8,0.5,0,0.3,0.001,0.028888561,0.188371585,-3.121358526,0.226640721,-3.944076852,0.895654801,0.508981304,0.278479352
8,8,0.5,0,0.3,0.001,0,0.08608562,-3.376641347,0.086630715,-5.667882559,0.851132948,0.236173464,0.427076889
0,4,0.3,0,0.2,0.001,0.038918003,0.198817525,-3.118270919,0.241516906,-3.825766557,0.896118598,0.511105168,0.279109925
1,4,0.3,0,0.2,0.001,0.067964946,0.225127126,-3.06115852,0.284572788,-3.394508474,0.90408406,0.549844503,0.264641513
2,4,0.3,0,0.2,0.001,0.017536211,0.169076486,-3.188427982,0.193855821,-4.319952689,0.883303913,0.415143421,0.30489149
3,4,0.3,0,0.2,0.001,0.060074338,0.212450833,-3.049760366,0.274217572,-3.575321809,0.904545692,0.530648815,0.262162686
4,4,0.3,0,0.2,0.001,0.015910846,0.167575462,-3.166438925,0.194623926,-4.238266799,0.88411012,0.452237952,0.302828672
5,4,0.3,0,0.2,0.001,0.060074338,0.212450833,-3.049760366,0.274037766,-3.575321809,0.904545691,0.531376698,0.262162686
6,4,0.3,0,0.2,0.001,0.068670779,0.22313563,-3.054125595,0.287657178,-3.423757548,0.905504226,0.543345785,0.263222208
7,4,0.3,0,0.2,0.001,0.029548846,0.198360885,-3.133154448,0.234796748,-3.920941082,0.893719109,0.507721705,0.286789459
8,4,0.3,0,0.2,0.001,0.004403522,0.134587086,-3.280345622,0.143760726,-5.072483761,0.864617518,0.27054383,0.367299618
0,8,0.3,0.2,0.4,0.001,0.033483814,0.207065929,-3.106957815,0.241184885,-3.779262186,0.897573475,0.53142705,0.283538993
1,8,0.3,0.2,0.4,0.001,0.058243867,0.21607283,-3.093932347,0.267464326,-3.497370791,0.899833139,0.54318159,0.269757742
2,8,0.3,0.2,0.4,0.001,0.020304872,0.196993574,-3.152800996,0.208770085,-4.016789391,0.888371717,0.504753185,0.315802643
3,8,0.3,0.2,0.4,0.001,0.055182954,0.222503516,-3.076842213,0.26938922,-3.620734156,0.901925022,0.533045047,0.271984342
4,8,0.3,0.2,0.4,0.001,0.014633549,0.195280653,-3.1568541,0.206638215,-4.052783815,0.886627574,0.508562901,0.312360411
5,8,0.3,0.2,0.4,0.001,0.055182954,0.222503516,-3.076842213,0.269328856,-3.620734156,0.901925022,0.533260307,0.271984342
6,8,0.3,0.2,0.4,0.001,0.059748879,0.216953173,-3.08257163,0.270268522,-3.512058255,0.90097085,0.543720908,0.267431405
7,8,0.3,0.2,0.4,0.001,0.025072055,0.205509892,-3.138077593,0.222501955,-3.862781531,0.89177191,0.537027026,0.306627278
8,8,0.3,0.2,0.4,0.001,0.009275636,0.158879921,-3.253319268,0.160938284,-4.769844903,0.868612389,0.349464391,0.360469221
0,2,0,0,0.4,0.001,0.03629414,0.175166027,-3.108015699,0.231690586,-3.874030754,0.900016605,0.524394244,0.271809836
1,2,0,0,0.4,0.001,0.053210722,0.186096581,-3.108791909,0.259345239,-3.601437055,0.90346171,0.535170514,0.25767529
2,2,0,0,0.4,0.001,0.030754108,0.179121396,-3.130558719,0.223579158,-3.977971068,0.897333462,0.519839091,0.287410521
3,2,0,0,0.4,0.001,0.061753725,0.18880969,-3.064288905,0.265183165,-3.633704992,0.904790499,0.509147811,0.25780657
4,2,0,0,0.4,0.001,0.015549926,0.157613349,-3.182840534,0.185758391,-4.329848918,0.885625329,0.470939082,0.315980498
5,2,0,0,0.4,0.001,0.061753725,0.18880969,-3.064288905,0.265774368,-3.633704992,0.904790494,0.509996811,0.25780657
6,2,0,0,0.4,0.001,0.053957187,0.184875116,-3.090335261,0.261037681,-3.640149429,0.90542817,0.537133303,0.257088163
7,2,0,0,0.4,0.001,0.020032974,0.182311408,-3.141648515,0.211109298,-4.039739353,0.891574103,0.519012663,0.303022913
8,2,0,0,0.4,0.001,0.019351228,0.16139922,-3.184819483,0.189038509,-4.22422129,0.888709597,0.492103375,0.301079122
0,1,0.6,0.3,0.4,0.001,0.009600312,0.139362577,-3.244728695,0.166024906,-4.451653492,0.882065309,0.379812698,0.301796866
1,1,0.6,0.3,0.4,0.001,0.038407743,0.122882403,-3.250203286,0.170842859,-3.944665205,0.89712507,0.455340342,0.257818092
2,1,0.6,0.3,0.4,0.001,0.003043635,0.124740302,-3.308453303,0.121354541,-5.316225353,0.859376144,0.220083544,0.387568702
3,1,0.6,0.3,0.4,0.001,0.058464957,0.187081402,-3.018663989,0.260689603,-3.419796307,0.901590528,0.46289949,0.26294736
4,1,0.6,0.3,0.4,0.001,0.009836444,0.140898548,-3.241592632,0.165109226,-4.567193204,0.877384756,0.349910783,0.314122576
5,1,0.6,0.3,0.4,0.001,0.058464957,0.187081402,-3.018663989,0.260994625,-3.419796307,0.901590528,0.462221935,0.26294736
6,1,0.6,0.3,0.4,0.001,0.069479604,0.200584646,-3.096942467,0.269357131,-3.430337353,0.902019615,0.485421813,0.260965704
7,1,0.6,0.3,0.4,0.001,0.023743031,0.172868449,-3.179399704,0.204170657,-4.03845169,0.892324916,0.447154734,0.286787945
8,1,0.6,0.3,0.4,0.001,0.002332801,0.111883644,-3.337803615,0.093005971,-5.838092514,0.846267432,0.165347377,0.486994342
0,1,0,0.1,0.3,0.001,0.056075739,0.179047321,-3.09794272,0.260241474,-3.828828544,0.904894547,0.526356538,0.25943241
1,1,0,0.1,0.3,0.001,0.074728031,0.193560045,-3.097670764,0.268543247,-3.633747653,0.904471001,0.548324047,0.256100895
2,1,0,0.1,0.3,0.001,0.042667759,0.165587077,-3.107946003,0.23315554,-3.940735587,0.901774577,0.51058803,0.259750347
3,1,0,0.1,0.3,0.001,0.067075244,0.189018106,-3.083885894,0.274348008,-3.749961629,0.906591659,0.540298267,0.25664343
4,1,0,0.1,0.3,0.001,0.022532491,0.15545188,-3.168204782,0.206192797,-4.177430457,0.894369412,0.474444992,0.267632742
5,1,0,0.1,0.3,0.001,0.067075244,0.189018106,-3.083885894,0.274682342,-3.749961629,0.906591659,0.54063339,0.25664343
6,1,0,0.1,0.3,0.001,0.068392875,0.188529041,-3.095451296,0.26714852,-3.665461934,0.903904067,0.548706896,0.256065697
7,1,0,0.1,0.3,0.001,0.033456363,0.176108537,-3.130914775,0.233358197,-3.983706241,0.898762524,0.502103999,0.266288247
8,1,0,0.1,0.3,0.001,0.033048829,0.167490725,-3.141815929,0.221879358,-4.039682782,0.89803131,0.497891411,0.264051979
0,2,0.4,0.3,0.1,0.001,0.038630807,0.194499605,-3.088707568,0.244397975,-3.821125931,0.899651981,0.522208524,0.270379536
1,2,0.4,0.3,0.1,0.001,0.069623708,0.209855431,-3.059455405,0.280417687,-3.484438139,0.904268228,0.547396527,0.261335187
2,2,0.4,0.3,0.1,0.001,0.015632959,0.163405711,-3.174926099,0.197319917,-4.276747723,0.886492563,0.464241835,0.28825459
3,2,0.4,0.3,0.1,0.001,0.048012661,0.211246259,-3.041926888,0.274182644,-3.59182032,0.906021555,0.541293863,0.265427507
4,2,0.4,0.3,0.1,0.001,0.01608776,0.176260273,-3.16716741,0.210047487,-4.159373236,0.888277393,0.479189931,0.286033719
5,2,0.4,0.3,0.1,0.001,0.048012661,0.211246259,-3.041926888,0.274042736,-3.59182032,0.906021554,0.54210236,0.265427507
6,2,0.4,0.3,0.1,0.001,0.066599266,0.214552696,-3.038563604,0.286451945,-3.457994438,0.906270303,0.546968535,0.26315912
7,2,0.4,0.3,0.1,0.001,0.03219083,0.193301969,-3.102716911,0.238411839,-3.833189761,0.896984609,0.549258503,0.280791885
8,2,0.4,0.3,0.1,0.001,0.007048316,0.132378238,-3.273503148,0.148064708,-5.047533254,0.865910403,0.309072487,0.338788209
0,4,0.1,0.1,0,0.001,0.038431424,0.197801873,-3.078089277,0.24850201,-3.780769364,0.900212415,0.525591682,0.267633211
1,4,0.1,0.1,0,0.001,0.06208116,0.224557484,-3.082157286,0.284543141,-3.453864808,0.90308976,0.551856717,0.265972991
2,4,0.1,0.1,0,0.001,0.031995053,0.185262188,-3.126879672,0.228416016,-3.951519656,0.895248044,0.517010499,0.274658482
3,4,0.1,0.1,0,0.001,0.046386152,0.215421576,-3.041731879,0.273207342,-3.608005415,0.903213073,0.538140658,0.265797703
4,4,0.1,0.1,0,0.001,0.020380266,0.180181227,-3.17976939,0.204473285,-4.19069106,0.886050038,0.490033977,0.301379442
5,4,0.1,0.1,0,0.001,0.046386152,0.215421576,-3.041731879,0.273060334,-3.608005415,0.903213073,0.538086886,0.265797703
6,4,0.1,0.1,0,0.001,0.062059384,0.22915968,-3.065063184,0.287980697,-3.458195672,0.904373738,0.547443991,0.266557528
7,4,0.1,0.1,0,0.001,0.028571007,0.196136506,-3.125875325,0.232154744,-3.906842483,0.893244835,0.54038706,0.280396467
8,4,0.1,0.1,0,0.001,0.021657277,0.169139009,-3.171832054,0.196810238,-4.263386238,0.885694028,0.477141829,0.291013349
0,2,0.6,0.3,0.2,0.001,0.013895191,0.158755197,-3.207024738,0.189600985,-4.390206178,0.88261162,0.4223876,0.304905998
1,2,0.6,0.3,0.2,0.001,0.081147716,0.220014123,-3.053332234,0.292176229,-3.435892998,0.903714796,0.54855768,0.258488116
2,2,0.6,0.3,0.2,0.001,0.004231556,0.123332558,-3.304948574,0.118229095,-5.352730918,0.858369152,0.245667501,0.41190512
3,2,0.6,0.3,0.2,0.001,0.057932804,0.205882005,-3.042513587,0.280240374,-3.49924279,0.90629331,0.529716254,0.261987077
4,2,0.6,0.3,0.2,0.001,0.01336905,0.1586786,-3.188954366,0.189590617,-4.295396431,0.884058087,0.452990272,0.300352112
5,2,0.6,0.3,0.2,0.001,0.057932804,0.205882005,-3.042513587,0.280465049,-3.49924279,0.906293308,0.530035768,0.261987077
6,2,0.6,0.3,0.2,0.001,0.085776685,0.220616191,-3.02880976,0.294945761,-3.431223496,0.906330785,0.543761931,0.257697432
7,2,0.6,0.3,0.2,0.001,0.031688688,0.194008576,-3.110707954,0.237602155,-3.813336038,0.897964491,0.527602292,0.278925197
8,2,0.6,0.3,0.2,0.001,0,0.105701152,-3.359108395,0.087476289,-5.855122777,0.845526322,0.160852193,0.525890088
0,1,0.2,0.1,0,0.001,0.033835266,0.195117566,-3.135505977,0.237129447,-3.883283902,0.896379057,0.489057497,0.273257288
1,1,0.2,0.1,0,0.001,0.046172145,0.207762205,-3.163923932,0.265227359,-3.532256105,0.893071721,0.533456015,0.267706673
2,1,0.2,0.1,0,0.001,0.017041909,0.172158843,-3.180076653,0.199296291,-4.145941074,0.887687592,0.458365149,0.297615797
3,1,0.2,0.1,0,0.001,0.049746663,0.210407989,-3.079381334,0.263879998,-3.495844012,0.898207208,0.504463904,0.27044812
4,1,0.2,0.1,0,0.001,0.008892485,0.158552472,-3.221033206,0.177883985,-4.500861048,0.877942762,0.404179455,0.314058489
5,1,0.2,0.1,0,0.001,0.049746663,0.210407989,-3.079381334,0.263690701,-3.495844012,0.898207207,0.503877515,0.27044812
6,1,0.2,0.1,0,0.001,0.066065268,0.236428571,-3.083457302,0.288425254,-3.382671049,0.898748447,0.545052468,0.268193869
7,1,0.2,0.1,0,0.001,0.023877822,0.193177182,-3.161833166,0.224373243,-4.022317785,0.890242088,0.488231031,0.297573305
8,1,0.2,0.1,0,0.001,0.009074089,0.154310253,-3.227804985,0.16361478,-4.765795083,0.870550823,0.339157751,0.34382496
0,16,0.5,0.2,0.3,0.001,0.020531077,0.171500149,-3.168564927,0.203460344,-4.122773712,0.888596143,0.464297741,0.289496473
1,16,0.5,0.2,0.3,0.001,0.042442553,0.185248462,-3.102273288,0.243297565,-3.627746645,0.898856584,0.525399915,0.267756246
2,16,0.5,0.2,0.3,0.001,0.008660717,0.1293354,-3.282455976,0.145516305,-4.996558871,0.866048166,0.330417622,0.348868328
3,16,0.5,0.2,0.3,0.001,0.033917508,0.188540183,-3.089189786,0.244856,-3.713501087,0.901568565,0.51684759,0.270214431
4,16,0.5,0.2,0.3,0.001,0.017856962,0.174144069,-3.151909034,0.201129202,-4.092498684,0.888069606,0.478022213,0.298775745
5,16,0.5,0.2,0.3,0.001,0.033917508,0.188540183,-3.089189786,0.244726213,-3.713501087,0.901568565,0.51660909,0.270214431
6,16,0.5,0.2,0.3,0.001,0.051468655,0.187469896,-3.091353628,0.249132907,-3.620244353,0.900480687,0.521083656,0.264956434
7,16,0.5,0.2,0.3,0.001,0.020902245,0.186206544,-3.128786416,0.222072345,-3.892179414,0.894334342,0.502391039,0.285995072
8,16,0.5,0.2,0.3,0.001,0,0.092889447,-3.353566926,0.099079539,-5.559001842,0.850418757,0.295098652,0.436328298
0,4,0.3,0.1,0.3,0.001,0.04556664,0.188950381,-3.104121795,0.247670416,-3.813043065,0.900702943,0.515827386,0.267438768
1,4,0.3,0.1,0.3,0.001,0.08040538,0.212253003,-3.048117272,0.285500096,-3.512336296,0.905119995,0.553883836,0.259975148
2,4,0.3,0.1,0.3,0.001,0.025026407,0.182480677,-3.129892675,0.22839017,-4.07936098,0.892169686,0.479350951,0.273630535
3,4,0.3,0.1,0.3,0.001,0.068008041,0.214288708,-3.031751809,0.284019065,-3.595014071,0.90620397,0.543472933,0.2606238
4,4,0.3,0.1,0.3,0.001,0.021880375,0.168486146,-3.148949575,0.214261758,-4.159710486,0.89140713,0.495740739,0.280467454
5,4,0.3,0.1,0.3,0.001,0.068008041,0.214288708,-3.031751809,0.28368915,-3.595014071,0.90620397,0.543023177,0.2606238
6,4,0.3,0.1,0.3,0.001,0.082345387,0.209010839,-3.049317474,0.28306104,-3.53727103,0.905553313,0.553003856,0.259553416
7,4,0.3,0.1,0.3,0.001,0.032910344,0.195098198,-3.096178685,0.247039184,-3.840932649,0.898675043,0.536843945,0.271549387
8,4,0.3,0.1,0.3,0.001,0.01071694,0.138948442,-3.257287921,0.163034867,-4.823626738,0.872091173,0.329279454,0.312332055
0,8,0.5,0.1,0.2,0.001,0.015964506,0.166897902,-3.174702294,0.202469195,-4.218825343,0.887944492,0.445643578,0.282003006
1,8,0.5,0.1,0.2,0.001,0.060737502,0.217258539,-3.073816912,0.273428357,-3.552817261,0.901398372,0.554858785,0.266291326
2,8,0.5,0.1,0.2,0.001,0.006483994,0.122823902,-3.306148978,0.135965926,-5.113887805,0.866221009,0.298559078,0.330606472
3,8,0.5,0.1,0.2,0.001,0.051795695,0.208685026,-3.078690445,0.26553284,-3.683254782,0.903554004,0.537360363,0.267153713
4,8,0.5,0.1,0.2,0.001,0.020252687,0.176146204,-3.163053747,0.210046222,-4.140635525,0.889133163,0.463581518,0.285428848
5,8,0.5,0.1,0.2,0.001,0.051795695,0.208685026,-3.078690445,0.265564764,-3.683254782,0.903554003,0.536915255,0.267153713
6,8,0.5,0.1,0.2,0.001,0.060088898,0.214659246,-3.064872138,0.274465944,-3.548790458,0.902306443,0.549254959,0.265058579
7,8,0.5,0.1,0.2,0.001,0.02909717,0.198301761,-3.119881808,0.237301672,-3.889558966,0.896737693,0.516043509,0.275732799
8,8,0.5,0.1,0.2,0.001,0.002009763,0.09355436,-3.368632389,0.098552227,-5.537645029,0.853694373,0.251757124,0.41476607
0,4,0.5,0.3,0.4,0.001,0.020352626,0.182162434,-3.151147291,0.21284395,-4.001151002,0.891775314,0.50742959,0.292395484
1,4,0.5,0.3,0.4,0.001,0.080103336,0.235479754,-3.052210714,0.296470057,-3.335773809,0.903786329,0.543851923,0.262203678
2,4,0.5,0.3,0.4,0.001,0.007968512,0.151275625,-3.256497712,0.163043763,-4.815432578,0.871138818,0.333671493,0.339315308
3,4,0.5,0.3,0.4,0.001,0.062656359,0.211512461,-3.042449463,0.277389459,-3.464495114,0.905593173,0.527003038,0.262637693
4,4,0.5,0.3,0.4,0.001,0.017103887,0.174360551,-3.167143352,0.20083929,-4.116172332,0.887696711,0.456672011,0.295389014
5,4,0.5,0.3,0.4,0.001,0.062656359,0.211512461,-3.042449463,0.277011202,-3.464495114,0.905593171,0.527261453,0.262637693
6,4,0.5,0.3,0.4,0.001,0.080819684,0.23805874,-3.034340787,0.301196414,-3.351748035,0.906056985,0.54130728,0.260584909
7,4,0.5,0.3,0.4,0.001,0.026181988,0.195543382,-3.126147151,0.231747947,-3.793731227,0.89637161,0.527023949,0.280170175
8,4,0.5,0.3,0.4,0.001,0,0.115729808,-3.35097559,0.113215255,-5.400865017,0.857284733,0.220360394,0.407524316
0,16,0.3,0,0.4,0.001,0.033919261,0.17458145,-3.147331413,0.22385978,-3.934252972,0.894021109,0.463120217,0.272396414
1,16,0.3,0,0.4,0.001,0.060376911,0.198550471,-3.106238538,0.262729941,-3.546142946,0.900653957,0.513069049,0.262769402
2,16,0.3,0,0.4,0.001,0.020795468,0.159537179,-3.191536313,0.192874689,-4.30129431,0.883076439,0.396667804,0.285412197
3,16,0.3,0,0.4,0.001,0.040596139,0.192679497,-3.103114309,0.252749649,-3.638757632,0.900212394,0.489179357,0.267970859
4,16,0.3,0,0.4,0.001,0.017521278,0.159969645,-3.187184018,0.190219653,-4.202964616,0.885519606,0.419282473,0.288002825
5,16,0.3,0,0.4,0.001,0.040596139,0.192679497,-3.103114309,0.252551888,-3.638757632,0.900212394,0.489218675,0.267970859
6,16,0.3,0,0.4,0.001,0.060204399,0.201431465,-3.107702642,0.265752809,-3.546538147,0.900945965,0.510981856,0.262063846
7,16,0.3,0,0.4,0.001,0.023155067,0.182926524,-3.143561099,0.225376061,-3.907570283,0.892243268,0.468779107,0.284179691
8,16,0.3,0,0.4,0.001,0.005778436,0.117562685,-3.301805731,0.13889286,-5.092326153,0.863302587,0.309410108,0.335077347
0,2,0.4,0.2,0,0.001,0.027890519,0.201167089,-3.120201008,0.237723253,-3.834160038,0.896722811,0.520916699,0.278812382
1,2,0.4,0.2,0,0.001,0.063928324,0.215983885,-3.075534771,0.276625619,-3.506386501,0.901837489,0.556821574,0.263393322
2,2,0.4,0.2,0,0.001,0.012468569,0.175231079,-3.192188629,0.191759967,-4.448216278,0.878221574,0.409903163,0.316251704
3,2,0.4,0.2,0,0.001,0.067206269,0.221506878,-3.036022125,0.284195631,-3.486419353,0.905246584,0.542690105,0.263884708
4,2,0.4,0.2,0,0.001,0.021793755,0.177127156,-3.153063884,0.201140885,-4.238838188,0.884255906,0.475331762,0.296765708
5,2,0.4,0.2,0,0.001,0.067206269,0.221506878,-3.036022125,0.284070848,-3.486419353,0.905246582,0.542943874,0.263884708
6,2,0.4,0.2,0,0.001,0.06275257,0.21928278,-3.070244632,0.281725321,-3.461147887,0.902840705,0.553004399,0.263736883
7,2,0.4,0.2,0,0.001,0.027518758,0.204030187,-3.119155127,0.235477784,-3.845781172,0.894182738,0.53071415,0.278974047
8,2,0.4,0.2,0,0.001,0.004055815,0.134508808,-3.298590672,0.133952968,-5.340785757,0.858256164,0.249460859,0.395892773
0,1,0,0,0.2,0.001,0.035136744,0.18935013,-3.10442297,0.243609961,-3.843774752,0.900690188,0.51126462,0.265639004
1,1,0,0,0.2,0.001,0.051371967,0.205143824,-3.129666624,0.264120128,-3.592275991,0.898127892,0.536694281,0.263710356
2,1,0,0,0.2,0.001,0.031380372,0.190009488,-3.131193099,0.229851353,-3.890793172,0.895326037,0.496523421,0.274185128
3,1,0,0,0.2,0.001,0.04990144,0.206083868,-3.055775344,0.263003941,-3.485707642,0.900070287,0.515313596,0.270020385
4,1,0,0,0.2,0.001,0.014904501,0.166629506,-3.190747386,0.192308857,-4.271037006,0.884378171,0.440979925,0.300005449
5,1,0,0,0.2,0.001,0.04990144,0.206083868,-3.055775344,0.263257683,-3.485707642,0.900070288,0.51552741,0.270020385
6,1,0,0,0.2,0.001,0.064750164,0.218177618,-3.107711293,0.276414357,-3.495610434,0.899482745,0.53961059,0.261446809
7,1,0,0,0.2,0.001,0.023506567,0.182246298,-3.158686576,0.21851194,-4.026308804,0.890953633,0.495905964,0.289212741
8,1,0,0,0.2,0.001,0.020811262,0.17461954,-3.15659268,0.206536713,-4.088704419,0.889369215,0.471830328,0.287553543
0,8,0.2,0.4,0.2,0.001,0.044624883,0.206847332,-3.088468579,0.249530431,-3.699249181,0.901015137,0.550462001,0.273227689
1,8,0.2,0.4,0.2,0.001,0.060062157,0.219419312,-3.086719343,0.275556719,-3.46896453,0.901637064,0.556467836,0.264578253
2,8,0.2,0.4,0.2,0.001,0.03222573,0.198673061,-3.128826918,0.230104529,-3.804659638,0.895678082,0.540363052,0.285336072
3,8,0.2,0.4,0.2,0.001,0.056426051,0.210824968,-3.07585328,0.265171834,-3.58679473,0.903307583,0.546929196,0.266964015
4,8,0.2,0.4,0.2,0.001,0.018026175,0.182628548,-3.156829862,0.203249716,-4.030996008,0.889332155,0.525207703,0.306573169
5,8,0.2,0.4,0.2,0.001,0.056426051,0.210824968,-3.07585328,0.265488731,-3.58679473,0.903307583,0.546598583,0.266964015
6,8,0.2,0.4,0.2,0.001,0.064774144,0.22406731,-3.074212661,0.278776152,-3.482448857,0.903199818,0.552060741,0.260645272
7,8,0.2,0.4,0.2,0.001,0.030221041,0.202813561,-3.110259583,0.226747215,-3.797554393,0.894779233,0.554517717,0.291467347
8,8,0.2,0.4,0.2,0.001,0.01474771,0.173964466,-3.186436553,0.191099179,-4.209031281,0.883982943,0.49766292,0.314011345
0,4,0.4,0.4,0.3,0.001,0.027488517,0.191471375,-3.103563301,0.244098109,-3.786566857,0.900740504,0.538506116,0.2680973
1,4,0.4,0.4,0.3,0.001,0.076680085,0.216358787,-3.072318452,0.282849689,-3.466433445,0.904525645,0.551485499,0.259774105
2,4,0.4,0.4,0.3,0.001,0.025452404,0.183386261,-3.14572035,0.220639151,-4.067312539,0.891628972,0.495847709,0.279238232
3,4,0.4,0.4,0.3,0.001,0.055502654,0.203136371,-3.052028601,0.265294216,-3.591696489,0.906382847,0.539693337,0.263017235
4,4,0.4,0.4,0.3,0.001,0.023001368,0.183339425,-3.129144231,0.218410676,-4.03576238,0.89245423,0.510621095,0.279856677
5,4,0.4,0.4,0.3,0.001,0.055502654,0.203136371,-3.052028601,0.26527902,-3.591696489,0.906382846,0.539431997,0.263017235
6,4,0.4,0.4,0.3,0.001,0.072249459,0.211535046,-3.065987757,0.278771411,-3.507191459,0.905109504,0.555608277,0.258766337
7,4,0.4,0.4,0.3,0.001,0.029350279,0.198148631,-3.10954633,0.239996348,-3.790850109,0.89756475,0.537584362,0.276376985
8,4,0.4,0.4,0.3,0.001,0.010696092,0.14641564,-3.258568108,0.16732994,-4.802882608,0.872626885,0.346580032,0.329748707
0,4,0.1,0,0.1,0.001,0.032104963,0.18082136,-3.124307294,0.231193115,-3.873351713,0.897751943,0.517926821,0.269400358
1,4,0.1,0,0.1,0.001,0.051051751,0.204085815,-3.124009022,0.258497632,-3.572155074,0.899934993,0.544714807,0.266564002
2,4,0.1,0,0.1,0.001,0.031565459,0.19110884,-3.144255764,0.229208849,-3.953948748,0.892921435,0.493272896,0.276647929
3,4,0.1,0,0.1,0.001,0.048715146,0.202908377,-3.090461811,0.260526112,-3.726740984,0.901485859,0.53042284,0.266279029
4,4,0.1,0,0.1,0.001,0.012605195,0.166622831,-3.179576997,0.199950319,-4.279477921,0.884866766,0.4454667,0.297759684
5,4,0.1,0,0.1,0.001,0.048715146,0.202908377,-3.090461811,0.260307333,-3.726740984,0.901485858,0.530498384,0.266279029
6,4,0.1,0,0.1,0.001,0.053272048,0.200614779,-3.108104288,0.261572888,-3.583211449,0.901594386,0.542660227,0.266161456
7,4,0.1,0,0.1,0.001,0.026215048,0.186460951,-3.137856683,0.219530388,-4.003456674,0.889839084,0.49504717,0.285702559
8,4,0.1,0,0.1,0.001,0.015258219,0.165962879,-3.182877706,0.193704228,-4.319937195,0.883174666,0.441553739,0.298356307
0,1,0.5,0.4,0,0.001,0.013945987,0.161022819,-3.194471099,0.192998253,-4.169543216,0.888639362,0.428466293,0.293392673
1,1,0.5,0.4,0,0.001,0.040326543,0.174148224,-3.211031987,0.234648849,-3.662166234,0.895889432,0.48295641,0.262798079
2,1,0.5,0.4,0,0.001,0.005965116,0.143582398,-3.270399185,0.149571925,-4.85884498,0.867999463,0.292090024,0.35881826
3,1,0.5,0.4,0,0.001,0.049171545,0.193170365,-3.021802717,0.255887161,-3.373774612,0.897524824,0.464742802,0.27130725
4,1,0.5,0.4,0,0.001,0.008396545,0.153727042,-3.227386589,0.168364204,-4.52582342,0.876870303,0.360894996,0.317035414
5,1,0.5,0.4,0,0.001,0.049171545,0.193170365,-3.021802717,0.255737307,-3.373774612,0.897524822,0.464696701,0.27130725
6,1,0.5,0.4,0,0.001,0.067140332,0.210968193,-3.103659233,0.270008072,-3.450622175,0.902116935,0.497960567,0.264853376
7,1,0.5,0.4,0,0.001,0.019069171,0.177795971,-3.176291837,0.213479513,-3.98883486,0.892645675,0.460081615,0.293117189
8,1,0.5,0.4,0,0.001,0.002295667,0.121570415,-3.311581137,0.112393212,-5.543697624,0.851641237,0.20007992,0.457724562
0,1,0.2,0.2,0.3,0.001,0.036107684,0.184386056,-3.112430703,0.234320708,-3.822369003,0.899271217,0.500957439,0.272504838
1,1,0.2,0.2,0.3,0.001,0.047667054,0.177953315,-3.1351255,0.229158687,-3.745056123,0.900296199,0.518541428,0.26858198
2,1,0.2,0.2,0.3,0.001,0.028555853,0.170596722,-3.164353379,0.208542282,-4.018805589,0.893573591,0.493567215,0.280855424
3,1,0.2,0.2,0.3,0.001,0.05496687,0.202112576,-3.0571301,0.259828346,-3.587828947,0.902006745,0.507268797,0.270001263
4,1,0.2,0.2,0.3,0.001,0.017271125,0.163677993,-3.202820918,0.188991179,-4.284670106,0.884771902,0.430175415,0.293180843
5,1,0.2,0.2,0.3,0.001,0.05496687,0.202112576,-3.0571301,0.259803216,-3.587828947,0.902006745,0.507622868,0.270001263
6,1,0.2,0.2,0.3,0.001,0.067480709,0.205549084,-3.078295541,0.26001827,-3.612541048,0.902151832,0.520750043,0.267104149
7,1,0.2,0.2,0.3,0.001,0.025521055,0.173187025,-3.14815805,0.209931571,-4.007939616,0.892852527,0.488116298,0.279838526
8,1,0.2,0.2,0.3,0.001,0.015322864,0.153755259,-3.202740339,0.183295271,-4.385478799,0.883280541,0.413639945,0.294499784
0,2,0.6,0,0.1,0.001,0.007073802,0.140335006,-3.266034966,0.147772413,-5.154536801,0.863000178,0.248398461,0.35031286
1,2,0.6,0,0.1,0.001,0.044818721,0.213418645,-3.098837738,0.262983222,-3.627600045,0.898566576,0.539726526,0.269817482
2,2,0.6,0,0.1,0.001,0.001578283,0.108972927,-3.354357077,0.09869022,-5.852983682,0.846810019,0.157616089,0.46616854
3,2,0.6,0,0.1,0.001,0.039384758,0.224565959,-3.06944841,0.267559365,-3.711626208,0.89987677,0.534755639,0.276268389
4,2,0.6,0,0.1,0.001,0.009988255,0.158412442,-3.22498864,0.183155759,-4.599559149,0.874754795,0.365255762,0.306890642
5,2,0.6,0,0.1,0.001,0.039384758,0.224565959,-3.06944841,0.267958434,-3.711626208,0.899876769,0.534487726,0.276268389
6,2,0.6,0,0.1,0.001,0.049801963,0.224877375,-3.068578291,0.275632344,-3.572631006,0.901027164,0.543394441,0.27020016
7,2,0.6,0,0.1,0.001,0.020214083,0.193472046,-3.140885984,0.227604365,-4.018230708,0.891149953,0.505861274,0.279154012
8,2,0.6,0,0.1,0.001,0,0.096047787,-3.362601958,0.074339412,-6.08266204,0.838755574,0.127162458,0.564622048
0,4,0.3,0.2,0,0.001,0.04025822,0.198688704,-3.086245106,0.249430014,-3.801089938,0.899399294,0.543758962,0.26847367
1,4,0.3,0.2,0,0.001,0.079870834,0.221683391,-3.049150276,0.28358552,-3.543539705,0.90468109,0.554123591,0.264361382
2,4,0.3,0.2,0,0.001,0.022423053,0.174630912,-3.155137357,0.215711739,-4.1186773,0.892184594,0.486120803,0.279317675
3,4,0.3,0.2,0,0.001,0.062185007,0.219496099,-3.042884329,0.280991664,-3.657194765,0.905561375,0.551947931,0.264656436
4,4,0.3,0.2,0,0.001,0.019900832,0.171194383,-3.151966244,0.206176314,-4.148170309,0.889800794,0.484451546,0.284196696
5,4,0.3,0.2,0,0.001,0.062185007,0.219496099,-3.042884329,0.281012761,-3.657194765,0.905561374,0.551640888,0.264656436
6,4,0.3,0.2,0,0.001,0.081889943,0.225316619,-3.036411518,0.289506467,-3.526393404,0.905727961,0.555887465,0.264609917
7,4,0.3,0.2,0,0.001,0.030041087,0.194440973,-3.114914829,0.239103456,-3.890012482,0.896437054,0.535830784,0.281188212
8,4,0.3,0.2,0,0.001,0.008325742,0.132158945,-3.251104884,0.156284152,-4.848210009,0.872560291,0.34544118,0.317146156
0,8,0.5,0.2,0.1,0.001,0.024501987,0.173432378,-3.152326705,0.212631061,-4.105914792,0.890051601,0.482043163,0.283429063
1,8,0.5,0.2,0.1,0.001,0.060459275,0.216503386,-3.06908601,0.277565104,-3.492699969,0.901932559,0.552943885,0.26426362
2,8,0.5,0.2,0.1,0.001,0.006475324,0.135833716,-3.275925844,0.147686601,-4.997583934,0.867114909,0.324585326,0.347056939
3,8,0.5,0.2,0.1,0.001,0.05442723,0.207140984,-3.060892,0.266801335,-3.631706282,0.904350535,0.53638725,0.266867079
4,8,0.5,0.2,0.1,0.001,0.020099815,0.177716069,-3.170079985,0.212306652,-4.095057856,0.890047054,0.478128904,0.285472429
5,8,0.5,0.2,0.1,0.001,0.05442723,0.207140984,-3.060892,0.266730832,-3.631706282,0.904350535,0.536810814,0.266867079
6,8,0.5,0.2,0.1,0.001,0.068302688,0.218239387,-3.050311373,0.283542721,-3.494108138,0.903757225,0.547750622,0.263083137
7,8,0.5,0.2,0.1,0.001,0.033556294,0.199037815,-3.108217367,0.234805816,-3.833722097,0.897150229,0.531348177,0.281973098
8,8,0.5,0.2,0.1,0.001,0.00250461,0.098610667,-3.3685701,0.099060043,-5.527224547,0.853565624,0.250499881,0.435886497
0,2,0.3,0.4,0.3,0.001,0.051551747,0.190792359,-3.078783757,0.256417846,-3.726232733,0.904995092,0.536168649,0.263328429
1,2,0.3,0.4,0.3,0.001,0.076988941,0.208670471,-3.051008212,0.283957825,-3.471464303,0.905490019,0.547954071,0.25953045
2,2,0.3,0.4,0.3,0.001,0.029653588,0.184558478,-3.112365393,0.233336219,-3.905574272,0.898166143,0.517897386,0.276177726
3,2,0.3,0.4,0.3,0.001,0.068563364,0.200396368,-3.039578605,0.277368985,-3.598295803,0.90862343,0.531168817,0.256748439
4,2,0.3,0.4,0.3,0.001,0.018862293,0.172314428,-3.136278449,0.219616747,-4.073425142,0.892556945,0.49712218,0.278254627
5,2,0.3,0.4,0.3,0.001,0.068563364,0.200396368,-3.039578605,0.277212588,-3.598295803,0.90862343,0.531299934,0.256748439
6,2,0.3,0.4,0.3,0.001,0.079598864,0.207125532,-3.041432545,0.284096471,-3.501953654,0.906795176,0.547957875,0.257817161
7,2,0.3,0.4,0.3,0.001,0.019673517,0.186384434,-3.111903124,0.239532444,-3.837157786,0.898693191,0.5247777,0.271267745
8,2,0.3,0.4,0.3,0.001,0.010005811,0.145678003,-3.198260345,0.184920292,-4.481441697,0.88255595,0.400049367,0.290898264
0,16,0.5,0.1,0,0.001,0.018689101,0.161337798,-3.200158014,0.191608888,-4.359171729,0.882052948,0.406500561,0.289924769
1,16,0.5,0.1,0,0.001,0.057168574,0.210223921,-3.081576887,0.268632319,-3.543215883,0.899209312,0.523420829,0.26758971
2,16,0.5,0.1,0,0.001,0.006543121,0.116350764,-3.319168385,0.128516467,-5.235995203,0.85903412,0.298476692,0.357473645
3,16,0.5,0.1,0,0.001,0.043169028,0.210268511,-3.082523282,0.264102446,-3.677296728,0.900661961,0.499735832,0.268883745
4,16,0.5,0.1,0,0.001,0.015573915,0.175682201,-3.162649455,0.200565583,-4.169104311,0.885150987,0.438119471,0.290998244
5,16,0.5,0.1,0,0.001,0.043169028,0.210268511,-3.082523282,0.264170395,-3.677296728,0.900661962,0.500891966,0.268883745
6,16,0.5,0.1,0,0.001,0.062200247,0.212851109,-3.067602379,0.272306918,-3.544853773,0.901430226,0.524742175,0.26740833
7,16,0.5,0.1,0,0.001,0.029521761,0.189411193,-3.143044881,0.224554261,-3.938914779,0.892448623,0.488785712,0.278993973
8,16,0.5,0.1,0,0.001,0,0.087798998,-3.373980953,0.090629207,-5.665326626,0.847083674,0.26589635,0.441832697
0,8,0.6,0.4,0.4,0.001,0.013910687,0.172392406,-3.18980162,0.201193813,-4.221205747,0.8873433,0.440815218,0.295526702
1,8,0.6,0.4,0.4,0.001,0.068543403,0.21748449,-3.081443303,0.282016912,-3.422562156,0.902629228,0.534466798,0.259965399
2,8,0.6,0.4,0.4,0.001,0,0.129751816,-3.309180679,0.135905285,-5.10817222,0.863720169,0.287779183,0.375203707
3,8,0.6,0.4,0.4,0.001,0.058032226,0.203295702,-3.07224515,0.271052108,-3.605170439,0.906083715,0.517159858,0.261444161
4,8,0.6,0.4,0.4,0.001,0.01568463,0.174143977,-3.16105025,0.205078768,-4.099740097,0.891139915,0.474609716,0.287343793
5,8,0.6,0.4,0.4,0.001,0.058032226,0.203295702,-3.07224515,0.270834679,-3.605170439,0.906083714,0.518130608,0.261444161
6,8,0.6,0.4,0.4,0.001,0.067416929,0.213083209,-3.060589034,0.282305774,-3.46593014,0.904758285,0.532794891,0.259586294
7,8,0.6,0.4,0.4,0.001,0.028576562,0.186467702,-3.145478877,0.229647079,-3.861579046,0.897347409,0.506960737,0.282351169
8,8,0.6,0.4,0.4,0.001,0.002375119,0.102312015,-3.37091075,0.10030764,-5.552321206,0.850829686,0.238672895,0.461887969
0,1,0.4,0,0.4,0.001,0.025060986,0.167126703,-3.182803664,0.20810495,-4.028407101,0.892257594,0.45276466,0.273015085
1,1,0.4,0,0.4,0.001,0.041048163,0.175797768,-3.189780002,0.230097138,-3.814172482,0.897042254,0.511204518,0.267924806
2,1,0.4,0,0.4,0.001,0.008331336,0.142414474,-3.255800209,0.161772105,-4.783642166,0.872095689,0.332986168,0.319703119
3,1,0.4,0,0.4,0.001,0.049491351,0.207896023,-3.061549334,0.269441905,-3.52827392,0.90130263,0.500276855,0.268771596
4,1,0.4,0,0.4,0.001,0.010501578,0.152110706,-3.221322103,0.172671592,-4.546721557,0.876298575,0.361175275,0.301179797
5,1,0.4,0,0.4,0.001,0.049491351,0.207896023,-3.061549334,0.269427391,-3.52827392,0.90130263,0.499772758,0.268771596
6,1,0.4,0,0.4,0.001,0.057017146,0.204114114,-3.118209149,0.26541251,-3.609845499,0.901081894,0.521650654,0.268743394
7,1,0.4,0,0.4,0.001,0.020019489,0.176037412,-3.161651236,0.211908701,-4.02616559,0.892353964,0.468100618,0.278637252
8,1,0.4,0,0.4,0.001,0.004171318,0.118174481,-3.306314044,0.121174723,-5.417855529,0.856042918,0.223398226,0.38624942
0,8,0.1,0.1,0.4,0.001,0.036428144,0.192798142,-3.10692864,0.242247209,-3.824494175,0.900016767,0.516691113,0.268043701
1,8,0.1,0.1,0.4,0.001,0.050296943,0.193091198,-3.092839222,0.25191612,-3.638491779,0.900767025,0.530925003,0.263841291
2,8,0.1,0.1,0.4,0.001,0.030968877,0.190911402,-3.117500757,0.2299212,-3.897047761,0.897513571,0.516233212,0.271808893
3,8,0.1,0.1,0.4,0.001,0.049800041,0.189451441,-3.075121982,0.249432352,-3.76318897,0.903753005,0.534313026,0.265043969
4,8,0.1,0.1,0.4,0.001,0.020363956,0.179769885,-3.155700201,0.212005332,-4.124020172,0.890188837,0.491388019,0.288231271
5,8,0.1,0.1,0.4,0.001,0.049800041,0.189451441,-3.075121982,0.249182453,-3.76318897,0.903753006,0.534255057,0.265043969
6,8,0.1,0.1,0.4,0.001,0.050555437,0.19363889,-3.092640019,0.253889698,-3.6517009,0.90137183,0.531199167,0.263637617
7,8,0.1,0.1,0.4,0.001,0.028767069,0.194323065,-3.123328152,0.231330158,-3.925574309,0.89475593,0.522915206,0.283984458
8,8,0.1,0.1,0.4,0.001,0.020739102,0.180089807,-3.161544291,0.21246235,-4.090850797,0.890019194,0.484504304,0.287752347
0,2,0.2,0.3,0.4,0.001,0.039312469,0.199506362,-3.082511431,0.257792336,-3.731296144,0.9039792,0.536159309,0.265145145
1,2,0.2,0.3,0.4,0.001,0.067852454,0.207054091,-3.068814102,0.27707531,-3.504964352,0.904553219,0.544522655,0.260298289
2,2,0.2,0.3,0.4,0.001,0.038284244,0.187106213,-3.109630469,0.234365968,-3.908970007,0.898866183,0.523039002,0.268138274
3,2,0.2,0.3,0.4,0.001,0.058204712,0.201926373,-3.068994298,0.269052685,-3.642290058,0.906077896,0.532219034,0.262046615
4,2,0.2,0.3,0.4,0.001,0.026188601,0.177873247,-3.151382161,0.207730116,-4.117974727,0.891030394,0.50056522,0.286054637
5,2,0.2,0.3,0.4,0.001,0.058204712,0.201926373,-3.068994298,0.269158929,-3.642290058,0.906077896,0.532005236,0.262046615
6,2,0.2,0.3,0.4,0.001,0.069122598,0.208952085,-3.055737433,0.279242483,-3.497825056,0.906281175,0.540463494,0.259568038
7,2,0.2,0.3,0.4,0.001,0.037752731,0.196193869,-3.112124536,0.237717757,-3.841884906,0.898234525,0.53593388,0.277856662
8,2,0.2,0.3,0.4,0.001,0.014052978,0.170461902,-3.175981463,0.205155157,-4.2128301,0.88810002,0.459078972,0.295728121
0,16,0.2,0.4,0,0.001,0.034545783,0.191389003,-3.078332527,0.243376396,-3.783585878,0.90091375,0.522449696,0.26720694
1,16,0.2,0.4,0,0.001,0.059227388,0.202969768,-3.073526326,0.257222226,-3.612259155,0.900620818,0.540247692,0.263392749
2,16,0.2,0.4,0,0.001,0.031459764,0.183498156,-3.121745724,0.228329271,-3.892966908,0.896915555,0.518240951,0.273162395
3,16,0.2,0.4,0,0.001,0.034651317,0.190700434,-3.066680778,0.249383887,-3.735071872,0.902362877,0.531393736,0.264303669
4,16,0.2,0.4,0,0.001,0.017083114,0.164608139,-3.135945379,0.201483512,-4.104598581,0.892015985,0.504029202,0.276866139
5,16,0.2,0.4,0,0.001,0.034651317,0.190700434,-3.066680778,0.249013558,-3.735071872,0.902362878,0.531553201,0.264303669
6,16,0.2,0.4,0,0.001,0.059302207,0.196422148,-3.073021433,0.254268787,-3.65485554,0.901346624,0.539290954,0.262611509
7,16,0.2,0.4,0,0.001,0.026948186,0.188340636,-3.111379828,0.226340742,-3.881742914,0.896692357,0.514020691,0.277099403
8,16,0.2,0.4,0,0.001,0.018828742,0.162401349,-3.175780278,0.196005934,-4.298934271,0.886084531,0.475889307,0.286818171
0,1,0,0.3,0.1,0.001,0.052071831,0.19826727,-3.091842887,0.258989943,-3.720725334,0.902286206,0.531512907,0.26705844
1,1,0,0.3,0.1,0.001,0.058603935,0.218700974,-3.084755658,0.276821223,-3.504203554,0.901586866,0.550837363,0.263033791
2,1,0,0.3,0.1,0.001,0.035714761,0.198990276,-3.120184118,0.246420353,-3.809756116,0.898639938,0.51816916,0.269426038
3,1,0,0.3,0.1,0.001,0.053905632,0.210815988,-3.047770784,0.276765186,-3.490460701,0.90258758,0.524283296,0.265019593
4,1,0,0.3,0.1,0.001,0.02200885,0.173700277,-3.176008477,0.202818696,-4.127577152,0.889132255,0.473273477,0.286635986
5,1,0,0.3,0.1,0.001,0.053905632,0.210815988,-3.047770784,0.276434008,-3.490460701,0.90258758,0.524623978,0.265019593
6,1,0,0.3,0.1,0.001,0.06952341,0.226886953,-3.065672703,0.291180487,-3.425882936,0.904058191,0.551401566,0.263101581
7,1,0,0.3,0.1,0.001,0.02821191,0.187890277,-3.135922023,0.227369815,-3.912673194,0.893843366,0.518801613,0.283074727
8,1,0,0.3,0.1,0.001,0.025609066,0.174240932,-3.149156975,0.209887903,-4.003709198,0.894144554,0.513417508,0.281906883
0,2,0.4,0.1,0.3,0.001,0.026007779,0.19372094,-3.131254558,0.231595219,-3.890699086,0.894494487,0.5105411,0.275002973
1,2,0.4,0.1,0.3,0.001,0.05713453,0.212467234,-3.08043518,0.271293823,-3.5664972,0.902684852,0.54472114,0.264405804
2,2,0.4,0.1,0.3,0.001,0.011916573,0.165016756,-3.210891699,0.187311015,-4.503940992,0.87783374,0.394415561,0.308318112
3,2,0.4,0.1,0.3,0.001,0.04252552,0.217617944,-3.07583877,0.270317233,-3.670343503,0.902774509,0.536684335,0.266000043
4,2,0.4,0.1,0.3,0.001,0.015237644,0.183891378,-3.171539681,0.209379959,-4.242658884,0.884196711,0.457314401,0.294967623
5,2,0.4,0.1,0.3,0.001,0.04252552,0.217617944,-3.07583877,0.270077176,-3.670343503,0.902774511,0.536769352,0.266000043
6,2,0.4,0.1,0.3,0.001,0.060385767,0.216578179,-3.060621768,0.278339046,-3.541945626,0.903946944,0.548163046,0.265280294
7,2,0.4,0.1,0.3,0.001,0.026146549,0.19909352,-3.109487501,0.241806195,-3.881100626,0.895692595,0.530312172,0.27996041
8,2,0.4,0.1,0.3,0.001,0,0.137209926,-3.284986012,0.141791913,-5.23279085,0.861458198,0.236097787,0.366790568
0,4,0.1,0.3,0.2,0.001,0.050637029,0.210307223,-3.077228922,0.256891625,-3.679453986,0.902320242,0.551365175,0.269015139
1,4,0.1,0.3,0.2,0.001,0.074976864,0.232447728,-3.070759811,0.2872929,-3.424177901,0.904027646,0.561844868,0.26483082
2,4,0.1,0.3,0.2,0.001,0.036672192,0.198481434,-3.106064793,0.239882055,-3.800126293,0.898551144,0.548802409,0.275287229
3,4,0.1,0.3,0.2,0.001,0.051656842,0.216039449,-3.048941353,0.270430666,-3.539265255,0.904374894,0.553079971,0.26927934
4,4,0.1,0.3,0.2,0.001,0.017249013,0.184613574,-3.13737015,0.207883505,-4.046176551,0.890347165,0.53850123,0.293792634
5,4,0.1,0.3,0.2,0.001,0.051656842,0.216039449,-3.048941353,0.270751174,-3.539265255,0.904374894,0.553154062,0.26927934
6,4,0.1,0.3,0.2,0.001,0.078337878,0.230453222,-3.055688541,0.286775358,-3.437635605,0.905140305,0.561814962,0.264408745
7,4,0.1,0.3,0.2,0.001,0.026761544,0.201037872,-3.112217763,0.2317221,-3.823993643,0.895839434,0.554713777,0.28225819
8,4,0.1,0.3,0.2,0.001,0.025101096,0.192016826,-3.15308857,0.219028306,-3.998334772,0.891409146,0.528310614,0.289364813
0,16,0,0.4,0.3,0.001,0.042989207,0.196834692,-3.111514806,0.251187604,-3.668778523,0.899968424,0.487749841,0.264382713
1,16,0,0.4,0.3,0.001,0.070593848,0.201228912,-3.085432173,0.27074532,-3.464003298,0.901824998,0.5218244,0.260233589
2,16,0,0.4,0.3,0.001,0.031273635,0.186831652,-3.136117966,0.235052397,-3.801241687,0.897089482,0.486581041,0.272712552
3,16,0,0.4,0.3,0.001,0.040531678,0.202548071,-3.047332828,0.270146019,-3.497871866,0.902515698,0.496454576,0.262964303
4,16,0,0.4,0.3,0.001,0.014350225,0.174322567,-3.189519096,0.206849553,-4.061433502,0.88935345,0.459921606,0.286622304
5,16,0,0.4,0.3,0.001,0.040531678,0.202548071,-3.047332828,0.270072856,-3.497871866,0.902515698,0.49676515,0.262964303
6,16,0,0.4,0.3,0.001,0.072713473,0.204838445,-3.072748415,0.275441469,-3.474123955,0.903046546,0.517729643,0.258310943
7,16,0,0.4,0.3,0.001,0.017999377,0.184905634,-3.147263871,0.222072706,-3.825669744,0.893540301,0.497449128,0.279945734
8,16,0,0.4,0.3,0.001,0.015425325,0.171076834,-3.167536059,0.209511916,-3.997519479,0.892224032,0.474729158,0.282441513
0,2,0.6,0.1,0,0.001,0.006467733,0.14258385,-3.248404153,0.158628239,-4.910963238,0.868616751,0.329054208,0.328398888
1,2,0.6,0.1,0,0.001,0.052574974,0.208498431,-3.080337274,0.264251652,-3.581295551,0.900671061,0.544397586,0.269175935
2,2,0.6,0.1,0,0.001,0.002940209,0.120689215,-3.33092772,0.111224524,-5.648170364,0.850878132,0.184134137,0.43765527
3,2,0.6,0.1,0,0.001,0.044219841,0.211788786,-3.064961009,0.261123686,-3.678142394,0.900783147,0.526656054,0.27131741
4,2,0.6,0.1,0,0.001,0.009672273,0.16439786,-3.195814383,0.187653609,-4.51168039,0.878242014,0.40811407,0.301444163
5,2,0.6,0.1,0,0.001,0.044219841,0.211788786,-3.064961009,0.26119212,-3.678142394,0.900783148,0.526764775,0.27131741
6,2,0.6,0.1,0,0.001,0.058211674,0.217077869,-3.058673019,0.269585831,-3.544104961,0.901824932,0.544950727,0.269602899
7,2,0.6,0.1,0,0.001,0.026752899,0.200872397,-3.122371957,0.236760539,-3.945033756,0.893470856,0.524323691,0.280804712
8,2,0.6,0.1,0,0.001,0,0.105987471,-3.354819412,0.082254978,-5.982790415,0.839431475,0.142829581,0.567163918
0,1,0.2,0.3,0.2,0.001,0.041310477,0.188104228,-3.110417501,0.239437565,-3.813852987,0.899411193,0.515162721,0.271397738
1,1,0.2,0.3,0.2,0.001,0.051330473,0.186349553,-3.136884857,0.240783827,-3.740848585,0.899707581,0.528284264,0.265259672
2,1,0.2,0.3,0.2,0.001,0.029466765,0.176490995,-3.138450763,0.220379664,-3.97231806,0.895952715,0.496136568,0.273738536
3,1,0.2,0.3,0.2,0.001,0.05609181,0.202728097,-3.051085259,0.26121178,-3.583639157,0.90248816,0.503019695,0.266838889
4,1,0.2,0.3,0.2,0.001,0.016789669,0.164597046,-3.190406243,0.193291379,-4.239290768,0.886031828,0.443071023,0.296167984
5,1,0.2,0.3,0.2,0.001,0.05609181,0.202728097,-3.051085259,0.261169575,-3.583639157,0.902488159,0.503021641,0.266838889
6,1,0.2,0.3,0.2,0.001,0.055058058,0.196218129,-3.094937446,0.256549806,-3.641464023,0.90111088,0.528822171,0.268203027
7,1,0.2,0.3,0.2,0.001,0.030576689,0.182160243,-3.126389904,0.219348714,-3.953281649,0.89546952,0.500505103,0.280284943
8,1,0.2,0.3,0.2,0.001,0.016987598,0.164554035,-3.198433056,0.188703854,-4.360886979,0.884998009,0.425062464,0.30515048
0,8,0.5,0.3,0,0.001,0.022181416,0.175223619,-3.159767545,0.20923327,-4.050008099,0.891446836,0.504563488,0.282591509
1,8,0.5,0.3,0,0.001,0.070379671,0.221230585,-3.080623857,0.281044375,-3.462585832,0.90117592,0.548116779,0.262290679
2,8,0.5,0.3,0,0.001,0.008429074,0.135706173,-3.280337157,0.15168731,-4.943367651,0.868237098,0.347195778,0.331256451
3,8,0.5,0.3,0,0.001,0.059947485,0.212374903,-3.052067794,0.271235239,-3.578271736,0.904490831,0.542734232,0.26575679
4,8,0.5,0.3,0,0.001,0.016816137,0.182205239,-3.176043974,0.207586435,-4.087385648,0.889206278,0.498182269,0.291723947
5,8,0.5,0.3,0,0.001,0.059947485,0.212374903,-3.052067794,0.271763996,-3.578271736,0.904490829,0.542607139,0.26575679
6,8,0.5,0.3,0,0.001,0.071360513,0.218018225,-3.073424721,0.282709864,-3.491485166,0.903241092,0.550111887,0.261633026
7,8,0.5,0.3,0,0.001,0.030314278,0.205562992,-3.106250179,0.239876996,-3.814077918,0.896447426,0.540410081,0.278685182
8,8,0.5,0.3,0,0.001,0.002752812,0.106059585,-3.360505638,0.108630592,-5.456840775,0.853163097,0.268067572,0.420339213
0,4,0.3,0.3,0.1,0.001,0.037660064,0.212712862,-3.092813856,0.251862482,-3.707242318,0.899674762,0.550403776,0.275044244
1,4,0.3,0.3,0.1,0.001,0.072177884,0.239259284,-3.043012721,0.291598114,-3.399046119,0.90341176,0.567039902,0.266949641
2,4,0.3,0.3,0.1,0.001,0.02492928,0.200545398,-3.123781696,0.227820158,-3.978953464,0.891984861,0.535953263,0.286630654
3,4,0.3,0.3,0.1,0.001,0.05425146,0.22361404,-3.043893366,0.280094035,-3.537798541,0.904729463,0.555428859,0.268524962
4,4,0.3,0.3,0.1,0.001,0.021132469,0.192461213,-3.147840382,0.214002566,-4.0479465,0.888710832,0.536299004,0.296404846
5,4,0.3,0.3,0.1,0.001,0.05425146,0.22361404,-3.043893366,0.279691648,-3.537798541,0.904729463,0.55478554,0.268524962
6,4,0.3,0.3,0.1,0.001,0.073639407,0.241371195,-3.027957529,0.298815102,-3.393672621,0.904674222,0.565716555,0.267719511
7,4,0.3,0.3,0.1,0.001,0.033749311,0.212326254,-3.105318647,0.239121116,-3.811064654,0.895706049,0.567198472,0.287330483
8,4,0.3,0.3,0.1,0.001,0.014161036,0.162680647,-3.240504315,0.176123409,-4.656048658,0.873463852,0.396572999,0.327915384
0,16,0.5,0,0.1,0.001,0.009363813,0.147440021,-3.248752656,0.176407577,-4.596997359,0.875847585,0.352815631,0.29699288
1,16,0.5,0,0.1,0.001,0.04890393,0.210550723,-3.092470508,0.26677275,-3.523858283,0.900068917,0.518395303,0.268480284
2,16,0.5,0,0.1,0.001,0.004127066,0.105139874,-3.331743404,0.1143487,-5.409893456,0.85527369,0.282642288,0.38422216
3,16,0.5,0,0.1,0.001,0.035519769,0.199434337,-3.086631944,0.248639579,-3.644871313,0.899616679,0.493660849,0.271187929
4,16,0.5,0,0.1,0.001,0.009872608,0.163616044,-3.208078169,0.188881384,-4.278606692,0.882788114,0.394794518,0.299765802
5,16,0.5,0,0.1,0.001,0.035519769,0.199434337,-3.086631944,0.248761299,-3.644871313,0.899616679,0.493536339,0.271187929
6,16,0.5,0,0.1,0.001,0.049053238,0.215158444,-3.081027782,0.271097789,-3.493623467,0.901557986,0.51835716,0.268219305
7,16,0.5,0,0.1,0.001,0.019801528,0.186462282,-3.15330546,0.221056433,-3.990412238,0.890443361,0.45040274,0.294318619
8,16,0.5,0,0.1,0.001,0,0.084907225,-3.371885595,0.081551163,-5.808697697,0.842080768,0.275304066,0.4925991
0,16,0.1,0.3,0.4,0.001,0.033967897,0.181450746,-3.103640868,0.233896085,-3.818335093,0.901045813,0.50462437,0.266130798
1,16,0.1,0.3,0.4,0.001,0.050692767,0.197333441,-3.118264013,0.256175662,-3.633752951,0.900696617,0.520749578,0.263496908
2,16,0.1,0.3,0.4,0.001,0.032557358,0.179535737,-3.139584252,0.223368691,-3.923938722,0.897457362,0.501002628,0.274524467
3,16,0.1,0.3,0.4,0.001,0.042640825,0.193210042,-3.091201097,0.253642847,-3.755717878,0.903853721,0.509562871,0.266206569
4,16,0.1,0.3,0.4,0.001,0.023129789,0.173507156,-3.162403037,0.200242989,-4.069519396,0.891226729,0.474441754,0.288898345
5,16,0.1,0.3,0.4,0.001,0.042640825,0.193210042,-3.091201097,0.25347338,-3.755717878,0.903853721,0.509936245,0.266206569
6,16,0.1,0.3,0.4,0.001,0.052036537,0.194573776,-3.112024276,0.256493034,-3.669544208,0.901351377,0.517966198,0.262526747
7,16,0.1,0.3,0.4,0.001,0.028478321,0.183399557,-3.131911188,0.215770581,-3.909441554,0.895452852,0.514955774,0.284355088
8,16,0.1,0.3,0.4,0.001,0.016728804,0.159199772,-3.174486344,0.197946531,-4.053240758,0.892707983,0.481747199,0.281204911
0,2,0.4,0,0.2,0.001,0.031735613,0.185179985,-3.13731549,0.221375838,-4.087931168,0.890983181,0.496583467,0.281075286
1,2,0.4,0,0.2,0.001,0.051076939,0.211760282,-3.084478534,0.267297125,-3.567204838,0.901421709,0.545216225,0.268005907
2,2,0.4,0,0.2,0.001,0.00592786,0.146444638,-3.245217544,0.162483849,-4.897724014,0.868819816,0.316007429,0.317760514
3,2,0.4,0,0.2,0.001,0.050163639,0.218293331,-3.064313557,0.270974446,-3.699036967,0.9016376,0.527757533,0.270903373
4,2,0.4,0,0.2,0.001,0.015392396,0.167849965,-3.199880704,0.196607698,-4.396026383,0.881727639,0.415912121,0.291067375
5,2,0.4,0,0.2,0.001,0.050163639,0.218293331,-3.064313557,0.271655451,-3.699036967,0.9016376,0.527803755,0.270903373
6,2,0.4,0,0.2,0.001,0.056040894,0.218829645,-3.068002958,0.272761328,-3.548491602,0.902355554,0.54449,0.268038432
7,2,0.4,0,0.2,0.001,0.030097975,0.193615463,-3.14072291,0.228645346,-3.965706698,0.8924125,0.505408833,0.28365326
8,2,0.4,0,0.2,0.001,0.002820568,0.115232085,-3.331730995,0.118031398,-5.525878561,0.855488721,0.190089278,0.372131856
0,1,0,0.2,0,0.001,0.04464091,0.204238477,-3.095642365,0.250200765,-3.713669017,0.90008491,0.516748408,0.269708048
1,1,0,0.2,0,0.001,0.060516188,0.214252697,-3.162273553,0.266220777,-3.508170568,0.896997448,0.536951878,0.26838923
2,1,0,0.2,0,0.001,0.03250405,0.186784263,-3.135799031,0.227128708,-3.85544279,0.897109793,0.5057826,0.275650369
3,1,0,0.2,0,0.001,0.05350319,0.217447232,-3.035234921,0.265587425,-3.36747002,0.898299461,0.508408798,0.272037544
4,1,0,0.2,0,0.001,0.017951418,0.176088919,-3.181494479,0.194108449,-4.1881734,0.884968821,0.469535943,0.301471943
5,1,0,0.2,0,0.001,0.05350319,0.217447232,-3.035234921,0.265344258,-3.36747002,0.898299461,0.508917168,0.272037544
6,1,0,0.2,0,0.001,0.070072515,0.231696776,-3.089863026,0.284608102,-3.424349959,0.899367962,0.541147813,0.265619348
7,1,0,0.2,0,0.001,0.022883517,0.195847016,-3.137655793,0.224717646,-3.925957323,0.892279221,0.50057614,0.290165712
8,1,0,0.2,0,0.001,0.019510223,0.188643461,-3.176148347,0.208918683,-4.052239769,0.888553996,0.489725055,0.295241205
0,2,0.1,0.4,0,0.001,0.058984808,0.195427751,-3.060542341,0.257252668,-3.698875594,0.904232844,0.542961321,0.261087247
1,2,0.1,0.4,0,0.001,0.085514009,0.221164761,-3.035307078,0.28894043,-3.459862406,0.905561252,0.553529625,0.259113964
2,2,0.1,0.4,0,0.001,0.041965818,0.189070006,-3.076698783,0.242192069,-3.811098929,0.901090823,0.543442312,0.264918188
3,2,0.1,0.4,0,0.001,0.067251575,0.210288002,-3.034069472,0.279481409,-3.577622621,0.905583322,0.55282942,0.260893397
4,2,0.1,0.4,0,0.001,0.02075408,0.173465735,-3.130393988,0.213127375,-4.03220603,0.8931609,0.508631559,0.273103955
5,2,0.1,0.4,0,0.001,0.067251575,0.210288002,-3.034069472,0.279834043,-3.577622621,0.905583322,0.553189162,0.260893397
6,2,0.1,0.4,0,0.001,0.081199319,0.216781291,-3.031695572,0.286761979,-3.480938547,0.905355431,0.553465752,0.260325224
7,2,0.1,0.4,0,0.001,0.027638551,0.184419064,-3.10023567,0.234121455,-3.838648957,0.898078692,0.540573284,0.271836502
8,2,0.1,0.4,0,0.001,0.0223218,0.178350845,-3.138175242,0.220632894,-4.011400824,0.893988796,0.529046978,0.275303164
0,4,0.1,0.2,0.3,0.001,0.040724147,0.21060276,-3.08391242,0.248990689,-3.697923315,0.899480687,0.561440253,0.271336177
1,4,0.1,0.2,0.3,0.001,0.060940724,0.225574369,-3.077029567,0.274542536,-3.476786546,0.90059998,0.56156536,0.268074292
2,4,0.1,0.2,0.3,0.001,0.030688706,0.197993831,-3.119239325,0.232144506,-3.792716807,0.895888852,0.55074087,0.27715026
3,4,0.1,0.2,0.3,0.001,0.04661304,0.215254674,-3.07175563,0.262929475,-3.591384989,0.902078435,0.546742624,0.27210627
4,4,0.1,0.2,0.3,0.001,0.017373844,0.185501976,-3.145595518,0.209514975,-4.052299282,0.888906278,0.523507823,0.299054668
5,4,0.1,0.2,0.3,0.001,0.04661304,0.215254674,-3.07175563,0.262747025,-3.591384989,0.902078435,0.5473151,0.27210627
6,4,0.1,0.2,0.3,0.001,0.068183505,0.226780322,-3.069638242,0.275435882,-3.486142443,0.901889039,0.556932716,0.268034029
7,4,0.1,0.2,0.3,0.001,0.032524015,0.204414579,-3.122833515,0.229712849,-3.840522911,0.893730597,0.562382803,0.28889342
8,4,0.1,0.2,0.3,0.001,0.02068684,0.189576792,-3.146235574,0.210524177,-4.045473721,0.889416219,0.524725915,0.295875786
0,4,0.1,0.3,0.1,0.001,0.052104304,0.224353473,-3.072835974,0.260664254,-3.618771601,0.900365635,0.568163396,0.2757911
1,4,0.1,0.3,0.1,0.001,0.063980366,0.226031915,-3.060171352,0.276177044,-3.460169338,0.901514899,0.582993494,0.268636384
2,4,0.1,0.3,0.1,0.001,0.034136913,0.211162495,-3.094569925,0.243188248,-3.763724244,0.896157466,0.563111942,0.282086458
3,4,0.1,0.3,0.1,0.001,0.058608928,0.221523714,-3.047918884,0.268709155,-3.560462373,0.90249294,0.56431074,0.270269488
4,4,0.1,0.3,0.1,0.001,0.016165852,0.187152706,-3.151446643,0.207400511,-4.04753944,0.888682592,0.532833118,0.296190982
5,4,0.1,0.3,0.1,0.001,0.058608928,0.221523714,-3.047918884,0.268295558,-3.560462373,0.90249294,0.564777741,0.270269488
6,4,0.1,0.3,0.1,0.001,0.069029735,0.227939449,-3.051161997,0.277658081,-3.446664087,0.902779926,0.576945545,0.267153994
7,4,0.1,0.3,0.1,0.001,0.031698266,0.20848131,-3.123606463,0.233348272,-3.826084304,0.894711721,0.566171554,0.290208595
8,4,0.1,0.3,0.1,0.001,0.02557726,0.195198185,-3.136491871,0.22111864,-3.969946626,0.890338023,0.541830399,0.291941668
0,16,0.2,0.4,0.3,0.001,0.031442222,0.212807704,-3.100806106,0.245989255,-3.700575156,0.898504499,0.537869045,0.281789206
1,16,0.2,0.4,0.3,0.001,0.045435012,0.218010958,-3.097522591,0.26107985,-3.523253583,0.898854315,0.538553218,0.275732905
2,16,0.2,0.4,0.3,0.001,0.022306818,0.204820344,-3.119972637,0.233366034,-3.828552423,0.894837802,0.522980939,0.28956362
3,16,0.2,0.4,0.3,0.001,0.035197691,0.2146723,-3.081024455,0.251586548,-3.624722791,0.900902901,0.530016549,0.280068113
4,16,0.2,0.4,0.3,0.001,0.012610693,0.189634658,-3.163131168,0.212130566,-3.98482859,0.889612767,0.517037137,0.302881884
5,16,0.2,0.4,0.3,0.001,0.035197691,0.2146723,-3.081024455,0.252029003,-3.624722791,0.900902903,0.530469209,0.280068113
6,16,0.2,0.4,0.3,0.001,0.046141487,0.218060317,-3.084681173,0.261938441,-3.524818414,0.900277401,0.535141966,0.273294005
7,16,0.2,0.4,0.3,0.001,0.019809129,0.206111927,-3.117636187,0.225764529,-3.849998642,0.892938721,0.535335952,0.300906736
8,16,0.2,0.4,0.3,0.001,0.008778178,0.181927767,-3.16890734,0.200305405,-4.159254179,0.883893692,0.490849772,0.31211314
0,2,0.4,0.1,0,0.001,0.027430414,0.184630793,-3.132183733,0.228050203,-4.019259579,0.892353194,0.492398509,0.277688694
1,2,0.4,0.1,0,0.001,0.058599693,0.216704271,-3.072137561,0.268676598,-3.54155863,0.90053596,0.547371232,0.270530664
2,2,0.4,0.1,0,0.001,0.010948799,0.15334724,-3.211842933,0.172209514,-4.747249778,0.873501042,0.350305976,0.306380877
3,2,0.4,0.1,0,0.001,0.047163952,0.211393289,-3.065459046,0.261699834,-3.669986157,0.900486844,0.539820031,0.273568422
4,2,0.4,0.1,0,0.001,0.019711879,0.177951279,-3.18404431,0.203864468,-4.33546515,0.881045729,0.418162077,0.298061604
5,2,0.4,0.1,0,0.001,0.047163952,0.211393289,-3.065459046,0.261587924,-3.669986157,0.900486845,0.53865428,0.273568422
6,2,0.4,0.1,0,0.001,0.060863708,0.226653662,-3.058425387,0.2780912,-3.504579069,0.90187128,0.550770861,0.272218609
7,2,0.4,0.1,0,0.001,0.020779881,0.193712818,-3.12612438,0.224507424,-3.968890168,0.892351433,0.516929358,0.287136828
8,2,0.4,0.1,0,0.001,0.005085281,0.121974615,-3.307977623,0.124127915,-5.471648157,0.857253414,0.21865119,0.368474535
0,1,0,0.3,0.2,0.001,0.045355568,0.200973634,-3.089183423,0.262622907,-3.672423655,0.902418347,0.527199403,0.263471088
1,1,0,0.3,0.2,0.001,0.068566674,0.205681385,-3.090684868,0.269091543,-3.490140125,0.902613972,0.557284486,0.262696189
2,1,0,0.3,0.2,0.001,0.035568995,0.190710468,-3.126434581,0.245521647,-3.813171869,0.899608922,0.516593527,0.267205491
3,1,0,0.3,0.2,0.001,0.063845808,0.207954412,-3.060166981,0.28077361,-3.475708427,0.903275306,0.524237187,0.263369653
4,1,0,0.3,0.2,0.001,0.020680808,0.174328077,-3.166372781,0.204613247,-4.083119488,0.889572357,0.479238642,0.284980996
5,1,0,0.3,0.2,0.001,0.063845808,0.207954412,-3.060166981,0.280755312,-3.475708427,0.903275307,0.524790319,0.263369653
6,1,0,0.3,0.2,0.001,0.069626985,0.208827469,-3.06436772,0.280356368,-3.446048195,0.903791652,0.550579129,0.261095195
7,1,0,0.3,0.2,0.001,0.026369201,0.18544388,-3.140616447,0.229108466,-3.919236714,0.894478926,0.504660412,0.27984332
8,1,0,0.3,0.2,0.001,0.027130335,0.179617754,-3.14836207,0.215161451,-3.97732539,0.892414544,0.49422862,0.279723456
0,2,0.3,0.4,0,0.001,0.047801556,0.214611688,-3.053737145,0.264473827,-3.655081545,0.90249115,0.544848271,0.264204135
1,2,0.3,0.4,0,0.001,0.084741009,0.227265448,-3.037494791,0.29406471,-3.426035303,0.905454784,0.558133346,0.262266663
2,2,0.3,0.4,0,0.001,0.035723931,0.191010853,-3.092586381,0.239501855,-3.89648443,0.896675701,0.529643207,0.270142317
3,2,0.3,0.4,0,0.001,0.066544396,0.218805966,-3.030342852,0.287629072,-3.537205113,0.905956615,0.550062614,0.262728874
4,2,0.3,0.4,0,0.001,0.023396877,0.179254246,-3.129169368,0.220544743,-4.118096059,0.891572131,0.501479725,0.278881046
5,2,0.3,0.4,0,0.001,0.066544396,0.218805966,-3.030342852,0.287502534,-3.537205113,0.905956615,0.550625303,0.262728874
6,2,0.3,0.4,0,0.001,0.083476811,0.222613342,-3.028345482,0.294248879,-3.4440925,0.906341095,0.55778255,0.260430402
7,2,0.3,0.4,0,0.001,0.035838219,0.200318583,-3.101993821,0.245411754,-3.792137073,0.89833319,0.536439819,0.274819332
8,2,0.3,0.4,0,0.001,0.016514705,0.159991032,-3.202863119,0.18556104,-4.525063964,0.879326515,0.405816834,0.30400298
0,16,0.5,0.1,0.3,0.001,0.019063202,0.160534516,-3.180714968,0.193579192,-4.292493822,0.883825134,0.430246611,0.294442692
1,16,0.5,0.1,0.3,0.001,0.044811621,0.19740496,-3.105274119,0.245337999,-3.657904548,0.897506846,0.534729649,0.271805152
2,16,0.5,0.1,0.3,0.001,0,0.115059925,-3.313506511,0.128108525,-5.210704102,0.860720759,0.303956867,0.357910071
3,16,0.5,0.1,0.3,0.001,0.039338727,0.195080067,-3.09693893,0.236455553,-3.794985288,0.898589718,0.508879195,0.279206859
4,16,0.5,0.1,0.3,0.001,0.016501662,0.170734704,-3.159362225,0.200652094,-4.170026015,0.886674421,0.447027831,0.29122706
5,16,0.5,0.1,0.3,0.001,0.039338727,0.195080067,-3.09693893,0.236453846,-3.794985288,0.898589719,0.509208522,0.279206859
6,16,0.5,0.1,0.3,0.001,0.050808823,0.198920965,-3.096346978,0.250285139,-3.651223774,0.89880055,0.531078669,0.272847805
7,16,0.5,0.1,0.3,0.001,0.026997172,0.185996944,-3.139997935,0.215914665,-3.948500256,0.891898706,0.500390814,0.287412551
8,16,0.5,0.1,0.3,0.001,0,0.085090079,-3.368893185,0.090384593,-5.644854053,0.847358433,0.286253215,0.4480467
0,4,0.3,0.2,0.3,0.001,0.041947667,0.212588222,-3.098064778,0.250058728,-3.716605866,0.899825928,0.537301519,0.27567676
1,4,0.3,0.2,0.3,0.001,0.074857234,0.225575923,-3.056041181,0.275404231,-3.449898103,0.90266535,0.55841392,0.268681745
2,4,0.3,0.2,0.3,0.001,0.022378525,0.184553982,-3.139408233,0.209427519,-4.045573994,0.889500365,0.508609232,0.287740965
3,4,0.3,0.2,0.3,0.001,0.060874307,0.21577133,-3.05657953,0.269310117,-3.589380859,0.904307955,0.541471671,0.266196036
4,4,0.3,0.2,0.3,0.001,0.021982885,0.187800925,-3.14102722,0.215516657,-4.04151487,0.888813607,0.505227824,0.299027625
5,4,0.3,0.2,0.3,0.001,0.060874307,0.21577133,-3.05657953,0.269442627,-3.589380859,0.904307954,0.541534189,0.266196036
6,4,0.3,0.2,0.3,0.001,0.074190101,0.227140109,-3.051089941,0.276084407,-3.468737658,0.904055842,0.555392821,0.267825823
7,4,0.3,0.2,0.3,0.001,0.035107519,0.209106928,-3.10138209,0.235024145,-3.821012979,0.894647664,0.550517241,0.287377449
8,4,0.3,0.2,0.3,0.001,0.009400555,0.150198045,-3.241816828,0.164635052,-4.747635507,0.871838582,0.352583497,0.329211035
0,8,0.5,0.2,0.2,0.001,0.020490571,0.170871286,-3.148187011,0.205142105,-4.087252384,0.890492624,0.489764343,0.285372775
1,8,0.5,0.2,0.2,0.001,0.064394579,0.208894237,-3.089749863,0.27292251,-3.52412817,0.900569003,0.550037681,0.263158818
2,8,0.5,0.2,0.2,0.001,0.007675752,0.133667303,-3.268767189,0.146920134,-4.964456228,0.867672929,0.316307143,0.348939464
3,8,0.5,0.2,0.2,0.001,0.043306846,0.197288523,-3.08071995,0.261571923,-3.640224936,0.903433591,0.532986099,0.264337012
4,8,0.5,0.2,0.2,0.001,0.019480707,0.172703328,-3.162097287,0.203104471,-4.104428061,0.890071416,0.485671683,0.29784255
5,8,0.5,0.2,0.2,0.001,0.043306846,0.197288523,-3.08071995,0.261326855,-3.640224936,0.90343359,0.5330334,0.264337012
6,8,0.5,0.2,0.2,0.001,0.070760106,0.206467335,-3.072809454,0.275274349,-3.541523014,0.902579764,0.545985601,0.26218113
7,8,0.5,0.2,0.2,0.001,0.025962252,0.194979863,-3.132087221,0.234181502,-3.818261789,0.896822941,0.534711988,0.277607705
8,8,0.5,0.2,0.2,0.001,0,0.101860616,-3.352901492,0.10471446,-5.450677172,0.854559057,0.260476529,0.418287124
0,2,0.6,0,0.2,0.001,0,0.146537061,-3.26589,0.151059791,-5.054956471,0.863333064,0.274414603,0.353827745
1,2,0.6,0,0.2,0.001,0.050177709,0.207743466,-3.113826185,0.262397419,-3.590624999,0.89984483,0.532876819,0.266535708
2,2,0.6,0,0.2,0.001,0.001745639,0.112380089,-3.338519932,0.094648537,-5.753342776,0.847950611,0.162001289,0.483466776
3,2,0.6,0,0.2,0.001,0.047726927,0.217012708,-3.054792247,0.274572835,-3.609906838,0.903131466,0.527772591,0.267390644
4,2,0.6,0,0.2,0.001,0.010844762,0.164742242,-3.200179545,0.186155507,-4.492124262,0.876774269,0.392906468,0.303029147
5,2,0.6,0,0.2,0.001,0.047726927,0.217012708,-3.054792247,0.274425001,-3.609906838,0.903131464,0.527808706,0.267390644
6,2,0.6,0,0.2,0.001,0.067533187,0.218430774,-3.069094905,0.27739367,-3.50408161,0.903069813,0.53985722,0.263818667
7,2,0.6,0,0.2,0.001,0.030266697,0.199226802,-3.145480605,0.231936115,-3.928542638,0.892848279,0.50784205,0.289857392
8,2,0.6,0,0.2,0.001,0,0.104597184,-3.355258714,0.07390051,-6.09307771,0.835841158,0.128542401,0.627158585
0,1,0.2,0.2,0,0.001,0.036064101,0.20483334,-3.089093646,0.249738552,-3.764259609,0.898108848,0.536965224,0.275130897
1,1,0.2,0.2,0,0.001,0.043896988,0.206533687,-3.14042363,0.254512632,-3.722518262,0.899013005,0.552263444,0.269013551
2,1,0.2,0.2,0,0.001,0.019494734,0.187442218,-3.146731031,0.220430549,-3.99014624,0.891916302,0.508425692,0.283021375
3,1,0.2,0.2,0,0.001,0.051203905,0.227764977,-3.045988366,0.275799937,-3.609996567,0.901464196,0.54337464,0.272339256
4,1,0.2,0.2,0,0.001,0.017474608,0.17236224,-3.176553242,0.197716171,-4.314351502,0.881329766,0.462113349,0.304990465
5,1,0.2,0.2,0,0.001,0.051203905,0.227764977,-3.045988366,0.275455232,-3.609996567,0.901464196,0.543273369,0.272339256
6,1,0.2,0.2,0,0.001,0.058471034,0.227901905,-3.058171944,0.276406336,-3.557531916,0.902152045,0.559107873,0.268869918
7,1,0.2,0.2,0,0.001,0.0253737,0.196260162,-3.129143869,0.225088207,-3.95731378,0.892179132,0.521137886,0.286583876
8,1,0.2,0.2,0,0.001,0.017544177,0.16787922,-3.193188761,0.186996445,-4.493987506,0.877854717,0.416121956,0.306437078
0,4,0.5,0,0.4,0.001,0.012542021,0.167753416,-3.171198277,0.206861984,-4.23537136,0.88573273,0.429623109,0.285783294
1,4,0.5,0,0.4,0.001,0.064131431,0.205665917,-3.055448941,0.278982072,-3.475600562,0.902827573,0.542612505,0.260015902
2,4,0.5,0,0.4,0.001,0.00558387,0.121381658,-3.301291638,0.134959046,-5.224833922,0.86243744,0.251705579,0.348638908
3,4,0.5,0,0.4,0.001,0.059086974,0.208389531,-3.056871082,0.277131386,-3.630781897,0.904114794,0.536647441,0.26138386
4,4,0.5,0,0.4,0.001,0.018270741,0.16165355,-3.173866418,0.202793789,-4.195910053,0.886657389,0.442359668,0.285481359
5,4,0.5,0,0.4,0.001,0.059086974,0.208389531,-3.056871082,0.277037455,-3.630781897,0.904114794,0.536511602,0.26138386
6,4,0.5,0,0.4,0.001,0.068592715,0.208219828,-3.051706762,0.282017853,-3.486551734,0.904016783,0.543261852,0.260472074
7,4,0.5,0,0.4,0.001,0.032841255,0.18635515,-3.114683353,0.237108756,-3.896358518,0.896882198,0.516521484,0.274559906
8,4,0.5,0,0.4,0.001,0.001975924,0.103562572,-3.3655709,0.099852086,-5.657921954,0.851879158,0.179567739,0.434569563
0,16,0.3,0.3,0.4,0.001,0.035153148,0.186744415,-3.120605596,0.236858216,-3.862976282,0.89917928,0.496106998,0.270572351
1,16,0.3,0.3,0.4,0.001,0.053114048,0.191377961,-3.110837245,0.253721923,-3.603951997,0.900010636,0.518906329,0.262949559
2,16,0.3,0.3,0.4,0.001,0.020772499,0.177370253,-3.153203002,0.218568833,-3.990795562,0.894131391,0.483815535,0.279881664
3,16,0.3,0.3,0.4,0.001,0.046270023,0.185944226,-3.084842516,0.251588924,-3.697825674,0.904008286,0.509523549,0.265103269
4,16,0.3,0.3,0.4,0.001,0.019785958,0.165993065,-3.155158713,0.2025794,-4.081269085,0.890298711,0.459783786,0.284032076
5,16,0.3,0.3,0.4,0.001,0.046270023,0.185944226,-3.084842516,0.252016343,-3.697825674,0.904008285,0.509826132,0.265103269
6,16,0.3,0.3,0.4,0.001,0.057924015,0.193729302,-3.098311503,0.256181786,-3.610868788,0.90133585,0.517671794,0.261860281
7,16,0.3,0.3,0.4,0.001,0.024472027,0.185028589,-3.125682936,0.220811125,-3.910213278,0.895277109,0.499602179,0.284269916
8,16,0.3,0.3,0.4,0.001,0.010932009,0.13392454,-3.234249681,0.159349629,-4.715977948,0.873493882,0.375466668,0.32185822
0,8,0.4,0.4,0.4,0.001,0.031025949,0.195139396,-3.1227062,0.241333564,-3.817470396,0.900091246,0.516553324,0.270553608
1,8,0.4,0.4,0.4,0.001,0.067641596,0.206432879,-3.077557897,0.271668664,-3.490781249,0.902678022,0.540332407,0.263423087
2,8,0.4,0.4,0.4,0.001,0.018066136,0.167095952,-3.180658011,0.205472537,-4.175431728,0.890379012,0.474416754,0.292421184
3,8,0.4,0.4,0.4,0.001,0.055117874,0.197429198,-3.065691307,0.259125041,-3.620584254,0.905239316,0.520593863,0.266946993
4,8,0.4,0.4,0.4,0.001,0.024241784,0.176338369,-3.167363678,0.207506257,-4.074283291,0.891138812,0.49112535,0.289363988
5,8,0.4,0.4,0.4,0.001,0.055117874,0.197429198,-3.065691307,0.259283083,-3.620584254,0.905239315,0.520392951,0.266946993
6,8,0.4,0.4,0.4,0.001,0.067312204,0.202425013,-3.074196583,0.2704308,-3.516153165,0.903773637,0.534693289,0.262944434
7,8,0.4,0.4,0.4,0.001,0.024129281,0.184902065,-3.149720203,0.224480885,-3.860308961,0.896656125,0.519616141,0.279546685
8,8,0.4,0.4,0.4,0.001,0.008394641,0.139591024,-3.271912465,0.156810213,-4.843380565,0.870024024,0.346055146,0.329828243
0,1,0.6,0,0.4,0.001,0,0.140513674,-3.256321876,0.159781992,-4.779710022,0.870661911,0.294733355,0.32654089
1,1,0.6,0,0.4,0.001,0.026911276,0.173351056,-3.205234601,0.225331154,-3.762438126,0.892062491,0.485872857,0.282705898
2,1,0.6,0,0.4,0.001,0,0.121611437,-3.325833904,0.10830779,-5.678158342,0.85029187,0.173454158,0.43860081
3,1,0.6,0,0.4,0.001,0.044007527,0.204749141,-3.102123819,0.248884159,-3.516354211,0.895742281,0.476169551,0.277520841
4,1,0.6,0,0.4,0.001,0.0088088,0.15150958,-3.24156888,0.166123254,-4.694707216,0.871762141,0.31847711,0.321436169
5,1,0.6,0,0.4,0.001,0.044007527,0.204749141,-3.102123819,0.248782652,-3.516354211,0.89574228,0.476007778,0.277520841
6,1,0.6,0,0.4,0.001,0.037644931,0.178991849,-3.167890048,0.241134867,-3.702965004,0.896034164,0.494800486,0.271965182
7,1,0.6,0,0.4,0.001,0.02553889,0.179502644,-3.178881923,0.218173609,-4.009170217,0.891680374,0.44227447,0.284087334
8,1,0.6,0,0.4,0.001,0,0.104098271,-3.350701774,0.084756148,-6.016853579,0.841065884,0.148709301,0.5211258
0,4,0.1,0.2,0,0.001,0.048785315,0.206239318,-3.064604291,0.259976375,-3.735318324,0.903292356,0.542592306,0.265445634
1,4,0.1,0.2,0,0.001,0.064462173,0.208830687,-3.051858447,0.27386502,-3.554355004,0.903504046,0.556557253,0.261619721
2,4,0.1,0.2,0,0.001,0.040277705,0.1973904,-3.085675682,0.248790043,-3.857206156,0.900647397,0.536752521,0.269104478
3,4,0.1,0.2,0,0.001,0.053568661,0.210106514,-3.041569888,0.272109991,-3.677525543,0.90472677,0.553070441,0.265288714
4,4,0.1,0.2,0,0.001,0.021549707,0.179882707,-3.135450041,0.214071932,-4.089698869,0.892415764,0.505756935,0.282186689
5,4,0.1,0.2,0,0.001,0.053568661,0.210106514,-3.041569888,0.272042835,-3.677525543,0.90472677,0.55333058,0.265288714
6,4,0.1,0.2,0,0.001,0.061027585,0.209868168,-3.047867462,0.273606617,-3.557384728,0.903876218,0.553128192,0.261632985
7,4,0.1,0.2,0,0.001,0.031297236,0.193360107,-3.100658687,0.23371576,-3.905349946,0.896583483,0.537807571,0.275496499
8,4,0.1,0.2,0,0.001,0.02552663,0.175680481,-3.136313917,0.215816573,-4.102719614,0.892667051,0.500401727,0.275190114
0,2,0.1,0.4,0.3,0.001,0.046161589,0.198667848,-3.063130382,0.259982949,-3.730900383,0.905932427,0.546132897,0.261970502
1,2,0.1,0.4,0.3,0.001,0.071854767,0.210070995,-3.084636292,0.279292833,-3.523362168,0.905028638,0.548417734,0.257516406
2,2,0.1,0.4,0.3,0.001,0.032664844,0.18835119,-3.092861699,0.243996331,-3.812226208,0.90189378,0.540451064,0.267204549
3,2,0.1,0.4,0.3,0.001,0.062894599,0.212802543,-3.050934823,0.284583085,-3.600091387,0.908577528,0.541009455,0.258369155
4,2,0.1,0.4,0.3,0.001,0.020525142,0.180201403,-3.145522251,0.215029441,-4.056784501,0.893185618,0.514348179,0.280268473
5,2,0.1,0.4,0.3,0.001,0.062894599,0.212802543,-3.050934823,0.284419662,-3.600091387,0.908577529,0.541465839,0.258369155
6,2,0.1,0.4,0.3,0.001,0.070520892,0.211714497,-3.083431574,0.282014848,-3.531259218,0.906220056,0.549612571,0.257608267
7,2,0.1,0.4,0.3,0.001,0.038030421,0.18850425,-3.122444263,0.232397538,-3.867903065,0.899245468,0.535364591,0.271359443
8,2,0.1,0.4,0.3,0.001,0.027118143,0.1734402,-3.145013841,0.215426934,-3.995921109,0.894614613,0.529870672,0.276108724
0,1,0,0.2,0.3,0.001,0.047673482,0.197656015,-3.089992798,0.259565845,-3.720843094,0.90148601,0.520759236,0.266137619
1,1,0,0.2,0.3,0.001,0.062613991,0.21230493,-3.108022169,0.272232254,-3.495251936,0.901437268,0.545556119,0.260926356
2,1,0,0.2,0.3,0.001,0.039183293,0.198394792,-3.131105751,0.243411804,-3.814049752,0.897907043,0.519871297,0.272083215
3,1,0,0.2,0.3,0.001,0.061506051,0.214759394,-3.049132968,0.280226176,-3.484722444,0.902940565,0.518359125,0.263301038
4,1,0,0.2,0.3,0.001,0.01935407,0.179661389,-3.162559002,0.204663416,-4.119525925,0.88776309,0.488046507,0.295307788
5,1,0,0.2,0.3,0.001,0.061506051,0.214759394,-3.049132968,0.280188039,-3.484722444,0.902940564,0.518121676,0.263301038
6,1,0,0.2,0.3,0.001,0.060830067,0.221267457,-3.069459684,0.285868301,-3.460720134,0.902869238,0.550172078,0.259638665
7,1,0,0.2,0.3,0.001,0.024489324,0.19081759,-3.126602268,0.225922501,-3.920960853,0.894324216,0.519482286,0.283214273
8,1,0,0.2,0.3,0.001,0.025608127,0.182574868,-3.15897517,0.217656524,-3.981552576,0.892605782,0.51022713,0.286432765
0,2,0.4,0,0.1,0.001,0.025521723,0.179112342,-3.185681563,0.207020488,-4.330235009,0.883556815,0.429545346,0.285683058
1,2,0.4,0,0.1,0.001,0.052576628,0.213675357,-3.103753193,0.259227865,-3.640245883,0.897647518,0.542054099,0.271084771
2,2,0.4,0,0.1,0.001,0.008689327,0.143982313,-3.279157819,0.150511911,-5.129459022,0.865190972,0.265673926,0.328925723
3,2,0.4,0,0.1,0.001,0.044392934,0.21042994,-3.087812361,0.249427199,-3.783836598,0.896979051,0.535046624,0.278502325
4,2,0.4,0,0.1,0.001,0.013203081,0.165944926,-3.212403854,0.185361616,-4.569807323,0.877172034,0.383733764,0.305345561
5,2,0.4,0,0.1,0.001,0.044392934,0.21042994,-3.087812361,0.249113608,-3.783836598,0.896979052,0.534960437,0.278502325
6,2,0.4,0,0.1,0.001,0.060403565,0.22200009,-3.074830746,0.266544084,-3.599020419,0.899758516,0.543846879,0.27158318
7,2,0.4,0,0.1,0.001,0.026784591,0.193983695,-3.15011427,0.220556214,-4.035505411,0.889310752,0.501144076,0.284260271
8,2,0.4,0,0.1,0.001,0,0.111341415,-3.350428054,0.106180156,-5.667659474,0.852285287,0.180555492,0.417602798
0,16,0.5,0,0.2,0.001,0.017834916,0.154597947,-3.212613092,0.187201582,-4.379859734,0.879759753,0.377403326,0.287139162
1,16,0.5,0,0.2,0.001,0.064110833,0.209818611,-3.094652789,0.271461739,-3.488613267,0.900466554,0.518667351,0.264565791
2,16,0.5,0,0.2,0.001,0.003474591,0.108004124,-3.328753354,0.121491154,-5.315351445,0.857317695,0.271802059,0.373271713
3,16,0.5,0,0.2,0.001,0.047278855,0.206510402,-3.086253668,0.262701415,-3.599920783,0.900898207,0.498740156,0.267825447
4,16,0.5,0,0.2,0.001,0.017803228,0.1698176,-3.180753688,0.202953986,-4.16085611,0.884471273,0.406116125,0.29130289
5,16,0.5,0,0.2,0.001,0.047278855,0.206510402,-3.086253668,0.262576569,-3.599920783,0.900898206,0.498519087,0.267825447
6,16,0.5,0,0.2,0.001,0.063295609,0.215742556,-3.099073134,0.277225432,-3.500473527,0.901209022,0.51437613,0.263752228
7,16,0.5,0,0.2,0.001,0.018405619,0.183725779,-3.157942774,0.219753449,-3.924804957,0.890897086,0.468670886,0.287151266
8,16,0.5,0,0.2,0.001,0.001790572,0.083568092,-3.374710827,0.085022113,-5.747500266,0.844198084,0.275157173,0.473768172
0,8,0.5,0.3,0.3,0.001,0.022770809,0.190691152,-3.141686749,0.217042369,-3.946892506,0.891496025,0.509718317,0.288939695
1,8,0.5,0.3,0.3,0.001,0.063341659,0.222788519,-3.077352066,0.278470846,-3.405442471,0.901686045,0.557122687,0.264816863
2,8,0.5,0.3,0.3,0.001,0.007487774,0.14993435,-3.260391753,0.156691375,-4.789028992,0.869129089,0.343602858,0.37551643
3,8,0.5,0.3,0.3,0.001,0.060615723,0.220319227,-3.063795995,0.273616125,-3.497788292,0.90371092,0.54012841,0.265607671
4,8,0.5,0.3,0.3,0.001,0.014042897,0.183537961,-3.180075839,0.205551474,-4.020116015,0.887959548,0.486280822,0.306750528
5,8,0.5,0.3,0.3,0.001,0.060615723,0.220319227,-3.063795995,0.273180955,-3.497788292,0.903710919,0.539564428,0.265607671
6,8,0.5,0.3,0.3,0.001,0.067430158,0.225928345,-3.062915578,0.281802221,-3.406474719,0.903161114,0.553817142,0.263933366
7,8,0.5,0.3,0.3,0.001,0.032090211,0.208493537,-3.121578033,0.235553907,-3.796264439,0.895026217,0.530190045,0.288057383
8,8,0.5,0.3,0.3,0.001,0.003262777,0.122692929,-3.330507966,0.111085006,-5.420219703,0.852794571,0.247638585,0.486969548
0,4,0.3,0.3,0.2,0.001,0.038915917,0.199062756,-3.08570052,0.247752988,-3.704239212,0.899755941,0.545781326,0.270230569
1,4,0.3,0.3,0.2,0.001,0.072937027,0.229334525,-3.052470695,0.285728005,-3.379723484,0.902630487,0.561217224,0.265649432
2,4,0.3,0.3,0.2,0.001,0.022324142,0.184279827,-3.143023115,0.221848252,-3.981508683,0.892059691,0.535151078,0.286477628
3,4,0.3,0.3,0.2,0.001,0.059293157,0.219277185,-3.036717829,0.279020388,-3.469492912,0.905531105,0.550985985,0.265653961
4,4,0.3,0.3,0.2,0.001,0.019882024,0.184993369,-3.157102666,0.212914794,-4.070617057,0.889040328,0.512978767,0.294202065
5,4,0.3,0.3,0.2,0.001,0.059293157,0.219277185,-3.036717829,0.278838628,-3.469492912,0.905531105,0.550484277,0.265653961
6,4,0.3,0.3,0.2,0.001,0.078757748,0.228672174,-3.04098873,0.288780912,-3.398598657,0.904488489,0.560937127,0.263706508
7,4,0.3,0.3,0.2,0.001,0.027791597,0.199196891,-3.120765514,0.231717012,-3.798136574,0.897044104,0.550594324,0.283172066
8,4,0.3,0.3,0.2,0.001,0.014213305,0.156525982,-3.222466806,0.173708948,-4.611597845,0.874223763,0.387036213,0.319525019
0,16,0,0.4,0,0.001,0.038300298,0.192800953,-3.09770908,0.243419647,-3.721559304,0.901355452,0.511951154,0.264957033
1,16,0,0.4,0,0.001,0.072153946,0.207958944,-3.092157709,0.27429843,-3.464066728,0.902222687,0.519441361,0.261037868
2,16,0,0.4,0,0.001,0.029512018,0.188663615,-3.141857048,0.234333034,-3.802227635,0.896470114,0.499492251,0.27771603
3,16,0,0.4,0,0.001,0.058580147,0.21083648,-3.05331363,0.272740752,-3.551720047,0.904089297,0.513272341,0.264369887
4,16,0,0.4,0,0.001,0.020697048,0.169648496,-3.177800275,0.198186395,-4.078668796,0.889256362,0.480782074,0.286123662
5,16,0,0.4,0,0.001,0.058580147,0.21083648,-3.05331363,0.272746388,-3.551720047,0.904089297,0.512633535,0.264369887
6,16,0,0.4,0,0.001,0.078981025,0.21747732,-3.07084683,0.287977327,-3.455762064,0.904182009,0.519268019,0.261103745
7,16,0,0.4,0,0.001,0.028340627,0.192310037,-3.140115072,0.228301986,-3.846466719,0.89463477,0.512236561,0.281378599
8,16,0,0.4,0,0.001,0.019122495,0.177300774,-3.169504349,0.210072224,-3.986769817,0.891426932,0.48916642,0.286466298
0,1,0.2,0.3,0.1,0.001,0.049983838,0.192436968,-3.084909679,0.260688985,-3.724557738,0.903563801,0.531992895,0.260696235
1,1,0.2,0.3,0.1,0.001,0.066631856,0.203328115,-3.084273291,0.275378103,-3.503583254,0.905299268,0.547070249,0.258387499
2,1,0.2,0.3,0.1,0.001,0.038921322,0.182056366,-3.131694396,0.235228646,-3.895722027,0.899432709,0.508482172,0.266199223
3,1,0.2,0.3,0.1,0.001,0.070992533,0.206720257,-3.067960503,0.284761999,-3.515260441,0.907651616,0.531526692,0.257899275
4,1,0.2,0.3,0.1,0.001,0.019208072,0.159316717,-3.185139121,0.201447254,-4.197519311,0.889598885,0.462478793,0.276373077
5,1,0.2,0.3,0.1,0.001,0.070992533,0.206720257,-3.067960503,0.284672706,-3.515260441,0.907651616,0.531137749,0.257899275
6,1,0.2,0.3,0.1,0.001,0.074976329,0.213130609,-3.065731604,0.285633181,-3.472049933,0.905910046,0.552821031,0.258967311
7,1,0.2,0.3,0.1,0.001,0.035940717,0.184026706,-3.128141073,0.237447475,-3.864293777,0.89746482,0.510827651,0.267486759
8,1,0.2,0.3,0.1,0.001,0.022061817,0.16498272,-3.194432348,0.20606388,-4.260210823,0.887914974,0.439298966,0.278763626
0,2,0.6,0.1,0.3,0.001,0.012993657,0.159087325,-3.208245131,0.180229549,-4.64151744,0.87404712,0.377167705,0.323483618
1,2,0.6,0.1,0.3,0.001,0.057681584,0.216919774,-3.079907699,0.274358714,-3.559382675,0.90124018,0.551626925,0.267674895
2,2,0.6,0.1,0.3,0.001,0,0.121805971,-3.31666479,0.114832063,-5.515573516,0.853305678,0.209260134,0.439949145
3,2,0.6,0.1,0.3,0.001,0.043088659,0.215569979,-3.075590553,0.270471738,-3.652551733,0.902767794,0.538423724,0.269489492
4,2,0.6,0.1,0.3,0.001,0.01722114,0.172481859,-3.189321655,0.196004966,-4.409498395,0.880477412,0.430559612,0.299523587
5,2,0.6,0.1,0.3,0.001,0.043088659,0.215569979,-3.075590553,0.270240818,-3.652551733,0.902767793,0.538240127,0.269489492
6,2,0.6,0.1,0.3,0.001,0.058048333,0.217833333,-3.065070675,0.277479381,-3.541307781,0.902774837,0.552715318,0.269508305
7,2,0.6,0.1,0.3,0.001,0.02157084,0.195839412,-3.124065041,0.231958703,-3.888122527,0.894585248,0.532756232,0.283608263
8,2,0.6,0.1,0.3,0.001,0.001206488,0.107821337,-3.344004167,0.086019069,-5.914114077,0.844332466,0.150070365,0.533263277
0,2,0,0.3,0.4,0.001,0.049861147,0.199441676,-3.062225788,0.265641102,-3.732225831,0.904940624,0.535974322,0.2635567
1,2,0,0.3,0.4,0.001,0.07567977,0.201633822,-3.058148856,0.27887016,-3.543077755,0.903688154,0.552885493,0.258247827
2,2,0,0.3,0.4,0.001,0.033697272,0.183816299,-3.094058372,0.241362173,-3.805683317,0.901382466,0.535245371,0.264920707
3,2,0,0.3,0.4,0.001,0.058003133,0.194829792,-3.061877944,0.267726277,-3.633559243,0.905485456,0.54007524,0.25863806
4,2,0,0.3,0.4,0.001,0.020581575,0.175260156,-3.158046049,0.210864275,-4.052310574,0.89185491,0.513175298,0.287197866
5,2,0,0.3,0.4,0.001,0.058003133,0.194829792,-3.061877944,0.267290616,-3.633559243,0.905485456,0.540042002,0.25863806
6,2,0,0.3,0.4,0.001,0.07087729,0.204447803,-3.054977127,0.282575305,-3.56000878,0.905165362,0.551476387,0.25805199
7,2,0,0.3,0.4,0.001,0.025597145,0.181917745,-3.13594507,0.225399817,-3.918716711,0.896861496,0.535608714,0.279150659
8,2,0,0.3,0.4,0.001,0.031801235,0.188839432,-3.118996724,0.229282193,-3.916655781,0.897035323,0.521369468,0.278361528
0,8,0.3,0.1,0.4,0.001,0.039804958,0.191575527,-3.114164817,0.241422947,-3.846070008,0.898565165,0.510412633,0.269286541
1,8,0.3,0.1,0.4,0.001,0.062415873,0.205391614,-3.086637109,0.268372676,-3.566541956,0.901827338,0.538119058,0.265488784
2,8,0.3,0.1,0.4,0.001,0.013527545,0.163458877,-3.160361455,0.196574946,-4.153694342,0.890187009,0.461958756,0.28087924
3,8,0.3,0.1,0.4,0.001,0.055716982,0.201883775,-3.07827028,0.261156846,-3.683759893,0.904157321,0.521116257,0.266547625
4,8,0.3,0.1,0.4,0.001,0.019327501,0.177185181,-3.153654412,0.206326254,-4.130387739,0.88985711,0.475851288,0.282391289
5,8,0.3,0.1,0.4,0.001,0.055716982,0.201883775,-3.07827028,0.26092742,-3.683759893,0.90415732,0.521146079,0.266547625
6,8,0.3,0.1,0.4,0.001,0.064829661,0.206905625,-3.07487533,0.271382354,-3.575292475,0.903210031,0.538261161,0.263086582
7,8,0.3,0.1,0.4,0.001,0.028930419,0.190678918,-3.136646335,0.226319972,-3.96801577,0.895744122,0.507677966,0.279739639
8,8,0.3,0.1,0.4,0.001,0.006667632,0.137194717,-3.269360165,0.157224059,-4.849448767,0.871711496,0.33658864,0.312301655
0,16,0.1,0,0.4,0.001,0.033630135,0.19264837,-3.107736228,0.238918787,-3.829861222,0.897352137,0.482958287,0.270941305
1,16,0.1,0,0.4,0.001,0.043474965,0.190550689,-3.117507395,0.24894347,-3.650589314,0.898554998,0.510541364,0.264707463
2,16,0.1,0,0.4,0.001,0.024524226,0.173562405,-3.140271624,0.217669246,-3.997406042,0.893366833,0.47387069,0.275127507
3,16,0.1,0,0.4,0.001,0.035503338,0.193135564,-3.106413254,0.245763018,-3.733982412,0.900917426,0.490392958,0.269146465
4,16,0.1,0,0.4,0.001,0.01910057,0.170533097,-3.157782228,0.205144578,-4.140407542,0.887878507,0.445692882,0.287307051
5,16,0.1,0,0.4,0.001,0.035503338,0.193135564,-3.106413254,0.245611185,-3.733982412,0.900917426,0.490584864,0.269146465
6,16,0.1,0,0.4,0.001,0.047234301,0.197759039,-3.094619476,0.25630393,-3.616400162,0.900033406,0.513258364,0.263323778
7,16,0.1,0,0.4,0.001,0.022881393,0.178094471,-3.147786452,0.214533062,-4.023956609,0.89204527,0.474060756,0.288364425
8,16,0.1,0,0.4,0.001,0.016899371,0.165486972,-3.178330768,0.196405284,-4.256627948,0.884520514,0.437897447,0.294095193
0,4,0.1,0.1,0.3,0.001,0.045128977,0.203485589,-3.08031099,0.258752979,-3.747038955,0.902782999,0.544120969,0.268206923
1,4,0.1,0.1,0.3,0.001,0.062790096,0.211704269,-3.060122699,0.278027787,-3.545885822,0.904062509,0.556836846,0.262681923
2,4,0.1,0.1,0.3,0.001,0.034236696,0.193577342,-3.094157804,0.245900006,-3.828457647,0.898941302,0.525980225,0.271014556
3,4,0.1,0.1,0.3,0.001,0.048999259,0.198119623,-3.051028145,0.2664055,-3.665865749,0.904823566,0.540933118,0.26411963
4,4,0.1,0.1,0.3,0.001,0.018789303,0.167897344,-3.142250589,0.206323646,-4.12753506,0.890516852,0.502565016,0.284054217
5,4,0.1,0.1,0.3,0.001,0.048999259,0.198119623,-3.051028145,0.266450275,-3.665865749,0.904823565,0.540466129,0.26411963
6,4,0.1,0.1,0.3,0.001,0.063403903,0.208523164,-3.06053481,0.278532434,-3.566128432,0.905282357,0.556279423,0.260837779
7,4,0.1,0.1,0.3,0.001,0.032143764,0.183908378,-3.119411241,0.233958574,-3.906118892,0.896562516,0.537751438,0.279556969
8,4,0.1,0.1,0.3,0.001,0.024121781,0.177525689,-3.139353609,0.219460079,-4.090612321,0.892181168,0.493246242,0.281561394
0,2,0.4,0.3,0.2,0.001,0.03126479,0.18360244,-3.097890908,0.23972719,-3.79500396,0.900601264,0.525752682,0.270972511
1,2,0.4,0.3,0.2,0.001,0.073274908,0.214004978,-3.074723236,0.286850249,-3.449114134,0.904032028,0.556829614,0.258618433
2,2,0.4,0.3,0.2,0.001,0.019501716,0.172426249,-3.164982232,0.20771913,-4.186849592,0.888856638,0.473479594,0.291697489
3,2,0.4,0.3,0.2,0.001,0.065667895,0.209578341,-3.046206589,0.275828869,-3.531594156,0.90550611,0.540329906,0.264167515
4,2,0.4,0.3,0.2,0.001,0.018800262,0.180130708,-3.137883629,0.216004436,-4.106208118,0.889081042,0.500366267,0.28541543
5,2,0.4,0.3,0.2,0.001,0.065667895,0.209578341,-3.046206589,0.275555759,-3.531594156,0.905506111,0.539990081,0.264167515
6,2,0.4,0.3,0.2,0.001,0.077085325,0.220932834,-3.050570974,0.294464694,-3.426744775,0.905768669,0.548772424,0.258793791
7,2,0.4,0.3,0.2,0.001,0.030063119,0.199359988,-3.104562151,0.245242847,-3.792900419,0.897754714,0.535706833,0.275738285
8,2,0.4,0.3,0.2,0.001,0.00838022,0.135548367,-3.273619769,0.149147626,-5.019650928,0.866949795,0.309204641,0.340911834
0,1,0,0.1,0,0.001,0.044531175,0.210528342,-3.097534119,0.251898286,-3.767975002,0.898143208,0.515665533,0.270937214
1,1,0,0.1,0,0.001,0.052811899,0.209405987,-3.149932882,0.253457566,-3.670234538,0.894456383,0.544464471,0.270676166
2,1,0,0.1,0,0.001,0.030030886,0.194121707,-3.127889426,0.225553731,-3.909266068,0.893654556,0.500464945,0.28266766
3,1,0,0.1,0,0.001,0.053752901,0.225924778,-3.073587886,0.269151844,-3.544673075,0.899170527,0.507913356,0.2712495
4,1,0,0.1,0,0.001,0.017309073,0.182276541,-3.178757458,0.196994051,-4.260414623,0.882484146,0.458521912,0.310403067
5,1,0,0.1,0,0.001,0.053752901,0.225924778,-3.073587886,0.269383519,-3.544673075,0.899170527,0.508162533,0.2712495
6,1,0,0.1,0,0.001,0.06082771,0.229497261,-3.095325049,0.271976261,-3.531789405,0.896677906,0.542519746,0.268432914
7,1,0,0.1,0,0.001,0.025141772,0.190694796,-3.132414285,0.218423969,-4.00741745,0.889838375,0.507960911,0.295243754
8,1,0,0.1,0,0.001,0.021491653,0.186469713,-3.162456271,0.207816511,-4.141727656,0.88748366,0.490639428,0.295846819
0,8,0.5,0,0,0.001,0.010746891,0.15959462,-3.222919455,0.181163563,-4.633548109,0.875555587,0.353175974,0.306677065
1,8,0.5,0,0,0.001,0.044582059,0.227277741,-3.086618976,0.263742899,-3.47413379,0.897456452,0.509190408,0.273167329
2,8,0.5,0,0,0.001,0,0.105728147,-3.343215276,0.10555136,-5.452361553,0.854786379,0.230481068,0.420517878
3,8,0.5,0,0,0.001,0.042133693,0.212449402,-3.082588766,0.259187593,-3.698742719,0.900121977,0.497014403,0.270210733
4,8,0.5,0,0,0.001,0.014777515,0.171364489,-3.178445239,0.196293642,-4.318675349,0.882184553,0.4028605,0.301115304
5,8,0.5,0,0,0.001,0.042133693,0.212449402,-3.082588766,0.259324375,-3.698742719,0.900121976,0.497107766,0.270210733
6,8,0.5,0,0,0.001,0.05064944,0.225737571,-3.078945969,0.271002561,-3.445898659,0.899334848,0.511776551,0.270605742
7,8,0.5,0,0,0.001,0.024593182,0.200033536,-3.127569135,0.227297421,-3.956738605,0.891400744,0.468743505,0.287001687
8,8,0.5,0,0,0.001,0,0.089109651,-3.382605153,0.073724988,-5.766185096,0.842453868,0.223602952,0.535393455
0,4,0.3,0,0.1,0.001,0.036320992,0.195681185,-3.119084789,0.240665085,-3.921663806,0.896701923,0.486063318,0.272953423
1,4,0.3,0,0.1,0.001,0.067752231,0.214387951,-3.05843198,0.281433026,-3.462693334,0.902766994,0.535498526,0.261615452
2,4,0.3,0,0.1,0.001,0.014176703,0.1612336,-3.189540315,0.19379587,-4.443807767,0.882000582,0.413032991,0.292303547
3,4,0.3,0,0.1,0.001,0.056438994,0.205113136,-3.049244329,0.27433313,-3.666726503,0.904708612,0.521210959,0.262915675
4,4,0.3,0,0.1,0.001,0.01817671,0.170971881,-3.168348402,0.205973782,-4.261402586,0.886108578,0.451898465,0.288463214
5,4,0.3,0,0.1,0.001,0.056438994,0.205113136,-3.049244329,0.27464502,-3.666726503,0.90470861,0.521755574,0.262915675
6,4,0.3,0,0.1,0.001,0.071993163,0.215220217,-3.046969262,0.283958045,-3.500842049,0.904825487,0.536576628,0.260786449
7,4,0.3,0,0.1,0.001,0.030447633,0.184761927,-3.130816083,0.230277261,-3.928233707,0.893473107,0.498480751,0.280574359
8,4,0.3,0,0.1,0.001,0.007376244,0.124321397,-3.274528085,0.138541389,-5.162331083,0.864992582,0.275093421,0.354359559
0,16,0.5,0.3,0.1,0.001,0.025923365,0.174064962,-3.146660552,0.213108448,-4.069890913,0.892549331,0.479343376,0.279307506
1,16,0.5,0.3,0.1,0.001,0.054189163,0.204851294,-3.082639139,0.262045017,-3.609108373,0.900164882,0.524297167,0.264821025
2,16,0.5,0.3,0.1,0.001,0.007504487,0.127498055,-3.278401592,0.147714003,-4.899982429,0.869927107,0.355782409,0.319752728
3,16,0.5,0.3,0.1,0.001,0.048369017,0.206957043,-3.068711656,0.261858626,-3.675808264,0.903283833,0.527776424,0.264725144
4,16,0.5,0.3,0.1,0.001,0.019785372,0.179782602,-3.145054321,0.215146539,-4.038473578,0.891831189,0.488877934,0.283029034
5,16,0.5,0.3,0.1,0.001,0.048369017,0.206957043,-3.068711656,0.261761781,-3.675808264,0.903283833,0.528403921,0.264725144
6,16,0.5,0.3,0.1,0.001,0.056395943,0.208993928,-3.073391124,0.267111758,-3.591804155,0.901742362,0.523719989,0.263775726
7,16,0.5,0.3,0.1,0.001,0.024680439,0.185520419,-3.125874636,0.221013549,-3.870683073,0.895845842,0.511870716,0.279508903
8,16,0.5,0.3,0.1,0.001,0.003364919,0.097658229,-3.332127361,0.108461415,-5.460971914,0.853765523,0.309192744,0.381970492
0,2,0.6,0.2,0,0.001,0.007126582,0.158275515,-3.223636411,0.168693708,-4.664563262,0.873524045,0.378953027,0.339220743
1,2,0.6,0.2,0,0.001,0.062383743,0.2171992,-3.090003032,0.278575378,-3.480274531,0.901652502,0.550539264,0.264543699
2,2,0.6,0.2,0,0.001,0.002951167,0.122072132,-3.318818484,0.112354691,-5.546968564,0.852313537,0.199102252,0.458210885
3,2,0.6,0.2,0,0.001,0.057795561,0.222079253,-3.047115954,0.287068633,-3.452196677,0.90405959,0.531408006,0.263761402
4,2,0.6,0.2,0,0.001,0.011886998,0.163999697,-3.197766006,0.187722588,-4.397392607,0.880306444,0.425139262,0.309122694
5,2,0.6,0.2,0,0.001,0.057795561,0.222079253,-3.047115954,0.287038386,-3.452196677,0.904059589,0.531714741,0.263761402
6,2,0.6,0.2,0,0.001,0.065571694,0.220388206,-3.050306545,0.290206928,-3.416610863,0.904040339,0.547789872,0.260913281
7,2,0.6,0.2,0,0.001,0.02837584,0.205288923,-3.114275104,0.236455832,-3.839611924,0.894935546,0.526668832,0.287193634
8,2,0.6,0.2,0,0.001,0,0.111464943,-3.342062191,0.085431346,-5.934656847,0.839943899,0.149589588,0.583038128
0,1,0.2,0,0.2,0.001,0.039413954,0.16764609,-3.124932875,0.227648693,-3.988720978,0.899999699,0.49647796,0.263908642
1,1,0.2,0,0.2,0.001,0.057213401,0.189331854,-3.10825373,0.254320338,-3.729462173,0.903877663,0.535401307,0.260462301
2,1,0.2,0,0.2,0.001,0.019299641,0.16384595,-3.167944061,0.21314632,-4.123591762,0.893987419,0.475675456,0.268631366
3,1,0.2,0,0.2,0.001,0.051147847,0.185581552,-3.095084868,0.254521102,-3.803250063,0.904849008,0.526422294,0.262468658
4,1,0.2,0,0.2,0.001,0.010624855,0.147914374,-3.192483923,0.191366503,-4.397175578,0.885611286,0.417682939,0.273751505
5,1,0.2,0,0.2,0.001,0.051147847,0.185581552,-3.095084868,0.254867736,-3.803250063,0.90484901,0.526297746,0.262468658
6,1,0.2,0,0.2,0.001,0.056874036,0.196088717,-3.099861033,0.267942032,-3.674813684,0.904708789,0.535238574,0.259177853
7,1,0.2,0,0.2,0.001,0.028677375,0.171571974,-3.147132785,0.227603093,-4.066061143,0.896644006,0.483674947,0.266749953
8,1,0.2,0,0.2,0.001,0.013255472,0.138903414,-3.211398587,0.176716149,-4.724558199,0.877918783,0.363948409,0.288542208
0,4,0.6,0.4,0.3,0.001,0.022514123,0.173381405,-3.180326496,0.209144967,-4.205066296,0.887826887,0.46378868,0.286116877
1,4,0.6,0.4,0.3,0.001,0.091086468,0.23367813,-3.038821477,0.298905202,-3.373305085,0.904445868,0.546192336,0.260640126
2,4,0.6,0.4,0.3,0.001,0.004272878,0.126195049,-3.272591336,0.140655971,-5.083601501,0.865193563,0.284035205,0.344021532
3,4,0.6,0.4,0.3,0.001,0.023339124,0.176140927,-3.155800201,0.215488747,-4.078082005,0.890373708,0.466431506,0.277479036
4,4,0.6,0.4,0.3,0.001,0.064576301,0.225886827,-3.058700019,0.288043023,-3.522824961,0.906120613,0.533968963,0.263986113
5,4,0.6,0.4,0.3,0.001,0.089063326,0.230186959,-3.038628002,0.297837307,-3.403516624,0.905381865,0.544630997,0.26106764
6,4,0.6,0.4,0.3,0.001,0.034781916,0.20167012,-3.103691707,0.246729834,-3.752395466,0.897951482,0.521744563,0.273192834
7,4,0.6,0.4,0.3,0.001,0.001846828,0.100505101,-3.374713165,0.097144616,-5.609201606,0.852370977,0.196998506,0.440403969
0,8,0,0.4,0.2,0.001,0.048605326,0.206817013,-3.062908761,0.260347204,-3.701672585,0.904315306,0.547741786,0.266463854
1,8,0,0.4,0.2,0.001,0.076148819,0.224744165,-3.062032493,0.2869634,-3.436399685,0.90437613,0.559698065,0.262385896
2,8,0,0.4,0.2,0.001,0.038326539,0.200251537,-3.09411357,0.244733619,-3.741351968,0.900843048,0.536712728,0.26887809
3,8,0,0.4,0.2,0.001,0.060491194,0.213982273,-3.044986414,0.274357198,-3.575460542,0.906292892,0.544816907,0.264146276
4,8,0,0.4,0.2,0.001,0.024676517,0.184907673,-3.150970535,0.213273009,-3.996402095,0.893351773,0.531737723,0.286836637
5,8,0,0.4,0.2,0.001,0.060491194,0.213982273,-3.044986414,0.27468053,-3.575460542,0.906292892,0.544781317,0.264146276
6,8,0,0.4,0.2,0.001,0.072756926,0.221582633,-3.071004454,0.287405276,-3.466780909,0.905721515,0.554357103,0.261374763
7,8,0,0.4,0.2,0.001,0.027586133,0.20005652,-3.126036602,0.233093523,-3.849597688,0.897028981,0.557032707,0.282713816
8,8,0,0.4,0.2,0.001,0.028234108,0.194838956,-3.123005058,0.224731797,-3.881973306,0.89621303,0.54042058,0.281771117
0,2,0.2,0,0.4,0.001,0.03904515,0.200069625,-3.106192313,0.244070526,-3.805038606,0.899014434,0.51299256,0.270361936
1,2,0.2,0,0.4,0.001,0.0663511,0.209763825,-3.093473992,0.269851587,-3.567085909,0.902217253,0.538872351,0.26243475
2,2,0.2,0,0.4,0.001,0.027203336,0.186208472,-3.133178433,0.222642259,-4.007673397,0.891947537,0.495393506,0.282013204
3,2,0.2,0,0.4,0.001,0.061874132,0.205691634,-3.062907301,0.266481305,-3.638659279,0.903332017,0.52497485,0.265710925
4,2,0.2,0,0.4,0.001,0.020034315,0.168990008,-3.18194975,0.195487577,-4.25706769,0.88351423,0.451605725,0.294316963
5,2,0.2,0,0.4,0.001,0.061874132,0.205691634,-3.062907301,0.266667486,-3.638659279,0.903332016,0.524712171,0.265710925
6,2,0.2,0,0.4,0.001,0.070885416,0.219594019,-3.07678031,0.279383776,-3.526247355,0.903808236,0.542490225,0.263116715
7,2,0.2,0,0.4,0.001,0.022963786,0.192877817,-3.126581998,0.225334328,-3.980719444,0.892533528,0.509855555,0.287757932
8,2,0.2,0,0.4,0.001,0.011169861,0.14929638,-3.237284155,0.172757907,-4.671981191,0.87473978,0.364212319,0.310696805
0,8,0.1,0.2,0.4,0.001,0.046375682,0.206848601,-3.077345646,0.262490245,-3.745928169,0.902532569,0.529722907,0.265152457
1,8,0.1,0.2,0.4,0.001,0.064886217,0.20971559,-3.086759011,0.275378774,-3.538866471,0.903971465,0.539952508,0.261039438
2,8,0.1,0.2,0.4,0.001,0.032557665,0.198671777,-3.09575184,0.243138192,-3.813167691,0.899945861,0.51429697,0.271272138
3,8,0.1,0.2,0.4,0.001,0.060243233,0.201676177,-3.072824044,0.265354101,-3.659824952,0.905588079,0.529689671,0.264044521
4,8,0.1,0.2,0.4,0.001,0.022101901,0.179530738,-3.125621311,0.212367429,-4.05144327,0.891742263,0.505067063,0.289455434
5,8,0.1,0.2,0.4,0.001,0.060243233,0.201676177,-3.072824044,0.265171082,-3.659824952,0.90558808,0.529777762,0.264044521
6,8,0.1,0.2,0.4,0.001,0.065765307,0.20823258,-3.079777616,0.273831185,-3.575983125,0.904760659,0.540718486,0.259516985
7,8,0.1,0.2,0.4,0.001,0.021354247,0.191194566,-3.113375599,0.238183936,-3.861127936,0.897534719,0.515043825,0.27570882
8,8,0.1,0.2,0.4,0.001,0.020193372,0.176027585,-3.161492897,0.212652484,-4.048915148,0.892575322,0.504198928,0.280619359
0,1,0.5,0.4,0.3,0.001,0.013377587,0.146071582,-3.243184448,0.176898099,-4.214474171,0.890210045,0.364352233,0.281172975
1,1,0.5,0.4,0.3,0.001,0,0.136167479,-3.338509831,0.192750271,-3.952794555,0.867689756,0.362920237,0.26651517
2,1,0.5,0.4,0.3,0.001,0.007463709,0.126812937,-3.328007915,0.1370015,-4.845195187,0.871924963,0.26189418,0.341016803
3,1,0.5,0.4,0.3,0.001,0.027316372,0.143040864,-3.094949773,0.226526718,-3.436749782,0.889204204,0.37693186,0.258822624
4,1,0.5,0.4,0.3,0.001,0.007443404,0.134305663,-3.283634394,0.1570007,-4.507573992,0.878880651,0.30535541,0.321662808
5,1,0.5,0.4,0.3,0.001,0.027316372,0.143040864,-3.094949773,0.226547463,-3.436749782,0.889204205,0.376747462,0.258822624
6,1,0.5,0.4,0.3,0.001,0.062927703,0.208705499,-3.09468127,0.267052012,-3.448640055,0.907532893,0.422924797,0.261603103
7,1,0.5,0.4,0.3,0.001,0.01848694,0.164682609,-3.210391088,0.200798982,-4.040230729,0.891374093,0.371355376,0.285542048
8,1,0.5,0.4,0.3,0.001,0.002956261,0.108575068,-3.34924501,0.104592843,-5.474764419,0.857349291,0.171949281,0.417698964
0,4,0.1,0,0.2,0.001,0.03763268,0.199615041,-3.1039784,0.252808882,-3.778744646,0.900838624,0.524096761,0.268221777
1,4,0.1,0,0.2,0.001,0.065785863,0.22118463,-3.086044142,0.280607939,-3.47198825,0.904015552,0.550859569,0.265821066
2,4,0.1,0,0.2,0.001,0.027837696,0.181990658,-3.135266836,0.228267817,-3.949208541,0.896088945,0.515577299,0.274590949
3,4,0.1,0,0.2,0.001,0.05468999,0.203868406,-3.055015565,0.267063611,-3.660650064,0.904415892,0.528824402,0.265961988
4,4,0.1,0,0.2,0.001,0.017670698,0.17160676,-3.162786173,0.203044783,-4.213768408,0.887498358,0.454097383,0.290601326
5,4,0.1,0,0.2,0.001,0.05468999,0.203868406,-3.055015565,0.266538004,-3.660650064,0.904415893,0.528177738,0.265961988
6,4,0.1,0,0.2,0.001,0.066897691,0.223398798,-3.059665165,0.287067359,-3.466273542,0.905620321,0.547761348,0.263992168
7,4,0.1,0,0.2,0.001,0.029340701,0.186892521,-3.13088117,0.221835649,-4.005927784,0.892513837,0.521152434,0.281996355
8,4,0.1,0,0.2,0.001,0.017779156,0.168866918,-3.171080653,0.197123247,-4.250441853,0.885539711,0.473406693,0.293751538
0,8,0.2,0.4,0.1,0.001,0.043747915,0.20198618,-3.080527666,0.247299072,-3.676804531,0.902061376,0.552698784,0.271808364
1,8,0.2,0.4,0.1,0.001,0.072117429,0.221247898,-3.069795621,0.276251754,-3.476476855,0.902648932,0.560349824,0.266211568
2,8,0.2,0.4,0.1,0.001,0.028333222,0.200688917,-3.107840082,0.231243248,-3.819213432,0.896232104,0.554627379,0.28706343
3,8,0.2,0.4,0.1,0.001,0.053738166,0.220049791,-3.047087028,0.268580579,-3.556032253,0.904407584,0.563516178,0.266290746
4,8,0.2,0.4,0.1,0.001,0.019712021,0.188436373,-3.133872708,0.210279928,-4.002298318,0.889363044,0.538807879,0.311505445
5,8,0.2,0.4,0.1,0.001,0.053738166,0.220049791,-3.047087028,0.268431936,-3.556032253,0.904407586,0.563916048,0.266290746
6,8,0.2,0.4,0.1,0.001,0.071817229,0.223750433,-3.059205904,0.280430162,-3.468985857,0.904234645,0.557934794,0.264435473
7,8,0.2,0.4,0.1,0.001,0.026137273,0.203397892,-3.110802762,0.227021388,-3.828750187,0.894953803,0.569600374,0.295644859
8,8,0.2,0.4,0.1,0.001,0.015554046,0.180415642,-3.175540606,0.197817342,-4.224892174,0.882857259,0.491890324,0.316206583
0,4,0.4,0.4,0,0.001,0.039045088,0.206829567,-3.101868972,0.24462884,-3.767505888,0.897628458,0.53403142,0.274911148
1,4,0.4,0.4,0,0.001,0.073803394,0.230933982,-3.058503048,0.286621535,-3.411991978,0.903012227,0.566799701,0.262462981
2,4,0.4,0.4,0,0.001,0.021527323,0.178909126,-3.171179814,0.199544743,-4.258097149,0.885112839,0.481045242,0.302765354
3,4,0.4,0.4,0,0.001,0.060250391,0.222234628,-3.01736651,0.279576087,-3.527631249,0.904886717,0.55118914,0.263298836
4,4,0.4,0.4,0,0.001,0.02279128,0.190207621,-3.150433849,0.216487394,-4.111851932,0.889405152,0.513400059,0.293866763
5,4,0.4,0.4,0,0.001,0.060250391,0.222234628,-3.01736651,0.279070711,-3.527631249,0.904886718,0.550807278,0.263298836
6,4,0.4,0.4,0,0.001,0.078006507,0.238628187,-3.032226378,0.295573933,-3.412158179,0.905203716,0.560648645,0.261761713
7,4,0.4,0.4,0,0.001,0.025575313,0.2018176,-3.107385715,0.234229899,-3.829387153,0.895855188,0.537502507,0.285290939
8,4,0.4,0.4,0,0.001,0.008372219,0.139992974,-3.286522244,0.147598366,-4.994221523,0.867328646,0.301424471,0.348320892
0,1,0,0,0.1,0.001,0.039604278,0.198096963,-3.108618814,0.244002871,-3.755948973,0.897866312,0.498519026,0.271365689
1,1,0,0,0.1,0.001,0.049060354,0.201622659,-3.161717867,0.254269836,-3.656914039,0.895880139,0.520632135,0.26979306
2,1,0,0,0.1,0.001,0.033290594,0.189295533,-3.148065424,0.224571771,-3.92522063,0.894090673,0.49157999,0.280020246
3,1,0,0,0.1,0.001,0.047566707,0.214655954,-3.084257789,0.268673134,-3.552692926,0.898063469,0.502496641,0.270215196
4,1,0,0,0.1,0.001,0.014988738,0.176024614,-3.19466919,0.195588885,-4.268127309,0.883132956,0.445383608,0.304034116
5,1,0,0,0.1,0.001,0.047566707,0.214655954,-3.084257789,0.26900453,-3.552692926,0.89806347,0.502409219,0.270215196
6,1,0,0,0.1,0.001,0.056277177,0.219429761,-3.123562596,0.274346799,-3.525118098,0.897423423,0.533620851,0.268604275
7,1,0,0,0.1,0.001,0.01877181,0.186976928,-3.147234648,0.214925359,-4.049209596,0.888577623,0.478827544,0.296422449
8,1,0,0,0.1,0.001,0.019434206,0.172681224,-3.184731783,0.198432513,-4.132971651,0.88814608,0.463173485,0.287567375
0,2,0.4,0.2,0.3,0.001,0.038450492,0.19388353,-3.116659645,0.24578467,-3.84178944,0.89863169,0.510541816,0.271771164
1,2,0.4,0.2,0.3,0.001,0.067136109,0.204910485,-3.067136108,0.270849094,-3.562524365,0.903614576,0.548142325,0.261936529
2,2,0.4,0.2,0.3,0.001,0.018193113,0.168783474,-3.184242326,0.197092298,-4.35300535,0.884255993,0.448272902,0.296619393
3,2,0.4,0.2,0.3,0.001,0.054023687,0.202387787,-3.059249137,0.272556962,-3.633296378,0.905558746,0.537284018,0.261691952
4,2,0.4,0.2,0.3,0.001,0.016777837,0.163568925,-3.152688245,0.201599066,-4.181745915,0.888957149,0.479389079,0.284166704
5,2,0.4,0.2,0.3,0.001,0.054023687,0.202387787,-3.059249137,0.272601349,-3.633296378,0.905558746,0.537634221,0.261691952
6,2,0.4,0.2,0.3,0.001,0.074426331,0.212377069,-3.049739262,0.28125179,-3.488087178,0.905551534,0.546142677,0.261310983
7,2,0.4,0.2,0.3,0.001,0.035122553,0.19715894,-3.114202561,0.238570488,-3.866732519,0.897732591,0.525491307,0.275675911
8,2,0.4,0.2,0.3,0.001,0.007182329,0.140846756,-3.272184325,0.146118463,-5.138796256,0.864231834,0.259325412,0.357935622
0,4,0.3,0.1,0,0.001,0.033668136,0.194603617,-3.113607599,0.233024776,-3.996613917,0.893051825,0.503553488,0.277309906
1,4,0.3,0.1,0,0.001,0.051554911,0.218428462,-3.070707408,0.272331374,-3.536013656,0.901640453,0.555355619,0.268768252
2,4,0.3,0.1,0,0.001,0.020509398,0.165380646,-3.206509367,0.198840309,-4.381329002,0.883720121,0.432748948,0.287549921
3,4,0.3,0.1,0,0.001,0.044902459,0.213563029,-3.079877492,0.261778013,-3.691970793,0.900959415,0.54565007,0.270152512
4,4,0.3,0.1,0,0.001,0.022374199,0.174623677,-3.171026574,0.207001467,-4.227434474,0.885736508,0.453068294,0.298795167
5,4,0.3,0.1,0,0.001,0.044902459,0.213563029,-3.079877492,0.261635829,-3.691970793,0.900959414,0.545896321,0.270152512
6,4,0.3,0.1,0,0.001,0.058562922,0.224368947,-3.048941792,0.275607945,-3.494477922,0.902726975,0.550098143,0.26884928
7,4,0.3,0.1,0,0.001,0.024741311,0.19168104,-3.136996169,0.233590585,-3.939505697,0.893407129,0.522550875,0.282803518
8,4,0.3,0.1,0,0.001,0.007993325,0.124722688,-3.292130422,0.146932408,-5.039957176,0.867822035,0.304109963,0.341887947
0,8,0.5,0.1,0.1,0.001,0.021041421,0.173107525,-3.192151182,0.206901987,-4.277528035,0.886393714,0.439708825,0.281888061
1,8,0.5,0.1,0.1,0.001,0.063595756,0.227929827,-3.066133982,0.279520136,-3.501538573,0.902055481,0.557155936,0.267015054
2,8,0.5,0.1,0.1,0.001,0,0.120017612,-3.319829714,0.129778738,-5.194246956,0.863580668,0.278469868,0.34088351
3,8,0.5,0.1,0.1,0.001,0.053169505,0.21946234,-3.061088921,0.270175233,-3.610504112,0.903265918,0.540700716,0.269254154
4,8,0.5,0.1,0.1,0.001,0.020664336,0.175824597,-3.172883799,0.206384241,-4.181420094,0.888216494,0.453833417,0.291335251
5,8,0.5,0.1,0.1,0.001,0.053169505,0.21946234,-3.061088921,0.269981391,-3.610504112,0.903265917,0.541127369,0.269254154
6,8,0.5,0.1,0.1,0.001,0.064500528,0.226587824,-3.062171148,0.280823436,-3.501442054,0.903659392,0.552761428,0.263924265
7,8,0.5,0.1,0.1,0.001,0.028465051,0.199524677,-3.133935827,0.230937891,-3.861506642,0.895173553,0.530217887,0.281900442
8,8,0.5,0.1,0.1,0.001,0.003606312,0.096008204,-3.366945732,0.091967608,-5.567391759,0.851947905,0.242997714,0.440771331
0,16,0.5,0.2,0,0.001,0.016884807,0.17342025,-3.182210634,0.201675798,-4.245395338,0.885435963,0.449021941,0.287390033
1,16,0.5,0.2,0,0.001,0.046700394,0.206753809,-3.088963189,0.252684482,-3.605411307,0.899058252,0.545905866,0.270152616
2,16,0.5,0.2,0,0.001,0.008732638,0.127410186,-3.288196512,0.146600065,-5.039788498,0.865381941,0.33839003,0.339214021
3,16,0.5,0.2,0,0.001,0.045123051,0.214125085,-3.0902366,0.257411523,-3.667205477,0.900345012,0.536407491,0.274153459
4,16,0.5,0.2,0,0.001,0.016207563,0.181509217,-3.168114727,0.206976937,-4.132311576,0.888924719,0.484389621,0.291872895
5,16,0.5,0.2,0,0.001,0.045123051,0.214125085,-3.0902366,0.257758039,-3.667205477,0.900345011,0.535879849,0.274153459
6,16,0.5,0.2,0,0.001,0.051717483,0.211855023,-3.085102331,0.255484243,-3.612756968,0.900158493,0.541412437,0.271399727
7,16,0.5,0.2,0,0.001,0.020812634,0.188386207,-3.135099363,0.223180177,-3.91188973,0.893681933,0.521850613,0.282174
8,16,0.5,0.2,0,0.001,0,0.093201587,-3.35724144,0.099660614,-5.583244826,0.849480733,0.31298857,0.414804325
0,1,0.2,0.1,0.3,0.001,0.042437902,0.193642627,-3.105356415,0.256919144,-3.746845826,0.90140808,0.513248247,0.266292314
1,1,0.2,0.1,0.3,0.001,0.052256074,0.196984721,-3.124168003,0.258355093,-3.632774192,0.901622068,0.549381502,0.261526508
2,1,0.2,0.1,0.3,0.001,0.03174166,0.173976082,-3.134641103,0.217806254,-3.96399192,0.895276562,0.496588395,0.271173002
3,1,0.2,0.1,0.3,0.001,0.060304508,0.207993644,-3.06365523,0.277993045,-3.492036597,0.904578404,0.52927535,0.262087997
4,1,0.2,0.1,0.3,0.001,0.020260544,0.169299906,-3.183643744,0.204539289,-4.235462538,0.886018913,0.441447106,0.285698598
5,1,0.2,0.1,0.3,0.001,0.060304508,0.207993644,-3.06365523,0.277814756,-3.492036597,0.904578404,0.528925978,0.262087997
6,1,0.2,0.1,0.3,0.001,0.063190162,0.214034435,-3.085242138,0.274058508,-3.518154375,0.903013566,0.551890299,0.262785924
7,1,0.2,0.1,0.3,0.001,0.030044134,0.190726432,-3.140922169,0.230674899,-3.922893481,0.894279342,0.502574067,0.275911422
8,1,0.2,0.1,0.3,0.001,0.013243299,0.158083367,-3.214400454,0.189198424,-4.406707015,0.88044574,0.403507649,0.297400362
0,2,0.6,0.3,0.1,0.001,0.011740712,0.16700193,-3.202165841,0.188197149,-4.433823844,0.880697839,0.431450707,0.307746097
1,2,0.6,0.3,0.1,0.001,0.075042699,0.222070118,-3.058021682,0.291172178,-3.434590536,0.904117968,0.55819621,0.262330702
2,2,0.6,0.3,0.1,0.001,0,0.124693772,-3.3071689,0.121269514,-5.413117305,0.857019245,0.245642781,0.410331219
3,2,0.6,0.3,0.1,0.001,0.061421568,0.213297496,-3.043188858,0.280343975,-3.506611703,0.905251354,0.535759939,0.263409122
4,2,0.6,0.3,0.1,0.001,0.014398567,0.170591439,-3.177210181,0.195664364,-4.277490294,0.884414744,0.460993908,0.300910371
5,2,0.6,0.3,0.1,0.001,0.061421568,0.213297496,-3.043188858,0.280740759,-3.506611703,0.905251354,0.536435779,0.263409122
6,2,0.6,0.3,0.1,0.001,0.087797105,0.229983313,-3.029362835,0.303351814,-3.409477154,0.906953446,0.560705694,0.261031475
7,2,0.6,0.3,0.1,0.001,0.033671263,0.189081079,-3.124438072,0.233420179,-3.878136575,0.896317573,0.528635134,0.277362907
8,2,0.6,0.3,0.1,0.001,0.001349182,0.105848257,-3.358799811,0.085835727,-5.890896661,0.844804916,0.16364227,0.529403219
0,1,0.4,0.3,0.4,0.001,0.02544735,0.168575737,-3.155546012,0.209087913,-3.996786999,0.894721002,0.462231404,0.279021778
1,1,0.4,0.3,0.4,0.001,0.043122878,0.153791573,-3.210799952,0.21229723,-3.803427469,0.897320788,0.495188799,0.260092259
2,1,0.4,0.3,0.4,0.001,0.014411052,0.160263411,-3.223790901,0.179847271,-4.358480291,0.882204775,0.415139038,0.316006732
3,1,0.4,0.3,0.4,0.001,0.045231724,0.196506006,-3.025952101,0.252865687,-3.356494188,0.899247886,0.474406932,0.277163861
4,1,0.4,0.3,0.4,0.001,0.010587898,0.15022546,-3.221124306,0.171902441,-4.443027277,0.881092904,0.389066019,0.311136588
5,1,0.4,0.3,0.4,0.001,0.045231724,0.196506006,-3.025952101,0.253208645,-3.356494188,0.899247887,0.473780402,0.277163861
6,1,0.4,0.3,0.4,0.001,0.061005456,0.194424065,-3.109640847,0.261394853,-3.526148784,0.901244804,0.5012308,0.261258246
7,1,0.4,0.3,0.4,0.001,0.027697335,0.181532867,-3.168916182,0.215478355,-3.964847822,0.891575686,0.470494255,0.2939497
8,1,0.4,0.3,0.4,0.001,0.004024024,0.131064296,-3.275609319,0.140792147,-5.119222459,0.863744593,0.273833119,0.368896657
0,1,0.3,0.1,0.3,0.001,0.037791577,0.189478795,-3.123529391,0.238421964,-3.834692864,0.898151613,0.502476677,0.271957889
1,1,0.3,0.1,0.3,0.001,0.047913158,0.189909235,-3.15712902,0.245504137,-3.686506544,0.898839575,0.531274949,0.269550345
2,1,0.3,0.1,0.3,0.001,0.017986501,0.170957198,-3.185015543,0.204747807,-4.112535813,0.889214638,0.458571236,0.29272657
3,1,0.3,0.1,0.3,0.001,0.057057469,0.217862354,-3.066393822,0.282252566,-3.515185245,0.904419,0.522353235,0.263703885
4,1,0.3,0.1,0.3,0.001,0.014590068,0.171509527,-3.183998816,0.197213581,-4.303763764,0.883368451,0.433888243,0.30375914
5,1,0.3,0.1,0.3,0.001,0.057057469,0.217862354,-3.066393822,0.281892612,-3.515185245,0.904418999,0.52269251,0.263703885
6,1,0.3,0.1,0.3,0.001,0.057645506,0.209734791,-3.104504739,0.269990996,-3.557501052,0.902495053,0.533946442,0.264687046
7,1,0.3,0.1,0.3,0.001,0.028966818,0.193247315,-3.150540392,0.229991778,-3.949118166,0.894131744,0.493889194,0.280305526
8,1,0.3,0.1,0.3,0.001,0.006332632,0.138711418,-3.249654225,0.154040047,-4.913783967,0.868390722,0.307731783,0.3308566
0,16,0.4,0.2,0,0.001,0.027449128,0.186858208,-3.156164774,0.22420233,-4.017468669,0.890527715,0.488155405,0.285329038
1,16,0.4,0.2,0,0.001,0.053208849,0.212017225,-3.089282881,0.256535314,-3.581365015,0.899007261,0.545423515,0.269506982
2,16,0.4,0.2,0,0.001,0.015552507,0.144822843,-3.251531961,0.176948139,-4.643757194,0.875363022,0.388988656,0.303593461
3,16,0.4,0.2,0,0.001,0.040378681,0.204614024,-3.104126307,0.246194334,-3.723129832,0.899319349,0.533897718,0.27527622
4,16,0.4,0.2,0,0.001,0.021792598,0.180734339,-3.154175481,0.210764189,-4.08138153,0.888612887,0.486263199,0.28788236
5,16,0.4,0.2,0,0.001,0.040378681,0.204614024,-3.104126307,0.246511174,-3.723129832,0.899319347,0.533093339,0.27527622
6,16,0.4,0.2,0,0.001,0.054769141,0.209568988,-3.087391967,0.255797799,-3.594612602,0.898994918,0.54352566,0.271153114
7,16,0.4,0.2,0,0.001,0.031589883,0.196457034,-3.118761592,0.230487775,-3.880863461,0.894415064,0.522495421,0.280365673
8,16,0.4,0.2,0,0.001,0.003993169,0.108382563,-3.339111853,0.121536782,-5.377941991,0.85588521,0.315078253,0.377927367
0,4,0.2,0.1,0,0.001,0.040021522,0.193882081,-3.095484985,0.24582375,-3.844299701,0.899881086,0.514579531,0.263898157
1,4,0.2,0.1,0,0.001,0.070698144,0.226337248,-3.078417283,0.287360609,-3.449420729,0.90377308,0.534695392,0.264235365
2,4,0.2,0.1,0,0.001,0.029552536,0.187974789,-3.128442016,0.224227199,-4.032342291,0.892287443,0.484776048,0.279005155
3,4,0.2,0.1,0,0.001,0.06389227,0.221617307,-3.032265034,0.281296728,-3.581891032,0.905133241,0.532484134,0.263694442
4,4,0.2,0.1,0,0.001,0.017838859,0.170898913,-3.146573409,0.205583192,-4.237927285,0.886585068,0.46205679,0.290148292
5,4,0.2,0.1,0,0.001,0.06389227,0.221617307,-3.032265034,0.281602299,-3.581891032,0.90513324,0.532242077,0.263694442
6,4,0.2,0.1,0,0.001,0.075002757,0.229598918,-3.061569278,0.290592962,-3.451200021,0.905203506,0.53090995,0.263201161
7,4,0.2,0.1,0,0.001,0.027305313,0.180505511,-3.127973377,0.22453496,-3.975350284,0.893404833,0.507042576,0.281919432
8,4,0.2,0.1,0,0.001,0.010608756,0.144313197,-3.234778199,0.171557333,-4.638822868,0.87647759,0.383430599,0.306575218
0,8,0.4,0.1,0.1,0.001,0.029976759,0.178493853,-3.140248468,0.22543711,-4.021279983,0.893149749,0.491144451,0.270361304
1,8,0.4,0.1,0.1,0.001,0.066267666,0.215939528,-3.071912514,0.271281914,-3.544404183,0.901189123,0.546512939,0.266660706
2,8,0.4,0.1,0.1,0.001,0.010527586,0.145333377,-3.240973426,0.171305021,-4.680314332,0.875648362,0.373976749,0.300547584
3,8,0.4,0.1,0.1,0.001,0.04710957,0.204662544,-3.082376446,0.261154522,-3.71342314,0.902024549,0.529285467,0.266020518
4,8,0.4,0.1,0.1,0.001,0.019432946,0.176529733,-3.15957754,0.216268625,-4.155681935,0.889390766,0.465225147,0.27914993
5,8,0.4,0.1,0.1,0.001,0.04710957,0.204662544,-3.082376446,0.261254771,-3.71342314,0.90202455,0.529251327,0.266020518
6,8,0.4,0.1,0.1,0.001,0.063994759,0.214960595,-3.065425347,0.274145196,-3.549133739,0.902487454,0.550895297,0.265349638
7,8,0.4,0.1,0.1,0.001,0.030954806,0.193515981,-3.110990984,0.226197552,-3.877226895,0.895465237,0.527943199,0.278422581
8,8,0.4,0.1,0.1,0.001,0.004386371,0.108706932,-3.335880222,0.119817762,-5.307481348,0.858825873,0.255528411,0.376601491
0,1,0.5,0.3,0.4,0.001,0.020520923,0.157921294,-3.186013702,0.198010612,-4.123282372,0.892480403,0.442761725,0.280177573
1,1,0.5,0.3,0.4,0.001,0.054252679,0.1423791,-3.177527281,0.200286511,-3.816771831,0.901242495,0.482920526,0.255937481
2,1,0.5,0.3,0.4,0.001,0.007962162,0.134472926,-3.260411055,0.15380771,-4.768227662,0.873670158,0.305920163,0.317228229
3,1,0.5,0.3,0.4,0.001,0.060538024,0.182514586,-3.017002378,0.265581456,-3.418942418,0.904323666,0.469388281,0.260560539
4,1,0.5,0.3,0.4,0.001,0.010629735,0.146905686,-3.220063355,0.172203692,-4.432338904,0.880855486,0.374813991,0.296672282
5,1,0.5,0.3,0.4,0.001,0.060538024,0.182514586,-3.017002378,0.26512688,-3.418942418,0.904323667,0.469273646,0.260560539
6,1,0.5,0.3,0.4,0.001,0.082250665,0.201221349,-3.073992609,0.275009247,-3.496741158,0.903097942,0.499450527,0.259668409
7,1,0.5,0.3,0.4,0.001,0.027644836,0.180417923,-3.132321213,0.21949513,-3.972730549,0.893856722,0.454925432,0.281507404
8,1,0.5,0.3,0.4,0.001,0.003381422,0.120127857,-3.315005404,0.112603192,-5.514894304,0.855437615,0.193126537,0.413151057
0,8,0,0.2,0.4,0.001,0.03678753,0.20392956,-3.097923108,0.254446186,-3.658572731,0.900544421,0.502470005,0.267451974
1,8,0,0.2,0.4,0.001,0.051985708,0.210012826,-3.131850573,0.264558014,-3.322601018,0.897714718,0.521606008,0.264649088
2,8,0,0.2,0.4,0.001,0.029813471,0.193735826,-3.133073328,0.235383612,-3.778798586,0.89609605,0.506277437,0.275576813
3,8,0,0.2,0.4,0.001,0.047320569,0.214831503,-3.061854534,0.273969494,-3.47872455,0.903272946,0.502571536,0.264237633
4,8,0,0.2,0.4,0.001,0.016646443,0.174197136,-3.177100803,0.195678687,-4.113299232,0.887474151,0.492514601,0.289441622
5,8,0,0.2,0.4,0.001,0.047320569,0.214831503,-3.061854534,0.274627354,-3.47872455,0.903272945,0.503052674,0.264237633
6,8,0,0.2,0.4,0.001,0.06345024,0.223319528,-3.101977535,0.277184036,-3.345649631,0.901376725,0.520616809,0.263824668
7,8,0,0.2,0.4,0.001,0.022570536,0.18887391,-3.127321883,0.221283714,-3.83158724,0.89480512,0.509402358,0.283334529
8,8,0,0.2,0.4,0.001,0.016458721,0.178150326,-3.150059885,0.209290294,-4.002628143,0.89082484,0.49676555,0.28602136
0,2,0.3,0,0.4,0.001,0.030119924,0.194828874,-3.13163461,0.233841257,-3.87960247,0.896413199,0.50532135,0.275415492
1,2,0.3,0,0.4,0.001,0.065736888,0.208577452,-3.087414382,0.276292346,-3.513982342,0.902667375,0.545098051,0.261730553
2,2,0.3,0,0.4,0.001,0.01575243,0.171992991,-3.198833837,0.197292863,-4.33936489,0.883243059,0.458176249,0.304533553
3,2,0.3,0,0.4,0.001,0.058056827,0.217691711,-3.044886358,0.275776921,-3.530936472,0.903889529,0.527918344,0.263787534
4,2,0.3,0,0.4,0.001,0.013664905,0.166183882,-3.188406206,0.189811665,-4.340745691,0.882710435,0.444484804,0.299107281
5,2,0.3,0,0.4,0.001,0.058056827,0.217691711,-3.044886358,0.276042841,-3.530936472,0.90388953,0.528125242,0.263787534
6,2,0.3,0,0.4,0.001,0.075823201,0.216673733,-3.07041098,0.280865319,-3.457740123,0.904242273,0.541066319,0.261235463
7,2,0.3,0,0.4,0.001,0.022736874,0.189404777,-3.138787508,0.224655978,-3.97984334,0.893594771,0.519439889,0.283383174
8,2,0.3,0,0.4,0.001,0.005703341,0.136395514,-3.259194479,0.143400616,-5.079989106,0.864075725,0.278062222,0.365478964
0,1,0.1,0,0.1,0.001,0.029134879,0.196421314,-3.12168347,0.238256672,-3.855764344,0.896050696,0.504136091,0.275043561
1,1,0.1,0,0.1,0.001,0.040277597,0.188870576,-3.190032265,0.242457505,-3.702699838,0.893410829,0.520161767,0.266914246
2,1,0.1,0,0.1,0.001,0.022964979,0.183290921,-3.162866024,0.213687695,-4.056951383,0.890497034,0.479898487,0.284952986
3,1,0.1,0,0.1,0.001,0.058527681,0.214933615,-3.06956141,0.275548255,-3.567584007,0.899888429,0.503426432,0.269442532
4,1,0.1,0,0.1,0.001,0.011577246,0.165175152,-3.230051077,0.174899066,-4.481379206,0.876871573,0.394996745,0.324032501
5,1,0.1,0,0.1,0.001,0.058527681,0.214933615,-3.06956141,0.275255353,-3.567584007,0.899888427,0.503115289,0.269442532
6,1,0.1,0,0.1,0.001,0.059870611,0.221666535,-3.109849642,0.274365782,-3.572516433,0.899103211,0.536700434,0.26562364
7,1,0.1,0,0.1,0.001,0.024347121,0.190543122,-3.163265637,0.218485258,-4.076647153,0.888309539,0.482284191,0.291255265
8,1,0.1,0,0.1,0.001,0.013777978,0.166487074,-3.22073795,0.182874073,-4.451609768,0.876455194,0.40092408,0.334978849
0,2,0.5,0.2,0.3,0.001,0.031545071,0.187384328,-3.152420887,0.22512383,-3.983481709,0.892716877,0.494653598,0.279628719
1,2,0.5,0.2,0.3,0.001,0.074136652,0.21605354,-3.07249926,0.285481362,-3.47843386,0.903696734,0.539195539,0.260574068
2,2,0.5,0.2,0.3,0.001,0.007234845,0.146150599,-3.254263964,0.158405877,-4.869738952,0.870556349,0.332856822,0.33393826
3,2,0.5,0.2,0.3,0.001,0.0615157,0.212334406,-3.066321878,0.280739999,-3.572329583,0.906616978,0.534470231,0.265162222
4,2,0.5,0.2,0.3,0.001,0.019980283,0.170367067,-3.169414554,0.203754122,-4.254788094,0.88618908,0.453716556,0.283946958
5,2,0.5,0.2,0.3,0.001,0.0615157,0.212334406,-3.066321878,0.280459765,-3.572329583,0.906616978,0.53446027,0.265162222
6,2,0.5,0.2,0.3,0.001,0.075100554,0.222222807,-3.062028525,0.29183532,-3.477565029,0.905225725,0.539046671,0.262582615
7,2,0.5,0.2,0.3,0.001,0.02948705,0.192192227,-3.131483259,0.240622293,-3.842660724,0.897328088,0.525681002,0.272271642
8,2,0.5,0.2,0.3,0.001,0,0.119022938,-3.31182839,0.117725543,-5.499056785,0.855288214,0.201537426,0.414640916
0,8,0.3,0.4,0.1,0.001,0.040376745,0.217937431,-3.086243341,0.256081282,-3.65892614,0.900022016,0.553392977,0.277646566
1,8,0.3,0.4,0.1,0.001,0.072424417,0.227133398,-3.071797521,0.279181512,-3.419695808,0.90112199,0.554321982,0.267142506
2,8,0.3,0.4,0.1,0.001,0.024233397,0.198106037,-3.138322686,0.22300039,-3.87472651,0.892482147,0.535096605,0.296800523
3,8,0.3,0.4,0.1,0.001,0.056746155,0.217425386,-3.043658525,0.268587856,-3.522639835,0.903596055,0.552387491,0.26807008
4,8,0.3,0.4,0.1,0.001,0.019626064,0.189470044,-3.141103736,0.212004805,-3.963669617,0.88954323,0.527084267,0.301809094
5,8,0.3,0.4,0.1,0.001,0.056746155,0.217425386,-3.043658525,0.268581041,-3.522639835,0.903596052,0.552706974,0.26807008
6,8,0.3,0.4,0.1,0.001,0.075850724,0.228899733,-3.061329296,0.28602537,-3.422481702,0.902443894,0.552346127,0.266422673
7,8,0.3,0.4,0.1,0.001,0.026328714,0.209254359,-3.096223533,0.235105226,-3.768922346,0.895438671,0.554390346,0.296735453
8,8,0.3,0.4,0.1,0.001,0.009254526,0.161372604,-3.226505288,0.172112774,-4.574510328,0.874087574,0.407797483,0.339543956
0,4,0.5,0.4,0,0.001,0.022824198,0.200169367,-3.140553014,0.224944146,-3.953715088,0.892214879,0.527330629,0.29365403
1,4,0.5,0.4,0,0.001,0.068220965,0.232995788,-3.051708252,0.292351966,-3.337299405,0.901988213,0.558544441,0.265597632
2,4,0.5,0.4,0,0.001,0.010991264,0.160522202,-3.237842561,0.167827263,-4.791752695,0.869791867,0.354846792,0.349578993
3,4,0.5,0.4,0,0.001,0.063305836,0.223763065,-3.037999983,0.283391661,-3.487399003,0.90402305,0.54917672,0.26653016
4,4,0.5,0.4,0,0.001,0.017022634,0.18601108,-3.170105459,0.207053585,-4.117702615,0.886911711,0.500075412,0.300592136
5,4,0.5,0.4,0,0.001,0.063305836,0.223763065,-3.037999983,0.283367449,-3.487399003,0.90402305,0.548869006,0.26653016
6,4,0.5,0.4,0,0.001,0.07409898,0.238734992,-3.031667732,0.298914366,-3.315268927,0.905019645,0.557375896,0.264915668
7,4,0.5,0.4,0,0.001,0.031295003,0.208941516,-3.118789685,0.236376747,-3.795410312,0.895097523,0.554307576,0.287122934
8,4,0.5,0.4,0,0.001,0.002935735,0.121309055,-3.33124817,0.117666765,-5.419965333,0.855634391,0.226342523,0.413917519
0,4,0,0,0.2,0.001,0.036378269,0.198859378,-3.09663371,0.244516513,-3.807539808,0.899848365,0.551426724,0.272380661
1,4,0,0,0.2,0.001,0.056506093,0.219060078,-3.105196986,0.27027646,-3.568217957,0.901126263,0.559247749,0.266108035
2,4,0,0,0.2,0.001,0.035949768,0.188090366,-3.113546201,0.230213846,-3.867523606,0.897033352,0.534493559,0.277285621
3,4,0,0,0.2,0.001,0.05058962,0.210827111,-3.072288843,0.265254507,-3.723170743,0.902651902,0.543946989,0.266465197
4,4,0,0,0.2,0.001,0.020542049,0.173350613,-3.172593306,0.199566371,-4.181574183,0.887456051,0.511968619,0.29389798
5,4,0,0,0.2,0.001,0.05058962,0.210827111,-3.072288843,0.265245296,-3.723170743,0.902651902,0.543325468,0.266465197
6,4,0,0,0.2,0.001,0.057941998,0.220615666,-3.09194583,0.273695762,-3.550575296,0.90231596,0.552354198,0.264919714
7,4,0,0,0.2,0.001,0.017344069,0.187321195,-3.146918657,0.211764152,-4.029844198,0.890853613,0.531517879,0.293098996
8,4,0,0,0.2,0.001,0.021452209,0.184384366,-3.135479002,0.212844701,-4.023705411,0.89086687,0.521299202,0.285975137
0,8,0.6,0,0.3,0.001,0.005595203,0.131498302,-3.289051539,0.145716839,-5.058801946,0.866312508,0.277882534,0.329839166
1,8,0.6,0,0.3,0.001,0.062195873,0.223603007,-3.072298575,0.275701445,-3.511836321,0.900802006,0.542984211,0.264499259
2,8,0.6,0,0.3,0.001,0,0.095470724,-3.3791624,0.088100678,-5.652486287,0.849329847,0.212767856,0.448849651
3,8,0.6,0,0.3,0.001,0.04083848,0.207197469,-3.07633674,0.257081172,-3.735957525,0.900574981,0.526142883,0.270509569
4,8,0.6,0,0.3,0.001,0.020401067,0.169477317,-3.176862209,0.195704251,-4.282087737,0.884741438,0.432411388,0.290623052
5,8,0.6,0,0.3,0.001,0.04083848,0.207197469,-3.07633674,0.256934876,-3.735957525,0.90057498,0.525650073,0.270509569
6,8,0.6,0,0.3,0.001,0.055243129,0.219552468,-3.069661295,0.271770958,-3.551624615,0.900899845,0.541483298,0.265644882
7,8,0.6,0,0.3,0.001,0.028482705,0.18823064,-3.134373643,0.225338542,-3.926921421,0.894220656,0.512749264,0.276533483
8,8,0.6,0,0.3,0.001,0,0.081366356,-3.39667551,0.069261175,-5.818643874,0.838918085,0.217939791,0.563052038
0,1,0.4,0.4,0.3,0.001,0.015176966,0.153824525,-3.219694184,0.195675843,-4.070347142,0.892426056,0.392708625,0.276219388
1,1,0.4,0.4,0.3,0.001,0.018329236,0.125875487,-3.276096955,0.1882935,-4.033987032,0.894547112,0.376706396,0.261400624
2,1,0.4,0.4,0.3,0.001,0,0.145828877,-3.27202184,0.165453987,-4.370703384,0.883433755,0.341146874,0.315710383
3,1,0.4,0.4,0.3,0.001,0.041169158,0.177422605,-3.062091633,0.218463666,-3.155186572,0.887761022,0.422814598,0.281746305
4,1,0.4,0.4,0.3,0.001,0.011674944,0.145501251,-3.239578201,0.16650287,-4.421607684,0.881537629,0.328577553,0.311262763
5,1,0.4,0.4,0.3,0.001,0.062478179,0.201138282,-3.122020897,0.267543323,-3.382216338,0.895093347,0.426950339,0.266077491
6,1,0.4,0.4,0.3,0.001,0.016824382,0.168273041,-3.228948272,0.202997972,-4.005235128,0.890329159,0.385135146,0.298844234
7,1,0.4,0.4,0.3,0.001,0.004056955,0.128039685,-3.321889664,0.130677017,-5.105089506,0.865545589,0.214664619,0.371223189
0,16,0.6,0.3,0.2,0.001,0.014905728,0.148978506,-3.221178267,0.186271829,-4.446491094,0.880800393,0.40183654,0.296416844
1,16,0.6,0.3,0.2,0.001,0.056938477,0.196676175,-3.104566941,0.257735457,-3.587605484,0.900229935,0.523926219,0.264877078
2,16,0.6,0.3,0.2,0.001,0,0.108744929,-3.327910545,0.117439538,-5.35951062,0.85726209,0.301427109,0.382301898
3,16,0.6,0.3,0.2,0.001,0.048082772,0.195551005,-3.077527101,0.251890965,-3.70526315,0.903665389,0.522020849,0.268388773
4,16,0.6,0.3,0.2,0.001,0.022872515,0.17724032,-3.152809761,0.204191331,-4.115474611,0.890670926,0.473413102,0.292529
5,16,0.6,0.3,0.2,0.001,0.048082772,0.195551005,-3.077527101,0.251994867,-3.70526315,0.903665391,0.521962803,0.268388773
6,16,0.6,0.3,0.2,0.001,0.063715099,0.196447563,-3.089022221,0.256752144,-3.607230629,0.901608045,0.51868575,0.263497433
7,16,0.6,0.3,0.2,0.001,0.029638435,0.18271095,-3.123533657,0.215832428,-3.889413957,0.89555848,0.511686768,0.286220118
8,16,0.6,0.3,0.2,0.001,0,0.078503984,-3.367048541,0.080891792,-5.750210942,0.844683439,0.295861801,0.448000978
0,8,0.1,0.4,0.2,0.001,0.044331626,0.206923833,-3.076563725,0.25375926,-3.637765031,0.901752593,0.546724306,0.270453877
1,8,0.1,0.4,0.2,0.001,0.066323104,0.217189229,-3.075254667,0.277011192,-3.440381342,0.902575548,0.555622219,0.264124593
2,8,0.1,0.4,0.2,0.001,0.041888351,0.211775157,-3.078102925,0.249107175,-3.730113205,0.899344211,0.541423006,0.278415334
3,8,0.1,0.4,0.2,0.001,0.053990847,0.213690336,-3.048631415,0.266596236,-3.561153479,0.903552859,0.550632427,0.265157134
4,8,0.1,0.4,0.2,0.001,0.022667848,0.188215914,-3.142228266,0.209960729,-4.011878255,0.890850667,0.526424933,0.302721286
5,8,0.1,0.4,0.2,0.001,0.053990847,0.213690336,-3.048631415,0.266107005,-3.561153479,0.903552862,0.551067769,0.265157134
6,8,0.1,0.4,0.2,0.001,0.068230149,0.218321725,-3.071062954,0.277991505,-3.457052127,0.903355776,0.553006251,0.262843128
7,8,0.1,0.4,0.2,0.001,0.020042031,0.195911827,-3.117085876,0.22638709,-3.787352975,0.895429362,0.553848316,0.2942313
8,8,0.1,0.4,0.2,0.001,0.025983303,0.19621104,-3.129821421,0.222602709,-3.9409537,0.891989631,0.536517513,0.29665865
0,1,0.3,0,0.2,0.001,0.03888188,0.172304618,-3.133598915,0.235636208,-3.976514021,0.89941724,0.501271547,0.266482366
1,1,0.3,0,0.2,0.001,0.063217452,0.187623674,-3.116119382,0.2567487,-3.734924086,0.903194081,0.533806556,0.259114713
2,1,0.3,0,0.2,0.001,0.017618992,0.151593281,-3.164558645,0.199386419,-4.285503535,0.890383616,0.437886631,0.276219138
3,1,0.3,0,0.2,0.001,0.062412024,0.196637156,-3.07539814,0.269708548,-3.755778097,0.905964507,0.529207637,0.259162176
4,1,0.3,0,0.2,0.001,0.010267754,0.144146818,-3.208156862,0.184396674,-4.489714352,0.882606647,0.391617714,0.283269694
5,1,0.3,0,0.2,0.001,0.062412024,0.196637156,-3.07539814,0.269459841,-3.755778097,0.905964505,0.529761876,0.259162176
6,1,0.3,0,0.2,0.001,0.071332716,0.197266974,-3.083925274,0.27110827,-3.67989894,0.905469589,0.543997085,0.258687181
7,1,0.3,0,0.2,0.001,0.028945719,0.16832601,-3.158142992,0.224034909,-4.073302403,0.896704277,0.476277487,0.26439663
8,1,0.3,0,0.2,0.001,0.006338831,0.117499636,-3.276359001,0.139024217,-5.102531667,0.86791542,0.281641305,0.309051585
0,1,0.6,0.4,0,0.001,0.008680197,0.156016601,-3.253282718,0.167623989,-4.571138027,0.875003461,0.337815295,0.340969754
1,1,0.6,0.4,0,0.001,0.034597785,0.154971206,-3.259394626,0.202742227,-3.879017521,0.892550961,0.447765241,0.263291362
2,1,0.6,0.4,0,0.001,0.002419477,0.127524249,-3.329503433,0.114857293,-5.495000679,0.8525567,0.185861167,0.46883137
3,1,0.6,0.4,0,0.001,0.045358634,0.188903905,-3.017462425,0.25340345,-3.330512846,0.898973154,0.460822193,0.268838797
4,1,0.6,0.4,0,0.001,0.007835609,0.147799538,-3.243022941,0.156118126,-4.64312485,0.872926842,0.32973798,0.343679055
5,1,0.6,0.4,0,0.001,0.045358634,0.188903905,-3.017462425,0.253551149,-3.330512846,0.898973153,0.46045289,0.268838797
6,1,0.6,0.4,0,0.001,0.072492983,0.214322159,-3.105159357,0.273874296,-3.511188392,0.900008699,0.468494828,0.26323364
7,1,0.6,0.4,0,0.001,0.011585621,0.173061359,-3.17963435,0.202941444,-4.00807649,0.889723341,0.440780491,0.292593561
8,1,0.6,0.4,0,0.001,0,0.113002158,-3.343342765,0.084814582,-5.956774746,0.838610044,0.160126686,0.58030961
0,16,0.4,0.3,0.1,0.001,0.029283669,0.18325553,-3.137084544,0.22468651,-3.945632426,0.895839908,0.50529731,0.274052225
1,16,0.4,0.3,0.1,0.001,0.057123231,0.206994484,-3.095892555,0.256356003,-3.640284614,0.899725475,0.535508769,0.265484895
2,16,0.4,0.3,0.1,0.001,0.01808771,0.157277639,-3.190708393,0.183583379,-4.353275307,0.883180808,0.436478879,0.29325661
3,16,0.4,0.3,0.1,0.001,0.049538347,0.195024071,-3.077691835,0.250996162,-3.709553198,0.902532136,0.527068226,0.26682061
4,16,0.4,0.3,0.1,0.001,0.016447302,0.177412138,-3.152280596,0.208668579,-4.068791961,0.890656462,0.497646818,0.284345241
5,16,0.4,0.3,0.1,0.001,0.049538347,0.195024071,-3.077691835,0.251223007,-3.709553198,0.902532136,0.52679999,0.26682061
6,16,0.4,0.3,0.1,0.001,0.060123765,0.203835601,-3.080938594,0.257463854,-3.645336823,0.900766069,0.537691739,0.264157642
7,16,0.4,0.3,0.1,0.001,0.024117254,0.18207315,-3.124915772,0.21997762,-3.93709402,0.895071082,0.50659402,0.282949475
8,16,0.4,0.3,0.1,0.001,0.005879528,0.109780584,-3.305213629,0.129799477,-5.206688655,0.861959464,0.337913346,0.350197228
0,8,0.4,0,0,0.001,0.012262115,0.170615298,-3.165251104,0.199933833,-4.328510853,0.884074986,0.416651015,0.288599826
1,8,0.4,0,0,0.001,0.050099905,0.223475925,-3.089337753,0.268753611,-3.537459658,0.897232649,0.525858664,0.27208527
2,8,0.4,0,0,0.001,0.006915807,0.140480132,-3.280209852,0.15100226,-5.067153924,0.86493225,0.284906135,0.349584835
3,8,0.4,0,0,0.001,0.039273961,0.204125814,-3.081548663,0.254260561,-3.741043703,0.900604897,0.51260229,0.269384246
4,8,0.4,0,0,0.001,0.008933146,0.170753028,-3.190514747,0.193047033,-4.345405147,0.881598635,0.414053102,0.301662618
5,8,0.4,0,0,0.001,0.039273961,0.204125814,-3.081548663,0.254235294,-3.741043703,0.900604897,0.51179907,0.269384246
6,8,0.4,0,0,0.001,0.054704306,0.226677618,-3.076313108,0.273243683,-3.514562539,0.89948104,0.519411355,0.271226364
7,8,0.4,0,0,0.001,0.022017684,0.189215973,-3.137335076,0.219768662,-4.039893435,0.890659435,0.488026485,0.285186552
8,8,0.4,0,0,0.001,0,0.10545556,-3.352955366,0.102477282,-5.564843917,0.851310514,0.224167072,0.451585499
0,4,0.2,0,0.1,0.001,0.041616338,0.195372689,-3.096521017,0.244546566,-3.810423565,0.89843151,0.498705754,0.270723429
1,4,0.2,0,0.1,0.001,0.071578138,0.224175655,-3.046686697,0.282624981,-3.449746293,0.904187392,0.550305518,0.263390874
2,4,0.2,0,0.1,0.001,0.021649381,0.175976124,-3.156537078,0.215591689,-4.150807134,0.889941467,0.462253076,0.282036997
3,4,0.2,0,0.1,0.001,0.054564306,0.207105418,-3.054861029,0.270727088,-3.636736819,0.903923634,0.522829594,0.263111542
4,4,0.2,0,0.1,0.001,0.018450117,0.176016278,-3.176227022,0.204089302,-4.267274657,0.884992869,0.436159107,0.292179596
5,4,0.2,0,0.1,0.001,0.054564306,0.207105418,-3.054861029,0.271122447,-3.636736819,0.903923636,0.522702826,0.263111542
6,4,0.2,0,0.1,0.001,0.073688964,0.21986654,-3.043168212,0.284646828,-3.479722762,0.905365949,0.544999257,0.261540469
7,4,0.2,0,0.1,0.001,0.027375781,0.192746806,-3.125875773,0.23294699,-3.953424593,0.893640253,0.507071683,0.282530989
8,4,0.2,0,0.1,0.001,0.011925239,0.14558259,-3.228511691,0.171070137,-4.718973389,0.873892124,0.333364801,0.303291793
0,16,0,0,0.4,0.001,0.030205055,0.19146466,-3.105447962,0.238457638,-3.800384594,0.8985116,0.496502966,0.272054595
1,16,0,0,0.4,0.001,0.050921015,0.199870701,-3.112141943,0.2555029,-3.671293307,0.899561864,0.513137338,0.264793247
2,16,0,0,0.4,0.001,0.030594708,0.191039546,-3.135828965,0.234361428,-3.90254674,0.895408314,0.481054039,0.274697969
3,16,0,0,0.4,0.001,0.035790842,0.192089834,-3.100543738,0.247768792,-3.758634983,0.899548104,0.508711871,0.268852937
4,16,0,0,0.4,0.001,0.018261133,0.172670733,-3.168264359,0.202430649,-4.155989411,0.888235672,0.458329946,0.295357427
5,16,0,0,0.4,0.001,0.035790842,0.192089834,-3.100543738,0.247809054,-3.758634983,0.899548104,0.509288127,0.268852937
6,16,0,0,0.4,0.001,0.053677216,0.200414389,-3.100507331,0.259121187,-3.652653749,0.900569114,0.511415523,0.264874943
7,16,0,0,0.4,0.001,0.020658918,0.181808393,-3.146184233,0.219044321,-4.015931328,0.891386517,0.485550082,0.285757594
8,16,0,0,0.4,0.001,0.019400741,0.169439071,-3.162526487,0.209225135,-4.074191125,0.890506473,0.470186016,0.286506686
0,4,0.6,0.3,0.4,0.001,0.013288206,0.159448281,-3.21097375,0.178881456,-4.449781491,0.87917819,0.409343604,0.311259
1,4,0.6,0.3,0.4,0.001,0.086365215,0.231398782,-3.055939377,0.295482719,-3.31912824,0.902131461,0.547089443,0.261684017
2,4,0.6,0.3,0.4,0.001,0.004405973,0.118498776,-3.322909136,0.117541831,-5.376953372,0.857804537,0.238831715,0.411004821
3,4,0.6,0.3,0.4,0.001,0.064957175,0.205788331,-3.034777783,0.274027082,-3.448706903,0.905024906,0.523413725,0.262412465
4,4,0.6,0.3,0.4,0.001,0.015485805,0.164488837,-3.177840578,0.18934478,-4.22293656,0.886345439,0.463881939,0.298782098
5,4,0.6,0.3,0.4,0.001,0.064957175,0.205788331,-3.034777783,0.274366371,-3.448706903,0.905024906,0.523037645,0.262412465
6,4,0.6,0.3,0.4,0.001,0.079544973,0.224302693,-3.051207801,0.294901693,-3.375444176,0.904012826,0.536959184,0.260805633
7,4,0.6,0.3,0.4,0.001,0.032159647,0.198540102,-3.110695164,0.23651318,-3.794331489,0.895996987,0.531124828,0.281698861
8,4,0.6,0.3,0.4,0.001,0,0.097230623,-3.369463824,0.083955672,-5.735372916,0.847519171,0.171723511,0.492331694
0,2,0.5,0.3,0.2,0.001,0.030328464,0.187184371,-3.135636553,0.230299555,-3.959606909,0.895315559,0.514235498,0.276315508
1,2,0.5,0.3,0.2,0.001,0.088333237,0.219444373,-3.070641477,0.292811075,-3.437913878,0.904782609,0.559007875,0.261165506
2,2,0.5,0.3,0.2,0.001,0.012039779,0.150262152,-3.24759157,0.166339555,-4.749500227,0.873003598,0.359074168,0.331090543
3,2,0.5,0.3,0.2,0.001,0.071529924,0.218446541,-3.062461598,0.285686245,-3.559858403,0.907020205,0.541376183,0.262272379
4,2,0.5,0.3,0.2,0.001,0.016309489,0.172085003,-3.181733576,0.204104495,-4.184256248,0.888121276,0.480869621,0.287310811
5,2,0.5,0.3,0.2,0.001,0.071529924,0.218446541,-3.062461598,0.286286159,-3.559858403,0.907020206,0.541284579,0.262272379
6,2,0.5,0.3,0.2,0.001,0.088823321,0.221127085,-3.050982085,0.297297954,-3.441485506,0.906252105,0.559835485,0.260073777
7,2,0.5,0.3,0.2,0.001,0.026083278,0.19342342,-3.115377992,0.238911035,-3.843262559,0.897699958,0.540527927,0.278146433
8,2,0.5,0.3,0.2,0.001,0.004400391,0.124594568,-3.298345199,0.121848737,-5.42798647,0.857766184,0.230834214,0.403889162
0,1,0.1,0.1,0,0.001,0.032845273,0.19687998,-3.12070298,0.240079317,-3.840981777,0.897323602,0.504595424,0.272934176
1,1,0.1,0.1,0,0.001,0.043078524,0.196872912,-3.155334772,0.251565491,-3.62732959,0.895151825,0.536061893,0.264125813
2,1,0.1,0.1,0,0.001,0.02536228,0.181780881,-3.141466383,0.216361006,-4.020269502,0.891743891,0.484901642,0.285298988
3,1,0.1,0.1,0,0.001,0.045357829,0.216557897,-3.047691773,0.265899798,-3.514142396,0.897281661,0.506121704,0.270027438
4,1,0.1,0.1,0,0.001,0.011604253,0.169064963,-3.200897746,0.187383929,-4.347559478,0.880833881,0.426578365,0.309202921
5,1,0.1,0.1,0,0.001,0.045357829,0.216557897,-3.047691773,0.265820233,-3.514142396,0.897281661,0.506308848,0.270027438
6,1,0.1,0.1,0,0.001,0.061784561,0.22215177,-3.093307015,0.279242105,-3.489550719,0.898741392,0.545103138,0.265620946
7,1,0.1,0.1,0,0.001,0.025819046,0.193291099,-3.15585044,0.217369586,-4.014344327,0.889042923,0.491309086,0.290460287
8,1,0.1,0.1,0,0.001,0.008797587,0.170583429,-3.199260777,0.186007829,-4.32884822,0.881968295,0.433937456,0.313887853
0,8,0.6,0.1,0.2,0.001,0.009586055,0.140706859,-3.255533612,0.162650658,-4.819814295,0.871930737,0.349031834,0.311258992
1,8,0.6,0.1,0.2,0.001,0.061573275,0.21831577,-3.07369688,0.26996683,-3.494909448,0.902299627,0.558157469,0.263320893
2,8,0.6,0.1,0.2,0.001,0.00330869,0.105992081,-3.360163509,0.106316301,-5.507926736,0.854069641,0.242583441,0.436079844
3,8,0.6,0.1,0.2,0.001,0.053917114,0.212958464,-3.067188995,0.269635402,-3.677394575,0.903946796,0.552947264,0.266866963
4,8,0.6,0.1,0.2,0.001,0.017868604,0.176915716,-3.17714922,0.209533398,-4.185629694,0.887067845,0.466174293,0.289563561
5,8,0.6,0.1,0.2,0.001,0.064889753,0.217579774,-3.064988761,0.273940622,-3.501193005,0.902889853,0.550303105,0.261872394
6,8,0.6,0.1,0.2,0.001,0.031159975,0.190548094,-3.135250192,0.223086783,-3.930494174,0.896060287,0.518411968,0.278387738
7,8,0.6,0.1,0.2,0.001,0,0.083494469,-3.392773784,0.072312895,-5.76840104,0.843204442,0.22452574,0.538704185
0,4,0,0.1,0.3,0.001,0.05361567,0.201032703,-3.086765478,0.259130515,-3.698774202,0.902418213,0.525612911,0.266392569
1,4,0,0.1,0.3,0.001,0.086624828,0.227011011,-3.045892116,0.291462179,-3.360441724,0.905488206,0.534829842,0.262046414
2,4,0,0.1,0.3,0.001,0.034711706,0.197518561,-3.102649086,0.2459518,-3.798329203,0.900106789,0.522759359,0.269427961
3,4,0,0.1,0.3,0.001,0.064306962,0.220736561,-3.031795134,0.284907321,-3.560993346,0.905463811,0.526849724,0.26531522
4,4,0,0.1,0.3,0.001,0.022661019,0.170808811,-3.169776424,0.194136344,-4.161567409,0.889275487,0.511875146,0.294069723
5,4,0,0.1,0.3,0.001,0.064306962,0.220736561,-3.031795134,0.284538983,-3.560993346,0.905463811,0.526455053,0.26531522
6,4,0,0.1,0.3,0.001,0.09231758,0.229773003,-3.029461665,0.294653987,-3.399842132,0.907046134,0.534154895,0.262275927
7,4,0,0.1,0.3,0.001,0.029799276,0.200874902,-3.120169177,0.234832141,-3.839398577,0.895953923,0.531039776,0.286601865
8,4,0,0.1,0.3,0.001,0.022770092,0.18218074,-3.138476508,0.217239468,-3.982035507,0.893136554,0.507598724,0.288050677
0,16,0.6,0.2,0.3,0.001,0.010096021,0.140901801,-3.229542535,0.166317444,-4.648827411,0.876401019,0.373136108,0.30615661
1,16,0.6,0.2,0.3,0.001,0.052429051,0.192992354,-3.100665104,0.250324341,-3.614625729,0.899861267,0.526419232,0.265209339
2,16,0.6,0.2,0.3,0.001,0,0.096515156,-3.335390755,0.104913717,-5.450128082,0.85526357,0.288484643,0.406661408
3,16,0.6,0.2,0.3,0.001,0.035999398,0.194568566,-3.095138261,0.250900712,-3.752303695,0.902378498,0.516975181,0.267171745
4,16,0.6,0.2,0.3,0.001,0.012449841,0.170773823,-3.156548303,0.200855582,-4.143725089,0.888704049,0.457782638,0.290803262
5,16,0.6,0.2,0.3,0.001,0.035999398,0.194568566,-3.095138261,0.250704917,-3.752303695,0.902378496,0.51732078,0.267171745
6,16,0.6,0.2,0.3,0.001,0.055806639,0.194340437,-3.091263284,0.251968528,-3.626298992,0.901153088,0.522670627,0.264306613
7,16,0.6,0.2,0.3,0.001,0.024172531,0.179035304,-3.125795128,0.216286427,-3.919805291,0.894456803,0.497237578,0.280439857
8,16,0.6,0.2,0.3,0.001,0,0.079302688,-3.378084338,0.07617861,-5.791941296,0.842254257,0.285962906,0.496180662
0,1,0.3,0.3,0.1,0.001,0.039022282,0.185903089,-3.115924019,0.23685677,-3.781795851,0.899235817,0.51324149,0.267277461
1,1,0.3,0.3,0.1,0.001,0.061322364,0.182863876,-3.157096268,0.237430115,-3.634158333,0.901613278,0.53440727,0.261218027
2,1,0.3,0.3,0.1,0.001,0.028368206,0.181902464,-3.155339664,0.217515411,-4.011622093,0.892724886,0.487968,0.284417231
3,1,0.3,0.3,0.1,0.001,0.055884356,0.216365804,-3.052728168,0.276301799,-3.43744452,0.90152268,0.524719837,0.267110608
4,1,0.3,0.3,0.1,0.001,0.017666626,0.173086479,-3.185845694,0.19436349,-4.26577709,0.885129768,0.446240643,0.301244507
5,1,0.3,0.3,0.1,0.001,0.055884356,0.216365804,-3.052728168,0.276229616,-3.43744452,0.901522681,0.525041015,0.267110608
6,1,0.3,0.3,0.1,0.001,0.068641839,0.221084205,-3.085436981,0.284571912,-3.473852181,0.901999088,0.551652019,0.262169539
7,1,0.3,0.3,0.1,0.001,0.0337417,0.192184614,-3.149127095,0.228542606,-3.89558735,0.893994701,0.506420044,0.278624663
8,1,0.3,0.3,0.1,0.001,0.011067576,0.149135498,-3.25019339,0.162530555,-4.693865395,0.873799087,0.352886667,0.32134109
0,16,0.1,0.4,0,0.001,0.044767324,0.192435585,-3.087964849,0.245469143,-3.788567867,0.90184063,0.537427316,0.265218546
1,16,0.1,0.4,0,0.001,0.059352785,0.210266537,-3.082024106,0.264947613,-3.640978061,0.901439716,0.543960549,0.262538952
2,16,0.1,0.4,0,0.001,0.035423298,0.188844434,-3.112556149,0.233489518,-3.880204339,0.899001069,0.521475963,0.267936778
3,16,0.1,0.4,0,0.001,0.04719982,0.200845067,-3.067097281,0.256211347,-3.731292237,0.903593361,0.532262708,0.26463712
4,16,0.1,0.4,0,0.001,0.017865351,0.173407982,-3.163975873,0.202638874,-4.050040656,0.891776773,0.508799777,0.281610177
5,16,0.1,0.4,0,0.001,0.04719982,0.200845067,-3.067097281,0.25624519,-3.731292237,0.903593362,0.532498102,0.26463712
6,16,0.1,0.4,0,0.001,0.059579128,0.207961414,-3.083083802,0.266687635,-3.639450813,0.902927905,0.539473714,0.262566437
7,16,0.1,0.4,0,0.001,0.024936311,0.178744633,-3.12067856,0.218966764,-3.935288424,0.895952813,0.530239372,0.278162517
8,16,0.1,0.4,0,0.001,0.025811103,0.174245299,-3.131565449,0.212236014,-4.016910224,0.893773306,0.516534179,0.278693056
0,8,0.4,0.3,0.3,0.001,0.02975407,0.203315285,-3.135704839,0.236256813,-3.775170179,0.895780452,0.541109617,0.283761336
1,8,0.4,0.3,0.3,0.001,0.067447207,0.227554632,-3.076414344,0.284022737,-3.388253864,0.900920009,0.551556218,0.266763459
2,8,0.4,0.3,0.3,0.001,0.011242861,0.173888401,-3.199273458,0.190848442,-4.296506504,0.880374004,0.456713513,0.322636681
3,8,0.4,0.3,0.3,0.001,0.055408361,0.216678381,-3.069477256,0.271066682,-3.532332604,0.902800036,0.537480034,0.265112925
4,8,0.4,0.3,0.3,0.001,0.016117464,0.18890815,-3.144249898,0.209067393,-4.029421578,0.888239442,0.509224993,0.307565061
5,8,0.4,0.3,0.3,0.001,0.055408361,0.216678381,-3.069477256,0.271689863,-3.532332604,0.902800036,0.538447466,0.265112925
6,8,0.4,0.3,0.3,0.001,0.071373226,0.229204005,-3.063629813,0.28844916,-3.42264445,0.902980736,0.555646231,0.264085262
7,8,0.4,0.3,0.3,0.001,0.022136991,0.208009833,-3.114957511,0.233694008,-3.775417243,0.893896581,0.543346416,0.295274029
8,8,0.4,0.3,0.3,0.001,0.007865415,0.140425033,-3.277756218,0.140670924,-5.054531598,0.862474557,0.315861742,0.389007478
0,4,0.2,0.3,0.2,0.001,0.046261363,0.221137792,-3.086261835,0.2641356,-3.647848902,0.901537014,0.549425727,0.26893573
1,4,0.2,0.3,0.2,0.001,0.075568604,0.237753239,-3.053308737,0.29168845,-3.371995499,0.903706096,0.565830603,0.263770366
2,4,0.2,0.3,0.2,0.001,0.025848077,0.194623579,-3.12014572,0.231394537,-3.820178373,0.895018216,0.545576437,0.2814352
3,4,0.2,0.3,0.2,0.001,0.061330469,0.22373259,-3.053015456,0.277048158,-3.520916136,0.904609396,0.550290472,0.266277576
4,4,0.2,0.3,0.2,0.001,0.017806564,0.187430504,-3.151812965,0.213587369,-4.040771902,0.889825969,0.524353379,0.292433192
5,4,0.2,0.3,0.2,0.001,0.061330469,0.22373259,-3.053015456,0.277408063,-3.520916136,0.904609396,0.550958659,0.266277576
6,4,0.2,0.3,0.2,0.001,0.081180823,0.235690208,-3.045070231,0.293101959,-3.37764742,0.904942875,0.567052074,0.263047253
7,4,0.2,0.3,0.2,0.001,0.026138916,0.20507196,-3.113703494,0.234840779,-3.830253361,0.895407699,0.544040632,0.286654677
8,4,0.2,0.3,0.2,0.001,0.016911614,0.179723089,-3.180112772,0.200585126,-4.274668839,0.884076499,0.475954657,0.301132432
0,16,0.4,0,0.2,0.001,0.025692338,0.174956356,-3.151891006,0.219384371,-4.021614849,0.890509424,0.433131918,0.278198425
1,16,0.4,0,0.2,0.001,0.061202293,0.213918531,-3.083240734,0.271050094,-3.553038776,0.899982277,0.515644487,0.264726261
2,16,0.4,0,0.2,0.001,0.008023818,0.132014864,-3.254256562,0.159358133,-4.807482242,0.870818025,0.31753786,0.314905898
3,16,0.4,0,0.2,0.001,0.049451881,0.201017085,-3.092940638,0.257536987,-3.647270111,0.90093905,0.484050466,0.267967459
4,16,0.4,0,0.2,0.001,0.014790568,0.173103326,-3.186531011,0.203228014,-4.14416374,0.885675746,0.416173585,0.288776831
5,16,0.4,0,0.2,0.001,0.049451881,0.201017085,-3.092940638,0.25764515,-3.647270111,0.900939049,0.48400966,0.267967459
6,16,0.4,0,0.2,0.001,0.064285397,0.214565754,-3.069136348,0.273692848,-3.535031803,0.901359882,0.511660207,0.265572725
7,16,0.4,0,0.2,0.001,0.023616131,0.191938502,-3.144226237,0.230405051,-3.895281945,0.891634722,0.470966057,0.282391392
8,16,0.4,0,0.2,0.001,0.003179268,0.104134971,-3.342620524,0.111573709,-5.487861604,0.853145748,0.281114557,0.404521477
0,8,0.2,0.1,0.4,0.001,0.038628976,0.193927729,-3.11109443,0.2436884,-3.822041819,0.899290482,0.520757326,0.26959535
1,8,0.2,0.1,0.4,0.001,0.059728062,0.208918609,-3.086370758,0.266908178,-3.540113478,0.901776751,0.547612286,0.263273649
2,8,0.2,0.1,0.4,0.001,0.031705518,0.183447501,-3.138598962,0.225412905,-3.984191362,0.894325854,0.503322817,0.277970571
3,8,0.2,0.1,0.4,0.001,0.050890007,0.203228081,-3.07626229,0.25743725,-3.700122117,0.903451119,0.528782096,0.266345731
4,8,0.2,0.1,0.4,0.001,0.020367671,0.173277179,-3.151202959,0.207942628,-4.126196572,0.888964381,0.481180571,0.288876143
5,8,0.2,0.1,0.4,0.001,0.050890007,0.203228081,-3.07626229,0.257506538,-3.700122117,0.903451119,0.529001029,0.266345731
6,8,0.2,0.1,0.4,0.001,0.059405637,0.207033066,-3.078465696,0.264756308,-3.579031381,0.902752236,0.541588587,0.261622462
7,8,0.2,0.1,0.4,0.001,0.025401855,0.184571333,-3.131026773,0.223305119,-3.933108193,0.894691898,0.512981172,0.284237918
8,8,0.2,0.1,0.4,0.001,0.014099816,0.151933492,-3.209719574,0.174227282,-4.507428439,0.878523433,0.407716075,0.302024791
0,2,0.1,0.3,0.4,0.001,0.05026597,0.196183643,-3.075050611,0.263068896,-3.719425221,0.90416092,0.529473071,0.261876279
1,2,0.1,0.3,0.4,0.001,0.076871557,0.206790836,-3.066023144,0.279413226,-3.487331254,0.905026397,0.548433282,0.257355352
2,2,0.1,0.3,0.4,0.001,0.046621498,0.197173953,-3.094334188,0.253810272,-3.78770383,0.901396547,0.524460169,0.264573127
3,2,0.1,0.3,0.4,0.001,0.064190824,0.205812209,-3.057168136,0.281216565,-3.607599009,0.905538316,0.532236043,0.261415139
4,2,0.1,0.3,0.4,0.001,0.021898225,0.175984035,-3.13673952,0.219922767,-4.062466842,0.891433223,0.50954082,0.285717714
5,2,0.1,0.3,0.4,0.001,0.064190824,0.205812209,-3.057168136,0.281074516,-3.607599009,0.905538315,0.531812079,0.261415139
6,2,0.1,0.3,0.4,0.001,0.073960685,0.203649616,-3.058158985,0.279809848,-3.520358656,0.905845855,0.546301191,0.257466058
7,2,0.1,0.3,0.4,0.001,0.026962932,0.190642681,-3.090118489,0.241080752,-3.869546938,0.898981732,0.529466269,0.274548002
8,2,0.1,0.3,0.4,0.001,0.019075458,0.170854443,-3.134143678,0.214915176,-3.9998075,0.893913815,0.514901157,0.282189172
0,8,0.5,0.4,0.4,0.001,0.016112252,0.150040051,-3.182687429,0.186959007,-4.081519138,0.893644563,0.442124787,0.279472735
1,8,0.5,0.4,0.4,0.001,0.049777898,0.191765239,-3.163448249,0.244253325,-3.600541365,0.894623012,0.492336169,0.26956212
2,8,0.5,0.4,0.4,0.001,0.007454524,0.124761582,-3.29548353,0.144011376,-4.72908472,0.875111282,0.323961478,0.316000538
3,8,0.5,0.4,0.4,0.001,0.044901957,0.183256165,-3.049227112,0.245685557,-3.455869148,0.899685389,0.459640618,0.266996333
4,8,0.5,0.4,0.4,0.001,0.015774575,0.158755538,-3.188345096,0.185123961,-4.186060392,0.88884638,0.426249983,0.289688715
5,8,0.5,0.4,0.4,0.001,0.044901957,0.183256165,-3.049227112,0.245514368,-3.455869148,0.899685389,0.459495156,0.266996333
6,8,0.5,0.4,0.4,0.001,0.05808983,0.192943525,-3.107157124,0.255367394,-3.552063329,0.899113172,0.484887715,0.265804058
7,8,0.5,0.4,0.4,0.001,0.025907375,0.169612849,-3.154145254,0.205846868,-3.955314808,0.895038118,0.462471206,0.283169857
8,8,0.5,0.4,0.4,0.001,0.003084068,0.093936879,-3.373745952,0.104067653,-5.367173207,0.86008651,0.238776196,0.35765896
0,1,0.1,0.2,0.3,0.001,0.032199922,0.182322314,-3.124329621,0.235554014,-3.815382969,0.899291826,0.497126187,0.269416323
1,1,0.1,0.2,0.3,0.001,0.039716086,0.175528355,-3.145690413,0.236581721,-3.778281883,0.898845212,0.518623954,0.268082194
2,1,0.1,0.2,0.3,0.001,0.030253885,0.186972767,-3.144654889,0.226192957,-3.91546416,0.896326994,0.499901129,0.274431385
3,1,0.1,0.2,0.3,0.001,0.048113913,0.191045278,-3.093372441,0.251972499,-3.694548275,0.900483473,0.506622606,0.267284797
4,1,0.1,0.2,0.3,0.001,0.017995447,0.16408345,-3.191699271,0.186030205,-4.232651475,0.886812145,0.449029484,0.292472135
5,1,0.1,0.2,0.3,0.001,0.048113913,0.191045278,-3.093372441,0.251638363,-3.694548275,0.900483472,0.50673761,0.267284797
6,1,0.1,0.2,0.3,0.001,0.04244138,0.184329848,-3.119568212,0.246381417,-3.698887478,0.900204484,0.518580347,0.269083706
7,1,0.1,0.2,0.3,0.001,0.023902753,0.179258496,-3.159407361,0.212698266,-4.007812739,0.892779083,0.485116216,0.282541242
8,1,0.1,0.2,0.3,0.001,0.020552581,0.168112359,-3.17468384,0.202716382,-4.120471062,0.88953596,0.475939357,0.288569311
0,2,0.5,0,0.1,0.001,0.012425394,0.163007709,-3.199495739,0.188244913,-4.562198711,0.877170967,0.379251913,0.297444553
1,2,0.5,0,0.1,0.001,0.04728664,0.207452699,-3.120381022,0.255244831,-3.662751153,0.898497855,0.537667051,0.272438407
2,2,0.5,0,0.1,0.001,0.002738632,0.120086846,-3.316420625,0.122664287,-5.494578895,0.856597456,0.202310045,0.381930681
3,2,0.5,0,0.1,0.001,0.040445147,0.207856906,-3.094947688,0.253779255,-3.737151986,0.898986541,0.538034828,0.274332658
4,2,0.5,0,0.1,0.001,0.015104798,0.162831405,-3.20787558,0.186078535,-4.530361672,0.877317045,0.379984252,0.29948932
5,2,0.5,0,0.1,0.001,0.040445147,0.207856906,-3.094947688,0.254158349,-3.737151986,0.898986541,0.538121828,0.274332658
6,2,0.5,0,0.1,0.001,0.051831187,0.208871756,-3.100362708,0.259134538,-3.628667112,0.899920645,0.539221924,0.272221839
7,2,0.5,0,0.1,0.001,0.028287669,0.19264035,-3.150150353,0.224434847,-4.014021008,0.891536254,0.496051046,0.284850012
8,2,0.5,0,0.1,0.001,0,0.105325232,-3.357131441,0.09115041,-5.913023631,0.845377736,0.145257799,0.489249979
0,16,0.6,0.1,0,0.001,0.007653874,0.13565468,-3.288140712,0.157302012,-4.892899833,0.869648558,0.298230605,0.311723558
1,16,0.6,0.1,0,0.001,0.061530195,0.206285174,-3.100713152,0.269895365,-3.485743492,0.900782486,0.515376422,0.262735033
2,16,0.6,0.1,0,0.001,0,0.089634641,-3.373124866,0.096950057,-5.569785877,0.851224167,0.257927323,0.40512392
3,16,0.6,0.1,0,0.001,0.053562916,0.205016639,-3.087565025,0.266249497,-3.615606326,0.902747196,0.508974326,0.264464571
4,16,0.6,0.1,0,0.001,0.01066866,0.162447716,-3.191388225,0.193415567,-4.220614356,0.886070829,0.412396417,0.291514108
5,16,0.6,0.1,0,0.001,0.053562916,0.205016639,-3.087565025,0.26661542,-3.615606326,0.902747197,0.508900505,0.264464571
6,16,0.6,0.1,0,0.001,0.057054274,0.209328136,-3.098448471,0.276798748,-3.481096807,0.902279989,0.511707915,0.262688081
7,16,0.6,0.1,0,0.001,0.029471967,0.18835944,-3.146279885,0.225399388,-3.910565317,0.893563145,0.48650726,0.28175376
8,16,0.6,0.1,0,0.001,0,0.07768181,-3.393231024,0.073956023,-5.863400959,0.840783608,0.266128901,0.496589545
0,2,0,0.4,0.3,0.001,0.052044966,0.201289856,-3.041336047,0.264889779,-3.691826856,0.905215654,0.542713246,0.261326498
1,2,0,0.4,0.3,0.001,0.075285882,0.20428365,-3.062181669,0.276963691,-3.507934444,0.904535207,0.551029975,0.257525472
2,2,0,0.4,0.3,0.001,0.0441594,0.189766121,-3.092393504,0.24646285,-3.779126347,0.902563742,0.536298464,0.265353913
3,2,0,0.4,0.3,0.001,0.066732894,0.209864151,-3.033988606,0.279496683,-3.592397597,0.907359536,0.542564468,0.258094141
4,2,0,0.4,0.3,0.001,0.022954806,0.1764202,-3.120463946,0.222312559,-4.029348571,0.894882993,0.515506786,0.278313873
5,2,0,0.4,0.3,0.001,0.066732894,0.209864151,-3.033988606,0.279585706,-3.592397597,0.907359535,0.542561006,0.258094141
6,2,0,0.4,0.3,0.001,0.077896585,0.206654461,-3.05341269,0.278707219,-3.528287309,0.905453685,0.546148406,0.256933094
7,2,0,0.4,0.3,0.001,0.039632741,0.193963122,-3.107155979,0.240373168,-3.82444648,0.898409742,0.544438235,0.274514765
8,2,0,0.4,0.3,0.001,0.035824302,0.187636884,-3.102087092,0.23400563,-3.899003838,0.897869962,0.530445825,0.27162162
0,8,0.6,0.2,0.1,0.001,0.014858001,0.149328651,-3.213735453,0.175400993,-4.643798239,0.876939772,0.365543852,0.30408581
1,8,0.6,0.2,0.1,0.001,0.07410832,0.214150556,-3.065824814,0.277606836,-3.496824863,0.901273747,0.549283425,0.263351261
2,8,0.6,0.2,0.1,0.001,0.002340369,0.104524664,-3.349447081,0.107389634,-5.434130088,0.856175622,0.24727753,0.39319593
3,8,0.6,0.2,0.1,0.001,0.063708003,0.211331155,-3.057119194,0.272897415,-3.630002389,0.904447737,0.543172096,0.264595282
4,8,0.6,0.2,0.1,0.001,0.020765171,0.180024301,-3.153194294,0.207554984,-4.1321124,0.889687125,0.484545869,0.289434787
5,8,0.6,0.2,0.1,0.001,0.063708003,0.211331155,-3.057119194,0.272939609,-3.630002389,0.904447737,0.54315678,0.264595282
6,8,0.6,0.2,0.1,0.001,0.06780239,0.212390706,-3.064903015,0.27744509,-3.502574851,0.902427908,0.553328886,0.261586316
7,8,0.6,0.2,0.1,0.001,0.025389937,0.199222632,-3.114472067,0.238417418,-3.82499092,0.896842802,0.541956126,0.283249927
8,8,0.6,0.2,0.1,0.001,0,0.090479863,-3.399899913,0.085336898,-5.726387439,0.845388953,0.231555912,0.500143892
0,4,0,0.2,0,0.001,0.048972667,0.202641094,-3.077119533,0.257662758,-3.677372349,0.902244352,0.53851604,0.267819234
1,4,0,0.2,0,0.001,0.068270006,0.221036028,-3.083996821,0.280852672,-3.426071345,0.902432337,0.547046551,0.261998815
2,4,0,0.2,0,0.001,0.030498123,0.192065672,-3.112013275,0.234269318,-3.862193431,0.897606858,0.540288453,0.276446255
3,4,0,0.2,0,0.001,0.055034185,0.220527458,-3.050452026,0.280501095,-3.564061123,0.904297863,0.539236537,0.265422429
4,4,0,0.2,0,0.001,0.01760032,0.170533678,-3.153311513,0.203962179,-4.150612406,0.890167942,0.516906679,0.292516203
5,4,0,0.2,0,0.001,0.055034185,0.220527458,-3.050452026,0.280592255,-3.564061123,0.904297863,0.539148347,0.265422429
6,4,0,0.2,0,0.001,0.074498986,0.232314334,-3.059803832,0.29183483,-3.422941821,0.904057072,0.548048594,0.262476521
7,4,0,0.2,0,0.001,0.029734399,0.196122794,-3.122273573,0.225140478,-3.911500212,0.894489598,0.546602413,0.285395308
8,4,0,0.2,0,0.001,0.024139585,0.187675695,-3.147495976,0.220792346,-4.032656558,0.891884202,0.529026995,0.285945367
0,1,0.3,0.2,0,0.001,0.035000289,0.201805195,-3.095261663,0.245465535,-3.791322666,0.898097371,0.520039495,0.277319917
1,1,0.3,0.2,0,0.001,0.040965904,0.196073728,-3.135977929,0.248895607,-3.740910548,0.899208215,0.538667527,0.269569282
2,1,0.3,0.2,0,0.001,0.020223009,0.170404718,-3.177117891,0.200058011,-4.12482965,0.887605506,0.466299103,0.296348163
3,1,0.3,0.2,0,0.001,0.049792219,0.226783736,-3.054842407,0.278956194,-3.538490745,0.901434943,0.534185053,0.271910775
4,1,0.3,0.2,0,0.001,0.014193891,0.171338562,-3.17033807,0.193097491,-4.359186158,0.880310213,0.432969316,0.30216638
5,1,0.3,0.2,0,0.001,0.049792219,0.226783736,-3.054842407,0.278405156,-3.538490745,0.901434946,0.533881556,0.271910775
6,1,0.3,0.2,0,0.001,0.058593601,0.224318768,-3.078332075,0.281205507,-3.508194544,0.902624072,0.552870901,0.267769956
7,1,0.3,0.2,0,0.001,0.023220941,0.191015766,-3.124926813,0.220535765,-3.971000796,0.891525166,0.520635537,0.286850993
8,1,0.3,0.2,0,0.001,0.011297037,0.149973539,-3.23109129,0.159484489,-4.833110145,0.868132074,0.337405937,0.345365354
0,4,0.2,0.2,0.3,0.001,0.040627867,0.214017187,-3.098873385,0.254554404,-3.704500056,0.899419812,0.544389972,0.272188008
1,4,0.2,0.2,0.3,0.001,0.063726668,0.224007336,-3.073656525,0.27232544,-3.496422741,0.900602886,0.565149169,0.265957464
2,4,0.2,0.2,0.3,0.001,0.029975175,0.200052866,-3.121782896,0.23051963,-3.914355586,0.894271547,0.542432157,0.28718984
3,4,0.2,0.2,0.3,0.001,0.052149123,0.21423645,-3.056702664,0.266099137,-3.630069706,0.902690009,0.551185744,0.266238909
4,4,0.2,0.2,0.3,0.001,0.020260398,0.187718572,-3.159984709,0.210402176,-4.088431054,0.887574089,0.515207744,0.301566283
5,4,0.2,0.2,0.3,0.001,0.052149123,0.21423645,-3.056702664,0.266256917,-3.630069706,0.902690011,0.550891083,0.266238909
6,4,0.2,0.2,0.3,0.001,0.067316521,0.225425145,-3.061830053,0.277028687,-3.494183048,0.901985227,0.560831225,0.264444935
7,4,0.2,0.2,0.3,0.001,0.027598594,0.196221393,-3.139842918,0.227638597,-3.87754032,0.894247598,0.550510025,0.28443248
8,4,0.2,0.2,0.3,0.001,0.017399453,0.181575939,-3.188321274,0.201317126,-4.350257332,0.880285035,0.442580319,0.312578074
0,8,0.4,0.2,0.2,0.001,0.029108899,0.192686577,-3.119571806,0.234211058,-3.855198869,0.897352309,0.520666413,0.274452951
1,8,0.4,0.2,0.2,0.001,0.05820001,0.211796676,-3.08264451,0.268174317,-3.492899594,0.901513779,0.552352433,0.26558358
2,8,0.4,0.2,0.2,0.001,0.015239424,0.165642957,-3.210979005,0.190012559,-4.378082399,0.8818137,0.430641833,0.298566027
3,8,0.4,0.2,0.2,0.001,0.047468888,0.211595313,-3.065710569,0.265344674,-3.616544632,0.904780442,0.539955226,0.265559063
4,8,0.4,0.2,0.2,0.001,0.019112538,0.176834854,-3.144957214,0.209884157,-4.09780873,0.890272192,0.492434962,0.289115343
5,8,0.4,0.2,0.2,0.001,0.047468888,0.211595313,-3.065710569,0.265379424,-3.616544632,0.904780441,0.53974378,0.265559063
6,8,0.4,0.2,0.2,0.001,0.060767367,0.212528315,-3.079067063,0.270838299,-3.504127518,0.902450035,0.553085102,0.266134919
7,8,0.4,0.2,0.2,0.001,0.029915784,0.20179272,-3.11154003,0.239075562,-3.800729118,0.89697524,0.534560751,0.281949178
8,8,0.4,0.2,0.2,0.001,0,0.120195516,-3.311489915,0.133963985,-5.11571399,0.864247622,0.299227274,0.348352292
0,16,0.4,0.1,0.3,0.001,0.026980017,0.178415962,-3.159082275,0.211531794,-4.115287375,0.88968648,0.471160214,0.289950472
1,16,0.4,0.1,0.3,0.001,0.037408792,0.19789069,-3.109722256,0.242710546,-3.684759529,0.897267964,0.537948012,0.275048388
2,16,0.4,0.1,0.3,0.001,0.012464527,0.143633956,-3.233305661,0.167450819,-4.700560795,0.873688118,0.380186107,0.314636389
3,16,0.4,0.1,0.3,0.001,0.026340335,0.19909577,-3.108295192,0.240817449,-3.788091503,0.899011355,0.516119115,0.277835089
4,16,0.4,0.1,0.3,0.001,0.015028469,0.173430471,-3.168596807,0.197738736,-4.195467252,0.886095087,0.471628302,0.300507994
5,16,0.4,0.1,0.3,0.001,0.026340335,0.19909577,-3.108295192,0.241021708,-3.788091503,0.899011356,0.515299933,0.277835089
6,16,0.4,0.1,0.3,0.001,0.037030248,0.200762518,-3.106161341,0.246491191,-3.667615254,0.898598209,0.529189602,0.273431721
7,16,0.4,0.1,0.3,0.001,0.017951301,0.190364032,-3.140821393,0.21975812,-3.980720687,0.891483684,0.496953488,0.288220452
8,16,0.4,0.1,0.3,0.001,0.003225005,0.106739082,-3.348615819,0.118196912,-5.390628633,0.854275207,0.291579771,0.390818992
0,2,0.2,0.4,0,0.001,0.051494666,0.206504629,-3.060091577,0.262145171,-3.667770694,0.902682038,0.543883605,0.26647274
1,2,0.2,0.4,0,0.001,0.087757841,0.222931338,-3.036481347,0.289752365,-3.459908578,0.904638507,0.554744835,0.261814968
2,2,0.2,0.4,0,0.001,0.039741855,0.194584315,-3.10262671,0.244732819,-3.85499563,0.899360518,0.54265391,0.266538917
3,2,0.2,0.4,0,0.001,0.064488947,0.214664436,-3.049599162,0.28017082,-3.54626093,0.905430532,0.545417336,0.264915267
4,2,0.2,0.4,0,0.001,0.028525937,0.178562616,-3.137814988,0.217302845,-4.026549184,0.892014371,0.504634923,0.276894967
5,2,0.2,0.4,0,0.001,0.064488947,0.214664436,-3.049599162,0.279833443,-3.54626093,0.90543053,0.544491315,0.264915267
6,2,0.2,0.4,0,0.001,0.087277607,0.224438228,-3.033492284,0.291862772,-3.444429836,0.904825141,0.557242337,0.261960279
7,2,0.2,0.4,0,0.001,0.035790434,0.186257267,-3.120260579,0.233343519,-3.83138443,0.89814382,0.527758866,0.271441287
8,2,0.2,0.4,0,0.001,0.02953243,0.178941906,-3.154002549,0.214636927,-4.147410168,0.88952114,0.489222755,0.283800377
0,16,0.2,0.3,0.4,0.001,0.041117596,0.181121965,-3.114615672,0.228653578,-3.815234841,0.899431565,0.503851676,0.272084372
1,16,0.2,0.3,0.4,0.001,0.056202542,0.19485674,-3.107085477,0.255274099,-3.646095022,0.900543943,0.524480333,0.264283364
2,16,0.2,0.3,0.4,0.001,0.023242984,0.170133545,-3.130582034,0.214014424,-3.930303628,0.895756937,0.503072324,0.276953228
3,16,0.2,0.3,0.4,0.001,0.046870542,0.181746841,-3.097663431,0.24152068,-3.749059935,0.903197884,0.506719675,0.265318035
4,16,0.2,0.3,0.4,0.001,0.015338924,0.156002879,-3.175042687,0.192741222,-4.147867554,0.889961359,0.480799346,0.288985549
5,16,0.2,0.3,0.4,0.001,0.046870542,0.181746841,-3.097663431,0.241225477,-3.749059935,0.903197883,0.506518085,0.265318035
6,16,0.2,0.3,0.4,0.001,0.054145982,0.185358642,-3.105861901,0.250785336,-3.680668343,0.901506632,0.520913364,0.262969745
7,16,0.2,0.3,0.4,0.001,0.027256075,0.18679374,-3.134880868,0.221107457,-3.900320932,0.895398347,0.500038382,0.287513698
8,16,0.2,0.3,0.4,0.001,0.016811123,0.160312879,-3.202178464,0.188072652,-4.313072505,0.884369407,0.434227752,0.297514441
0,4,0.4,0,0.4,0.001,0.027404209,0.173532189,-3.138082964,0.222274736,-4.071669038,0.893383152,0.484172271,0.270982348
1,4,0.4,0,0.4,0.001,0.06967296,0.207287362,-3.068077603,0.266746834,-3.535532949,0.903322053,0.548246191,0.261940994
2,4,0.4,0,0.4,0.001,0.009552969,0.138198287,-3.253858765,0.161661141,-4.817409663,0.872024998,0.335779179,0.311222317
3,4,0.4,0,0.4,0.001,0.059049472,0.208780584,-3.075092085,0.271977804,-3.67072467,0.904803917,0.541767786,0.261687957
4,4,0.4,0,0.4,0.001,0.020628973,0.167942358,-3.16773433,0.202992161,-4.235673933,0.886090351,0.461703041,0.28612144
5,4,0.4,0,0.4,0.001,0.059049472,0.208780584,-3.075092085,0.271558689,-3.67072467,0.904803918,0.541833084,0.261687957
6,4,0.4,0,0.4,0.001,0.076008979,0.208728243,-3.063379577,0.270793466,-3.541479402,0.904960592,0.552277925,0.260651168
7,4,0.4,0,0.4,0.001,0.026331718,0.186920616,-3.110948703,0.231377777,-3.919761689,0.896024297,0.519229004,0.27591261
8,4,0.4,0,0.4,0.001,0,0.109888824,-3.340934009,0.117045111,-5.399125133,0.857901849,0.222939739,0.387646903
0,2,0.5,0.1,0,0.001,0.013104025,0.168234508,-3.182892032,0.20010411,-4.296262013,0.884427507,0.439054779,0.283758929
1,2,0.5,0.1,0,0.001,0.040340451,0.20464519,-3.097175135,0.262612241,-3.573608416,0.899103577,0.539560895,0.266612151
2,2,0.5,0.1,0,0.001,0.007594739,0.134647528,-3.269773226,0.140275483,-5.220439368,0.862575223,0.250007662,0.353988572
3,2,0.5,0.1,0,0.001,0.039461917,0.213721054,-3.071425336,0.264513163,-3.649501846,0.900479847,0.530753638,0.269219566
4,2,0.5,0.1,0,0.001,0.014449527,0.160843133,-3.182777178,0.191284127,-4.406104417,0.881149728,0.43038637,0.293020318
5,2,0.5,0.1,0,0.001,0.039461917,0.213721054,-3.071425336,0.264717271,-3.649501846,0.900479847,0.531310109,0.269219566
6,2,0.5,0.1,0,0.001,0.04399234,0.219143577,-3.071498697,0.277044932,-3.51185011,0.901010922,0.539415018,0.264963916
7,2,0.5,0.1,0,0.001,0.028822389,0.192569496,-3.12278241,0.226609794,-3.929344171,0.892874731,0.517798902,0.278762178
8,2,0.5,0.1,0,0.001,0,0.1096235,-3.346531647,0.100165332,-5.764074271,0.850053433,0.16923587,0.438237423
0,1,0.1,0.3,0.2,0.001,0.062158246,0.211113016,-3.08126971,0.269166613,-3.64102175,0.902234482,0.533387819,0.262369305
1,1,0.1,0.3,0.2,0.001,0.071074449,0.213212647,-3.099376475,0.277837533,-3.464226661,0.903592447,0.553112305,0.262571398
2,1,0.1,0.3,0.2,0.001,0.036618321,0.196035944,-3.126332027,0.241127496,-3.805527382,0.899157582,0.509489234,0.269605606
3,1,0.1,0.3,0.2,0.001,0.061621531,0.216468919,-3.046693462,0.288382645,-3.407977133,0.905177002,0.535392811,0.263072686
4,1,0.1,0.3,0.2,0.001,0.024085039,0.177399647,-3.178044788,0.208226613,-4.117009982,0.889091856,0.479652954,0.286529363
5,1,0.1,0.3,0.2,0.001,0.061621531,0.216468919,-3.046693462,0.288391065,-3.407977133,0.905177004,0.536040588,0.263072686
6,1,0.1,0.3,0.2,0.001,0.075633805,0.222958721,-3.069954177,0.292206894,-3.399805864,0.904045324,0.55544956,0.262386875
7,1,0.1,0.3,0.2,0.001,0.028737924,0.202433184,-3.112293284,0.245064834,-3.850279119,0.895623014,0.516108088,0.278818363
8,1,0.1,0.3,0.2,0.001,0.016909221,0.178435246,-3.162103277,0.217062278,-4.014580276,0.8917124,0.494083521,0.281190813
0,16,0.3,0.4,0.3,0.001,0.027450938,0.20931875,-3.117279573,0.237990064,-3.777324142,0.89657032,0.528496921,0.283466626
1,16,0.3,0.4,0.3,0.001,0.050028299,0.221499356,-3.106434855,0.258312435,-3.529631879,0.89793937,0.536744649,0.279425414
2,16,0.3,0.4,0.3,0.001,0.023569764,0.199359746,-3.164372669,0.216853599,-3.956906807,0.88969756,0.525750099,0.305301234
3,16,0.3,0.4,0.3,0.001,0.043210341,0.218284017,-3.088656466,0.254255244,-3.656137705,0.899372016,0.530462928,0.280490124
4,16,0.3,0.4,0.3,0.001,0.021535133,0.19081072,-3.158870496,0.206563796,-4.01990349,0.88831658,0.505791545,0.299824745
5,16,0.3,0.4,0.3,0.001,0.043210341,0.218284017,-3.088656466,0.254192347,-3.656137705,0.899372016,0.529750983,0.280490124
6,16,0.3,0.4,0.3,0.001,0.049772754,0.224240548,-3.109039315,0.260970859,-3.542205358,0.898879226,0.532965616,0.277603545
7,16,0.3,0.4,0.3,0.001,0.024489023,0.193921325,-3.154148015,0.214277636,-3.873832637,0.892123481,0.537864536,0.297424957
8,16,0.3,0.4,0.3,0.001,0.011053422,0.157978948,-3.230682539,0.173614614,-4.555996919,0.874183651,0.416687593,0.32921544
0,16,0.6,0,0.1,0.001,0.005421778,0.119189144,-3.319457174,0.134954564,-5.235416465,0.861149151,0.260207014,0.346745385
1,16,0.6,0,0.1,0.001,0.05034863,0.199009253,-3.125210293,0.259132795,-3.529318061,0.898122215,0.505858398,0.26691681
2,16,0.6,0,0.1,0.001,0,0.085379944,-3.3821225,0.086721005,-5.713818021,0.845269305,0.258506101,0.455651592
3,16,0.6,0,0.1,0.001,0.043837039,0.197930354,-3.097824585,0.258531938,-3.636173844,0.901078105,0.496064696,0.268896551
4,16,0.6,0,0.1,0.001,0.009622534,0.160879752,-3.210711115,0.192939578,-4.313465887,0.883460264,0.37799245,0.298609969
5,16,0.6,0,0.1,0.001,0.043837039,0.197930354,-3.097824585,0.258919518,-3.636173844,0.901078105,0.49594915,0.268896551
6,16,0.6,0,0.1,0.001,0.059560971,0.20263231,-3.101243683,0.262802124,-3.525932916,0.900020228,0.506061492,0.264147052
7,16,0.6,0,0.1,0.001,0.021593516,0.182952583,-3.16505264,0.219010027,-3.957760382,0.89059404,0.450985137,0.286749547
8,16,0.6,0,0.1,0.001,0.001027636,0.071426003,-3.403546052,0.061591998,-5.950202699,0.834303598,0.272695657,0.571942971
0,4,0,0.3,0.1,0.001,0.056480138,0.204691869,-3.049186869,0.274176108,-3.711670807,0.90674387,0.543209397,0.260080509
1,4,0,0.3,0.1,0.001,0.089751457,0.224509879,-3.024514969,0.293056072,-3.492595463,0.907771129,0.567078063,0.258432612
2,4,0,0.3,0.1,0.001,0.041990448,0.195695909,-3.071568636,0.259213331,-3.776476645,0.903888684,0.54228455,0.262980776
3,4,0,0.3,0.1,0.001,0.072501594,0.215767018,-3.034779415,0.287037714,-3.624540226,0.908230766,0.549284093,0.25869552
4,4,0,0.3,0.1,0.001,0.027833874,0.182412859,-3.123501978,0.223551148,-3.992835578,0.896817524,0.532801379,0.275652484
5,4,0,0.3,0.1,0.001,0.072501594,0.215767018,-3.034779415,0.286841219,-3.624540226,0.908230764,0.549094256,0.25869552
6,4,0,0.3,0.1,0.001,0.090963375,0.223286222,-3.027878608,0.292595097,-3.515972562,0.908170952,0.568170911,0.259251704
7,4,0,0.3,0.1,0.001,0.034840885,0.192240429,-3.105249811,0.237687738,-3.865277667,0.89934094,0.548073989,0.274225656
8,4,0,0.3,0.1,0.001,0.0305373,0.192573933,-3.096625134,0.238309776,-3.88528671,0.900094687,0.549026099,0.27038082
0,8,0.6,0.3,0,0.001,0.013986538,0.157421981,-3.214174948,0.18196634,-4.533831552,0.878300447,0.402925982,0.304146138
1,8,0.6,0.3,0,0.001,0.0672488,0.224246469,-3.069612892,0.282026895,-3.422459792,0.901278242,0.552653071,0.262691772
2,8,0.6,0.3,0,0.001,0.004155941,0.109204423,-3.347274553,0.11506764,-5.358735778,0.856680604,0.269122129,0.404545462
3,8,0.6,0.3,0,0.001,0.069061703,0.219587791,-3.050522228,0.280558445,-3.560600581,0.904409608,0.544370534,0.262627201
4,8,0.6,0.3,0,0.001,0.015970549,0.17898618,-3.152261868,0.205788305,-4.112731401,0.888633705,0.482595582,0.293323022
5,8,0.6,0.3,0,0.001,0.069061703,0.219587791,-3.050522228,0.280624904,-3.560600581,0.904409609,0.544217823,0.262627201
6,8,0.6,0.3,0,0.001,0.073147536,0.221689704,-3.064163424,0.283707169,-3.431941575,0.90264203,0.546614377,0.2627024
7,8,0.6,0.3,0,0.001,0.040517137,0.20483092,-3.107675221,0.24120866,-3.813265872,0.896880205,0.535642811,0.279985632
8,8,0.6,0.3,0,0.001,0,0.086682869,-3.376945626,0.077363701,-5.724594581,0.844890408,0.231586692,0.509783879
0,2,0.1,0,0.1,0.001,0.031242985,0.199492139,-3.133323706,0.247673879,-3.855887271,0.898420979,0.518297618,0.278564177
1,2,0.1,0,0.1,0.001,0.053369293,0.209866491,-3.127947856,0.267755719,-3.664241455,0.90095477,0.546675358,0.267372778
2,2,0.1,0,0.1,0.001,0.018733511,0.180533197,-3.14944442,0.220678058,-4.036627478,0.892314321,0.507093935,0.302907871
3,2,0.1,0,0.1,0.001,0.045587482,0.206807503,-3.091864927,0.263623062,-3.700772584,0.901008617,0.532290846,0.265690918
4,2,0.1,0,0.1,0.001,0.011853188,0.167292963,-3.199301727,0.185738336,-4.395645141,0.880206065,0.444571581,0.337289983
5,2,0.1,0,0.1,0.001,0.045587482,0.206807503,-3.091864927,0.263932688,-3.700772584,0.901008617,0.532596053,0.265690918
6,2,0.1,0,0.1,0.001,0.064073764,0.215409906,-3.092788888,0.277768035,-3.590556663,0.90293021,0.54503566,0.262942166
7,2,0.1,0,0.1,0.001,0.024260686,0.192041825,-3.159433504,0.223080036,-4.014714399,0.889956448,0.505627103,0.303024878
8,2,0.1,0,0.1,0.001,0.010148247,0.167749188,-3.193443842,0.191543772,-4.370152236,0.881827256,0.445642135,0.331193435
0,1,0.5,0.2,0.3,0.001,0.021242271,0.165350018,-3.180947328,0.19621834,-4.102498775,0.890287979,0.445531764,0.295854419
1,1,0.5,0.2,0.3,0.001,0.034967366,0.165436966,-3.19495205,0.219062336,-3.799893907,0.897846001,0.496585997,0.269835299
2,1,0.5,0.2,0.3,0.001,0.007655352,0.14064644,-3.264591294,0.146020245,-4.841660282,0.869705126,0.299224503,0.358644405
3,1,0.5,0.2,0.3,0.001,0.044339561,0.199691628,-3.065760812,0.25709047,-3.540293587,0.899385337,0.48164912,0.272750905
4,1,0.5,0.2,0.3,0.001,0.01189442,0.149454251,-3.208462388,0.172878588,-4.461631145,0.878680253,0.391410434,0.316249883
5,1,0.5,0.2,0.3,0.001,0.044339561,0.199691628,-3.065760812,0.256663782,-3.540293587,0.899385337,0.482158247,0.272750905
6,1,0.5,0.2,0.3,0.001,0.056347986,0.197502414,-3.100573032,0.261668854,-3.553802576,0.90131159,0.508451375,0.266469355
7,1,0.5,0.2,0.3,0.001,0.025297984,0.180284542,-3.157138306,0.216063263,-3.971942655,0.892171531,0.473990875,0.293737293
8,1,0.5,0.2,0.3,0.001,0.002805891,0.12574836,-3.314266207,0.117871603,-5.54433201,0.852990402,0.203634435,0.428058392
0,8,0.2,0.2,0.1,0.001,0.029788074,0.185947202,-3.107280035,0.236302759,-3.822981119,0.900135924,0.530671532,0.267175157
1,8,0.2,0.2,0.1,0.001,0.053199,0.204749537,-3.079006754,0.266977553,-3.580829726,0.902330627,0.551703046,0.265641728
2,8,0.2,0.2,0.1,0.001,0.027270256,0.18312509,-3.126030765,0.227053244,-3.946474608,0.896376906,0.518123897,0.274352272
3,8,0.2,0.2,0.1,0.001,0.046565654,0.207184061,-3.065014759,0.263295745,-3.678739194,0.904673709,0.542470168,0.266706435
4,8,0.2,0.2,0.1,0.001,0.01912631,0.179505647,-3.149439446,0.211683501,-4.059142956,0.891024032,0.504203193,0.285254199
5,8,0.2,0.2,0.1,0.001,0.046565654,0.207184061,-3.065014759,0.263536289,-3.678739194,0.90467371,0.543031081,0.266706435
6,8,0.2,0.2,0.1,0.001,0.052829467,0.208538872,-3.06917638,0.272529888,-3.558911925,0.903797632,0.553447669,0.266087673
7,8,0.2,0.2,0.1,0.001,0.025025869,0.18456523,-3.132158057,0.224450708,-3.929757311,0.896725918,0.533449778,0.276329822
8,8,0.2,0.2,0.1,0.001,0.016942133,0.155995236,-3.209970224,0.188634683,-4.426558887,0.88304968,0.438263962,0.291633392
0,4,0.4,0.2,0,0.001,0.037231089,0.184962599,-3.108852986,0.235948037,-3.867951214,0.898083784,0.522024309,0.269559017
1,4,0.4,0.2,0,0.001,0.076841198,0.215111993,-3.055472228,0.286200157,-3.487395279,0.903786936,0.560629342,0.262374175
2,4,0.4,0.2,0,0.001,0.024105942,0.16441679,-3.193483642,0.192449755,-4.463449017,0.881513799,0.412225966,0.28688667
3,4,0.4,0.2,0,0.001,0.066284799,0.2199813,-3.042833161,0.283613491,-3.594002714,0.904885376,0.547422832,0.263661713
4,4,0.4,0.2,0,0.001,0.030716,0.179607764,-3.144773774,0.213678765,-4.141946406,0.890049276,0.484510724,0.282392781
5,4,0.4,0.2,0,0.001,0.066284799,0.2199813,-3.042833161,0.283930695,-3.594002714,0.904885375,0.547285338,0.263661713
6,4,0.4,0.2,0,0.001,0.079735152,0.217482805,-3.054210677,0.28751121,-3.488376947,0.904761904,0.553620505,0.262353758
7,4,0.4,0.2,0,0.001,0.029500011,0.196268374,-3.118240817,0.241838632,-3.833979152,0.896836351,0.531225673,0.274180522
8,4,0.4,0.2,0,0.001,0.006357547,0.116116122,-3.304606638,0.132448289,-5.236009476,0.863445695,0.270194478,0.334776304
0,16,0.2,0.1,0,0.001,0.031322276,0.198370601,-3.107254801,0.233644455,-3.869687377,0.896171776,0.491484865,0.276226876
1,16,0.2,0.1,0,0.001,0.052200686,0.211341799,-3.083771874,0.269632827,-3.523992358,0.899689768,0.525069239,0.267615532
2,16,0.2,0.1,0,0.001,0.018153326,0.174627303,-3.169795159,0.211101315,-4.085806881,0.889071906,0.4540424,0.28412573
3,16,0.2,0.1,0,0.001,0.042940579,0.219599965,-3.07597487,0.266347241,-3.687596839,0.900711873,0.50663538,0.273453664
4,16,0.2,0.1,0,0.001,0.01404676,0.176654978,-3.158292203,0.204888994,-4.171298707,0.885443467,0.442867372,0.299115383
5,16,0.2,0.1,0,0.001,0.042940579,0.219599965,-3.07597487,0.266103946,-3.687596839,0.900711874,0.506049548,0.273453664
6,16,0.2,0.1,0,0.001,0.054325351,0.207051984,-3.091056632,0.26730105,-3.569292747,0.900757562,0.525058688,0.266828703
7,16,0.2,0.1,0,0.001,0.020015708,0.190223991,-3.144197378,0.222512688,-3.968810259,0.891612737,0.489690918,0.282419893
8,16,0.2,0.1,0,0.001,0.013354677,0.146127186,-3.232120324,0.17224777,-4.687151626,0.872301504,0.356651789,0.315222479
0,2,0.4,0.4,0.3,0.001,0.048640967,0.201557584,-3.107633894,0.257345183,-3.720818897,0.901981187,0.518756022,0.267162643
1,2,0.4,0.4,0.3,0.001,0.083666253,0.214673937,-3.047332686,0.291666814,-3.429766198,0.904977235,0.543207608,0.256842395
2,2,0.4,0.4,0.3,0.001,0.022015893,0.17294824,-3.14340503,0.21213054,-4.104548064,0.892198108,0.481049644,0.275040826
3,2,0.4,0.4,0.3,0.001,0.064279748,0.205955365,-3.03768888,0.281178791,-3.536014714,0.90730668,0.525661957,0.260487214
4,2,0.4,0.4,0.3,0.001,0.019928562,0.174544961,-3.154631554,0.213427722,-4.06976081,0.892117702,0.475394011,0.273933428
5,2,0.4,0.4,0.3,0.001,0.064279748,0.205955365,-3.03768888,0.281270134,-3.536014714,0.907306679,0.525876604,0.260487214
6,2,0.4,0.4,0.3,0.001,0.080373658,0.213721485,-3.044512341,0.291193896,-3.466700577,0.905446876,0.543183755,0.256408078
7,2,0.4,0.4,0.3,0.001,0.028209463,0.190454064,-3.092517224,0.240707147,-3.796459325,0.898577384,0.523829961,0.272594017
8,2,0.4,0.4,0.3,0.001,0.008990819,0.141008665,-3.243425442,0.162948846,-4.85211939,0.871253772,0.324520421,0.307718815
0,8,0.1,0.4,0.4,0.001,0.033683175,0.170282538,-3.13747585,0.224702305,-3.864758354,0.900276481,0.463076642,0.26591761
1,8,0.1,0.4,0.4,0.001,0.035008785,0.164566241,-3.199495484,0.217634113,-3.792653555,0.894440274,0.488858189,0.260694673
2,8,0.1,0.4,0.4,0.001,0.024662282,0.161778154,-3.153362812,0.207262549,-3.992162133,0.896200426,0.464069717,0.272430982
3,8,0.1,0.4,0.4,0.001,0.043414474,0.182565105,-3.054576901,0.242960991,-3.461475057,0.899253371,0.466380409,0.263947674
4,8,0.1,0.4,0.4,0.001,0.014616809,0.146559445,-3.187482551,0.186111689,-4.178172133,0.890473943,0.445165325,0.286166594
5,8,0.1,0.4,0.4,0.001,0.043414474,0.182565105,-3.054576901,0.242874954,-3.461475057,0.899253372,0.466354339,0.263947674
6,8,0.1,0.4,0.4,0.001,0.041488137,0.168325384,-3.160320747,0.231543998,-3.706000535,0.897919848,0.486488127,0.26009686
7,8,0.1,0.4,0.4,0.001,0.02445791,0.159961589,-3.150412728,0.203983881,-3.966068741,0.894720741,0.466224286,0.279772639
8,8,0.1,0.4,0.4,0.001,0.014554022,0.145580862,-3.198866952,0.177328708,-4.195212168,0.889904776,0.444303594,0.282599142
0,1,0.3,0,0.4,0.001,0.033603945,0.175874739,-3.174703149,0.224228795,-3.914073257,0.896946511,0.466944696,0.269201043
1,1,0.3,0,0.4,0.001,0.046253607,0.165406352,-3.178390375,0.223185758,-3.821140769,0.898362192,0.509895361,0.26238712
2,1,0.3,0,0.4,0.001,0.015685991,0.157887888,-3.204307016,0.194325011,-4.191355308,0.886976203,0.425744786,0.279887729
3,1,0.3,0,0.4,0.001,0.052854549,0.198216319,-3.070195679,0.265107152,-3.522865271,0.902966555,0.491205967,0.265213344
4,1,0.3,0,0.4,0.001,0.012393401,0.152344831,-3.211874585,0.181538935,-4.437630588,0.880251087,0.381031683,0.289726943
5,1,0.3,0,0.4,0.001,0.052854549,0.198216319,-3.070195679,0.265130837,-3.522865271,0.902966557,0.491530337,0.265213344
6,1,0.3,0,0.4,0.001,0.060390929,0.196003643,-3.129055419,0.258361369,-3.63125331,0.89953565,0.514205877,0.265776568
7,1,0.3,0,0.4,0.001,0.027965435,0.171023315,-3.177461145,0.212105188,-3.988061105,0.893085065,0.459499073,0.270988794
8,1,0.3,0,0.4,0.001,0.007034569,0.132758761,-3.258526092,0.151310332,-5.010954066,0.867809153,0.287677376,0.315237271
0,8,0.6,0.1,0.4,0.001,0.0072107,0.146775524,-3.253521651,0.169151076,-4.691403081,0.875536265,0.338831882,0.308643124
1,8,0.6,0.1,0.4,0.001,0.066699234,0.212756077,-3.092976947,0.274032176,-3.494780886,0.901564937,0.547305843,0.265570001
2,8,0.6,0.1,0.4,0.001,0.003289811,0.105673793,-3.359566006,0.108800331,-5.45978872,0.855633109,0.228489918,0.418250011
3,8,0.6,0.1,0.4,0.001,0.064716761,0.209007342,-3.069322077,0.271339683,-3.611863871,0.905254248,0.517759589,0.261068261
4,8,0.6,0.1,0.4,0.001,0.017677521,0.176490468,-3.170367367,0.209138207,-4.112661482,0.888679384,0.467218889,0.290019413
5,8,0.6,0.1,0.4,0.001,0.064716761,0.209007342,-3.069322077,0.271172233,-3.611863871,0.905254248,0.517727393,0.261068261
6,8,0.6,0.1,0.4,0.001,0.074389676,0.21264991,-3.076796949,0.277079477,-3.492456635,0.903110843,0.541348833,0.260208411
7,8,0.6,0.1,0.4,0.001,0.026973346,0.183651255,-3.135095495,0.221896144,-3.884071146,0.895537635,0.50156619,0.279381419
8,8,0.6,0.1,0.4,0.001,0.00135041,0.087057367,-3.407058825,0.074177094,-5.72614201,0.844112012,0.218479921,0.518839425
0,2,0.5,0.3,0.4,0.001,0.033563221,0.172799897,-3.137296484,0.221602791,-3.965822121,0.896024664,0.482410066,0.272865746
1,2,0.5,0.3,0.4,0.001,0.064009533,0.193704004,-3.075052288,0.267459966,-3.521215618,0.901152728,0.537852467,0.260952678
2,2,0.5,0.3,0.4,0.001,0.009067396,0.149285634,-3.237710155,0.165010581,-4.717120228,0.874946158,0.345529777,0.315146722
3,2,0.5,0.3,0.4,0.001,0.059207236,0.195720328,-3.054473156,0.267556795,-3.545956012,0.904221739,0.51899525,0.261952452
4,2,0.5,0.3,0.4,0.001,0.016388019,0.168259023,-3.174614041,0.200093578,-4.200533716,0.888728474,0.467509338,0.289893681
5,2,0.5,0.3,0.4,0.001,0.059207236,0.195720328,-3.054473156,0.267289653,-3.545956012,0.90422174,0.519570998,0.261952452
6,2,0.5,0.3,0.4,0.001,0.07105538,0.20421205,-3.044353892,0.278600015,-3.502406163,0.903903367,0.540311786,0.258482472
7,2,0.5,0.3,0.4,0.001,0.026087977,0.191334238,-3.122725564,0.231111536,-3.826563384,0.896057984,0.508662114,0.279851983
8,2,0.5,0.3,0.4,0.001,0.00267167,0.114391662,-3.321911985,0.117904948,-5.410036957,0.858378958,0.212421663,0.395360999
0,2,0.3,0.1,0.3,0.001,0.031692687,0.198064124,-3.091709154,0.243213645,-3.790353486,0.897914468,0.528351911,0.278184712
1,2,0.3,0.1,0.3,0.001,0.066934123,0.215485567,-3.076259974,0.278437322,-3.490888243,0.901497308,0.564519943,0.262399609
2,2,0.3,0.1,0.3,0.001,0.018119616,0.179020073,-3.162101907,0.204785443,-4.101400552,0.887247586,0.495503109,0.303755333
3,2,0.3,0.1,0.3,0.001,0.062508474,0.214091455,-3.045710824,0.279619829,-3.511315645,0.904206098,0.536615456,0.265888619
4,2,0.3,0.1,0.3,0.001,0.015841546,0.171060566,-3.169177583,0.196656741,-4.253700164,0.884619991,0.469306202,0.297221658
5,2,0.3,0.1,0.3,0.001,0.062508474,0.214091455,-3.045710824,0.27973799,-3.511315645,0.904206097,0.536821192,0.265888619
6,2,0.3,0.1,0.3,0.001,0.064134219,0.217283441,-3.056344622,0.28392568,-3.437107254,0.903224191,0.562861678,0.263016798
7,2,0.3,0.1,0.3,0.001,0.029315423,0.19250473,-3.137132753,0.228512904,-3.844302017,0.894066614,0.527367323,0.291324381
8,2,0.3,0.1,0.3,0.001,0.004972055,0.143271433,-3.25817144,0.149575505,-4.912263468,0.867753809,0.314875979,0.357612937
0,16,0.5,0.4,0,0.001,0.02387993,0.198792928,-3.147212262,0.222223895,-3.975589587,0.890641674,0.523294056,0.295345694
1,16,0.5,0.4,0,0.001,0.041631683,0.22279736,-3.091131999,0.257182912,-3.550792099,0.897629579,0.562949227,0.276398343
2,16,0.5,0.4,0,0.001,0.009091633,0.155935685,-3.25164909,0.170044816,-4.786397621,0.871041811,0.386577422,0.334247429
3,16,0.5,0.4,0,0.001,0.035718634,0.221376223,-3.080596291,0.257652116,-3.62201334,0.899873729,0.558506107,0.28270381
4,16,0.5,0.4,0,0.001,0.035718634,0.221376223,-3.080596291,0.257710027,-3.62201334,0.899873728,0.557899977,0.28270381
5,16,0.5,0.4,0,0.001,0.044121425,0.223635538,-3.085394237,0.262144686,-3.544424154,0.899168732,0.560404841,0.277166743
6,16,0.5,0.4,0,0.001,0.024769422,0.208280362,-3.119613311,0.230536906,-3.817341433,0.894177241,0.559745748,0.296545031
7,16,0.5,0.4,0,0.001,0.00393749,0.116358228,-3.34034334,0.120044364,-5.468578056,0.852090043,0.31784229,0.428730801
0,16,0,0,0.2,0.001,0.031423061,0.185800822,-3.132634357,0.230309972,-3.881951232,0.89494708,0.485783361,0.276898046
1,16,0,0,0.2,0.001,0.043247604,0.194551268,-3.135319094,0.244885823,-3.685255214,0.897222031,0.506539369,0.268020961
2,16,0,0,0.2,0.001,0.024641337,0.180234642,-3.153349648,0.216571358,-3.975247159,0.892771543,0.47227964,0.279908193
3,16,0,0,0.2,0.001,0.0331121,0.190424295,-3.122268836,0.239174942,-3.817082184,0.896742812,0.491327948,0.275117998
4,16,0,0,0.2,0.001,0.019530545,0.171195809,-3.178165625,0.19821537,-4.1404553,0.886950494,0.451308405,0.290312747
5,16,0,0,0.2,0.001,0.0331121,0.190424295,-3.122268836,0.238957404,-3.817082184,0.896742813,0.491057173,0.275117998
6,16,0,0,0.2,0.001,0.042384958,0.193671857,-3.131745057,0.244001987,-3.669211092,0.897455916,0.50217967,0.268285429
7,16,0,0,0.2,0.001,0.021716478,0.179514433,-3.160854241,0.211669234,-4.001992642,0.889152397,0.463176834,0.287119379
8,16,0,0,0.2,0.001,0.019878181,0.178259919,-3.166981907,0.208230999,-4.044349295,0.88902893,0.461326761,0.282033756
0,8,0,0.3,0.3,0.001,0.043682394,0.192188877,-3.080270798,0.251941181,-3.749749968,0.903402543,0.538320994,0.264786547
1,8,0,0.3,0.3,0.001,0.063991052,0.205422149,-3.08336392,0.273082083,-3.529026729,0.903745565,0.552560931,0.261956645
2,8,0,0.3,0.3,0.001,0.03318095,0.193825995,-3.102197876,0.241526181,-3.790279167,0.900463741,0.537802183,0.272027216
3,8,0,0.3,0.3,0.001,0.060946204,0.200722824,-3.059800298,0.272015811,-3.643813216,0.90564699,0.548188663,0.26019992
4,8,0,0.3,0.3,0.001,0.019988651,0.181749539,-3.157559536,0.213849629,-3.991983005,0.893220282,0.532463063,0.28681666
5,8,0,0.3,0.3,0.001,0.060946204,0.200722824,-3.059800298,0.271626882,-3.643813216,0.905646989,0.547494304,0.26019992
6,8,0,0.3,0.3,0.001,0.069636409,0.203675176,-3.074529649,0.274106031,-3.544398776,0.905238925,0.551856224,0.261222886
7,8,0,0.3,0.3,0.001,0.02266128,0.189523601,-3.123070062,0.226311481,-3.879526937,0.897086242,0.546384343,0.279340914
8,8,0,0.3,0.3,0.001,0.025657223,0.182362948,-3.133063838,0.220419602,-3.93969716,0.895896769,0.525867718,0.276857763
0,4,0.6,0.3,0.2,0.001,0.012284273,0.163186072,-3.212361774,0.185894038,-4.503166067,0.878221978,0.404896627,0.310931522
1,4,0.6,0.3,0.2,0.001,0.073412545,0.244810878,-3.059807254,0.301180617,-3.292644009,0.903326205,0.554020652,0.263676182
2,4,0.6,0.3,0.2,0.001,0,0.121201048,-3.323077493,0.119384749,-5.381836543,0.856672199,0.224527052,0.401195958
3,4,0.6,0.3,0.2,0.001,0.064971824,0.223460334,-3.039199913,0.286733513,-3.41674464,0.904728319,0.533434565,0.26611111
4,4,0.6,0.3,0.2,0.001,0.013642034,0.177101769,-3.172901108,0.201079014,-4.175665734,0.885522903,0.480216278,0.303621417
5,4,0.6,0.3,0.2,0.001,0.064971824,0.223460334,-3.039199913,0.286727417,-3.41674464,0.904728318,0.533659451,0.26611111
6,4,0.6,0.3,0.2,0.001,0.076563407,0.242358614,-3.040468455,0.306519075,-3.27627345,0.904355313,0.55264812,0.262772739
7,4,0.6,0.3,0.2,0.001,0.028566689,0.20486986,-3.121092672,0.231394537,-3.781696066,0.89560163,0.538774502,0.282950616
8,4,0.6,0.3,0.2,0.001,0,0.105314461,-3.357327353,0.091740408,-5.735786114,0.847141407,0.183365248,0.505094499
0,1,0.5,0.3,0.2,0.001,0.023497091,0.162790489,-3.184742263,0.197312405,-4.057934002,0.892625571,0.45349243,0.276071553
1,1,0.5,0.3,0.2,0.001,0.043007841,0.157564331,-3.196863781,0.210928356,-3.848138369,0.900239996,0.498405806,0.264134928
2,1,0.5,0.3,0.2,0.001,0.006420868,0.137123363,-3.23830354,0.159120677,-4.689527006,0.875972937,0.347652544,0.308965336
3,1,0.5,0.3,0.2,0.001,0.056168162,0.191799523,-3.039887479,0.257411759,-3.501910418,0.901226584,0.492719097,0.267473403
4,1,0.5,0.3,0.2,0.001,0.01138879,0.146735369,-3.217732486,0.171471283,-4.422324346,0.882573319,0.406434374,0.298340892
5,1,0.5,0.3,0.2,0.001,0.056168162,0.191799523,-3.039887479,0.25707962,-3.501910418,0.901226584,0.492152463,0.267473403
6,1,0.5,0.3,0.2,0.001,0.06311725,0.191680425,-3.104566536,0.258813087,-3.614291389,0.902490367,0.515506223,0.261170057
7,1,0.5,0.3,0.2,0.001,0.026871985,0.176267092,-3.151812256,0.216985957,-3.948555681,0.895019329,0.484391811,0.277718059
8,1,0.5,0.3,0.2,0.001,0,0.118197823,-3.318329849,0.119976583,-5.42925041,0.857444593,0.222428096,0.389852526
0,2,0.1,0.1,0,0.001,0.031125944,0.179901725,-3.123011618,0.228757516,-3.918179775,0.897583687,0.538614585,0.279562023
1,2,0.1,0.1,0,0.001,0.056325192,0.204276809,-3.114509936,0.26393021,-3.656323908,0.900638958,0.557531737,0.262997727
2,2,0.1,0.1,0,0.001,0.021020948,0.177027576,-3.149738117,0.216140326,-4.01885642,0.892824102,0.51402413,0.290290395
3,2,0.1,0.1,0,0.001,0.043116787,0.197318832,-3.081530715,0.256291457,-3.740452296,0.903317765,0.544305602,0.269441602
4,2,0.1,0.1,0,0.001,0.011196624,0.164526321,-3.194954413,0.188135231,-4.364380566,0.882482366,0.46642313,0.325237012
5,2,0.1,0.1,0,0.001,0.043116787,0.197318832,-3.081530715,0.256289411,-3.740452296,0.903317765,0.544613869,0.269441602
6,2,0.1,0.1,0,0.001,0.058806033,0.209557565,-3.09255175,0.270317932,-3.627505838,0.902258181,0.564354529,0.262946557
7,2,0.1,0.1,0,0.001,0.022090217,0.184309979,-3.14358246,0.218926021,-4.020438397,0.890888828,0.52264079,0.303803672
8,2,0.1,0.1,0,0.001,0.012882047,0.162202177,-3.176120995,0.181148556,-4.37671794,0.88215916,0.476622258,0.330355407
0,4,0.4,0.3,0.1,0.001,0.034153844,0.20890385,-3.103934278,0.244702366,-3.767167149,0.897143625,0.551517693,0.28275166
1,4,0.4,0.3,0.1,0.001,0.073772547,0.236596422,-3.057406592,0.29133596,-3.397254218,0.903092466,0.569908239,0.264141037
2,4,0.4,0.3,0.1,0.001,0.016065491,0.180385733,-3.174779167,0.199717873,-4.266724147,0.883010138,0.48331777,0.312372825
3,4,0.4,0.3,0.1,0.001,0.056580456,0.228198331,-3.043530674,0.280977657,-3.521976628,0.904879762,0.564842834,0.270982203
4,4,0.4,0.3,0.1,0.001,0.02107143,0.182592433,-3.143896893,0.214166323,-4.057871718,0.888326473,0.521134411,0.296853395
5,4,0.4,0.3,0.1,0.001,0.056580456,0.228198331,-3.043530674,0.281063985,-3.521976628,0.904879763,0.564606029,0.270982203
6,4,0.4,0.3,0.1,0.001,0.074484481,0.233236036,-3.040727434,0.291779692,-3.395975257,0.904814027,0.565446915,0.263647583
7,4,0.4,0.3,0.1,0.001,0.029404876,0.208556171,-3.09398369,0.236613802,-3.780872806,0.89680819,0.568947565,0.285589219
8,4,0.4,0.3,0.1,0.001,0.009588832,0.14539902,-3.267076651,0.152128805,-5.024337885,0.865492408,0.316389229,0.360707185
0,8,0.2,0.3,0,0.001,0.044638025,0.202197771,-3.080164984,0.251079678,-3.717164987,0.902425936,0.539812926,0.265778259
1,8,0.2,0.3,0,0.001,0.064353583,0.212328058,-3.071309261,0.276129748,-3.511615489,0.902469081,0.551875967,0.261734064
2,8,0.2,0.3,0,0.001,0.028882443,0.190212606,-3.11651088,0.232275493,-3.870335781,0.896355998,0.527039703,0.273560173
3,8,0.2,0.3,0,0.001,0.068099026,0.212432515,-3.050155539,0.274376167,-3.616478091,0.905914304,0.541286893,0.26465266
4,8,0.2,0.3,0,0.001,0.024250609,0.183905661,-3.13886957,0.213913153,-4.049552722,0.891214605,0.527442172,0.283660704
5,8,0.2,0.3,0,0.001,0.068099026,0.212432515,-3.050155539,0.274488994,-3.616478091,0.905914305,0.541784039,0.26465266
6,8,0.2,0.3,0,0.001,0.068931832,0.210878789,-3.059660217,0.279136866,-3.535261853,0.90375713,0.551609877,0.260589402
7,8,0.2,0.3,0,0.001,0.027897105,0.19203684,-3.120393449,0.22900317,-3.865735068,0.89647857,0.536267471,0.28112365
8,8,0.2,0.3,0,0.001,0.016024835,0.165075381,-3.209995303,0.194110743,-4.348100334,0.883180655,0.447529702,0.297880281
0,16,0.2,0,0.1,0.001,0.02905382,0.188556084,-3.143752104,0.228847392,-3.921753905,0.891713373,0.466630577,0.282059652
1,16,0.2,0,0.1,0.001,0.042749551,0.201654405,-3.125716488,0.252942353,-3.613574317,0.89678351,0.510505981,0.269401984
2,16,0.2,0,0.1,0.001,0.020925003,0.177084577,-3.18761399,0.209868187,-4.151235637,0.884280186,0.424666561,0.297864361
3,16,0.2,0,0.1,0.001,0.034629344,0.196109833,-3.113368651,0.241945184,-3.741759025,0.896395354,0.492138203,0.276369443
4,16,0.2,0,0.1,0.001,0.017944475,0.178625937,-3.19428437,0.203154557,-4.169056515,0.882928648,0.419693249,0.304425433
5,16,0.2,0,0.1,0.001,0.034629344,0.196109833,-3.113368651,0.242573516,-3.741759025,0.896395352,0.492568391,0.276369443
6,16,0.2,0,0.1,0.001,0.047558368,0.204428523,-3.117604393,0.255060721,-3.618612546,0.897769969,0.508391727,0.268972832
7,16,0.2,0,0.1,0.001,0.022203777,0.186198341,-3.16932739,0.215536772,-3.998450224,0.88891073,0.473768783,0.288800678
8,16,0.2,0,0.1,0.001,0.009314425,0.147037193,-3.270389326,0.167138093,-4.809858779,0.868676407,0.33626132,0.337421988
0,4,0,0,0.4,0.001,0.044148573,0.181802247,-3.090919329,0.240670197,-3.823338365,0.901701491,0.522371286,0.266397865
1,4,0,0,0.4,0.001,0.069670604,0.216215254,-3.068083209,0.280474264,-3.488377563,0.904331709,0.539469887,0.26195622
2,4,0,0,0.4,0.001,0.025723068,0.185469673,-3.120834173,0.234719052,-3.892616043,0.898337904,0.518306824,0.272230907
3,4,0,0,0.4,0.001,0.057451609,0.202437978,-3.042358495,0.272232224,-3.686763421,0.90575274,0.529750663,0.260732295
4,4,0,0,0.4,0.001,0.015850982,0.170458122,-3.15986681,0.201686703,-4.166023053,0.887073986,0.493071453,0.301735424
5,4,0,0,0.4,0.001,0.057451609,0.202437978,-3.042358495,0.272600426,-3.686763421,0.905752737,0.529807643,0.260732295
6,4,0,0,0.4,0.001,0.073137298,0.215737821,-3.060135527,0.282146451,-3.510302392,0.905713939,0.541282721,0.262207581
7,4,0,0,0.4,0.001,0.027052651,0.188834877,-3.11314837,0.225022373,-3.956288989,0.894293084,0.527961356,0.286967828
8,4,0,0,0.4,0.001,0.016591679,0.177475695,-3.150760855,0.213063317,-4.071580077,0.891383418,0.507682594,0.289205218
0,16,0.6,0.3,0.4,0.001,0.016248221,0.171153433,-3.212856741,0.1895121,-4.378299948,0.879331495,0.397594459,0.306382749
1,16,0.6,0.3,0.4,0.001,0.042207349,0.212307366,-3.102903471,0.252530312,-3.543186956,0.897059288,0.52647221,0.277126857
2,16,0.6,0.3,0.4,0.001,0.005824583,0.123560474,-3.328729358,0.13367984,-5.28267382,0.85814587,0.285875798,0.367761079
3,16,0.6,0.3,0.4,0.001,0.041250985,0.213187699,-3.085565977,0.255804407,-3.625545557,0.899552898,0.52218964,0.278956277
4,16,0.6,0.3,0.4,0.001,0.015551746,0.188022224,-3.164268404,0.204291846,-4.061951784,0.886603457,0.465793278,0.310762706
5,16,0.6,0.3,0.4,0.001,0.041250985,0.213187699,-3.085565977,0.255893033,-3.625545557,0.899552898,0.522215459,0.278956277
6,16,0.6,0.3,0.4,0.001,0.044451415,0.213004666,-3.107830918,0.254954185,-3.554099997,0.898602918,0.526025453,0.275638706
7,16,0.6,0.3,0.4,0.001,0.018719157,0.19720607,-3.158949068,0.214921887,-3.880532447,0.891477668,0.518083532,0.294624228
8,16,0.6,0.3,0.4,0.001,0.003535252,0.090516396,-3.369822608,0.095252497,-5.65298817,0.84685968,0.287254551,0.427078793
0,2,0.3,0,0.2,0.001,0.031512165,0.196650455,-3.122317255,0.23448455,-3.956704727,0.892055307,0.500931434,0.275945072
1,2,0.3,0,0.2,0.001,0.045172823,0.210258357,-3.104298315,0.251891365,-3.611012358,0.8987108,0.539355801,0.272773955
2,2,0.3,0,0.2,0.001,0.019529576,0.178183754,-3.175140249,0.197185245,-4.420430336,0.880030492,0.414905638,0.300560803
3,2,0.3,0,0.2,0.001,0.046268707,0.214815581,-3.079491548,0.257505624,-3.72648387,0.898400307,0.53144919,0.272547963
4,2,0.3,0,0.2,0.001,0.017799786,0.171884453,-3.19724707,0.19317187,-4.394477644,0.879886057,0.429172112,0.302706747
5,2,0.3,0,0.2,0.001,0.046268707,0.214815581,-3.079491548,0.25715299,-3.72648387,0.898400307,0.532189467,0.272547963
6,2,0.3,0,0.2,0.001,0.04850285,0.218072609,-3.077223795,0.261994245,-3.552383566,0.899835547,0.546997759,0.272036599
7,2,0.3,0,0.2,0.001,0.026341128,0.199969124,-3.135103204,0.227264709,-3.97335516,0.891072356,0.51357517,0.285476387
8,2,0.3,0,0.2,0.001,0.006551954,0.132666016,-3.291592554,0.140624255,-5.208800372,0.86188006,0.260947097,0.35891247
0,16,0,0.1,0.3,0.001,0.03557741,0.181235001,-3.123399534,0.233390417,-3.835848902,0.89822348,0.490046853,0.269840614
1,16,0,0.1,0.3,0.001,0.051008494,0.181960329,-3.121574073,0.244470223,-3.650699857,0.899239674,0.511428043,0.263754588
2,16,0,0.1,0.3,0.001,0.02962015,0.179101255,-3.141574069,0.225573429,-3.886931391,0.894686719,0.489844035,0.270192981
3,16,0,0.1,0.3,0.001,0.042287416,0.190695709,-3.095188862,0.24763387,-3.739756166,0.901996179,0.500424461,0.26460526
4,16,0,0.1,0.3,0.001,0.018050053,0.161147096,-3.183599612,0.195170047,-4.12263022,0.888097986,0.46164097,0.292748971
5,16,0,0.1,0.3,0.001,0.042287416,0.190695709,-3.095188862,0.247820747,-3.739756166,0.901996178,0.500785686,0.26460526
6,16,0,0.1,0.3,0.001,0.055290154,0.185634788,-3.112824158,0.248304144,-3.656019833,0.900512933,0.509619683,0.263351973
7,16,0,0.1,0.3,0.001,0.021066884,0.182629416,-3.148316395,0.217234038,-3.911831824,0.893419058,0.484039416,0.281944559
8,16,0,0.1,0.3,0.001,0.015905078,0.163842398,-3.188749353,0.200504087,-4.078229108,0.889938024,0.461365007,0.283750864
0,2,0.6,0.4,0,0.001,0.013554794,0.154643233,-3.188898788,0.183094635,-4.395740305,0.883683016,0.432556398,0.296491125
1,2,0.6,0.4,0,0.001,0.07681378,0.216432214,-3.044200247,0.287212729,-3.519409742,0.905906027,0.555865518,0.25883643
2,2,0.6,0.4,0,0.001,0,0.121515812,-3.300215797,0.123591261,-5.314824664,0.859979957,0.254215117,0.390910219
3,2,0.6,0.4,0,0.001,0.066361576,0.217839783,-3.029962793,0.286010981,-3.491404013,0.907198467,0.539388335,0.262330945
4,2,0.6,0.4,0,0.001,0.014711187,0.166028021,-3.171622761,0.191870013,-4.325003322,0.8844553,0.454904934,0.300578603
5,2,0.6,0.4,0,0.001,0.066361576,0.217839783,-3.029962793,0.286253013,-3.491404013,0.907198467,0.539518938,0.262330945
6,2,0.6,0.4,0,0.001,0.074525309,0.226238602,-3.023676321,0.294104727,-3.456362501,0.907483773,0.560751946,0.258605712
7,2,0.6,0.4,0,0.001,0.031149074,0.196781638,-3.098364511,0.242026209,-3.8316129,0.897823319,0.52428637,0.273912534
8,2,0.6,0.4,0,0.001,0,0.107594343,-3.339558322,0.086855153,-5.810524725,0.846695005,0.169378984,0.502465956
0,4,0.6,0.2,0.3,0.001,0.012053694,0.164822768,-3.214975709,0.183949999,-4.525029101,0.875760458,0.399626693,0.325448793
1,4,0.6,0.2,0.3,0.001,0.068011881,0.232925665,-3.064433105,0.286559619,-3.359453268,0.901440677,0.564516205,0.269136928
2,4,0.6,0.2,0.3,0.001,0.002737626,0.126437736,-3.321075342,0.12232193,-5.375028894,0.856609473,0.224696663,0.418237107
3,4,0.6,0.2,0.3,0.001,0.058526196,0.223605582,-3.048429844,0.279313231,-3.535895111,0.904767408,0.550957246,0.266018803
4,4,0.6,0.2,0.3,0.001,0.019064424,0.18525235,-3.177860726,0.209208447,-4.16276292,0.885204465,0.484278363,0.305641275
5,4,0.6,0.2,0.3,0.001,0.058526196,0.223605582,-3.048429844,0.279102398,-3.535895111,0.904767408,0.550410398,0.266018803
6,4,0.6,0.2,0.3,0.001,0.072616025,0.232228455,-3.057736489,0.289944464,-3.385307357,0.903078486,0.55484835,0.265673856
7,4,0.6,0.2,0.3,0.001,0.026843829,0.20325554,-3.126425769,0.232626803,-3.811810124,0.894571278,0.555003462,0.286505807
8,4,0.6,0.2,0.3,0.001,0.001536532,0.104377491,-3.366330245,0.08664908,-5.769583647,0.844780841,0.165577029,0.528016918
0,8,0,0.2,0.2,0.001,0.038955117,0.216027573,-3.086748258,0.256747724,-3.657926301,0.900062864,0.520767757,0.270837008
1,8,0,0.2,0.2,0.001,0.058986717,0.220473946,-3.103462168,0.271470867,-3.34456753,0.898146607,0.528316425,0.267062102
2,8,0,0.2,0.2,0.001,0.030951673,0.198885856,-3.119375996,0.236364917,-3.767556999,0.896832027,0.528309456,0.27835705
3,8,0,0.2,0.2,0.001,0.055769005,0.227471009,-3.062888644,0.283326786,-3.51093032,0.904805121,0.517375634,0.266375261
4,8,0,0.2,0.2,0.001,0.018111546,0.187400635,-3.148211368,0.205876099,-4.061634309,0.887653939,0.513756322,0.298708104
5,8,0,0.2,0.2,0.001,0.055769005,0.227471009,-3.062888644,0.282759483,-3.51093032,0.904805121,0.51739279,0.266375261
6,8,0,0.2,0.2,0.001,0.064411602,0.223974665,-3.083421046,0.279621091,-3.370474124,0.90148334,0.526678413,0.265938413
7,8,0,0.2,0.2,0.001,0.033838789,0.197029057,-3.113767387,0.230243578,-3.848115026,0.893913322,0.528514825,0.287397017
8,8,0,0.2,0.2,0.001,0.023279755,0.186688137,-3.143055913,0.215564253,-3.955491778,0.890524465,0.516725168,0.286255002
0,4,0.1,0.4,0,0.001,0.04681106,0.213241234,-3.065947553,0.262059596,-3.634335507,0.902647523,0.564457182,0.267334896
1,4,0.1,0.4,0,0.001,0.074853769,0.233539182,-3.049501029,0.286932745,-3.455436239,0.903303442,0.574994765,0.267596452
2,4,0.1,0.4,0,0.001,0.035434461,0.198544607,-3.077103777,0.239528889,-3.789892037,0.899021278,0.559946375,0.275445868
3,4,0.1,0.4,0,0.001,0.062231671,0.218561546,-3.049117329,0.273681175,-3.60545164,0.904633721,0.568125961,0.267169032
4,4,0.1,0.4,0,0.001,0.022521501,0.187811432,-3.128904282,0.214679891,-4.024609453,0.890546141,0.5437166,0.291596862
5,4,0.1,0.4,0,0.001,0.062231671,0.218561546,-3.049117329,0.273809145,-3.60545164,0.904633724,0.568213917,0.267169032
6,4,0.1,0.4,0,0.001,0.071472751,0.230109812,-3.051706052,0.285801569,-3.474548571,0.904732233,0.573831388,0.264548902
7,4,0.1,0.4,0,0.001,0.033290533,0.208517944,-3.096237503,0.236902871,-3.810101032,0.895287355,0.577744364,0.29177317
8,4,0.1,0.4,0,0.001,0.021473342,0.192883984,-3.112269188,0.221442074,-3.993742731,0.892535861,0.550676169,0.287211831
0,2,0.1,0.2,0.3,0.001,0.057783549,0.208179554,-3.080595552,0.270395564,-3.643076401,0.903342594,0.524535684,0.26258954
1,2,0.1,0.2,0.3,0.001,0.078684547,0.215231887,-3.064279251,0.287192286,-3.419081627,0.903879861,0.557807736,0.259115397
2,2,0.1,0.2,0.3,0.001,0.03405269,0.192361908,-3.118795377,0.237998588,-3.833162064,0.898647229,0.527010462,0.272299339
3,2,0.1,0.2,0.3,0.001,0.073396993,0.21599607,-3.034312456,0.286032555,-3.467248526,0.90447656,0.542111488,0.259937509
4,2,0.1,0.2,0.3,0.001,0.022169951,0.175495839,-3.152002047,0.206533917,-4.134861182,0.888204374,0.499513656,0.295353071
5,2,0.1,0.2,0.3,0.001,0.073396993,0.21599607,-3.034312456,0.285588625,-3.467248526,0.90447656,0.542439412,0.259937509
6,2,0.1,0.2,0.3,0.001,0.081887157,0.217135226,-3.063143007,0.288081735,-3.417739137,0.905250054,0.554485754,0.258238982
7,2,0.1,0.2,0.3,0.001,0.030883329,0.195195303,-3.102603741,0.233890436,-3.825180569,0.895505242,0.544789793,0.285951966
8,2,0.1,0.2,0.3,0.001,0.021348995,0.17562944,-3.15533332,0.206387618,-4.099558355,0.889958376,0.496617635,0.285959635
0,1,0.5,0,0.1,0.001,0.017652859,0.154219915,-3.186159404,0.196588798,-4.413146429,0.884663362,0.404591536,0.278402384
1,1,0.5,0,0.1,0.001,0.043845172,0.190721891,-3.116492681,0.251079413,-3.756586317,0.900828895,0.542892917,0.264425597
2,1,0.5,0,0.1,0.001,0.004028688,0.124356746,-3.280037311,0.13330843,-5.321765045,0.859974631,0.241328901,0.334674616
3,1,0.5,0,0.1,0.001,0.050093097,0.196959654,-3.078388806,0.263636976,-3.793425161,0.903964816,0.528285182,0.260259095
4,1,0.5,0,0.1,0.001,0.009824636,0.142234167,-3.227823178,0.167796129,-4.719414551,0.873992054,0.339152643,0.297758515
5,1,0.5,0,0.1,0.001,0.050093097,0.196959654,-3.078388806,0.263485187,-3.793425161,0.903964816,0.528276755,0.260259095
6,1,0.5,0,0.1,0.001,0.053571221,0.202476567,-3.097744246,0.26686941,-3.665670353,0.902837988,0.537864579,0.261689556
7,1,0.5,0,0.1,0.001,0.023129583,0.173053903,-3.135631473,0.224037332,-4.048819499,0.894418012,0.490491939,0.274214213
8,1,0.5,0,0.1,0.001,0,0.110623173,-3.312267182,0.099461793,-5.855862852,0.846178728,0.174158476,0.451511131
0,1,0,0.4,0.3,0.001,0.027420986,0.159587312,-3.177081847,0.21716891,-3.79374173,0.896249221,0.401507293,0.269083827
1,1,0,0.4,0.3,0.001,0.053452093,0.192794211,-3.221938234,0.240253355,-3.587976462,0.896514077,0.391189412,0.266195589
2,1,0,0.4,0.3,0.001,0.024512221,0.148436168,-3.197815014,0.194662176,-4.042063732,0.893752292,0.389533402,0.271360883
3,1,0,0.4,0.3,0.001,0.046201051,0.17222816,-3.030569291,0.215535069,-3.162128609,0.888679854,0.450249685,0.274698103
4,1,0,0.4,0.3,0.001,0.011201212,0.136847392,-3.248376248,0.164303658,-4.312459886,0.886303749,0.352530936,0.301553026
5,1,0,0.4,0.3,0.001,0.046201051,0.17222816,-3.030569291,0.21585956,-3.162128609,0.888679853,0.450461438,0.274698103
6,1,0,0.4,0.3,0.001,0.050344273,0.190300642,-3.076884087,0.246849925,-3.648360768,0.910137484,0.412763721,0.258940717
7,1,0,0.4,0.3,0.001,0.014034375,0.157794958,-3.200318405,0.193752459,-4.067759906,0.891822904,0.385363338,0.288454166
8,1,0,0.4,0.3,0.001,0.011300944,0.141611092,-3.244845015,0.170211447,-4.196229455,0.889531242,0.374952206,0.285881079
0,16,0.2,0.3,0.2,0.001,0.035931799,0.185451879,-3.101219172,0.234244188,-3.826487158,0.899465547,0.524441914,0.271890439
1,16,0.2,0.3,0.2,0.001,0.047280364,0.203886271,-3.086295784,0.258748491,-3.590462232,0.899282619,0.538040296,0.266550662
2,16,0.2,0.3,0.2,0.001,0.026357915,0.186626661,-3.117737234,0.227085455,-3.911523259,0.895136867,0.507992645,0.27841743
3,16,0.2,0.3,0.2,0.001,0.043169615,0.19589523,-3.086400978,0.25268036,-3.721467504,0.9007082,0.528879294,0.269240567
4,16,0.2,0.3,0.2,0.001,0.013924258,0.169486014,-3.161220371,0.20532051,-4.076139668,0.889687819,0.497064165,0.288769867
5,16,0.2,0.3,0.2,0.001,0.043169615,0.19589523,-3.086400978,0.25208784,-3.721467504,0.900708201,0.529282912,0.269240567
6,16,0.2,0.3,0.2,0.001,0.047146707,0.197341671,-3.089817318,0.256095759,-3.612778636,0.899793044,0.535752667,0.263685503
7,16,0.2,0.3,0.2,0.001,0.020909731,0.185046897,-3.124498279,0.222090337,-3.950890162,0.89504766,0.522740139,0.279703409
8,16,0.2,0.3,0.2,0.001,0.015464222,0.161426157,-3.199382746,0.191431495,-4.350483725,0.882377657,0.453937565,0.2984265
0,4,0.4,0,0.2,0.001,0.027835433,0.178420761,-3.157455824,0.216988195,-4.201480394,0.888085604,0.444478603,0.27778557
1,4,0.4,0,0.2,0.001,0.058174895,0.214179473,-3.062881172,0.268285172,-3.550932659,0.902971736,0.539610602,0.26337458
2,4,0.4,0,0.2,0.001,0.008609837,0.130230801,-3.26801817,0.156495657,-4.972637302,0.870624659,0.308743956,0.309529429
3,4,0.4,0,0.2,0.001,0.045647036,0.21239912,-3.060890582,0.262195447,-3.724215995,0.902919123,0.53009703,0.266568025
4,4,0.4,0,0.2,0.001,0.018586424,0.160893456,-3.18669218,0.196497849,-4.324006094,0.885250566,0.438437537,0.284315577
5,4,0.4,0,0.2,0.001,0.045647036,0.21239912,-3.060890582,0.262228308,-3.724215995,0.902919122,0.530441658,0.266568025
6,4,0.4,0,0.2,0.001,0.064650285,0.220108883,-3.053259029,0.274930948,-3.544139829,0.904370821,0.538629246,0.262146684
7,4,0.4,0,0.2,0.001,0.023621622,0.190792951,-3.101350868,0.233682384,-3.949769227,0.894934029,0.522529442,0.274559218
8,4,0.4,0,0.2,0.001,0.00423263,0.107547255,-3.348802593,0.114425704,-5.487235221,0.85785849,0.20422771,0.399490027
0,8,0.2,0,0.3,0.001,0.039428206,0.1969472,-3.100109151,0.239803145,-3.757435802,0.897814292,0.485765344,0.274721286
1,8,0.2,0,0.3,0.001,0.0650366,0.225723413,-3.096466691,0.277349345,-3.356872492,0.899240432,0.531412407,0.264444557
2,8,0.2,0,0.3,0.001,0.024499429,0.183445047,-3.142064037,0.213665953,-4.022647298,0.890018783,0.471677721,0.280117295
3,8,0.2,0,0.3,0.001,0.050962532,0.208049019,-3.067931571,0.265001139,-3.561141243,0.903312533,0.515317385,0.263767297
4,8,0.2,0,0.3,0.001,0.018745654,0.178717295,-3.1637734,0.202715243,-4.141239814,0.885403488,0.455290183,0.296379096
5,8,0.2,0,0.3,0.001,0.050962532,0.208049019,-3.067931571,0.265389034,-3.561141243,0.903312534,0.514769176,0.263767297
6,8,0.2,0,0.3,0.001,0.061300865,0.228183247,-3.079380299,0.281731795,-3.373553183,0.901733668,0.525951954,0.265003129
7,8,0.2,0,0.3,0.001,0.027476514,0.201234425,-3.117167188,0.228823168,-3.841579276,0.893064884,0.507387404,0.282108515
8,8,0.2,0,0.3,0.001,0.013544448,0.159920544,-3.228411702,0.178034534,-4.638432036,0.874959143,0.36211513,0.316324686
0,8,0.4,0.2,0.4,0.001,0.029048981,0.204789464,-3.129622252,0.232721411,-3.834430318,0.893908994,0.527698646,0.289119754
1,8,0.4,0.2,0.4,0.001,0.047950184,0.2096474,-3.090274738,0.263148604,-3.492364558,0.899008434,0.551560046,0.270943754
2,8,0.4,0.2,0.4,0.001,0.010006974,0.175266951,-3.19468609,0.184180655,-4.386655226,0.877603061,0.422025223,0.331503973
3,8,0.4,0.2,0.4,0.001,0.050289937,0.220421466,-3.079401004,0.269467284,-3.55404376,0.901360313,0.538676265,0.270286308
4,8,0.4,0.2,0.4,0.001,0.018339348,0.194349125,-3.153929752,0.207471198,-4.083680831,0.885449577,0.495774311,0.320578268
5,8,0.4,0.2,0.4,0.001,0.050289937,0.220421466,-3.079401004,0.269049079,-3.55404376,0.901360313,0.538676285,0.270286308
6,8,0.4,0.2,0.4,0.001,0.05475824,0.212228313,-3.075572254,0.265880253,-3.483381193,0.901032799,0.550481344,0.266808316
7,8,0.4,0.2,0.4,0.001,0.02199262,0.205028218,-3.134402998,0.223782211,-3.858425302,0.892478206,0.544430792,0.3020562
8,8,0.4,0.2,0.4,0.001,0.004061906,0.131567266,-3.308875247,0.130296794,-5.141267284,0.859780535,0.289346309,0.409130224
0,1,0.1,0.3,0.4,0.001,0.033931821,0.166083499,-3.150457867,0.225071409,-3.846242301,0.898619848,0.445388315,0.26876037
1,1,0.1,0.3,0.4,0.001,0.033823972,0.162011353,-3.228255622,0.218466716,-3.762165887,0.892802706,0.472074549,0.261655956
2,1,0.1,0.3,0.4,0.001,0.022311857,0.159901398,-3.17943185,0.195191626,-4.049667086,0.893930556,0.444238133,0.275325481
3,1,0.1,0.3,0.4,0.001,0.051017084,0.181556366,-3.021712026,0.242522537,-3.321705251,0.895524164,0.462375961,0.268763258
4,1,0.1,0.3,0.4,0.001,0.009757078,0.152252526,-3.211966232,0.181607126,-4.240669051,0.885921603,0.401106359,0.29779318
5,1,0.1,0.3,0.4,0.001,0.051017084,0.181556366,-3.021712026,0.241747613,-3.321705251,0.895524164,0.462399632,0.268763258
6,1,0.1,0.3,0.4,0.001,0.064281799,0.188088034,-3.117035105,0.259152424,-3.517311491,0.899548878,0.4810744,0.258868457
7,1,0.1,0.3,0.4,0.001,0.017881713,0.17058561,-3.159650945,0.210446497,-4.021817072,0.892771963,0.436808139,0.284874774
8,1,0.1,0.3,0.4,0.001,0.015449283,0.151220082,-3.21015914,0.182041951,-4.221084165,0.887587431,0.407423501,0.288425012
0,2,0.3,0.3,0.1,0.001,0.037445069,0.203042862,-3.081445201,0.25516758,-3.75008089,0.902319229,0.549550905,0.268833423
1,2,0.3,0.3,0.1,0.001,0.073557832,0.215785846,-3.058777686,0.28041005,-3.505457268,0.904660771,0.551887508,0.259624972
2,2,0.3,0.3,0.1,0.001,0.023132325,0.188664279,-3.110093445,0.228109719,-3.958510735,0.894511079,0.522154315,0.278265741
3,2,0.3,0.3,0.1,0.001,0.053518232,0.21709012,-3.04977167,0.281398459,-3.59540756,0.905239161,0.543913054,0.267338036
4,2,0.3,0.3,0.1,0.001,0.024614213,0.179978092,-3.150901139,0.211586322,-4.120887473,0.889246037,0.49587709,0.286091507
5,2,0.3,0.3,0.1,0.001,0.053518232,0.21709012,-3.04977167,0.280894905,-3.59540756,0.905239162,0.543946461,0.267338036
6,2,0.3,0.3,0.1,0.001,0.066910034,0.217292588,-3.054902737,0.283744215,-3.517311593,0.905341495,0.552734658,0.260493274
7,2,0.3,0.3,0.1,0.001,0.033305784,0.192649186,-3.109571608,0.236961879,-3.848287378,0.896807153,0.535277474,0.279644489
8,2,0.3,0.3,0.1,0.001,0.014598794,0.158940075,-3.206995438,0.184694453,-4.605446429,0.876499135,0.385917388,0.306153678
0,4,0.6,0.1,0,0.001,0.006821278,0.141944373,-3.237067549,0.167631284,-4.83284614,0.872555841,0.334812546,0.299433467
1,4,0.6,0.1,0,0.001,0.062745185,0.215644982,-3.072602373,0.270594582,-3.548085549,0.90074704,0.555931896,0.264879877
2,4,0.6,0.1,0,0.001,0,0.100556741,-3.352609542,0.101004446,-5.578466102,0.854394793,0.205540946,0.401279487
3,4,0.6,0.1,0,0.001,0.052886453,0.216758877,-3.073714996,0.263601946,-3.703583495,0.90169709,0.552673574,0.271232932
4,4,0.6,0.1,0,0.001,0.016035079,0.173092225,-3.162804494,0.205934754,-4.297289765,0.884191211,0.454138368,0.291624284
5,4,0.6,0.1,0,0.001,0.052886453,0.216758877,-3.073714996,0.264111835,-3.703583495,0.901697089,0.552629507,0.271232932
6,4,0.6,0.1,0,0.001,0.063948919,0.219770802,-3.062307735,0.274611798,-3.516784239,0.902074959,0.553918553,0.26586352
7,4,0.6,0.1,0,0.001,0.027591735,0.197477779,-3.115025949,0.233150881,-3.893007193,0.895217779,0.53220722,0.283884544
8,4,0.6,0.1,0,0.001,0,0.0879715,-3.377581398,0.076871679,-5.869609851,0.844882262,0.177632459,0.498111331
0,8,0,0.1,0.1,0.001,0.036927723,0.205539222,-3.11147019,0.249905068,-3.745815395,0.899350559,0.534955886,0.27389069
1,8,0,0.1,0.1,0.001,0.055041709,0.2254427,-3.085360245,0.273535349,-3.459141917,0.899492317,0.534566581,0.267235832
2,8,0,0.1,0.1,0.001,0.03380327,0.202843399,-3.105489108,0.244401282,-3.796708077,0.89644386,0.524149163,0.274068866
3,8,0,0.1,0.1,0.001,0.047197839,0.212287029,-3.079826718,0.263793301,-3.674261722,0.901101622,0.534449277,0.266508452
4,8,0,0.1,0.1,0.001,0.01877613,0.190795563,-3.157271046,0.211646795,-4.08007878,0.887224418,0.51892757,0.303667621
5,8,0,0.1,0.1,0.001,0.047197839,0.212287029,-3.079826718,0.263361002,-3.674261722,0.901101623,0.534645427,0.266508452
6,8,0,0.1,0.1,0.001,0.057864713,0.231054929,-3.074250532,0.274765873,-3.452222291,0.900439204,0.536053551,0.268028017
7,8,0,0.1,0.1,0.001,0.025281811,0.201833398,-3.131952274,0.22883704,-3.873239071,0.892800337,0.526956925,0.292821136
8,8,0,0.1,0.1,0.001,0.021571675,0.192860021,-3.135478732,0.221838931,-3.97500534,0.891092081,0.521442576,0.28985205
0,16,0,0.2,0,0.001,0.037962782,0.188046298,-3.110422016,0.239874936,-3.783341212,0.90059366,0.508235855,0.267064376
1,16,0,0.2,0,0.001,0.06277097,0.192255273,-3.11881883,0.255998003,-3.617283402,0.900985587,0.523574619,0.26438157
2,16,0,0.2,0,0.001,0.029203405,0.181057735,-3.114089275,0.225620661,-3.897959949,0.89673585,0.490575596,0.275540076
3,16,0,0.2,0,0.001,0.054795682,0.196655442,-3.096542956,0.250605943,-3.751841185,0.901905666,0.512617917,0.26742829
4,16,0,0.2,0,0.001,0.014316134,0.166517211,-3.17789129,0.199082841,-4.124552421,0.889374164,0.483829289,0.284700714
5,16,0,0.2,0,0.001,0.054795682,0.196655442,-3.096542956,0.25055274,-3.751841185,0.901905665,0.511956318,0.26742829
6,16,0,0.2,0,0.001,0.059591542,0.19173524,-3.11405707,0.257132163,-3.62681724,0.90226238,0.527498262,0.261159048
7,16,0,0.2,0,0.001,0.023323916,0.183743281,-3.133548987,0.222894112,-3.934747087,0.894027317,0.498026961,0.278304614
8,16,0,0.2,0,0.001,0.021172865,0.175439732,-3.153348934,0.210490019,-4.022512171,0.892701381,0.4928534,0.282160233
0,1,0.5,0.1,0,0.001,0.017473328,0.152482489,-3.171043999,0.19624294,-4.308250678,0.889670653,0.436142085,0.27307094
1,1,0.5,0.1,0,0.001,0.054665486,0.189555766,-3.132017251,0.255608691,-3.701630779,0.902288296,0.537878909,0.261604299
2,1,0.5,0.1,0,0.001,0.006903523,0.122163088,-3.25991645,0.143384415,-5.139263917,0.865737949,0.268173282,0.315382438
3,1,0.5,0.1,0,0.001,0.061154691,0.203064029,-3.070475246,0.274923061,-3.672370204,0.905139442,0.532746455,0.261365628
4,1,0.5,0.1,0,0.001,0.017310159,0.153440295,-3.205958504,0.190873573,-4.593623545,0.880291226,0.365075881,0.290088422
5,1,0.5,0.1,0,0.001,0.061154691,0.203064029,-3.070475246,0.275418846,-3.672370204,0.905139442,0.532770686,0.261365628
6,1,0.5,0.1,0,0.001,0.069250932,0.200303966,-3.092306212,0.274067619,-3.600271562,0.904456452,0.547961931,0.259473545
7,1,0.5,0.1,0,0.001,0.030293175,0.170698773,-3.150991997,0.223839279,-3.985177337,0.896702694,0.485848498,0.268870259
8,1,0.5,0.1,0,0.001,0,0.107903636,-3.317343356,0.102666187,-5.715487539,0.850054003,0.192408222,0.413345336
0,2,0.1,0.3,0.2,0.001,0.050369877,0.204233307,-3.074822766,0.255905662,-3.743088957,0.903854445,0.546766661,0.265425724
1,2,0.1,0.3,0.2,0.001,0.067302231,0.21430343,-3.077706451,0.279681735,-3.548026825,0.903740139,0.550047698,0.260611108
2,2,0.1,0.3,0.2,0.001,0.029601247,0.199536821,-3.107772901,0.242768386,-3.821490291,0.899469992,0.537847245,0.273549934
3,2,0.1,0.3,0.2,0.001,0.051368082,0.201322111,-3.067720231,0.264718978,-3.657688425,0.905111549,0.547427016,0.263328913
4,2,0.1,0.3,0.2,0.001,0.02090401,0.186939676,-3.14806179,0.221029841,-4.083989697,0.891260832,0.523506282,0.28250197
5,2,0.1,0.3,0.2,0.001,0.051368082,0.201322111,-3.067720231,0.264648666,-3.657688425,0.905111549,0.548014544,0.263328913
6,2,0.1,0.3,0.2,0.001,0.070184693,0.213837218,-3.067196634,0.281532467,-3.569691436,0.904490696,0.550617832,0.259829016
7,2,0.1,0.3,0.2,0.001,0.025922207,0.205392407,-3.096589982,0.240281264,-3.846375392,0.896369187,0.555537722,0.283514023
8,2,0.1,0.3,0.2,0.001,0.030563923,0.190035173,-3.137490122,0.225350747,-4.011305432,0.893447053,0.517872896,0.283141554
0,16,0.2,0.2,0.3,0.001,0.02911202,0.192998339,-3.136620431,0.230644941,-3.836671208,0.896782029,0.512734326,0.273822735
1,16,0.2,0.2,0.3,0.001,0.046960849,0.196436952,-3.118659066,0.246208755,-3.692053339,0.89780648,0.530660241,0.268889694
2,16,0.2,0.2,0.3,0.001,0.02533114,0.180227428,-3.138718312,0.220070306,-3.959539747,0.893034644,0.501002503,0.284856591
3,16,0.2,0.2,0.3,0.001,0.043935604,0.202599475,-3.098865581,0.247448187,-3.760222053,0.8998244,0.515842885,0.272079137
4,16,0.2,0.2,0.3,0.001,0.018080986,0.175377568,-3.177173319,0.202814286,-4.106194238,0.887780127,0.474274124,0.297523014
5,16,0.2,0.2,0.3,0.001,0.043935604,0.202599475,-3.098865581,0.247740195,-3.760222053,0.899824399,0.516467842,0.272079137
6,16,0.2,0.2,0.3,0.001,0.050250655,0.196968569,-3.109301065,0.247404577,-3.720718658,0.898993702,0.527039135,0.266675403
7,16,0.2,0.2,0.3,0.001,0.022042388,0.187387712,-3.147341966,0.218233336,-3.93484692,0.892797166,0.512702147,0.287223521
8,16,0.2,0.2,0.3,0.001,0.013915437,0.160726713,-3.198018114,0.183539647,-4.436032232,0.879356815,0.430090401,0.30797475
0,8,0.2,0.1,0.2,0.001,0.039117906,0.198156033,-3.116451212,0.244111058,-3.871972187,0.899330431,0.5275297,0.268533866
1,8,0.2,0.1,0.2,0.001,0.049189601,0.203244539,-3.094505107,0.259474324,-3.627950113,0.90086855,0.536609939,0.265353707
2,8,0.2,0.1,0.2,0.001,0.028334985,0.182034898,-3.140618655,0.225554099,-4.002777973,0.893597471,0.49854498,0.278728859
3,8,0.2,0.1,0.2,0.001,0.04558051,0.20100126,-3.087278197,0.257077353,-3.754901373,0.902189722,0.527152641,0.267750149
4,8,0.2,0.1,0.2,0.001,0.013773121,0.171103519,-3.155529183,0.209533688,-4.152084284,0.88995825,0.49073988,0.28011662
5,8,0.2,0.1,0.2,0.001,0.04558051,0.20100126,-3.087278197,0.25719605,-3.754901373,0.902189722,0.52716396,0.267750149
6,8,0.2,0.1,0.2,0.001,0.054617277,0.20145418,-3.090333912,0.257619975,-3.639564285,0.901873912,0.538157048,0.265030709
7,8,0.2,0.1,0.2,0.001,0.025435946,0.18726421,-3.140982378,0.220676339,-3.973659208,0.894144541,0.518366394,0.280991436
8,8,0.2,0.1,0.2,0.001,0.010838244,0.152115518,-3.217356549,0.181235723,-4.57332464,0.878055617,0.406353599,0.289909208
0,4,0.4,0.1,0.3,0.001,0.030584796,0.20240327,-3.118028365,0.229315184,-3.883485223,0.892095224,0.527557033,0.287296298
1,4,0.4,0.1,0.3,0.001,0.051238084,0.227183215,-3.092432114,0.270277859,-3.443819701,0.899096193,0.559122834,0.27348821
2,4,0.4,0.1,0.3,0.001,0.016215808,0.178869922,-3.214346954,0.191958307,-4.504347142,0.876748373,0.42313991,0.319144417
3,4,0.4,0.1,0.3,0.001,0.048373299,0.222692559,-3.06014843,0.266986311,-3.610517003,0.900821642,0.554900768,0.273362301
4,4,0.4,0.1,0.3,0.001,0.017710574,0.186820502,-3.174926285,0.206310233,-4.150909783,0.884031901,0.492385129,0.306040433
5,4,0.4,0.1,0.3,0.001,0.048373299,0.222692559,-3.06014843,0.266984094,-3.610517003,0.900821641,0.554374638,0.273362301
6,4,0.4,0.1,0.3,0.001,0.057976805,0.233131317,-3.076087286,0.278517249,-3.434068779,0.901272641,0.560624755,0.273978563
7,4,0.4,0.1,0.3,0.001,0.026564493,0.207370385,-3.115839088,0.23125526,-3.827308876,0.892142669,0.543830289,0.294302944
8,4,0.4,0.1,0.3,0.001,0.004816743,0.137291104,-3.286997238,0.142615947,-5.182866701,0.860794684,0.259367612,0.371118256
0,4,0.2,0.3,0.4,0.001,0.05241072,0.201945112,-3.096428033,0.253432371,-3.742405496,0.901980459,0.537633479,0.267107264
1,4,0.2,0.3,0.4,0.001,0.08656297,0.222114916,-3.08423804,0.282252937,-3.427809055,0.904113308,0.550085688,0.263260983
2,4,0.2,0.3,0.4,0.001,0.028497576,0.194014459,-3.113189549,0.235454417,-3.854181853,0.897520925,0.525331724,0.275593054
3,4,0.2,0.3,0.4,0.001,0.06662693,0.208625334,-3.054376687,0.270006821,-3.565801423,0.905979409,0.530737034,0.263268296
4,4,0.2,0.3,0.4,0.001,0.01954886,0.179627644,-3.155325329,0.206330565,-4.08719864,0.889834676,0.500430276,0.29107058
5,4,0.2,0.3,0.4,0.001,0.06662693,0.208625334,-3.054376687,0.26987538,-3.565801423,0.905979409,0.531300417,0.263268296
6,4,0.2,0.3,0.4,0.001,0.083378067,0.218669395,-3.079545343,0.279065645,-3.472966192,0.904617402,0.551786019,0.261566349
7,4,0.2,0.3,0.4,0.001,0.023765616,0.194376287,-3.134301813,0.22754987,-3.839317082,0.895368463,0.531845897,0.284410888
8,4,0.2,0.3,0.4,0.001,0.013848551,0.170456475,-3.186493482,0.196897215,-4.257161579,0.885490815,0.462368089,0.297605406
0,16,0.4,0,0.4,0.001,0.023475102,0.169552087,-3.182175387,0.215669986,-4.008936084,0.891024586,0.427131975,0.277337426
1,16,0.4,0,0.4,0.001,0.053847566,0.190363091,-3.1108845,0.259297172,-3.553733357,0.901247445,0.504267051,0.262645467
2,16,0.4,0,0.4,0.001,0.008345167,0.131597882,-3.267546987,0.157728562,-4.754494219,0.872344772,0.326452572,0.301694778
3,16,0.4,0,0.4,0.001,0.04280303,0.191107447,-3.08719866,0.255812632,-3.625318556,0.901837593,0.48275418,0.264648871
4,16,0.4,0,0.4,0.001,0.014856473,0.162203746,-3.188662877,0.190932755,-4.169427332,0.885893524,0.417351104,0.291093327
5,16,0.4,0,0.4,0.001,0.04280303,0.191107447,-3.08719866,0.255799898,-3.625318556,0.901837595,0.48301592,0.264648871
6,16,0.4,0,0.4,0.001,0.059253121,0.196969245,-3.093243169,0.267007967,-3.559466939,0.902049477,0.501458108,0.262060117
7,16,0.4,0,0.4,0.001,0.022196081,0.178005351,-3.157699648,0.218046228,-3.920633677,0.891478371,0.461428723,0.281370337
8,16,0.4,0,0.4,0.001,0,0.09768109,-3.338900724,0.111126628,-5.386754458,0.856994244,0.281042494,0.380446861
0,2,0.3,0.2,0,0.001,0.039404959,0.203204524,-3.105615911,0.245741247,-3.805105519,0.898475564,0.527471244,0.272035087
1,2,0.3,0.2,0,0.001,0.062668866,0.216769519,-3.073604064,0.273105409,-3.544249006,0.902773813,0.554491463,0.265243619
2,2,0.3,0.2,0,0.001,0.021076221,0.188350725,-3.157068268,0.215614785,-4.055564623,0.890066273,0.50023243,0.292044858
3,2,0.3,0.2,0,0.001,0.052193606,0.219156339,-3.05286408,0.276760386,-3.561353958,0.903993401,0.543793086,0.268004691
4,2,0.3,0.2,0,0.001,0.020390579,0.180973294,-3.162296841,0.205381966,-4.183716446,0.885781581,0.47971807,0.292863913
5,2,0.3,0.2,0,0.001,0.052193606,0.219156339,-3.05286408,0.277173279,-3.561353958,0.903993399,0.544104179,0.268004691
6,2,0.3,0.2,0,0.001,0.079694226,0.233110075,-3.041793583,0.288891831,-3.487646859,0.904772347,0.553817922,0.263822829
7,2,0.3,0.2,0,0.001,0.030652507,0.202797139,-3.123009717,0.23915542,-3.905577122,0.894886599,0.534807686,0.280822219
8,2,0.3,0.2,0,0.001,0.00637905,0.145005611,-3.235115847,0.161373966,-4.883647562,0.869824889,0.338498603,0.334990604
0,4,0.3,0.4,0.3,0.001,0.043173867,0.19934087,-3.093270625,0.259363244,-3.750851341,0.903921032,0.536663349,0.262178818
1,4,0.3,0.4,0.3,0.001,0.091677065,0.220129427,-3.052740256,0.292512667,-3.439812789,0.905440007,0.555515293,0.256614351
2,4,0.3,0.4,0.3,0.001,0.034437735,0.189648658,-3.128355714,0.238102661,-3.902770128,0.898529417,0.520265363,0.267127183
3,4,0.3,0.4,0.3,0.001,0.067340852,0.206040463,-3.05687414,0.280162701,-3.586267998,0.90703977,0.539626861,0.260998732
4,4,0.3,0.4,0.3,0.001,0.019371685,0.181107598,-3.140722807,0.219931949,-4.024998206,0.893098786,0.497719979,0.278094377
5,4,0.3,0.4,0.3,0.001,0.067340852,0.206040463,-3.05687414,0.279917738,-3.586267998,0.90703977,0.539691709,0.260998732
6,4,0.3,0.4,0.3,0.001,0.085893617,0.218071044,-3.052340353,0.29194711,-3.462866824,0.906011374,0.555370752,0.256416782
7,4,0.3,0.4,0.3,0.001,0.036286142,0.194360772,-3.123185206,0.245639128,-3.833436182,0.898486737,0.532621069,0.271003736
8,4,0.3,0.4,0.3,0.001,0.013508062,0.149315065,-3.213248289,0.184015423,-4.475179266,0.883899401,0.411208286,0.288537453
0,8,0.5,0.4,0.2,0.001,0.027156458,0.192799532,-3.14180284,0.228621716,-3.90272231,0.89635754,0.519213664,0.273612948
1,8,0.5,0.4,0.2,0.001,0.076894619,0.226612498,-3.051912223,0.287648716,-3.415077349,0.90373993,0.550542968,0.264521579
2,8,0.5,0.4,0.2,0.001,0.013808424,0.153907869,-3.223935232,0.175574637,-4.629036757,0.876679794,0.386556338,0.309655885
3,8,0.5,0.4,0.2,0.001,0.061906644,0.213408881,-3.058328394,0.274312315,-3.567381152,0.906047722,0.536848869,0.264527575
4,8,0.5,0.4,0.2,0.001,0.016183654,0.178175597,-3.146975433,0.208037088,-4.051706794,0.890388635,0.500678934,0.283373214
5,8,0.5,0.4,0.2,0.001,0.061906644,0.213408881,-3.058328394,0.274555193,-3.567381152,0.906047724,0.536491447,0.264527575
6,8,0.5,0.4,0.2,0.001,0.080999989,0.227793356,-3.043968925,0.291514858,-3.431108555,0.90556817,0.549943465,0.263655656
7,8,0.5,0.4,0.2,0.001,0.033045203,0.193832937,-3.11208036,0.239534614,-3.82475939,0.898231047,0.535345146,0.280119305
8,8,0.5,0.4,0.2,0.001,0.005221419,0.116095506,-3.337679282,0.125686964,-5.300250141,0.86027469,0.282648694,0.376642515
0,8,0,0,0,0.001,0.028314296,0.199300979,-3.126062774,0.237522401,-3.846641457,0.894963827,0.502396931,0.280852186
1,8,0,0,0,0.001,0.045556593,0.216147157,-3.094207275,0.258583998,-3.608570823,0.896428719,0.501964156,0.271775336
2,8,0,0,0,0.001,0.029623586,0.199564484,-3.133519697,0.232191714,-3.916879543,0.89301509,0.485906847,0.281582795
3,8,0,0,0,0.001,0.026554935,0.195898844,-3.112398717,0.238664045,-3.853577828,0.897065857,0.492045404,0.276254586
4,8,0,0,0,0.001,0.016291019,0.1768264,-3.161407983,0.201314457,-4.185554385,0.88618328,0.452893182,0.297474978
5,8,0,0,0,0.001,0.026554935,0.195898844,-3.112398717,0.238489258,-3.853577828,0.897065859,0.491988303,0.276254586
6,8,0,0,0,0.001,0.044781141,0.214749295,-3.089727655,0.258044195,-3.603254413,0.896960419,0.513247307,0.272412918
7,8,0,0,0,0.001,0.023345606,0.186399055,-3.147249574,0.213772862,-4.053625039,0.889005842,0.475427993,0.285109508
8,8,0,0,0,0.001,0.021095482,0.186352403,-3.158183009,0.213720442,-4.111908246,0.887924204,0.468369738,0.290646838
0,4,0.6,0,0.1,0.001,0.006103899,0.12691114,-3.30151887,0.142448697,-5.201543736,0.863588744,0.258816564,0.334543594
1,4,0.6,0,0.1,0.001,0.059972295,0.213345735,-3.086926492,0.266657221,-3.609998536,0.899831565,0.555921068,0.268629888
2,4,0.6,0,0.1,0.001,0,0.097540239,-3.371427359,0.088263635,-5.767332409,0.848982109,0.168619448,0.469622214
3,4,0.6,0,0.1,0.001,0.04090807,0.20438643,-3.089259879,0.243531478,-3.755843994,0.898066426,0.546212997,0.27323239
4,4,0.6,0,0.1,0.001,0.020585094,0.169230902,-3.191356773,0.193954485,-4.40578656,0.881488362,0.416038113,0.299421664
5,4,0.6,0,0.1,0.001,0.04090807,0.20438643,-3.089259879,0.244219192,-3.755843994,0.898066427,0.545372192,0.27323239
6,4,0.6,0,0.1,0.001,0.063709955,0.217588475,-3.076686805,0.272418883,-3.557408391,0.90130276,0.549251543,0.269005097
7,4,0.6,0,0.1,0.001,0.031578711,0.196086129,-3.117775595,0.230255354,-3.93397262,0.892670842,0.519808044,0.286577307
8,4,0.6,0,0.1,0.001,0.00090586,0.083252577,-3.394234327,0.063347541,-5.972328248,0.83851907,0.147659246,0.565099261
0,1,0.2,0.4,0,0.001,0.028467705,0.178600835,-3.147911042,0.234493456,-3.793464737,0.898034543,0.477279371,0.268218261
1,1,0.2,0.4,0,0.001,0.047966016,0.187229247,-3.211425083,0.23674358,-3.670394766,0.895940116,0.495958744,0.264015606
2,1,0.2,0.4,0,0.001,0.020426968,0.175452965,-3.176000521,0.209351092,-3.96874693,0.893101034,0.473323598,0.279501678
3,1,0.2,0.4,0,0.001,0.04039152,0.203574553,-3.047789321,0.252926482,-3.340878553,0.897183621,0.495297948,0.274411267
4,1,0.2,0.4,0,0.001,0.01300422,0.158019115,-3.215252141,0.184139157,-4.27554825,0.883827788,0.41591922,0.302573874
5,1,0.2,0.4,0,0.001,0.04039152,0.203574553,-3.047789321,0.253084537,-3.340878553,0.89718362,0.495561334,0.274411267
6,1,0.2,0.4,0,0.001,0.063219173,0.206656155,-3.124209524,0.269913159,-3.481013104,0.900102528,0.514575566,0.264170676
7,1,0.2,0.4,0,0.001,0.025135896,0.177415594,-3.155221295,0.215718712,-3.918785945,0.892667035,0.474992511,0.286249674
8,1,0.2,0.4,0,0.001,0.010604567,0.154714505,-3.226290037,0.177879116,-4.348918959,0.882041034,0.396001462,0.310104692
0,16,0,0.3,0.1,0.001,0.043915462,0.198203648,-3.104908112,0.253319953,-3.749106309,0.901786356,0.501412925,0.265475743
1,16,0,0.3,0.1,0.001,0.061308912,0.204689897,-3.099029221,0.268812185,-3.484991055,0.902606263,0.519024848,0.262465477
2,16,0,0.3,0.1,0.001,0.035375134,0.191454995,-3.121279282,0.240741685,-3.784513451,0.898111528,0.502105715,0.272030056
3,16,0,0.3,0.1,0.001,0.059144549,0.205069659,-3.068424337,0.268569415,-3.586181085,0.904109872,0.507134353,0.26555027
4,16,0,0.3,0.1,0.001,0.020598851,0.169552221,-3.175081332,0.200982325,-4.125697612,0.889598477,0.478216465,0.291879562
5,16,0,0.3,0.1,0.001,0.059144549,0.205069659,-3.068424337,0.26797866,-3.586181085,0.904109873,0.506478699,0.26555027
6,16,0,0.3,0.1,0.001,0.062844662,0.203607779,-3.090300124,0.271989352,-3.520880157,0.903313485,0.516726195,0.262778248
7,16,0,0.3,0.1,0.001,0.018296959,0.184410881,-3.144828442,0.220311997,-3.937182401,0.894262834,0.516435368,0.283418188
8,16,0,0.3,0.1,0.001,0.021977493,0.172808374,-3.171627923,0.206308051,-3.956227131,0.893373156,0.496404146,0.27967508
0,16,0.1,0.3,0.1,0.001,0.037970361,0.191650988,-3.093465941,0.238723185,-3.835943852,0.900072751,0.521333834,0.268882864
1,16,0.1,0.3,0.1,0.001,0.040270103,0.187667131,-3.10535163,0.24065661,-3.731352299,0.89914441,0.539769379,0.266085363
2,16,0.1,0.3,0.1,0.001,0.028815784,0.186404656,-3.119420186,0.233677747,-3.869137263,0.897687751,0.522414991,0.270890977
3,16,0.1,0.3,0.1,0.001,0.039920767,0.19675028,-3.078256785,0.250062477,-3.764534473,0.902209026,0.523579403,0.266334203
4,16,0.1,0.3,0.1,0.001,0.019661042,0.174132536,-3.143049348,0.204799247,-4.076047381,0.89130882,0.506000288,0.280922748
5,16,0.1,0.3,0.1,0.001,0.039920767,0.19675028,-3.078256785,0.250635874,-3.764534473,0.902209026,0.523467879,0.266334203
6,16,0.1,0.3,0.1,0.001,0.04135138,0.184891435,-3.092886482,0.239100387,-3.743201148,0.899854673,0.535832005,0.266097588
7,16,0.1,0.3,0.1,0.001,0.028578933,0.187339471,-3.107742477,0.223299273,-3.890680916,0.895531334,0.514772569,0.274973342
8,16,0.1,0.3,0.1,0.001,0.0177687,0.171969012,-3.143800881,0.209720819,-4.041725853,0.891764556,0.50828894,0.281338056
0,1,0.3,0.4,0,0.001,0.031212423,0.189893416,-3.127759622,0.232292923,-3.80088017,0.896688293,0.480124124,0.275315038
1,1,0.3,0.4,0,0.001,0.034559545,0.187597449,-3.226244098,0.237657057,-3.671213681,0.894651503,0.497546556,0.26783206
2,1,0.3,0.4,0,0.001,0.019589481,0.171575528,-3.195168375,0.200445642,-4.064016019,0.889563072,0.44525906,0.294465217
3,1,0.3,0.4,0,0.001,0.050325856,0.211870294,-3.04940662,0.261570654,-3.322805928,0.897882769,0.489532302,0.274000771
4,1,0.3,0.4,0,0.001,0.014792107,0.162768388,-3.204577298,0.181681343,-4.309853677,0.88206103,0.418784991,0.305436878
5,1,0.3,0.4,0,0.001,0.050325856,0.211870294,-3.04940662,0.261546098,-3.322805928,0.897882769,0.489334638,0.274000771
6,1,0.3,0.4,0,0.001,0.064566659,0.215017967,-3.14237896,0.267817993,-3.477758902,0.898936968,0.519816864,0.264793809
7,1,0.3,0.4,0,0.001,0.028402328,0.184648141,-3.162960928,0.218472685,-3.942060064,0.892538599,0.471891433,0.2895439
8,1,0.3,0.4,0,0.001,0.005167299,0.141500936,-3.26520173,0.157177424,-4.719412609,0.872597462,0.326799202,0.33237281
0,8,0.1,0,0,0.001,0.027322882,0.197105853,-3.124231926,0.233014215,-3.938991866,0.893117362,0.495190511,0.280201582
1,8,0.1,0,0,0.001,0.046665783,0.21269867,-3.114873982,0.252751729,-3.616754962,0.896482829,0.527679992,0.27252382
2,8,0.1,0,0,0.001,0.023052609,0.182998549,-3.152474388,0.215175097,-4.104945258,0.88738961,0.458344007,0.291979541
3,8,0.1,0,0,0.001,0.032632506,0.202860451,-3.106916435,0.24634561,-3.817018123,0.896770836,0.509848728,0.278378422
4,8,0.1,0,0,0.001,0.013129593,0.184539805,-3.176247212,0.206502415,-4.271471047,0.881947052,0.423684994,0.306503118
5,8,0.1,0,0,0.001,0.032632506,0.202860451,-3.106916435,0.246701005,-3.817018123,0.896770835,0.510059965,0.278378422
6,8,0.1,0,0,0.001,0.042203338,0.21542516,-3.101114605,0.257071643,-3.591637957,0.897130182,0.526024497,0.27372866
7,8,0.1,0,0,0.001,0.019119455,0.187773342,-3.152065208,0.214564782,-4.036968008,0.889700614,0.49161365,0.294055771
8,8,0.1,0,0,0.001,0.010780303,0.161992829,-3.201241121,0.17895141,-4.597181489,0.875171215,0.388358574,0.31688229
0,4,0.2,0.4,0.3,0.001,0.053376336,0.207418047,-3.075601725,0.262086379,-3.660198728,0.9033921,0.542864323,0.265065674
1,4,0.2,0.4,0.3,0.001,0.086709688,0.232035508,-3.046323006,0.300956003,-3.347878036,0.905867403,0.560042003,0.2590337
2,4,0.2,0.4,0.3,0.001,0.03225479,0.186728003,-3.106673517,0.234445661,-3.83267973,0.898885266,0.526206315,0.272537059
3,4,0.2,0.4,0.3,0.001,0.067767862,0.209045597,-3.042347841,0.279632962,-3.522208502,0.90586897,0.543900278,0.263026113
4,4,0.2,0.4,0.3,0.001,0.021187354,0.179172367,-3.152656351,0.210851162,-4.036079223,0.891193023,0.52424358,0.283402576
5,4,0.2,0.4,0.3,0.001,0.067767862,0.209045597,-3.042347841,0.279595688,-3.522208502,0.90586897,0.544315835,0.263026113
6,4,0.2,0.4,0.3,0.001,0.089204984,0.230251497,-3.030344028,0.300707515,-3.410097165,0.906812013,0.556513083,0.258659502
7,4,0.2,0.4,0.3,0.001,0.029319553,0.194007771,-3.110461264,0.237995057,-3.844600118,0.898230423,0.543223464,0.276265435
8,4,0.2,0.4,0.3,0.001,0.022226736,0.174033123,-3.168509579,0.205927233,-4.191367739,0.888756348,0.4960021,0.292233543
0,8,0.4,0.4,0.2,0.001,0.036514273,0.207176654,-3.103783198,0.24455664,-3.754580643,0.898554892,0.535635785,0.278252845
1,8,0.4,0.4,0.2,0.001,0.069221725,0.228127428,-3.075082142,0.283733402,-3.377867711,0.902667939,0.54707639,0.263956192
2,8,0.4,0.4,0.2,0.001,0.019098206,0.181338028,-3.164268453,0.200869976,-4.162810175,0.885995084,0.491589086,0.313285275
3,8,0.4,0.4,0.2,0.001,0.055900814,0.225209357,-3.055273607,0.280535933,-3.516570067,0.905279724,0.538458238,0.265452024
4,8,0.4,0.4,0.2,0.001,0.020038012,0.18971874,-3.149116284,0.209380573,-4.036621673,0.889923499,0.505834145,0.300076279
5,8,0.4,0.4,0.2,0.001,0.055900814,0.225209357,-3.055273607,0.280652277,-3.516570067,0.905279725,0.538993293,0.265452024
6,8,0.4,0.4,0.2,0.001,0.069326912,0.226069289,-3.063754331,0.285909983,-3.40004777,0.903964104,0.547568261,0.261488651
7,8,0.4,0.4,0.2,0.001,0.029449842,0.205970932,-3.126012113,0.235184136,-3.78066522,0.895532584,0.537181066,0.291628116
8,8,0.4,0.4,0.2,0.001,0.007052136,0.13865312,-3.289280786,0.143514844,-4.948005109,0.865297599,0.331333331,0.386254976
0,1,0.6,0,0.2,0.001,0.008110033,0.143313765,-3.242418515,0.15551915,-4.906720662,0.866279273,0.296848656,0.333146864
1,1,0.6,0,0.2,0.001,0.028821506,0.192592335,-3.158640021,0.233133539,-3.820251211,0.894159455,0.528976698,0.285361922
2,1,0.6,0,0.2,0.001,0.002267398,0.121570218,-3.325522556,0.105150005,-5.767300616,0.846564795,0.163171707,0.480014409
3,1,0.6,0,0.2,0.001,0.040506949,0.204532722,-3.103526218,0.252916677,-3.685451245,0.898456785,0.508016446,0.278521595
4,1,0.6,0,0.2,0.001,0.007789834,0.153825559,-3.231269618,0.165822598,-4.801207828,0.869622628,0.314976983,0.335406223
5,1,0.6,0,0.2,0.001,0.040506949,0.204532722,-3.103526218,0.252989876,-3.685451245,0.898456784,0.507978874,0.278521595
6,1,0.6,0,0.2,0.001,0.040854408,0.210207103,-3.118566153,0.25388223,-3.680062653,0.897529918,0.526662447,0.276065612
7,1,0.6,0,0.2,0.001,0.020172343,0.187644298,-3.155404611,0.224710967,-3.994974288,0.890991193,0.4676679,0.2812993
8,1,0.6,0,0.2,0.001,0,0.107835351,-3.339545741,0.08129983,-6.127102889,0.836774403,0.136656104,0.568209924
0,2,0.2,0.2,0,0.001,0.03734102,0.203906091,-3.080147631,0.256309042,-3.711455715,0.901200293,0.529953814,0.270091606
1,2,0.2,0.2,0,0.001,0.056910511,0.213800163,-3.076454303,0.272252993,-3.553992566,0.9025205,0.551204123,0.260912819
2,2,0.2,0.2,0,0.001,0.034036661,0.187749199,-3.114487518,0.228870482,-3.903095116,0.895162651,0.514900478,0.276802172
3,2,0.2,0.2,0,0.001,0.046033432,0.214201554,-3.05200078,0.270629651,-3.613144797,0.902990882,0.536910496,0.267938828
4,2,0.2,0.2,0,0.001,0.019010594,0.180101098,-3.13876526,0.207845909,-4.11273919,0.888321339,0.491181067,0.288168379
5,2,0.2,0.2,0,0.001,0.046033432,0.214201554,-3.05200078,0.270170561,-3.613144797,0.902990883,0.537105427,0.267938828
6,2,0.2,0.2,0,0.001,0.064794123,0.220275014,-3.058779174,0.280756637,-3.51452599,0.904389743,0.553219879,0.26200739
7,2,0.2,0.2,0,0.001,0.032483544,0.19246127,-3.122785007,0.236995059,-3.869031534,0.896201589,0.524713129,0.279018198
8,2,0.2,0.2,0,0.001,0.015103907,0.160761267,-3.187177162,0.187045677,-4.431152053,0.880637491,0.443771454,0.300793946
0,8,0.3,0.1,0.2,0.001,0.038619353,0.191126545,-3.109639813,0.235853298,-3.859695733,0.8976767,0.517883233,0.271874445
1,8,0.3,0.1,0.2,0.001,0.057614747,0.210009387,-3.086428539,0.265634029,-3.573225578,0.902231227,0.547499495,0.265630172
2,8,0.3,0.1,0.2,0.001,0.01596892,0.178947889,-3.171422637,0.210465198,-4.195324827,0.887103581,0.459113845,0.285952489
3,8,0.3,0.1,0.2,0.001,0.048300019,0.205561959,-3.07973941,0.261129761,-3.691832918,0.90319163,0.533538577,0.267913655
4,8,0.3,0.1,0.2,0.001,0.022167143,0.1774013,-3.167492357,0.211091486,-4.107236051,0.889055495,0.48452092,0.282600597
5,8,0.3,0.1,0.2,0.001,0.048300019,0.205561959,-3.07973941,0.260741922,-3.691832918,0.90319163,0.53312896,0.267913655
6,8,0.3,0.1,0.2,0.001,0.054571293,0.210048039,-3.079861512,0.267376955,-3.573630731,0.90312883,0.54306384,0.264339822
7,8,0.3,0.1,0.2,0.001,0.02204363,0.198770738,-3.11058174,0.236050523,-3.904985479,0.896068898,0.526112541,0.281051247
8,8,0.3,0.1,0.2,0.001,0.007086712,0.132543951,-3.283829888,0.151971117,-4.946024914,0.869202914,0.332012912,0.328669513
0,4,0.5,0.1,0.3,0.001,0.01802115,0.191543914,-3.174395549,0.207087332,-4.141552049,0.884865968,0.489687361,0.300489708
1,4,0.5,0.1,0.3,0.001,0.052854225,0.230783214,-3.087732908,0.264377215,-3.448970632,0.898542027,0.565459068,0.272084315
2,4,0.5,0.1,0.3,0.001,0.007052216,0.150488673,-3.286993865,0.151584584,-5.040181888,0.862560355,0.28910993,0.369570731
3,4,0.5,0.1,0.3,0.001,0.042244025,0.22431776,-3.070666689,0.259883061,-3.584815086,0.900337141,0.558443771,0.275369713
4,4,0.5,0.1,0.3,0.001,0.015749167,0.184303779,-3.18058568,0.195783836,-4.207958532,0.881702569,0.479267361,0.309452779
5,4,0.5,0.1,0.3,0.001,0.042244025,0.22431776,-3.070666689,0.260158959,-3.584815086,0.900337142,0.557901273,0.275369713
6,4,0.5,0.1,0.3,0.001,0.060776348,0.236424413,-3.068374193,0.271390176,-3.436928845,0.900084045,0.560520142,0.270556135
7,4,0.5,0.1,0.3,0.001,0.030330452,0.210877332,-3.116323377,0.229500936,-3.843287445,0.891861701,0.556397293,0.295393795
8,4,0.5,0.1,0.3,0.001,0.002268733,0.117921165,-3.349467503,0.108022479,-5.558041318,0.850881339,0.191951921,0.469624293
0,16,0.3,0.2,0.3,0.001,0.028445948,0.181045618,-3.123759306,0.227405922,-3.888366885,0.896561763,0.503854733,0.275045089
1,16,0.3,0.2,0.3,0.001,0.047265456,0.194102669,-3.115670395,0.24539216,-3.688063378,0.898320798,0.535620834,0.267109304
2,16,0.3,0.2,0.3,0.001,0.024205088,0.171800901,-3.146970789,0.209798102,-4.089624007,0.890683739,0.483965506,0.280290015
3,16,0.3,0.2,0.3,0.001,0.037596974,0.190038293,-3.107423633,0.243332527,-3.765902807,0.900567628,0.511696737,0.269910235
4,16,0.3,0.2,0.3,0.001,0.022318739,0.178055416,-3.150526118,0.210628926,-4.100458472,0.88947023,0.470260263,0.290493372
5,16,0.3,0.2,0.3,0.001,0.037596974,0.190038293,-3.107423633,0.243422642,-3.765902807,0.900567628,0.512084634,0.269910235
6,16,0.3,0.2,0.3,0.001,0.05346911,0.195832806,-3.111149173,0.248081775,-3.692014586,0.899671215,0.534000114,0.266562355
7,16,0.3,0.2,0.3,0.001,0.023755782,0.171907282,-3.148858968,0.207975875,-3.963040064,0.894466433,0.510198263,0.283898767
8,16,0.3,0.2,0.3,0.001,0.007710029,0.121953223,-3.289058865,0.144776101,-4.893787367,0.869658799,0.356905356,0.324204044
0,1,0.4,0.1,0,0.001,0.03274567,0.175769083,-3.13654767,0.228821341,-4.044891206,0.897116431,0.485837388,0.264956262
1,1,0.4,0.1,0,0.001,0.058805083,0.196566147,-3.119783886,0.264964834,-3.680704229,0.902707708,0.53846416,0.258553027
2,1,0.4,0.1,0,0.001,0.014676732,0.150359227,-3.20486895,0.181281622,-4.571140689,0.879723749,0.373376581,0.286530127
3,1,0.4,0.1,0,0.001,0.054172598,0.200961196,-3.066480702,0.267696032,-3.713056512,0.904594296,0.536393487,0.26241537
4,1,0.4,0.1,0,0.001,0.014736912,0.155737981,-3.208659653,0.18546738,-4.471515439,0.880923761,0.384081691,0.289849356
5,1,0.4,0.1,0,0.001,0.054172598,0.200961196,-3.066480702,0.26745182,-3.713056512,0.904594297,0.53681942,0.26241537
6,1,0.4,0.1,0,0.001,0.07262038,0.210838027,-3.084242065,0.282444603,-3.587188752,0.904641672,0.546421814,0.259876443
7,1,0.4,0.1,0,0.001,0.037907003,0.175768905,-3.131025001,0.228503548,-4.036216463,0.896196884,0.494090652,0.266047611
8,1,0.4,0.1,0,0.001,0.005879762,0.117709576,-3.282669646,0.131529681,-5.367405043,0.859539587,0.247618288,0.339576157
0,2,0,0.3,0.2,0.001,0.045325808,0.204834212,-3.070264024,0.261027395,-3.656269281,0.903228752,0.548243929,0.265568374
1,2,0,0.3,0.2,0.001,0.07586776,0.220438065,-3.066236444,0.285195662,-3.401402179,0.904235179,0.565864703,0.260844561
2,2,0,0.3,0.2,0.001,0.04106194,0.199720868,-3.089200235,0.248288774,-3.790692153,0.900519009,0.552832274,0.271073359
3,2,0,0.3,0.2,0.001,0.078814218,0.216387848,-3.026675101,0.282452316,-3.459793861,0.905494132,0.54325991,0.258480632
4,2,0,0.3,0.2,0.001,0.018016858,0.179122696,-3.154861108,0.210090785,-4.06417293,0.889903022,0.527332344,0.29293983
5,2,0,0.3,0.2,0.001,0.078814218,0.216387848,-3.026675101,0.28221412,-3.459793861,0.905494134,0.543069783,0.258480632
6,2,0,0.3,0.2,0.001,0.076113937,0.222825588,-3.051120085,0.289038416,-3.413223678,0.905439373,0.564944616,0.260665809
7,2,0,0.3,0.2,0.001,0.028589414,0.193059088,-3.106973023,0.22514188,-3.864919553,0.894615048,0.563694836,0.291758018
8,2,0,0.3,0.2,0.001,0.020644874,0.183618728,-3.142989334,0.220399866,-3.955061455,0.893092704,0.529478484,0.291260823
0,16,0.5,0,0.4,0.001,0.012774436,0.154837785,-3.227759777,0.185855024,-4.407236826,0.881709619,0.365336041,0.291774626
1,16,0.5,0,0.4,0.001,0.047991415,0.198473072,-3.108634309,0.262890287,-3.537629663,0.899378464,0.513507785,0.264368144
2,16,0.5,0,0.4,0.001,0.005003721,0.111577789,-3.335857409,0.120921945,-5.298403704,0.859191841,0.272233785,0.361135877
3,16,0.5,0,0.4,0.001,0.050499116,0.193137425,-3.107555714,0.256216495,-3.640946133,0.902224668,0.482069391,0.264502625
4,16,0.5,0,0.4,0.001,0.01713025,0.163997268,-3.197573732,0.194229604,-4.199793854,0.885232454,0.404943894,0.293416461
5,16,0.5,0,0.4,0.001,0.050499116,0.193137425,-3.107555714,0.256553483,-3.640946133,0.902224667,0.48190306,0.264502625
6,16,0.5,0,0.4,0.001,0.054655033,0.196520341,-3.106253601,0.266012122,-3.541087126,0.900844432,0.512094672,0.263434967
7,16,0.5,0,0.4,0.001,0.023985348,0.177550583,-3.178876661,0.21831193,-3.940695242,0.891411566,0.464035354,0.285924725
8,16,0.5,0,0.4,0.001,0,0.084999096,-3.374381218,0.091511383,-5.671299529,0.847095705,0.271350941,0.432871216
0,4,0.3,0.3,0.4,0.001,0.049396665,0.200597303,-3.094570592,0.243918497,-3.770720809,0.899793762,0.529526263,0.27191158
1,4,0.3,0.3,0.4,0.001,0.076906008,0.214299499,-3.072114823,0.27937417,-3.411224802,0.904186242,0.540616969,0.26277037
2,4,0.3,0.3,0.4,0.001,0.023975833,0.182019181,-3.136281542,0.215108646,-3.994581658,0.893345415,0.50654502,0.281198344
3,4,0.3,0.3,0.4,0.001,0.064969361,0.208579902,-3.054744058,0.273129348,-3.552735979,0.905332662,0.530455052,0.262302659
4,4,0.3,0.3,0.4,0.001,0.019242785,0.174591726,-3.154069584,0.20310629,-4.076990296,0.888992973,0.486599274,0.300159209
5,4,0.3,0.3,0.4,0.001,0.064969361,0.208579902,-3.054744058,0.273040265,-3.552735979,0.905332662,0.53065423,0.262302659
6,4,0.3,0.3,0.4,0.001,0.086092638,0.220432448,-3.055822302,0.285149015,-3.432256948,0.905266393,0.543238837,0.260249679
7,4,0.3,0.3,0.4,0.001,0.027304373,0.193656417,-3.116458521,0.225918688,-3.826020156,0.895211071,0.543099508,0.287012844
8,4,0.3,0.3,0.4,0.001,0.010194541,0.156346439,-3.23646532,0.179096731,-4.590862931,0.876310039,0.384142338,0.313632463
0,1,0,0.3,0.4,0.001,0.028684129,0.153751002,-3.156546755,0.219024654,-3.860505034,0.898868009,0.413176183,0.264183248
1,1,0,0.3,0.4,0.001,0.042804507,0.168896354,-3.180197165,0.239824,-3.564094325,0.893992796,0.45649405,0.259921771
2,1,0,0.3,0.4,0.001,0.021957619,0.144761053,-3.203361404,0.195252235,-4.090269635,0.895583099,0.39808042,0.26722335
3,1,0,0.3,0.4,0.001,0.053103136,0.175532052,-3.016134957,0.23116409,-3.251651023,0.892655229,0.449988909,0.269551266
4,1,0,0.3,0.4,0.001,0.014379186,0.137197771,-3.232860749,0.166118071,-4.356454221,0.885624939,0.370967115,0.293602788
5,1,0,0.3,0.4,0.001,0.053103136,0.175532052,-3.016134957,0.231558992,-3.251651023,0.892655229,0.451238912,0.269551266
6,1,0,0.3,0.4,0.001,0.062686956,0.184236374,-3.149651297,0.260179831,-3.413611574,0.896706961,0.446128676,0.260705842
7,1,0,0.3,0.4,0.001,0.014312811,0.149781003,-3.195953801,0.194944934,-4.067222335,0.893195854,0.404556182,0.281571665
8,1,0,0.3,0.4,0.001,0.016539451,0.137298764,-3.237563909,0.173977536,-4.276631652,0.890377563,0.388245038,0.277562385
0,16,0.1,0.2,0,0.001,0.039654689,0.191003763,-3.116478061,0.245743832,-3.764193899,0.898293804,0.505835623,0.272372215
1,16,0.1,0.2,0,0.001,0.052728402,0.200878929,-3.09848303,0.265926641,-3.547298915,0.901067129,0.518719922,0.265101036
2,16,0.1,0.2,0,0.001,0.028226999,0.186480165,-3.141056283,0.226926712,-3.876385488,0.894363982,0.498492033,0.275485202
3,16,0.1,0.2,0,0.001,0.043578441,0.199969327,-3.079738983,0.257104104,-3.659280562,0.902103596,0.513649816,0.265565704
4,16,0.1,0.2,0,0.001,0.015350341,0.165212008,-3.168030977,0.199490836,-4.094052365,0.888148302,0.468246054,0.287471969
5,16,0.1,0.2,0,0.001,0.043578441,0.199969327,-3.079738983,0.257338447,-3.659280562,0.902103596,0.513594938,0.265565704
6,16,0.1,0.2,0,0.001,0.055576441,0.207254236,-3.086753868,0.2721875,-3.539668719,0.902356782,0.521675564,0.264280701
7,16,0.1,0.2,0,0.001,0.023447096,0.183751255,-3.133416342,0.220761829,-3.921427961,0.892810861,0.489259272,0.28375665
8,16,0.1,0.2,0,0.001,0.017463999,0.169258329,-3.175737888,0.198072826,-4.142552834,0.8872521,0.460083578,0.286189561
0,8,0.1,0.1,0.1,0.001,0.042045911,0.210488322,-3.088205493,0.253898926,-3.727421916,0.900086437,0.521694199,0.268782422
1,8,0.1,0.1,0.1,0.001,0.061975091,0.230136868,-3.084329564,0.273082321,-3.388736428,0.898938658,0.550413635,0.267084055
2,8,0.1,0.1,0.1,0.001,0.028122286,0.194227441,-3.123291752,0.229884569,-3.860090198,0.893687559,0.512724389,0.277183493
3,8,0.1,0.1,0.1,0.001,0.051794948,0.211672978,-3.075195379,0.263241126,-3.593217229,0.902547587,0.533163304,0.266370491
4,8,0.1,0.1,0.1,0.001,0.014816044,0.185163994,-3.176569514,0.203459264,-4.122410765,0.887775546,0.499753832,0.30199891
5,8,0.1,0.1,0.1,0.001,0.051794948,0.211672978,-3.075195379,0.263579092,-3.593217229,0.902547587,0.532847263,0.266370491
6,8,0.1,0.1,0.1,0.001,0.065328538,0.224974224,-3.074818271,0.275330791,-3.413991966,0.900191541,0.543541926,0.265374468
7,8,0.1,0.1,0.1,0.001,0.028845186,0.194091098,-3.122986015,0.225197363,-3.88925404,0.893175407,0.522254601,0.291707685
8,8,0.1,0.1,0.1,0.001,0.019328089,0.181162488,-3.18218506,0.200070471,-4.209325705,0.884070121,0.478904203,0.306258958
0,2,0.2,0.3,0.1,0.001,0.049821342,0.21266976,-3.068293787,0.267119331,-3.687521751,0.902366296,0.548317596,0.265491486
1,2,0.2,0.3,0.1,0.001,0.074999778,0.221409883,-3.069725946,0.2845753,-3.509504276,0.903139727,0.558065833,0.262579655
2,2,0.2,0.3,0.1,0.001,0.039382714,0.197518045,-3.090208446,0.242409869,-3.848293265,0.898007326,0.532278854,0.274162125
3,2,0.2,0.3,0.1,0.001,0.061509021,0.212670107,-3.058566017,0.278788972,-3.611624809,0.905187838,0.547397083,0.264068854
4,2,0.2,0.3,0.1,0.001,0.021239744,0.179647757,-3.149053012,0.214005963,-4.044413597,0.891554796,0.506533905,0.285991674
5,2,0.2,0.3,0.1,0.001,0.061509021,0.212670107,-3.058566017,0.278649119,-3.611624809,0.905187839,0.548003631,0.264068854
6,2,0.2,0.3,0.1,0.001,0.074797772,0.222289989,-3.057368799,0.287570714,-3.513520928,0.904482628,0.553181236,0.263285982
7,2,0.2,0.3,0.1,0.001,0.032583784,0.199259444,-3.104789292,0.239649152,-3.833329553,0.897278694,0.539781306,0.274695228
8,2,0.2,0.3,0.1,0.001,0.02297058,0.180865579,-3.169510663,0.214243381,-4.218625921,0.886608422,0.472626677,0.290952518
0,1,0.6,0.1,0.3,0.001,0.009234247,0.159201208,-3.227390325,0.178936734,-4.49922073,0.879597351,0.369790815,0.309881123
1,1,0.6,0.1,0.3,0.001,0.032978316,0.174137807,-3.166957173,0.230097929,-3.811453568,0.897216465,0.503836942,0.276495216
2,1,0.6,0.1,0.3,0.001,0.003482588,0.126728949,-3.316191483,0.11865732,-5.478211478,0.854625824,0.21054102,0.396883243
3,1,0.6,0.1,0.3,0.001,0.050707501,0.207872746,-3.057198148,0.265601951,-3.573421796,0.900648563,0.496017556,0.272881218
4,1,0.6,0.1,0.3,0.001,0.010240243,0.149818523,-3.225306192,0.174245578,-4.545825918,0.875760141,0.349049659,0.309653428
5,1,0.6,0.1,0.3,0.001,0.050707501,0.207872746,-3.057198148,0.265307139,-3.573421796,0.900648564,0.495495222,0.272881218
6,1,0.6,0.1,0.3,0.001,0.045786715,0.192325115,-3.117667184,0.255653283,-3.646357284,0.900722393,0.511920396,0.270370265
7,1,0.6,0.1,0.3,0.001,0.024227572,0.18044251,-3.145148289,0.221509298,-3.95384418,0.893065797,0.468727025,0.284687185
8,1,0.6,0.1,0.3,0.001,0,0.114269915,-3.336093322,0.096695727,-5.924112725,0.843693399,0.15278941,0.49831906
0,4,0.5,0,0.2,0.001,0.018572496,0.154549401,-3.201936197,0.190535409,-4.53956702,0.880576209,0.390821861,0.282071668
1,4,0.5,0,0.2,0.001,0.055405449,0.216807655,-3.062271442,0.266508052,-3.547046173,0.901283827,0.557671342,0.267417442
2,4,0.5,0,0.2,0.001,0.006369412,0.118838914,-3.328080747,0.126199784,-5.323882794,0.860704739,0.238074237,0.365191686
3,4,0.5,0,0.2,0.001,0.054817084,0.206916499,-3.066221742,0.260237873,-3.720870944,0.901324398,0.540493723,0.271739823
4,4,0.5,0,0.2,0.001,0.019100543,0.166419719,-3.168832842,0.20056002,-4.315502616,0.883659745,0.440067688,0.286844074
5,4,0.5,0,0.2,0.001,0.054817084,0.206916499,-3.066221742,0.259959825,-3.720870944,0.901324397,0.540980979,0.271739823
6,4,0.5,0,0.2,0.001,0.059739428,0.219621628,-3.052959799,0.27334274,-3.545664719,0.902887627,0.552469757,0.265564819
7,4,0.5,0,0.2,0.001,0.028371965,0.196498193,-3.107473141,0.231857256,-3.923403988,0.893756144,0.528578336,0.278100007
8,4,0.5,0,0.2,0.001,0,0.097198996,-3.36907845,0.087218893,-5.732210876,0.848904492,0.178920623,0.472060131
0,8,0.3,0,0.3,0.001,0.029272892,0.193224924,-3.121445866,0.23183209,-3.876675643,0.896122501,0.495088586,0.273199752
1,8,0.3,0,0.3,0.001,0.051295253,0.21984013,-3.093946708,0.273116691,-3.375467723,0.898286163,0.529803765,0.265983703
2,8,0.3,0,0.3,0.001,0.014722326,0.158678859,-3.201121618,0.188098296,-4.36079649,0.882464065,0.420214187,0.298960384
3,8,0.3,0,0.3,0.001,0.050920502,0.216149473,-3.04364053,0.278490427,-3.568595793,0.905471501,0.506581433,0.263823405
4,8,0.3,0,0.3,0.001,0.017297806,0.169749439,-3.152873309,0.198664751,-4.193349241,0.886884315,0.45704519,0.294392438
5,8,0.3,0,0.3,0.001,0.050920502,0.216149473,-3.04364053,0.278209537,-3.568595793,0.905471501,0.506616445,0.263823405
6,8,0.3,0,0.3,0.001,0.06068592,0.226569191,-3.060216553,0.28447665,-3.37422632,0.902190905,0.527923149,0.26481379
7,8,0.3,0,0.3,0.001,0.019659598,0.186859097,-3.126786118,0.222561549,-3.904098783,0.894384031,0.504400283,0.28454169
8,8,0.3,0,0.3,0.001,0.005462149,0.12746524,-3.297126061,0.142266461,-5.03468538,0.865985417,0.298357682,0.348987769
0,16,0.3,0.3,0.2,0.001,0.033681144,0.188709351,-3.121008932,0.230561479,-3.839383137,0.897938599,0.519233492,0.272544507
1,16,0.3,0.3,0.2,0.001,0.054652986,0.202925433,-3.094302043,0.257194021,-3.621468203,0.900359604,0.526086707,0.264872958
2,16,0.3,0.3,0.2,0.001,0.030674614,0.181592008,-3.136485868,0.220757994,-3.990516179,0.893207916,0.495131998,0.280106567
3,16,0.3,0.3,0.2,0.001,0.054441497,0.209928573,-3.073939069,0.263686394,-3.670942167,0.903110687,0.51889442,0.263326924
4,16,0.3,0.3,0.2,0.001,0.018752965,0.177272907,-3.164971397,0.206925399,-4.068382603,0.890657508,0.481402273,0.286616199
5,16,0.3,0.3,0.2,0.001,0.054441497,0.209928573,-3.073939069,0.264048885,-3.670942167,0.903110687,0.518623152,0.263326924
6,16,0.3,0.3,0.2,0.001,0.055077026,0.201148177,-3.096661991,0.260286057,-3.635063144,0.901470119,0.526718357,0.262741486
7,16,0.3,0.3,0.2,0.001,0.030397562,0.179011258,-3.133856672,0.22342297,-3.913505131,0.895522119,0.513765899,0.281115885
8,16,0.3,0.3,0.2,0.001,0.009699085,0.141640791,-3.239179438,0.165815317,-4.703640196,0.872738183,0.393098707,0.320355107
0,1,0.1,0.4,0.3,0.001,0.026889445,0.151599933,-3.194875571,0.212367436,-3.833505493,0.895332422,0.38405711,0.270005314
1,1,0.1,0.4,0.3,0.001,0.017117894,0.166943284,-3.271412559,0.229360772,-3.618874779,0.887348179,0.411150719,0.264990795
2,1,0.1,0.4,0.3,0.001,0.020165208,0.14429079,-3.224480251,0.184247598,-4.118054507,0.892481995,0.377318131,0.278849025
3,1,0.1,0.4,0.3,0.001,0.0439042,0.171446413,-3.038149273,0.210703818,-3.158380528,0.887943243,0.445163463,0.277078135
4,1,0.1,0.4,0.3,0.001,0.009833186,0.138339809,-3.268150949,0.164207451,-4.346430747,0.884314419,0.336671388,0.303095721
5,1,0.1,0.4,0.3,0.001,0.0439042,0.171446413,-3.038149273,0.210810303,-3.158380528,0.887943243,0.445829541,0.277078135
6,1,0.1,0.4,0.3,0.001,0.046589,0.209468364,-3.187925928,0.266289526,-3.312468395,0.884060608,0.435021247,0.270722341
7,1,0.1,0.4,0.3,0.001,0.010807091,0.158860136,-3.226567195,0.193042779,-4.054335305,0.890530813,0.362061519,0.288373346
8,1,0.1,0.4,0.3,0.001,0.011532239,0.148349467,-3.25175554,0.176915627,-4.236548719,0.887189732,0.350812512,0.297185112
0,2,0,0.2,0.3,0.001,0.051936973,0.212812396,-3.0783015,0.269336331,-3.653751734,0.903195955,0.536810656,0.26626518
1,2,0,0.2,0.3,0.001,0.079631879,0.223424049,-3.043726889,0.290840928,-3.413731786,0.903717493,0.56105268,0.259018508
2,2,0,0.2,0.3,0.001,0.039812311,0.193546102,-3.102107397,0.237264404,-3.793683393,0.898683997,0.540980437,0.277681082
3,2,0,0.2,0.3,0.001,0.06944189,0.223226395,-3.019966335,0.285677154,-3.474178934,0.905344612,0.54294733,0.260724899
4,2,0,0.2,0.3,0.001,0.021035965,0.186512563,-3.156608249,0.208053972,-4.128195392,0.888835325,0.50830366,0.304735068
5,2,0,0.2,0.3,0.001,0.06944189,0.223226395,-3.019966335,0.285238562,-3.474178934,0.905344611,0.543586499,0.260724899
6,2,0,0.2,0.3,0.001,0.08876193,0.228653458,-3.031190089,0.29823935,-3.397657027,0.905941929,0.553278225,0.258152389
7,2,0,0.2,0.3,0.001,0.031846651,0.199690712,-3.111090734,0.233139253,-3.854818657,0.89514166,0.542882351,0.28962707
8,2,0,0.2,0.3,0.001,0.027104494,0.195501636,-3.132917225,0.227764159,-3.960579551,0.893466663,0.523168234,0.283994479
0,1,0.4,0,0.1,0.001,0.02148028,0.168732902,-3.159809656,0.213018403,-4.125245671,0.891784536,0.472586418,0.274557389
1,1,0.4,0,0.1,0.001,0.047104282,0.195327308,-3.137598221,0.250452953,-3.776513053,0.899865827,0.53534897,0.266312775
2,1,0.4,0,0.1,0.001,0.011327648,0.139959359,-3.230471675,0.165669742,-4.808147615,0.871478252,0.325471332,0.305277678
3,1,0.4,0,0.1,0.001,0.048626446,0.195362139,-3.092179517,0.259123426,-3.79884404,0.90294353,0.53697865,0.264293812
4,1,0.4,0,0.1,0.001,0.012832413,0.151104143,-3.207865325,0.177220572,-4.640898957,0.875775752,0.365278934,0.301075491
5,1,0.4,0,0.1,0.001,0.048626446,0.195362139,-3.092179517,0.259014753,-3.79884404,0.902943529,0.537002288,0.264293812
6,1,0.4,0,0.1,0.001,0.051519502,0.201002408,-3.107903114,0.260136913,-3.669122973,0.901993645,0.549459497,0.263088359
7,1,0.4,0,0.1,0.001,0.025818336,0.175820079,-3.152593454,0.220189157,-4.053512731,0.892333714,0.487503446,0.271076045
8,1,0.4,0,0.1,0.001,0,0.112935245,-3.304908088,0.112492127,-5.578324842,0.853870411,0.205363688,0.384550487
0,8,0.6,0.4,0.1,0.001,0.017916613,0.165524689,-3.191436149,0.187752579,-4.361861707,0.882692881,0.44638981,0.306125928
1,8,0.6,0.4,0.1,0.001,0.063318302,0.216398808,-3.074831108,0.273310419,-3.485406332,0.901207823,0.55156437,0.266246633
2,8,0.6,0.4,0.1,0.001,0.005319857,0.122400839,-3.319872485,0.120766183,-5.288892774,0.858202896,0.292637377,0.403972765
3,8,0.6,0.4,0.1,0.001,0.049887601,0.208398629,-3.058818779,0.264303935,-3.612316099,0.904403379,0.540419848,0.267230116
4,8,0.6,0.4,0.1,0.001,0.019973864,0.18006312,-3.153273702,0.208208706,-4.064856136,0.890177645,0.508457062,0.295433874
5,8,0.6,0.4,0.1,0.001,0.049887601,0.208398629,-3.058818779,0.264587883,-3.612316099,0.904403377,0.540344519,0.267230116
6,8,0.6,0.4,0.1,0.001,0.064966396,0.217623569,-3.06088431,0.276787825,-3.489120214,0.902790356,0.549345787,0.264616014
7,8,0.6,0.4,0.1,0.001,0.024883907,0.194759806,-3.113737444,0.232407403,-3.785026772,0.897088217,0.545423938,0.282312795
8,8,0.6,0.4,0.1,0.001,0,0.100520858,-3.355339224,0.09058699,-5.65526116,0.845025271,0.241010824,0.522893716
0,4,0,0.4,0,0.001,0.049234982,0.216368824,-3.056146186,0.266582424,-3.666246243,0.902587193,0.561195768,0.270266905
1,4,0,0.4,0,0.001,0.070219073,0.226202017,-3.06302042,0.278906482,-3.474565326,0.903464886,0.577436954,0.262812786
2,4,0,0.4,0,0.001,0.044535605,0.206288565,-3.075006173,0.248692368,-3.777987532,0.89917895,0.571738314,0.273529587
3,4,0,0.4,0,0.001,0.062804424,0.2156538,-3.033027943,0.272885056,-3.600077316,0.904947101,0.562930418,0.264922915
4,4,0,0.4,0,0.001,0.022727853,0.187154358,-3.127869852,0.214069439,-4.001896658,0.890217959,0.556532462,0.295167657
5,4,0,0.4,0,0.001,0.062804424,0.2156538,-3.033027943,0.273244468,-3.600077316,0.904947102,0.562893436,0.264922915
6,4,0,0.4,0,0.001,0.07173156,0.229539573,-3.048619388,0.2834856,-3.480519551,0.90426968,0.579608165,0.263818049
7,4,0,0.4,0,0.001,0.028096888,0.200382007,-3.107739318,0.231166972,-3.847703244,0.895686164,0.568081587,0.285691498
8,4,0,0.4,0,0.001,0.037081501,0.200641402,-3.086192054,0.237746948,-3.831251106,0.895830478,0.561435784,0.286009689
0,2,0.6,0,0.4,0.001,0.008650992,0.149187797,-3.242604809,0.152368936,-4.976796399,0.866529113,0.306590446,0.361704391
1,2,0.6,0,0.4,0.001,0.044129456,0.199480405,-3.111802808,0.252460154,-3.659495055,0.898223012,0.541553155,0.272055243
2,2,0.6,0,0.4,0.001,0.001783771,0.116452519,-3.343266105,0.10329379,-5.669254392,0.850516669,0.177817953,0.473489235
3,2,0.6,0,0.4,0.001,0.038697316,0.201301512,-3.05154479,0.25553371,-3.673409089,0.902197641,0.531176786,0.270306644
4,2,0.6,0,0.4,0.001,0.012912398,0.16185469,-3.203966232,0.185000736,-4.478876012,0.876942253,0.402307533,0.326360448
5,2,0.6,0,0.4,0.001,0.038697316,0.201301512,-3.05154479,0.255883507,-3.673409089,0.902197641,0.530892569,0.270306644
6,2,0.6,0,0.4,0.001,0.046696126,0.205445339,-3.070941104,0.262179217,-3.571971776,0.900765973,0.537957294,0.266941124
7,2,0.6,0,0.4,0.001,0.019879181,0.188539947,-3.133204201,0.22304584,-3.935781481,0.892862413,0.501737756,0.291134859
8,2,0.6,0,0.4,0.001,0.001153237,0.101668617,-3.361628439,0.076076056,-6.03641616,0.839662997,0.127985893,0.576612223
0,8,0.5,0.2,0.4,0.001,0.022313834,0.19671095,-3.1533659,0.213191524,-4.011689333,0.887444267,0.492299385,0.311962523
1,8,0.5,0.2,0.4,0.001,0.04914885,0.217344317,-3.093444037,0.263350953,-3.490524408,0.898295323,0.545673374,0.274696933
2,8,0.5,0.2,0.4,0.001,0.007380157,0.149472738,-3.275316026,0.146031313,-4.94792662,0.86593473,0.307062804,0.389593634
3,8,0.5,0.2,0.4,0.001,0.044811528,0.216446474,-3.080479482,0.262457464,-3.600182798,0.901421384,0.526873809,0.274637709
4,8,0.5,0.2,0.4,0.001,0.013748561,0.185625787,-3.181444381,0.201508155,-4.130411671,0.8854781,0.474907949,0.311778981
5,8,0.5,0.2,0.4,0.001,0.044811528,0.216446474,-3.080479482,0.262139144,-3.600182798,0.901421383,0.527478896,0.274637709
6,8,0.5,0.2,0.4,0.001,0.05435749,0.218834682,-3.07913146,0.268157356,-3.514078102,0.900924387,0.541231841,0.270921466
7,8,0.5,0.2,0.4,0.001,0.02442945,0.204309129,-3.134313527,0.230716253,-3.833217437,0.892665489,0.5327804,0.30580174
8,8,0.5,0.2,0.4,0.001,0,0.110090166,-3.338286302,0.104464437,-5.479221069,0.852288389,0.249262916,0.478284069
0,4,0.1,0,0.4,0.001,0.04001655,0.200370786,-3.096515548,0.253779779,-3.744799325,0.900781004,0.515688378,0.269817186
1,4,0.1,0,0.4,0.001,0.078010554,0.231500107,-3.075166585,0.292770997,-3.373080778,0.905144605,0.54070755,0.263728617
2,4,0.1,0,0.4,0.001,0.025849895,0.18574527,-3.1470473,0.228982021,-3.917457576,0.896115055,0.511891614,0.275927346
3,4,0.1,0,0.4,0.001,0.069380115,0.213603065,-3.058357243,0.278364889,-3.534999171,0.90510753,0.529663289,0.262589296
4,4,0.1,0,0.4,0.001,0.014460209,0.178241277,-3.177317041,0.203423479,-4.190889065,0.885366653,0.472017617,0.304149753
5,4,0.1,0,0.4,0.001,0.069380115,0.213603065,-3.058357243,0.278586028,-3.534999171,0.90510753,0.529554249,0.262589296
6,4,0.1,0,0.4,0.001,0.084008377,0.229518388,-3.070786132,0.294905219,-3.419756711,0.90612456,0.533894754,0.263472857
7,4,0.1,0,0.4,0.001,0.027710461,0.186377789,-3.123769328,0.222966323,-3.893533226,0.894931189,0.508068927,0.287666419
8,4,0.1,0,0.4,0.001,0.016530162,0.16668579,-3.189052544,0.194793819,-4.263084599,0.886149208,0.47292538,0.295128464
0,8,0.1,0.2,0.2,0.001,0.048183044,0.199207385,-3.068109804,0.246661431,-3.755260949,0.901141521,0.542032573,0.266860915
1,8,0.1,0.2,0.2,0.001,0.061309058,0.206625204,-3.073246797,0.262545983,-3.575890146,0.901433751,0.551762264,0.263832733
2,8,0.1,0.2,0.2,0.001,0.040954728,0.194923606,-3.105992589,0.241229691,-3.82472194,0.898997194,0.528951427,0.272846889
3,8,0.1,0.2,0.2,0.001,0.062932823,0.209441348,-3.064197888,0.265296074,-3.674886357,0.903846086,0.53693243,0.264502016
4,8,0.1,0.2,0.2,0.001,0.02324302,0.18330378,-3.146051737,0.213492941,-4.030335238,0.890645136,0.519863413,0.290608731
5,8,0.1,0.2,0.2,0.001,0.062932823,0.209441348,-3.064197888,0.265052702,-3.674886357,0.903846086,0.536936171,0.264502016
6,8,0.1,0.2,0.2,0.001,0.059889011,0.204519671,-3.066331917,0.26555402,-3.586399655,0.902279815,0.546091109,0.263716679
7,8,0.1,0.2,0.2,0.001,0.029499945,0.189794609,-3.125012675,0.227984998,-3.882903969,0.895431212,0.543283692,0.280810838
8,8,0.1,0.2,0.2,0.001,0.023043766,0.178072081,-3.153924746,0.213042986,-4.058170516,0.891576634,0.509538737,0.2810832
0,16,0.1,0.1,0.3,0.001,0.038661781,0.192107786,-3.110924105,0.246687236,-3.721551871,0.900991044,0.478780615,0.268609826
1,16,0.1,0.1,0.3,0.001,0.05560178,0.190204969,-3.094542235,0.256834743,-3.540102915,0.903750001,0.51427716,0.264769109
2,16,0.1,0.1,0.3,0.001,0.027478992,0.180324704,-3.130343406,0.224347358,-3.882748646,0.897419784,0.481654515,0.270482908
3,16,0.1,0.1,0.3,0.001,0.051601473,0.19457866,-3.087005679,0.258650615,-3.665411022,0.904181484,0.501253826,0.264659097
4,16,0.1,0.1,0.3,0.001,0.017731169,0.17155213,-3.167539988,0.203208775,-4.086490441,0.890466651,0.445395548,0.289556631
5,16,0.1,0.1,0.3,0.001,0.051601473,0.19457866,-3.087005679,0.258150581,-3.665411022,0.904181484,0.500706226,0.264659097
6,16,0.1,0.1,0.3,0.001,0.062337718,0.19697775,-3.087471427,0.263582932,-3.534556653,0.904285276,0.509318648,0.263258001
7,16,0.1,0.1,0.3,0.001,0.024131122,0.184422787,-3.138560007,0.224145414,-3.860402055,0.895650118,0.492160714,0.28195425
8,16,0.1,0.1,0.3,0.001,0.018188799,0.163803833,-3.17528705,0.201863303,-4.127844239,0.888490191,0.438150596,0.284565521
0,1,0.6,0.2,0,0.001,0.008047762,0.147902964,-3.24050644,0.162113011,-4.677698974,0.872955219,0.342074699,0.326642064
1,1,0.6,0.2,0,0.001,0.036418046,0.188251516,-3.188253936,0.238330431,-3.773706861,0.896837035,0.516069845,0.271231826
2,1,0.6,0.2,0,0.001,0.00256917,0.12645594,-3.312219542,0.112159191,-5.5654277,0.850290894,0.204933088,0.450619069
3,1,0.6,0.2,0,0.001,0.043887455,0.208023586,-3.097913847,0.262442548,-3.555750951,0.898303538,0.514164749,0.272083257
4,1,0.6,0.2,0,0.001,0.008242176,0.156424946,-3.23423379,0.16272502,-4.673104815,0.87281118,0.366765789,0.330621936
5,1,0.6,0.2,0,0.001,0.043887455,0.208023586,-3.097913847,0.261576962,-3.555750951,0.898303536,0.513727397,0.272083257
6,1,0.6,0.2,0,0.001,0.046946779,0.205881187,-3.117940958,0.260122339,-3.563625649,0.899445133,0.532885152,0.266269402
7,1,0.6,0.2,0,0.001,0.026246006,0.193216078,-3.135972453,0.230310441,-3.957785594,0.891611357,0.481626485,0.28749007
8,1,0.6,0.2,0,0.001,0,0.116885098,-3.317861802,0.090697083,-5.993367118,0.838328818,0.163040445,0.56714641
0,2,0.2,0,0.2,0.001,0.029080219,0.187028537,-3.114765487,0.228891091,-3.910127063,0.894335761,0.498725502,0.27390205
1,2,0.2,0,0.2,0.001,0.049475566,0.205559834,-3.102257763,0.252539877,-3.640383078,0.898212702,0.542661421,0.273794223
2,2,0.2,0,0.2,0.001,0.022063237,0.178665339,-3.169990911,0.209426713,-4.178131846,0.887484338,0.46981099,0.283995497
3,2,0.2,0,0.2,0.001,0.040400597,0.207263426,-3.094398343,0.252518899,-3.708229966,0.898646543,0.523852141,0.274890238
4,2,0.2,0,0.2,0.001,0.016446455,0.172477411,-3.183087805,0.197956297,-4.407964624,0.88160191,0.442966917,0.299523396
5,2,0.2,0,0.2,0.001,0.040400597,0.207263426,-3.094398343,0.252264365,-3.708229966,0.898646542,0.524054825,0.274890238
6,2,0.2,0,0.2,0.001,0.050201421,0.211417502,-3.080999,0.259890685,-3.60790081,0.899412519,0.546150377,0.273352748
7,2,0.2,0,0.2,0.001,0.023911245,0.186584732,-3.15233915,0.219160109,-4.033559979,0.890460933,0.509704659,0.28707051
8,2,0.2,0,0.2,0.001,0.009860777,0.147391068,-3.243332735,0.171139961,-4.807486802,0.871797377,0.340526056,0.312135117
0,16,0.3,0,0.1,0.001,0.027037489,0.187369044,-3.145460726,0.225885082,-3.974729619,0.889306414,0.454149428,0.281011466
1,16,0.3,0,0.1,0.001,0.042775874,0.201915524,-3.100217127,0.259942175,-3.56236828,0.899251867,0.521331017,0.267587901
2,16,0.3,0,0.1,0.001,0.012880562,0.155722934,-3.212466643,0.185281694,-4.50141318,0.876624083,0.374654265,0.303899512
3,16,0.3,0,0.1,0.001,0.035960324,0.206348751,-3.090563106,0.253477849,-3.669419503,0.898615449,0.501286375,0.271776639
4,16,0.3,0,0.1,0.001,0.016606159,0.176435636,-3.165668015,0.20503798,-4.184043646,0.883519824,0.418255237,0.296175067
5,16,0.3,0,0.1,0.001,0.035960324,0.206348751,-3.090563106,0.253371052,-3.669419503,0.898615449,0.501178751,0.271776639
6,16,0.3,0,0.1,0.001,0.049939833,0.204722975,-3.082961462,0.265166706,-3.530829379,0.900136091,0.518156498,0.26747605
7,16,0.3,0,0.1,0.001,0.018519793,0.187262049,-3.152010612,0.216801786,-3.961565282,0.888747596,0.45826833,0.290647796
8,16,0.3,0,0.1,0.001,0.003878765,0.11169277,-3.309804639,0.128641524,-5.228214002,0.858474707,0.29944793,0.355937504
0,4,0.5,0.3,0.1,0.001,0.023909122,0.18872329,-3.154960554,0.218871248,-3.992915338,0.890745733,0.520702584,0.290327408
1,4,0.5,0.3,0.1,0.001,0.068503555,0.234563755,-3.044513823,0.28999221,-3.384249036,0.902040011,0.560923401,0.266829131
2,4,0.5,0.3,0.1,0.001,0.008231177,0.146388692,-3.270632683,0.158590766,-4.922956635,0.868602577,0.343240768,0.340217928
3,4,0.5,0.3,0.1,0.001,0.061378516,0.22628129,-3.033864405,0.278509297,-3.48539061,0.902762898,0.549829387,0.26838386
4,4,0.5,0.3,0.1,0.001,0.01683604,0.188062516,-3.152188365,0.210563757,-4.115348524,0.886021464,0.499992554,0.298742371
5,4,0.5,0.3,0.1,0.001,0.061378516,0.22628129,-3.033864405,0.27818176,-3.48539061,0.902762897,0.549760711,0.26838386
6,4,0.5,0.3,0.1,0.001,0.071542642,0.238439646,-3.022403298,0.293045384,-3.367197989,0.904345849,0.561204211,0.266322761
7,4,0.5,0.3,0.1,0.001,0.031533235,0.213954845,-3.102001724,0.243849944,-3.777507224,0.896061611,0.564384905,0.288269317
8,4,0.5,0.3,0.1,0.001,0.00285999,0.114655011,-3.342077579,0.110849073,-5.487067066,0.854119647,0.224630498,0.432100338
0,8,0.3,0.3,0,0.001,0.040988605,0.19337331,-3.108888585,0.242471588,-3.837316033,0.899800044,0.532683535,0.266450919
1,8,0.3,0.3,0,0.001,0.074541122,0.211964293,-3.078177464,0.274916671,-3.503996581,0.902960697,0.5447902,0.261367344
2,8,0.3,0.3,0,0.001,0.020405578,0.177193655,-3.159747742,0.210571164,-4.052359901,0.891940523,0.500551649,0.27958836
3,8,0.3,0.3,0,0.001,0.066815482,0.211580882,-3.054929418,0.27370917,-3.661615224,0.90536921,0.54255009,0.262743649
4,8,0.3,0.3,0,0.001,0.019945393,0.172869302,-3.15254731,0.202471855,-4.105408984,0.890493702,0.501631542,0.282208553
5,8,0.3,0.3,0,0.001,0.066815482,0.211580882,-3.054929418,0.273682138,-3.661615224,0.905369212,0.542734953,0.262743649
6,8,0.3,0.3,0,0.001,0.081384906,0.213955439,-3.053621523,0.282292523,-3.50351417,0.904658507,0.547897954,0.260629709
7,8,0.3,0.3,0,0.001,0.031329952,0.182751845,-3.130174484,0.221849704,-3.879949829,0.896900932,0.536563285,0.275237889
8,8,0.3,0.3,0,0.001,0.014306485,0.139471286,-3.246462642,0.162916744,-4.746371075,0.873650672,0.374579659,0.305782413
0,16,0.6,0.4,0.3,0.001,0.018191293,0.181551777,-3.180804407,0.200006862,-4.280045997,0.882193208,0.441459066,0.324748165
1,16,0.6,0.4,0.3,0.001,0.047785446,0.216693734,-3.085407982,0.256037049,-3.496698204,0.897531248,0.53524074,0.277087062
2,16,0.6,0.4,0.3,0.001,0.004280806,0.128690651,-3.301296315,0.132835678,-5.212059995,0.858791552,0.310672603,0.400058013
3,16,0.6,0.4,0.3,0.001,0.036807856,0.209032724,-3.083743097,0.249252747,-3.627348017,0.899688096,0.52078247,0.276567216
4,16,0.6,0.4,0.3,0.001,0.012655135,0.182183166,-3.159201252,0.201074659,-4.049673825,0.887012508,0.491825132,0.305883528
5,16,0.6,0.4,0.3,0.001,0.036807856,0.209032724,-3.083743097,0.249355578,-3.627348017,0.899688097,0.521575543,0.276567216
6,16,0.6,0.4,0.3,0.001,0.049215589,0.219569476,-3.083187876,0.259460538,-3.515875977,0.899073286,0.539928551,0.277443488
7,16,0.6,0.4,0.3,0.001,0.02100966,0.19597706,-3.138655643,0.216148908,-3.853749514,0.891838874,0.526051706,0.300412778
8,16,0.6,0.4,0.3,0.001,0.002258388,0.093644853,-3.350165671,0.095862611,-5.638850359,0.846400178,0.292403065,0.453619077
0,1,0.4,0.3,0.2,0.001,0.025789134,0.169934795,-3.151915413,0.212998386,-3.975790397,0.896453825,0.494581229,0.274065152
1,1,0.4,0.3,0.2,0.001,0.049720119,0.176977792,-3.159541921,0.229527436,-3.745945847,0.900873895,0.509571683,0.260046392
2,1,0.4,0.3,0.2,0.001,0.014184667,0.158889382,-3.212074693,0.182301987,-4.274266851,0.885633224,0.438822281,0.295223091
3,1,0.4,0.3,0.2,0.001,0.046535245,0.200740538,-3.051495362,0.259550082,-3.483751798,0.899849551,0.502520189,0.270636387
4,1,0.4,0.3,0.2,0.001,0.014150705,0.157756926,-3.198326832,0.184101448,-4.319068502,0.88292399,0.427762011,0.310765124
5,1,0.4,0.3,0.2,0.001,0.046535245,0.200740538,-3.051495362,0.259788737,-3.483751798,0.89984955,0.502334575,0.270636387
6,1,0.4,0.3,0.2,0.001,0.06051468,0.20976896,-3.094426681,0.272491143,-3.527137814,0.902322034,0.524768936,0.262951409
7,1,0.4,0.3,0.2,0.001,0.026913851,0.188780123,-3.138627321,0.225226249,-3.911631357,0.893860474,0.489972912,0.28096215
8,1,0.4,0.3,0.2,0.001,0.007918732,0.131499623,-3.275023715,0.141694895,-5.05893292,0.865526262,0.287614385,0.356172352
0,2,0,0.1,0,0.001,0.038960531,0.196779707,-3.098091963,0.250131357,-3.823145868,0.900249962,0.541076134,0.27690006
1,2,0,0.1,0,0.001,0.054153827,0.20215854,-3.093802393,0.269051279,-3.625365433,0.903361286,0.558621868,0.26279284
2,2,0,0.1,0,0.001,0.027053337,0.189864975,-3.134922735,0.231830071,-3.955153866,0.896198238,0.533486458,0.283352617
3,2,0,0.1,0,0.001,0.050376072,0.202342118,-3.081431568,0.267833414,-3.746178622,0.903938028,0.545769558,0.263736849
4,2,0,0.1,0,0.001,0.018081908,0.175516773,-3.189452215,0.198972635,-4.230738949,0.886387295,0.48814712,0.33180532
5,2,0,0.1,0,0.001,0.050376072,0.202342118,-3.081431568,0.267717208,-3.746178622,0.903938025,0.545172412,0.263736849
6,2,0,0.1,0,0.001,0.060497528,0.202092455,-3.083075876,0.270638072,-3.621902701,0.904322866,0.561217524,0.262584595
7,2,0,0.1,0,0.001,0.021660211,0.186466642,-3.155646112,0.219401238,-4.076176653,0.89059985,0.539302299,0.31305439
8,2,0,0.1,0,0.001,0.018468725,0.181963385,-3.167730133,0.213565939,-4.079455216,0.891153451,0.514939963,0.308151497
0,2,0.4,0.3,0.4,0.001,0.035574577,0.180736341,-3.113655785,0.241583373,-3.790021228,0.900707108,0.513558322,0.269811194
1,2,0.4,0.3,0.4,0.001,0.086246791,0.215443065,-3.050753088,0.291842001,-3.412697913,0.903374365,0.54007529,0.259029012
2,2,0.4,0.3,0.4,0.001,0.016547484,0.162516216,-3.196072966,0.193334547,-4.273159883,0.888051777,0.469356784,0.29204469
3,2,0.4,0.3,0.4,0.001,0.064257416,0.198124215,-3.058075687,0.272694698,-3.542595774,0.906523557,0.519527247,0.261072335
4,2,0.4,0.3,0.4,0.001,0.016137141,0.166441606,-3.166270195,0.197759992,-4.154707059,0.889091482,0.469169127,0.292659973
5,2,0.4,0.3,0.4,0.001,0.064257416,0.198124215,-3.058075687,0.272503555,-3.542595774,0.906523553,0.520137627,0.261072335
6,2,0.4,0.3,0.4,0.001,0.093900347,0.21789932,-3.036442483,0.294180897,-3.432565445,0.905871332,0.534078292,0.257806277
7,2,0.4,0.3,0.4,0.001,0.027700744,0.183339182,-3.127024874,0.229821522,-3.88204007,0.89718337,0.522568563,0.274550905
8,2,0.4,0.3,0.4,0.001,0.005783617,0.136956837,-3.26885112,0.14621625,-5.031890295,0.865430913,0.285497933,0.355748117
0,8,0.1,0.3,0.3,0.001,0.050004613,0.212772798,-3.087668209,0.256591442,-3.684109521,0.902556004,0.546629667,0.269470902
1,8,0.1,0.3,0.3,0.001,0.064557177,0.22468903,-3.074254784,0.278175172,-3.47787364,0.902665537,0.557560962,0.264431044
2,8,0.1,0.3,0.3,0.001,0.035309247,0.202416104,-3.103504828,0.241783454,-3.800065879,0.898619864,0.551277791,0.276321902
3,8,0.1,0.3,0.3,0.001,0.055928263,0.213003118,-3.05067621,0.268739729,-3.567958337,0.904555724,0.551214602,0.264900886
4,8,0.1,0.3,0.3,0.001,0.018858656,0.192145916,-3.138920826,0.214386128,-4.009136561,0.889603108,0.522904057,0.301502282
5,8,0.1,0.3,0.3,0.001,0.055928263,0.213003118,-3.05067621,0.268343367,-3.567958337,0.904555724,0.550418743,0.264900886
6,8,0.1,0.3,0.3,0.001,0.069424938,0.223981236,-3.062305267,0.279906309,-3.495334697,0.90376323,0.555095512,0.264433622
7,8,0.1,0.3,0.3,0.001,0.023127711,0.193390724,-3.123812072,0.224837361,-3.86418426,0.895070147,0.547419243,0.288480758
8,8,0.1,0.3,0.3,0.001,0.020971498,0.188394219,-3.15331345,0.211034544,-4.008031431,0.890617091,0.536479201,0.297713519
0,16,0.1,0,0.2,0.001,0.027590661,0.186186844,-3.120495945,0.230038155,-3.884822623,0.895289833,0.485256689,0.274415468
1,16,0.1,0,0.2,0.001,0.053085256,0.203549733,-3.104160943,0.255887421,-3.648721928,0.897760605,0.515322986,0.268675367
2,16,0.1,0,0.2,0.001,0.021668937,0.180318485,-3.144586002,0.218402004,-3.987212777,0.891694578,0.482850825,0.282449264
3,16,0.1,0,0.2,0.001,0.031279959,0.187554059,-3.097602023,0.237139885,-3.774380489,0.898308085,0.498998062,0.271127502
4,16,0.1,0,0.2,0.001,0.012867324,0.169184571,-3.171597646,0.194188305,-4.204894146,0.885045494,0.428297249,0.28937599
5,16,0.1,0,0.2,0.001,0.031279959,0.187554059,-3.097602023,0.237496864,-3.774380489,0.898308085,0.498863016,0.271127502
6,16,0.1,0,0.2,0.001,0.05476847,0.205970489,-3.090149412,0.258244997,-3.63614633,0.898869702,0.51839838,0.268681132
7,16,0.1,0,0.2,0.001,0.017704453,0.178725445,-3.13806938,0.212400198,-4.015722946,0.890449868,0.473097389,0.292584142
8,16,0.1,0,0.2,0.001,0.015940071,0.164162971,-3.192753036,0.193956013,-4.307477419,0.882255202,0.424433763,0.297550022
0,16,0.4,0.4,0,0.001,0.038133134,0.181971774,-3.097678184,0.232737291,-3.857947525,0.899932196,0.507219031,0.26789563
1,16,0.4,0.4,0,0.001,0.066210062,0.207553465,-3.061676825,0.26900951,-3.537088259,0.902609237,0.537398946,0.261462868
2,16,0.4,0.4,0,0.001,0.0207052,0.159808294,-3.193005713,0.195616381,-4.217532086,0.889282882,0.475851792,0.281233841
3,16,0.4,0.4,0,0.001,0.05538085,0.202572063,-3.06641095,0.263944032,-3.670979739,0.904485567,0.530576655,0.26353877
4,16,0.4,0.4,0,0.001,0.018131383,0.169898841,-3.158499877,0.205804899,-4.085623318,0.892728808,0.487841248,0.2825569
5,16,0.4,0.4,0,0.001,0.05538085,0.202572063,-3.06641095,0.263940723,-3.670979739,0.90448557,0.530602611,0.26353877
6,16,0.4,0.4,0,0.001,0.067305445,0.204099072,-3.055678263,0.268053631,-3.563457261,0.903825774,0.53639501,0.25953767
7,16,0.4,0.4,0,0.001,0.031929781,0.184876225,-3.114752448,0.223698772,-3.881266871,0.897808888,0.5207425,0.274576649
8,16,0.4,0.4,0,0.001,0,0.120523085,-3.284384175,0.14500775,-5.024538041,0.867459565,0.354220388,0.32308918
0,2,0.2,0.1,0.3,0.001,0.043718003,0.207453276,-3.093777278,0.253411384,-3.710486583,0.899379186,0.528116021,0.273289211
1,2,0.2,0.1,0.3,0.001,0.071531747,0.215822992,-3.074801063,0.285936779,-3.458429361,0.901392311,0.562326437,0.262482136
2,2,0.2,0.1,0.3,0.001,0.030215271,0.193575456,-3.132815108,0.229148459,-3.912018198,0.894694137,0.514031974,0.283098482
3,2,0.2,0.1,0.3,0.001,0.057765136,0.219877408,-3.057448185,0.281022821,-3.490244744,0.903473347,0.527896758,0.264401652
4,2,0.2,0.1,0.3,0.001,0.0165778,0.18118938,-3.163823069,0.20807477,-4.178571125,0.886879214,0.477979717,0.298756177
5,2,0.2,0.1,0.3,0.001,0.057765136,0.219877408,-3.057448185,0.281323311,-3.490244744,0.903473346,0.527645043,0.264401652
6,2,0.2,0.1,0.3,0.001,0.075469879,0.220291941,-3.059619263,0.289422918,-3.427614042,0.903303075,0.552822931,0.26057943
7,2,0.2,0.1,0.3,0.001,0.028784347,0.201398808,-3.125214231,0.234478281,-3.864817026,0.89475749,0.524540205,0.286623806
8,2,0.2,0.1,0.3,0.001,0.015375248,0.164132946,-3.215302659,0.182992558,-4.492608492,0.878684825,0.404521028,0.314391677
0,1,0.6,0.3,0.1,0.001,0.009629598,0.152883097,-3.234586683,0.17751776,-4.40157314,0.88049003,0.376296413,0.312105702
1,1,0.6,0.3,0.1,0.001,0.049165879,0.162293128,-3.224294361,0.209543727,-3.776481419,0.89778642,0.486845617,0.261023435
2,1,0.6,0.3,0.1,0.001,0.003142737,0.128092908,-3.300758963,0.124259923,-5.379931703,0.855366704,0.22149523,0.421854461
3,1,0.6,0.3,0.1,0.001,0.050410529,0.205194105,-3.03137972,0.258626075,-3.318983899,0.898136311,0.489737164,0.273140491
4,1,0.6,0.3,0.1,0.001,0.006835472,0.153307092,-3.23394262,0.171112223,-4.575287347,0.875051413,0.374627944,0.319560798
5,1,0.6,0.3,0.1,0.001,0.050410529,0.205194105,-3.03137972,0.258664291,-3.318983899,0.898136309,0.489160297,0.273140491
6,1,0.6,0.3,0.1,0.001,0.068467712,0.220647338,-3.063523091,0.282177137,-3.387561374,0.902703324,0.52048207,0.264706873
7,1,0.6,0.3,0.1,0.001,0.028626773,0.179982866,-3.147473274,0.21809659,-3.900869983,0.892304631,0.470190413,0.283946525
8,1,0.6,0.3,0.1,0.001,0,0.111921991,-3.329853913,0.091298019,-5.892274092,0.843024762,0.168830433,0.517597069
0,2,0.5,0.4,0.3,0.001,0.019025268,0.166788403,-3.175548962,0.201281092,-4.08587671,0.893390278,0.484049509,0.282234451
1,2,0.5,0.4,0.3,0.001,0.044143072,0.193618065,-3.133256522,0.257101735,-3.554847496,0.896894632,0.535499369,0.264175007
2,2,0.5,0.4,0.3,0.001,0.009241121,0.139861924,-3.257338675,0.154926583,-4.726339927,0.874471573,0.363423021,0.329562375
3,2,0.5,0.4,0.3,0.001,0.049864801,0.196443829,-3.025576342,0.257972115,-3.439308115,0.900888839,0.49702694,0.265888385
4,2,0.5,0.4,0.3,0.001,0.017950215,0.160942666,-3.18114988,0.18314397,-4.275223733,0.885003356,0.449361203,0.305495848
5,2,0.5,0.4,0.3,0.001,0.049864801,0.196443829,-3.025576342,0.257791765,-3.439308115,0.900888839,0.496809826,0.265888385
6,2,0.5,0.4,0.3,0.001,0.061810931,0.205907909,-3.07554231,0.276258873,-3.475951405,0.900828992,0.523513549,0.262745349
7,2,0.5,0.4,0.3,0.001,0.022960043,0.188082579,-3.12809763,0.220946104,-3.9032886,0.894808285,0.505311039,0.290881613
8,2,0.5,0.4,0.3,0.001,0.003009715,0.11180946,-3.325492501,0.113476741,-5.3768719,0.859905525,0.220254453,0.391012253
0,16,0.3,0.1,0,0.001,0.029623057,0.187137748,-3.126946003,0.232642228,-3.899263727,0.894130328,0.473116619,0.271487256
1,16,0.3,0.1,0,0.001,0.053161313,0.213597999,-3.097498546,0.273023894,-3.52152598,0.900730124,0.52596158,0.265095558
2,16,0.3,0.1,0,0.001,0.010799569,0.162081213,-3.188279977,0.198268938,-4.257131553,0.883332498,0.425972797,0.293211747
3,16,0.3,0.1,0,0.001,0.042002139,0.202607382,-3.088155908,0.257310866,-3.657199169,0.900606889,0.51705327,0.270306208
4,16,0.3,0.1,0,0.001,0.013428609,0.168747751,-3.168104113,0.19974371,-4.165349505,0.886943717,0.437274469,0.291362758
5,16,0.3,0.1,0,0.001,0.042002139,0.202607382,-3.088155908,0.257175812,-3.657199169,0.900606889,0.516515903,0.270306208
6,16,0.3,0.1,0,0.001,0.053661324,0.213087104,-3.087753382,0.27815313,-3.516372163,0.902517191,0.520764029,0.264169737
7,16,0.3,0.1,0,0.001,0.015861732,0.184593379,-3.140849774,0.220506839,-3.888191344,0.892335511,0.489517063,0.285193479
8,16,0.3,0.1,0,0.001,0.007992204,0.129783338,-3.28089439,0.149155359,-5.049045186,0.863536276,0.338247434,0.33889675
0,8,0.3,0.2,0.1,0.001,0.034489347,0.191757126,-3.097669208,0.238337578,-3.85042619,0.898960267,0.5274762,0.271452793
1,8,0.3,0.2,0.1,0.001,0.067081078,0.222669994,-3.055270727,0.279404127,-3.496838469,0.902486169,0.557550096,0.264827308
2,8,0.3,0.2,0.1,0.001,0.025177748,0.181273661,-3.154666366,0.216586663,-4.103700897,0.891294588,0.498001902,0.27966931
3,8,0.3,0.2,0.1,0.001,0.055740645,0.213878481,-3.056776042,0.272972235,-3.636266025,0.904643441,0.542974754,0.264497287
4,8,0.3,0.2,0.1,0.001,0.017421279,0.182162759,-3.154772838,0.215190669,-4.104625235,0.890036291,0.499234657,0.287204167
5,8,0.3,0.2,0.1,0.001,0.055740645,0.213878481,-3.056776042,0.272471803,-3.636266025,0.904643441,0.542399309,0.264497287
6,8,0.3,0.2,0.1,0.001,0.064427595,0.220230608,-3.052868873,0.279721011,-3.491952585,0.903966964,0.549085663,0.26355752
7,8,0.3,0.2,0.1,0.001,0.026533322,0.197012573,-3.103399423,0.232321036,-3.876746108,0.89615912,0.537798607,0.280820717
8,8,0.3,0.2,0.1,0.001,0.009484478,0.13375399,-3.26498987,0.153258587,-4.844279582,0.870233758,0.352586204,0.316807974
0,4,0.5,0.2,0,0.001,0.021737712,0.19316185,-3.155071099,0.215603963,-4.08559304,0.886781305,0.491780229,0.293610701
1,4,0.5,0.2,0,0.001,0.059105019,0.241159071,-3.071650778,0.274635543,-3.469725248,0.898999779,0.568376979,0.276002709
2,4,0.5,0.2,0,0.001,0.008073059,0.146496031,-3.277690427,0.152299804,-4.972214755,0.865462897,0.308826557,0.366996612
3,4,0.5,0.2,0,0.001,0.045614055,0.228792231,-3.084227729,0.26048226,-3.615935047,0.899167773,0.555534139,0.278529833
4,4,0.5,0.2,0,0.001,0.015906718,0.187283736,-3.170262457,0.20814155,-4.143434238,0.884306864,0.491974194,0.308978952
5,4,0.5,0.2,0,0.001,0.045614055,0.228792231,-3.084227729,0.261048371,-3.615935047,0.899167773,0.556519364,0.278529833
6,4,0.5,0.2,0,0.001,0.057462148,0.241557581,-3.060014875,0.277826122,-3.454344302,0.899980925,0.55883415,0.274136694
7,4,0.5,0.2,0,0.001,0.028255504,0.206046472,-3.134339031,0.225354641,-3.856052982,0.892248575,0.542483692,0.295712864
8,4,0.5,0.2,0,0.001,0.003129917,0.118288985,-3.349799697,0.108748131,-5.532169072,0.852779652,0.212978996,0.443658561
0,2,0,0,0.1,0.001,0.03298979,0.198583291,-3.127324563,0.252182334,-3.85589173,0.899397372,0.520092986,0.277026008
1,2,0,0,0.1,0.001,0.044367462,0.195680094,-3.130051348,0.256319953,-3.713570728,0.900605033,0.545753302,0.263822529
2,2,0,0,0.1,0.001,0.026336256,0.183808234,-3.140203469,0.22810061,-3.97792568,0.894418073,0.507648993,0.288131108
3,2,0,0,0.1,0.001,0.035500776,0.198948889,-3.10966635,0.257277116,-3.790375211,0.901516181,0.524835718,0.270407712
4,2,0,0,0.1,0.001,0.011873216,0.172875661,-3.183976843,0.202822756,-4.248756941,0.885572904,0.473316083,0.317689998
5,2,0,0,0.1,0.001,0.035500776,0.198948889,-3.10966635,0.257022881,-3.790375211,0.901516183,0.52444714,0.270407712
6,2,0,0,0.1,0.001,0.04579169,0.196554322,-3.124500311,0.258210549,-3.702701099,0.901717909,0.543024622,0.263225942
7,2,0,0,0.1,0.001,0.016331265,0.177505353,-3.170861936,0.209582253,-4.098822533,0.89035678,0.511366084,0.29992224
8,2,0,0,0.1,0.001,0.018706384,0.180763904,-3.178160086,0.210180376,-4.102114447,0.890110882,0.497911113,0.316836989
0,1,0.4,0.2,0.3,0.001,0.033891807,0.176532657,-3.149870677,0.221576798,-3.970353746,0.896524214,0.467765322,0.270473831
1,1,0.4,0.2,0.3,0.001,0.039271332,0.167907356,-3.158047215,0.22753321,-3.785577666,0.900240844,0.512400215,0.263243107
2,1,0.4,0.2,0.3,0.001,0.011371787,0.151487712,-3.205924105,0.183945902,-4.352098564,0.884073862,0.412861599,0.293892024
3,1,0.4,0.2,0.3,0.001,0.054243313,0.193832385,-3.069138181,0.259066869,-3.585994269,0.903160937,0.502655736,0.263349915
4,1,0.4,0.2,0.3,0.001,0.010992148,0.151468236,-3.210577777,0.180759571,-4.376681101,0.882329971,0.404083391,0.298097749
5,1,0.4,0.2,0.3,0.001,0.054243313,0.193832385,-3.069138181,0.258892755,-3.585994269,0.903160937,0.501764482,0.263349915
6,1,0.4,0.2,0.3,0.001,0.048429813,0.190682802,-3.100257516,0.262399448,-3.642278515,0.902111563,0.515145603,0.264043623
7,1,0.4,0.2,0.3,0.001,0.026995856,0.184191955,-3.135406547,0.222686041,-3.929858907,0.895188596,0.485625734,0.280780673
8,1,0.4,0.2,0.3,0.001,0.004763527,0.128733257,-3.287265605,0.135958697,-5.150159641,0.863878603,0.270704203,0.343319486
0,1,0.2,0,0.4,0.001,0.028693684,0.176975189,-3.153336167,0.221557189,-3.96118645,0.894903119,0.487489742,0.278379264
1,1,0.2,0,0.4,0.001,0.040693145,0.176636337,-3.189997534,0.229271725,-3.820127258,0.897375623,0.521954883,0.268678503
2,1,0.2,0,0.4,0.001,0.018943316,0.171302327,-3.195130773,0.202163578,-4.08880773,0.888945818,0.449195226,0.287181183
3,1,0.2,0,0.4,0.001,0.051091018,0.20827314,-3.074742043,0.260591644,-3.507509431,0.899359066,0.507916499,0.273520734
4,1,0.2,0,0.4,0.001,0.011141923,0.16012308,-3.203250305,0.178642793,-4.366663103,0.879767647,0.411126626,0.320414694
5,1,0.2,0,0.4,0.001,0.051091018,0.20827314,-3.074742043,0.260513154,-3.507509431,0.899359067,0.507868083,0.273520734
6,1,0.2,0,0.4,0.001,0.055500057,0.200179307,-3.125673569,0.256439181,-3.61348504,0.901082641,0.533397048,0.266040507
7,1,0.2,0,0.4,0.001,0.023911107,0.182331952,-3.173615924,0.204079499,-4.060080024,0.888392393,0.478977317,0.301776715
8,1,0.2,0,0.4,0.001,0.011046447,0.157240648,-3.25152717,0.165247783,-4.686468725,0.872048904,0.340052494,0.341735498
0,8,0,0.4,0.4,0.001,0.030228832,0.161155187,-3.187580859,0.22399777,-3.755377341,0.898628008,0.3976113,0.267951881
1,8,0,0.4,0.4,0.001,0.02408436,0.14901977,-3.187268126,0.221096563,-3.792799368,0.899774685,0.435516348,0.258560489
2,8,0,0.4,0.4,0.001,0.016724029,0.139811368,-3.203697631,0.191228805,-4.022821641,0.896094695,0.397205044,0.266939484
3,8,0,0.4,0.4,0.001,0.044914535,0.174948602,-3.020656401,0.213758963,-3.156395115,0.888345302,0.453432236,0.276747002
4,8,0,0.4,0.4,0.001,0.012818689,0.142541106,-3.236514141,0.17921859,-4.187995994,0.88985569,0.36302469,0.283273674
5,8,0,0.4,0.4,0.001,0.044914535,0.174948602,-3.020656401,0.213223876,-3.156395115,0.888345301,0.453391611,0.276747002
6,8,0,0.4,0.4,0.001,0.020661931,0.140997273,-3.183934822,0.229045963,-3.735959395,0.903269902,0.440113711,0.256550554
7,8,0,0.4,0.4,0.001,0.019449099,0.156228837,-3.194152233,0.19971457,-3.973569574,0.894702389,0.387842494,0.278340507
8,8,0,0.4,0.4,0.001,0,0.140411364,-3.230664358,0.178394609,-4.129473348,0.892144835,0.382118438,0.275873147
0,16,0.6,0.4,0,0.001,0.013864057,0.170093842,-3.214671667,0.18551628,-4.446292382,0.878571236,0.439066316,0.307014013
1,16,0.6,0.4,0,0.001,0.034234423,0.222539747,-3.074912472,0.261607229,-3.535786191,0.898946404,0.551045475,0.280000194
2,16,0.6,0.4,0,0.001,0.003656952,0.118899554,-3.315573714,0.12801409,-5.356003414,0.856141977,0.310019279,0.404751544
3,16,0.6,0.4,0,0.001,0.039025236,0.228279794,-3.06636438,0.259110695,-3.626924335,0.90047405,0.551099753,0.280276955
4,16,0.6,0.4,0,0.001,0.01889298,0.199532019,-3.122192069,0.222703647,-4.006900867,0.889246386,0.507867309,0.304581066
5,16,0.6,0.4,0,0.001,0.039025236,0.228279794,-3.06636438,0.258924768,-3.626924335,0.90047405,0.551668758,0.280276955
6,16,0.6,0.4,0,0.001,0.04315768,0.228441695,-3.063390314,0.266835985,-3.50593017,0.900160873,0.561168019,0.279745755
7,16,0.6,0.4,0,0.001,0.024845963,0.210590532,-3.105535373,0.235580609,-3.805622923,0.894566817,0.551713015,0.291773872
8,16,0.6,0.4,0,0.001,0,0.092017556,-3.377688831,0.088988053,-5.764780777,0.843328159,0.302575683,0.475401959
0,2,0,0.1,0.3,0.001,0.043368072,0.196236706,-3.086012317,0.251097302,-3.758581862,0.901845119,0.529987273,0.26795425
1,2,0,0.1,0.3,0.001,0.063488332,0.212696146,-3.096442708,0.274270813,-3.552259643,0.901431734,0.549522842,0.262257486
2,2,0,0.1,0.3,0.001,0.035301495,0.196869146,-3.11865404,0.237897208,-3.859423317,0.89814237,0.537078726,0.271199859
3,2,0,0.1,0.3,0.001,0.050976094,0.204623141,-3.062373229,0.268910876,-3.648423996,0.903224137,0.527030763,0.261673691
4,2,0,0.1,0.3,0.001,0.021211219,0.179213278,-3.160122432,0.208811636,-4.161644073,0.887836058,0.500649646,0.297661487
5,2,0,0.1,0.3,0.001,0.050976094,0.204623141,-3.062373229,0.268673358,-3.648423996,0.903224137,0.527170346,0.261673691
6,2,0,0.1,0.3,0.001,0.067415653,0.210569426,-3.079442143,0.276418246,-3.585633207,0.90243873,0.551018183,0.262039425
7,2,0,0.1,0.3,0.001,0.027234139,0.19273235,-3.124446753,0.230334171,-3.921695496,0.894508281,0.519450953,0.280612443
8,2,0,0.1,0.3,0.001,0.023695581,0.17544434,-3.144200482,0.215453998,-4.020888514,0.893630043,0.516054161,0.281823454
0,1,0.4,0.3,0.1,0.001,0.028813358,0.175522247,-3.15181006,0.217108269,-3.903653755,0.894898966,0.476404558,0.276094847
1,1,0.4,0.3,0.1,0.001,0.055812986,0.179107825,-3.150252731,0.237408515,-3.64624379,0.901617604,0.514257166,0.262697192
2,1,0.4,0.3,0.1,0.001,0.013524157,0.163675925,-3.207382266,0.185669126,-4.338973182,0.882658076,0.41576253,0.308483789
3,1,0.4,0.3,0.1,0.001,0.062104934,0.21075828,-3.035025858,0.272134601,-3.378517724,0.899742042,0.508892357,0.270538512
4,1,0.4,0.3,0.1,0.001,0.009440358,0.162400709,-3.208082014,0.186478655,-4.32609279,0.881647026,0.42806789,0.295337004
5,1,0.4,0.3,0.1,0.001,0.062104934,0.21075828,-3.035025858,0.272438804,-3.378517724,0.899742042,0.508556475,0.270538512
6,1,0.4,0.3,0.1,0.001,0.075045992,0.216531301,-3.049569479,0.282465052,-3.386986635,0.90344511,0.527055451,0.262491008
7,1,0.4,0.3,0.1,0.001,0.026205553,0.181047729,-3.143609314,0.222977737,-3.894373137,0.893605346,0.490198065,0.286509953
8,1,0.4,0.3,0.1,0.001,0.004484015,0.133845641,-3.274863828,0.139598141,-5.129809434,0.862523497,0.260216474,0.373618187
0,4,0.5,0.3,0.2,0.001,0.022148965,0.190433738,-3.135909462,0.220649686,-3.974832364,0.892226545,0.523830856,0.286231
1,4,0.5,0.3,0.2,0.001,0.065054358,0.231916844,-3.051484382,0.28766122,-3.386138524,0.902762563,0.561305174,0.2637338
2,4,0.5,0.3,0.2,0.001,0.008435083,0.152910307,-3.248890031,0.1642564,-4.81325752,0.870134945,0.342602676,0.344677862
3,4,0.5,0.3,0.2,0.001,0.062926488,0.226163099,-3.037688498,0.280824955,-3.519883671,0.906012245,0.545496983,0.263540529
4,4,0.5,0.3,0.2,0.001,0.02134842,0.181482891,-3.159010751,0.20543955,-4.143027332,0.887052211,0.503592091,0.293017392
5,4,0.5,0.3,0.2,0.001,0.062926488,0.226163099,-3.037688498,0.280937077,-3.519883671,0.906012243,0.546049538,0.263540529
6,4,0.5,0.3,0.2,0.001,0.066700218,0.233046025,-3.045686454,0.290351697,-3.4113646,0.904499635,0.554572694,0.264433355
7,4,0.5,0.3,0.2,0.001,0.028313162,0.208122482,-3.125769616,0.234728811,-3.812560982,0.895629012,0.544304905,0.286642755
8,4,0.5,0.3,0.2,0.001,0.003461231,0.12458569,-3.319331344,0.118119779,-5.413843196,0.855886903,0.218798473,0.419198717
0,8,0.3,0.3,0.3,0.001,0.03902195,0.206487964,-3.104546408,0.249423145,-3.732751482,0.898614179,0.549017211,0.275287401
1,8,0.3,0.3,0.3,0.001,0.060069199,0.227566172,-3.081780987,0.280727538,-3.446094566,0.900994051,0.556072674,0.266876287
2,8,0.3,0.3,0.3,0.001,0.021391248,0.190483854,-3.15141069,0.21749639,-3.980417975,0.891479578,0.5269242,0.301911281
3,8,0.3,0.3,0.3,0.001,0.058149944,0.215304431,-3.052628033,0.267355321,-3.561845535,0.903851551,0.536917505,0.266488453
4,8,0.3,0.3,0.3,0.001,0.022594073,0.191011015,-3.159379874,0.210804597,-4.055700925,0.88885809,0.519764474,0.311249924
5,8,0.3,0.3,0.3,0.001,0.058149944,0.215304431,-3.052628033,0.267436827,-3.561845535,0.903851552,0.536162464,0.266488453
6,8,0.3,0.3,0.3,0.001,0.065092015,0.225007564,-3.078233545,0.280617261,-3.480298968,0.902111308,0.549570576,0.267874671
7,8,0.3,0.3,0.3,0.001,0.028420318,0.205020298,-3.128010496,0.227772419,-3.831282429,0.894539746,0.538372061,0.291105733
8,8,0.3,0.3,0.3,0.001,0.010435648,0.168412982,-3.227402894,0.171597581,-4.640175947,0.871722397,0.37845362,0.356389467
0,16,0.3,0,0.2,0.001,0.030425518,0.179687816,-3.147500893,0.224807547,-3.94667789,0.894053127,0.471513698,0.276216166
1,16,0.3,0,0.2,0.001,0.051864763,0.199844247,-3.100719631,0.26161115,-3.595361897,0.899427629,0.522353226,0.267628641
2,16,0.3,0,0.2,0.001,0.014353123,0.16132242,-3.182901488,0.199189259,-4.351520437,0.883444878,0.404766349,0.286352907
3,16,0.3,0,0.2,0.001,0.037026976,0.194224941,-3.1076394,0.246809783,-3.707150414,0.90027977,0.502224397,0.267947507
4,16,0.3,0,0.2,0.001,0.015135691,0.167932671,-3.183774554,0.200765796,-4.181785076,0.885508344,0.410822618,0.295095087
5,16,0.3,0,0.2,0.001,0.037026976,0.194224941,-3.1076394,0.246621061,-3.707150414,0.900279769,0.502550293,0.267947507
6,16,0.3,0,0.2,0.001,0.052135528,0.198902297,-3.093890474,0.263685725,-3.590170771,0.900073612,0.520768916,0.268604036
7,16,0.3,0,0.2,0.001,0.024870452,0.182757686,-3.142117419,0.222745033,-3.955875849,0.892396369,0.474191007,0.2811937
8,16,0.3,0,0.2,0.001,0.005602803,0.117187027,-3.302174438,0.135872916,-5.151117575,0.861909433,0.309089044,0.348174273
0,8,0.5,0.1,0.4,0.001,0.021432792,0.177135062,-3.169545935,0.20966137,-4.158713572,0.889358277,0.454433691,0.284719869
1,8,0.5,0.1,0.4,0.001,0.063780585,0.204195252,-3.077142668,0.266700891,-3.538465526,0.900596521,0.539567126,0.26490183
2,8,0.5,0.1,0.4,0.001,0.005445963,0.128064018,-3.289104382,0.14304885,-5.029446348,0.866846058,0.301716632,0.342823943
3,8,0.5,0.1,0.4,0.001,0.047132427,0.205462042,-3.093945527,0.263209738,-3.690538789,0.902872914,0.516729579,0.267526121
4,8,0.5,0.1,0.4,0.001,0.022034097,0.175953586,-3.166549349,0.207876951,-4.15595707,0.888126779,0.456969285,0.293430788
5,8,0.5,0.1,0.4,0.001,0.047132427,0.205462042,-3.093945527,0.263242745,-3.690538789,0.902872914,0.517155734,0.267526121
6,8,0.5,0.1,0.4,0.001,0.064349727,0.213597289,-3.068426674,0.276444079,-3.54604305,0.902275909,0.535986571,0.263109734
7,8,0.5,0.1,0.4,0.001,0.028089985,0.197514225,-3.137820701,0.229702233,-3.899024386,0.894777349,0.512589482,0.288561313
8,8,0.5,0.1,0.4,0.001,0,0.102004838,-3.355686909,0.104909669,-5.486074518,0.853218736,0.250857243,0.43326697
0,2,0.6,0.3,0.4,0.001,0.009110479,0.14876843,-3.211675824,0.170423288,-4.468309106,0.881307242,0.391616124,0.314970229
1,2,0.6,0.3,0.4,0.001,0.046040475,0.179586573,-3.174423454,0.241562022,-3.681348423,0.893749194,0.503831993,0.266023202
2,2,0.6,0.3,0.4,0.001,0.002641216,0.118504904,-3.325004853,0.115437074,-5.361294867,0.859978155,0.218005056,0.395285719
3,2,0.6,0.3,0.4,0.001,0.057081822,0.194848238,-3.019306968,0.262990629,-3.41350217,0.901838214,0.479796714,0.263988849
4,2,0.6,0.3,0.4,0.001,0.009235036,0.153556948,-3.207981929,0.176786571,-4.349111356,0.883119319,0.394231844,0.301089247
5,2,0.6,0.3,0.4,0.001,0.057081822,0.194848238,-3.019306968,0.262999023,-3.41350217,0.901838213,0.480118354,0.263988849
6,2,0.6,0.3,0.4,0.001,0.060866477,0.193288188,-3.1039282,0.264635628,-3.540917144,0.901378294,0.498920331,0.261212485
7,2,0.6,0.3,0.4,0.001,0.021026179,0.181022725,-3.14274812,0.217756239,-3.898011141,0.894976101,0.473245266,0.285366342
8,2,0.6,0.3,0.4,0.001,0,0.102055743,-3.360486554,0.089664838,-5.825135764,0.847617007,0.150056835,0.48794454
0,1,0,0,0.4,0.001,0.044962868,0.17225042,-3.111063734,0.241868758,-3.912947834,0.90428135,0.514736814,0.258316623
1,1,0,0,0.4,0.001,0.063909583,0.194981897,-3.101874338,0.267677985,-3.624067672,0.904441161,0.545482961,0.256035309
2,1,0,0,0.4,0.001,0.043404429,0.164849682,-3.111208319,0.229626025,-3.979039907,0.902606707,0.497431746,0.260335034
3,1,0,0,0.4,0.001,0.064597411,0.18630537,-3.093080138,0.263466395,-3.747713282,0.906661936,0.533101254,0.254764875
4,1,0,0,0.4,0.001,0.022170236,0.15730255,-3.173330018,0.204625006,-4.208822291,0.891952994,0.462665425,0.271288787
5,1,0,0,0.4,0.001,0.064597411,0.18630537,-3.093080138,0.263107503,-3.747713282,0.906661936,0.533662587,0.254764875
6,1,0,0,0.4,0.001,0.068547602,0.194750458,-3.084522018,0.272647438,-3.635567165,0.905281702,0.544643214,0.255348026
7,1,0,0,0.4,0.001,0.028560231,0.171986557,-3.136230423,0.224621326,-4.042254229,0.897748546,0.497690102,0.267490439
8,1,0,0,0.4,0.001,0.021035156,0.155206692,-3.139586278,0.213118345,-4.096513845,0.896327157,0.483788846,0.264863294
0,8,0.2,0.4,0.4,0.001,0.045144333,0.194623535,-3.09385946,0.249510907,-3.739978259,0.902257012,0.529261074,0.266135595
1,8,0.2,0.4,0.4,0.001,0.076317855,0.200192497,-3.084272529,0.269696307,-3.507883723,0.902768271,0.536355481,0.260124999
2,8,0.2,0.4,0.4,0.001,0.026982881,0.180471783,-3.122043291,0.229043171,-3.871221608,0.898760365,0.518491463,0.268644519
3,8,0.2,0.4,0.4,0.001,0.064196892,0.200783091,-3.057803351,0.26762426,-3.593776767,0.905315407,0.528002949,0.261111817
4,8,0.2,0.4,0.4,0.001,0.024153838,0.170708755,-3.152967657,0.204021969,-4.043727321,0.891910586,0.490731793,0.286627436
5,8,0.2,0.4,0.4,0.001,0.064196892,0.200783091,-3.057803351,0.267852472,-3.593776767,0.905315406,0.52819134,0.261111817
6,8,0.2,0.4,0.4,0.001,0.07167936,0.197395193,-3.081573444,0.267787562,-3.547402116,0.903147838,0.533362975,0.259848472
7,8,0.2,0.4,0.4,0.001,0.026866067,0.182792489,-3.138173779,0.224900993,-3.879285687,0.896653229,0.526426856,0.277923981
8,8,0.2,0.4,0.4,0.001,0.014609223,0.157998456,-3.182125245,0.192371611,-4.252348905,0.887804785,0.473562434,0.291616853
0,2,0.2,0,0.1,0.001,0.033235183,0.188134826,-3.136346649,0.233617564,-3.888624652,0.895589689,0.516017128,0.281908114
1,2,0.2,0,0.1,0.001,0.055811925,0.203729337,-3.109441058,0.267977516,-3.596907407,0.901387871,0.546370747,0.264330121
2,2,0.2,0,0.1,0.001,0.019930256,0.175777108,-3.168890412,0.207515215,-4.161966638,0.888048404,0.489736686,0.306442079
3,2,0.2,0,0.1,0.001,0.047834765,0.193733913,-3.097928377,0.256325484,-3.711665019,0.901826012,0.528172928,0.262370456
4,2,0.2,0,0.1,0.001,0.015122367,0.170046551,-3.197667638,0.194980427,-4.392530272,0.880751995,0.433064576,0.32442789
5,2,0.2,0,0.1,0.001,0.047834765,0.193733913,-3.097928377,0.256263448,-3.711665019,0.901826013,0.528804994,0.262370456
6,2,0.2,0,0.1,0.001,0.062307681,0.206511101,-3.093835031,0.272951418,-3.575345023,0.902471745,0.550763131,0.261742932
7,2,0.2,0,0.1,0.001,0.020703231,0.185373992,-3.169916897,0.216488949,-4.080724029,0.889090825,0.507200404,0.30420608
8,2,0.2,0,0.1,0.001,0.009813861,0.149803032,-3.249649869,0.1637498,-4.773637329,0.871168978,0.340154549,0.350410414
0,1,0.6,0.2,0.3,0.001,0.011572675,0.155877657,-3.225005707,0.176638372,-4.410117817,0.880006353,0.386203484,0.310938492
1,1,0.6,0.2,0.3,0.001,0.032255938,0.169835614,-3.197105226,0.214757917,-3.773437197,0.896800094,0.512822859,0.272754409
2,1,0.6,0.2,0.3,0.001,0,0.133446876,-3.305738944,0.123970476,-5.300614157,0.856601493,0.228985003,0.433783391
3,1,0.6,0.2,0.3,0.001,0.057422547,0.211302046,-3.053332623,0.266979738,-3.495549498,0.899172437,0.497774796,0.272879277
4,1,0.6,0.2,0.3,0.001,0.012129261,0.163147681,-3.22538933,0.175999791,-4.511605742,0.876093065,0.386968205,0.339060252
5,1,0.6,0.2,0.3,0.001,0.057422547,0.211302046,-3.053332623,0.267164435,-3.495549498,0.899172437,0.497540548,0.272879277
6,1,0.6,0.2,0.3,0.001,0.059367219,0.205840439,-3.106501859,0.263565645,-3.521545468,0.900623194,0.522349,0.266074164
7,1,0.6,0.2,0.3,0.001,0.028218084,0.180168007,-3.161041384,0.218602169,-3.932792915,0.892757332,0.481991275,0.289467811
8,1,0.6,0.2,0.3,0.001,0.002540132,0.118804204,-3.316197461,0.096023663,-5.86113103,0.844032886,0.167606879,0.540983026
0,16,0.1,0.1,0,0.001,0.040210713,0.19331997,-3.114090235,0.241802187,-3.757608704,0.897964847,0.495807123,0.27191335
1,16,0.1,0.1,0,0.001,0.055118632,0.202505345,-3.102119096,0.263975611,-3.570221692,0.899938888,0.509521896,0.264175119
2,16,0.1,0.1,0,0.001,0.027856528,0.181726281,-3.139511658,0.227030723,-3.9129931,0.893792434,0.482302596,0.280998813
3,16,0.1,0.1,0,0.001,0.0369186,0.197506431,-3.095349422,0.249418725,-3.699268474,0.900435607,0.499955937,0.26987285
4,16,0.1,0.1,0,0.001,0.019928596,0.17313358,-3.178353706,0.205466457,-4.097518942,0.886467053,0.4619708,0.296163923
5,16,0.1,0.1,0,0.001,0.0369186,0.197506431,-3.095349422,0.249738499,-3.699268474,0.900435606,0.499294488,0.26987285
6,16,0.1,0.1,0,0.001,0.055172093,0.20429471,-3.083746402,0.26761975,-3.559756304,0.90087761,0.514809061,0.264490859
7,16,0.1,0.1,0,0.001,0.024747237,0.187833065,-3.155904582,0.218308301,-3.93630996,0.891477137,0.486513488,0.285149965
8,16,0.1,0.1,0,0.001,0.019047878,0.16561025,-3.168341885,0.198008957,-4.173660813,0.886172086,0.440507012,0.289592141
0,8,0.1,0.2,0.1,0.001,0.043056836,0.198211069,-3.075372038,0.252037778,-3.773332243,0.901726348,0.541167108,0.269528454
1,8,0.1,0.2,0.1,0.001,0.06293771,0.20983932,-3.067351089,0.266724116,-3.620806708,0.902475234,0.55869559,0.262732925
2,8,0.1,0.2,0.1,0.001,0.03198174,0.1927614,-3.09957929,0.237053465,-3.872755914,0.899604174,0.531042643,0.27228235
3,8,0.1,0.2,0.1,0.001,0.041394042,0.209201892,-3.059759309,0.263447018,-3.685809964,0.903725187,0.549856976,0.266937489
4,8,0.1,0.2,0.1,0.001,0.021171998,0.183860201,-3.142332546,0.215657936,-4.057815593,0.892496891,0.519976669,0.283784679
5,8,0.1,0.2,0.1,0.001,0.041394042,0.209201892,-3.059759309,0.263901006,-3.685809964,0.903725188,0.549802575,0.266937489
6,8,0.1,0.2,0.1,0.001,0.060601937,0.207833561,-3.064715287,0.265871517,-3.616514303,0.903402699,0.561707665,0.262479683
7,8,0.1,0.2,0.1,0.001,0.028349076,0.191815673,-3.107496379,0.229860708,-3.897167727,0.896744699,0.544540817,0.275127602
8,8,0.1,0.2,0.1,0.001,0.018942154,0.177889569,-3.157479344,0.212379587,-4.094945377,0.891867171,0.50642711,0.280495972
0,1,0.4,0.2,0,0.001,0.02018165,0.185290278,-3.153128821,0.218958282,-3.982715781,0.893693957,0.502710649,0.281968915
1,1,0.4,0.2,0,0.001,0.036232317,0.2009694,-3.173175902,0.24200248,-3.750308052,0.896548128,0.536070929,0.27744744
2,1,0.4,0.2,0,0.001,0.015229459,0.16600738,-3.216353035,0.179601272,-4.505606292,0.878329524,0.383298407,0.319268569
3,1,0.4,0.2,0,0.001,0.043439932,0.216922492,-3.071867743,0.264400556,-3.58208944,0.899129235,0.531154518,0.274638835
4,1,0.4,0.2,0,0.001,0.012389359,0.163456832,-3.208863476,0.181946649,-4.49234621,0.878382054,0.395911801,0.311381082
5,1,0.4,0.2,0,0.001,0.043439932,0.216922492,-3.071867743,0.264463323,-3.58208944,0.899129234,0.5313014,0.274638835
6,1,0.4,0.2,0,0.001,0.05285412,0.212043157,-3.104712488,0.261777127,-3.595723777,0.900365851,0.546339036,0.271075201
7,1,0.4,0.2,0,0.001,0.022154041,0.191218704,-3.156631411,0.221972453,-3.961689859,0.890922831,0.487707474,0.287318919
8,1,0.4,0.2,0,0.001,0.007325542,0.140051861,-3.2788155,0.132559278,-5.377493191,0.856654669,0.251242247,0.417960097
0,2,0,0,0.2,0.001,0.04309412,0.192454155,-3.102058758,0.247740574,-3.85482456,0.900102643,0.53559933,0.274361139
1,2,0,0,0.2,0.001,0.056753288,0.19679522,-3.09986105,0.264136055,-3.661473318,0.901634643,0.550095847,0.262274258
2,2,0,0,0.2,0.001,0.020925004,0.178578603,-3.132858295,0.226539014,-4.008385362,0.895534286,0.519462316,0.284236869
3,2,0,0,0.2,0.001,0.044815559,0.19796545,-3.066855568,0.260565433,-3.689103674,0.903023711,0.541401243,0.267872596
4,2,0,0,0.2,0.001,0.010800054,0.163041843,-3.184214771,0.193436212,-4.26516275,0.886978743,0.481197531,0.312858564
5,2,0,0,0.2,0.001,0.044815559,0.19796545,-3.066855568,0.259931424,-3.689103674,0.903023711,0.541457047,0.267872596
6,2,0,0,0.2,0.001,0.063932064,0.198789114,-3.092962499,0.268748498,-3.642540724,0.903116932,0.552833123,0.259664126
7,2,0,0,0.2,0.001,0.019489541,0.18071871,-3.168843906,0.214304901,-4.095753249,0.891283449,0.520026849,0.304980586
8,2,0,0,0.2,0.001,0.015197653,0.164741905,-3.171406514,0.195855956,-4.180507425,0.889636476,0.499769744,0.29995132
0,8,0.3,0.2,0.2,0.001,0.030960003,0.191613148,-3.103400629,0.244661684,-3.805698983,0.89976895,0.52506782,0.269883886
1,8,0.3,0.2,0.2,0.001,0.05748212,0.210644551,-3.073694628,0.270570683,-3.53495033,0.901955198,0.551928604,0.266965826
2,8,0.3,0.2,0.2,0.001,0.021564182,0.180055937,-3.134588007,0.221127456,-4.015353831,0.893198549,0.498527757,0.282917541
3,8,0.3,0.2,0.2,0.001,0.050415332,0.205246129,-3.059991989,0.265914036,-3.692599076,0.904920881,0.552796029,0.265202023
4,8,0.3,0.2,0.2,0.001,0.01690028,0.183013197,-3.153839038,0.216936808,-4.020393744,0.89155007,0.505102802,0.286131246
5,8,0.3,0.2,0.2,0.001,0.050415332,0.205246129,-3.059991989,0.26593202,-3.692599076,0.904920881,0.552222715,0.265202023
6,8,0.3,0.2,0.2,0.001,0.053336337,0.206697147,-3.066765115,0.27334511,-3.547925678,0.902946195,0.549503513,0.265893919
7,8,0.3,0.2,0.2,0.001,0.02273956,0.186316748,-3.119400338,0.223915261,-3.880505229,0.896872854,0.532098224,0.281707962
8,8,0.3,0.2,0.2,0.001,0.00592777,0.138039431,-3.261868809,0.160619283,-4.772889339,0.873006808,0.366139578,0.310237734
0,4,0.5,0.2,0.3,0.001,0.016984573,0.188226706,-3.147746943,0.215685092,-4.051271423,0.889082065,0.505619496,0.292889021
1,4,0.5,0.2,0.3,0.001,0.074004143,0.233703581,-3.076089301,0.286404943,-3.346495939,0.902216514,0.565545899,0.267997257
2,4,0.5,0.2,0.3,0.001,0.00652567,0.147881375,-3.265155176,0.155417533,-4.931973945,0.866881333,0.322336425,0.357672545
3,4,0.5,0.2,0.3,0.001,0.057328953,0.215962648,-3.067985301,0.270697476,-3.558122958,0.903795721,0.546546354,0.267694571
4,4,0.5,0.2,0.3,0.001,0.013796596,0.177854142,-3.17092337,0.203908188,-4.156113354,0.885677448,0.480599835,0.297754311
5,4,0.5,0.2,0.3,0.001,0.057328953,0.215962648,-3.067985301,0.270831784,-3.558122958,0.90379572,0.545872186,0.267694571
6,4,0.5,0.2,0.3,0.001,0.069738954,0.229376895,-3.069454744,0.288156953,-3.386830172,0.904402557,0.561474257,0.265844023
7,4,0.5,0.2,0.3,0.001,0.031407689,0.205249968,-3.108624274,0.234082471,-3.807162607,0.895194209,0.545485383,0.289659064
8,4,0.5,0.2,0.3,0.001,0.002561842,0.122940254,-3.347972781,0.113892375,-5.509481016,0.854468115,0.213848404,0.43302755
0,2,0.5,0.4,0,0.001,0.027880817,0.183297555,-3.128398183,0.229476959,-3.928776547,0.894870149,0.520730772,0.275340641
1,2,0.5,0.4,0,0.001,0.083580053,0.220893165,-3.05079255,0.295608172,-3.42130927,0.903862379,0.557651954,0.258545485
2,2,0.5,0.4,0,0.001,0.009616596,0.148837,-3.229326446,0.168867862,-4.73634679,0.873323988,0.376775944,0.323851148
3,2,0.5,0.4,0,0.001,0.060181094,0.212478005,-3.038210266,0.283901042,-3.512623899,0.905938346,0.543776689,0.263256362
4,2,0.5,0.4,0,0.001,0.015369552,0.169189538,-3.159272149,0.203218317,-4.197517547,0.887037522,0.478514208,0.286846552
5,2,0.5,0.4,0,0.001,0.060181094,0.212478005,-3.038210266,0.283763555,-3.512623899,0.905938345,0.543585943,0.263256362
6,2,0.5,0.4,0,0.001,0.085968181,0.222084226,-3.030995253,0.298264126,-3.415581119,0.905608215,0.55810395,0.259155588
7,2,0.5,0.4,0,0.001,0.032753269,0.195064349,-3.114308631,0.242280837,-3.829448166,0.897618733,0.538874816,0.274996345
8,2,0.5,0.4,0,0.001,0.004573376,0.121256607,-3.30535721,0.120808637,-5.405725945,0.858604964,0.23491769,0.396445087
0,16,0.3,0.1,0.3,0.001,0.022069024,0.185862322,-3.135394581,0.229288134,-3.844207486,0.896924104,0.478631769,0.272538779
1,16,0.3,0.1,0.3,0.001,0.063064249,0.202374189,-3.085861567,0.264029006,-3.488247094,0.90343693,0.516849346,0.264276499
2,16,0.3,0.1,0.3,0.001,0.014546341,0.158108471,-3.203205089,0.192834935,-4.226084411,0.887717441,0.429986909,0.284839602
3,16,0.3,0.1,0.3,0.001,0.05223803,0.203469744,-3.091244648,0.262724144,-3.59548728,0.902598946,0.495819157,0.26522766
4,16,0.3,0.1,0.3,0.001,0.012968832,0.168066809,-3.186803565,0.200050314,-4.154221334,0.887257087,0.430733296,0.287053065
5,16,0.3,0.1,0.3,0.001,0.05223803,0.203469744,-3.091244648,0.262768561,-3.59548728,0.902598946,0.495560875,0.26522766
6,16,0.3,0.1,0.3,0.001,0.06380905,0.204191682,-3.087133906,0.266036101,-3.533197496,0.903935696,0.519906579,0.265367822
7,16,0.3,0.1,0.3,0.001,0.020040419,0.183400717,-3.160598916,0.218060015,-3.914629368,0.89399387,0.49367723,0.286459417
8,16,0.3,0.1,0.3,0.001,0.007773534,0.124165946,-3.285230798,0.148424427,-4.931069019,0.868018345,0.331025091,0.315406768
0,16,0.5,0.3,0.4,0.001,0.023660576,0.190749501,-3.158625644,0.215543155,-4.019579322,0.888973406,0.478709239,0.298171872
1,16,0.5,0.3,0.4,0.001,0.039664949,0.208432105,-3.109287081,0.244242149,-3.595954779,0.896014873,0.536901577,0.280649608
2,16,0.5,0.3,0.4,0.001,0.009759896,0.154486049,-3.265139205,0.165109846,-4.77917931,0.869324525,0.354352214,0.352950502
3,16,0.5,0.3,0.4,0.001,0.034293287,0.208858494,-3.09611169,0.242033181,-3.695715007,0.898589123,0.511872245,0.284431078
4,16,0.5,0.3,0.4,0.001,0.016505397,0.185346319,-3.168424994,0.202382511,-4.058274076,0.88651122,0.481104762,0.311716067
5,16,0.5,0.3,0.4,0.001,0.034293287,0.208858494,-3.09611169,0.241814236,-3.695715007,0.898589123,0.511959605,0.284431078
6,16,0.5,0.3,0.4,0.001,0.04340154,0.20683433,-3.102965575,0.246590872,-3.580110699,0.89805173,0.531396912,0.278526001
7,16,0.5,0.3,0.4,0.001,0.025125079,0.20717243,-3.125579697,0.223094544,-3.881733347,0.89172139,0.51633973,0.306819837
8,16,0.5,0.3,0.4,0.001,0.004271076,0.109456329,-3.337637794,0.118668107,-5.400580254,0.854855444,0.300180273,0.385072399
0,4,0.3,0,0.4,0.001,0.032887129,0.183889736,-3.119282099,0.23610935,-3.947370629,0.897181135,0.501010192,0.267995659
1,4,0.3,0,0.4,0.001,0.061747945,0.202030874,-3.076030902,0.268524725,-3.556231935,0.902420606,0.54413402,0.261713207
2,4,0.3,0,0.4,0.001,0.016153506,0.163938683,-3.176208057,0.206014049,-4.33157505,0.885626326,0.443618979,0.282661222
3,4,0.3,0,0.4,0.001,0.056390781,0.201020417,-3.078009593,0.268633654,-3.729824186,0.903637459,0.53052457,0.260884536
4,4,0.3,0,0.4,0.001,0.020455708,0.167144734,-3.162266486,0.208310237,-4.225112699,0.887640143,0.471984909,0.280443942
5,4,0.3,0,0.4,0.001,0.056390781,0.201020417,-3.078009593,0.2689132,-3.729824186,0.903637459,0.530568319,0.260884536
6,4,0.3,0,0.4,0.001,0.062280197,0.208333321,-3.067102103,0.275635171,-3.554761071,0.903714396,0.549460303,0.26026415
7,4,0.3,0,0.4,0.001,0.033510117,0.181167138,-3.121719471,0.228246425,-3.954431478,0.895993704,0.52031274,0.273120589
8,4,0.3,0,0.4,0.001,0.007505867,0.131502807,-3.276152557,0.151405051,-5.061718576,0.867327325,0.29251166,0.325576789
0,16,0.4,0.4,0.3,0.001,0.027230046,0.207639474,-3.122331646,0.235071559,-3.783112163,0.89516517,0.519262765,0.285541314
1,16,0.4,0.4,0.3,0.001,0.042169721,0.2207479,-3.096011793,0.257540352,-3.52157998,0.898218934,0.530860366,0.275115023
2,16,0.4,0.4,0.3,0.001,0.017377718,0.175976739,-3.190587408,0.198510985,-4.141800517,0.884750108,0.483019466,0.302816228
3,16,0.4,0.4,0.3,0.001,0.041363446,0.224046229,-3.071485742,0.258483438,-3.59673273,0.901282749,0.524626954,0.278858312
4,16,0.4,0.4,0.3,0.001,0.01545706,0.183312532,-3.161780986,0.204423671,-4.056334111,0.88840904,0.508817509,0.300560868
5,16,0.4,0.4,0.3,0.001,0.041363446,0.224046229,-3.071485742,0.258303111,-3.59673273,0.901282748,0.525555286,0.278858312
6,16,0.4,0.4,0.3,0.001,0.022299935,0.205529461,-3.141103674,0.225042551,-3.819542536,0.892123062,0.537082657,0.300509606
7,16,0.4,0.4,0.3,0.001,0.008943704,0.143378628,-3.286480027,0.154808301,-4.963290324,0.864656265,0.359651351,0.357282693
0,1,0.6,0.3,0.2,0.001,0.014123773,0.153559126,-3.217505879,0.180312945,-4.342409054,0.884061279,0.400401587,0.294540914
1,1,0.6,0.3,0.2,0.001,0.043750962,0.156641608,-3.175454333,0.208050564,-3.859129111,0.900781002,0.48399226,0.260094655
2,1,0.6,0.3,0.2,0.001,0,0.121928894,-3.299468641,0.118929653,-5.318131421,0.85903041,0.226738841,0.383795128
3,1,0.6,0.3,0.2,0.001,0.052627628,0.190475893,-3.025132522,0.256748237,-3.481307775,0.901430634,0.486213962,0.267071803
4,1,0.6,0.3,0.2,0.001,0.010331283,0.14696794,-3.212752033,0.170499674,-4.518164079,0.879099246,0.368815708,0.308436013
5,1,0.6,0.3,0.2,0.001,0.052627628,0.190475893,-3.025132522,0.256568502,-3.481307775,0.901430633,0.486194073,0.267071803
6,1,0.6,0.3,0.2,0.001,0.070559171,0.19413671,-3.084682334,0.26594503,-3.548682953,0.904036821,0.512021624,0.259201445
7,1,0.6,0.3,0.2,0.001,0.024250435,0.179649028,-3.145100574,0.223963251,-3.924593652,0.894202396,0.469251121,0.27466751
8,1,0.6,0.3,0.2,0.001,0.001870131,0.108139453,-3.325975024,0.094180008,-5.807786248,0.84709041,0.173863363,0.48540312
0,2,0.2,0.1,0,0.001,0.035749102,0.200355937,-3.116568122,0.240499621,-3.878054788,0.895139101,0.505566114,0.275542671
1,2,0.2,0.1,0,0.001,0.051834462,0.213689973,-3.079315549,0.262517315,-3.606565204,0.900383295,0.547427392,0.268619849
2,2,0.2,0.1,0,0.001,0.022018127,0.176594893,-3.142182596,0.213953085,-4.126237448,0.890269921,0.482480819,0.278148935
3,2,0.2,0.1,0,0.001,0.044582353,0.21277391,-3.07667891,0.259035129,-3.696321763,0.900367011,0.530964754,0.269351095
4,2,0.2,0.1,0,0.001,0.022336894,0.175427269,-3.174713884,0.204650456,-4.286414221,0.8836912,0.447853794,0.291396326
5,2,0.2,0.1,0,0.001,0.044582353,0.21277391,-3.07667891,0.258748621,-3.696321763,0.900367011,0.531214091,0.269351095
6,2,0.2,0.1,0,0.001,0.051124048,0.221612529,-3.064849179,0.267038857,-3.577148104,0.901008953,0.545011117,0.271374581
7,2,0.2,0.1,0,0.001,0.027614168,0.196925274,-3.127736091,0.229271017,-3.974185084,0.892952877,0.512823126,0.285535599
8,2,0.2,0.1,0,0.001,0.009941265,0.152820498,-3.219046693,0.176891124,-4.714700025,0.874542651,0.354089983,0.299634315
0,16,0.1,0,0.1,0.001,0.023906282,0.189010558,-3.136253345,0.231020831,-3.866063653,0.894463902,0.484637829,0.279034348
1,16,0.1,0,0.1,0.001,0.041749182,0.196994991,-3.111403925,0.248994161,-3.684305237,0.896481607,0.515894302,0.271579104
2,16,0.1,0,0.1,0.001,0.022027197,0.180349681,-3.149120481,0.215165685,-4.03031363,0.89051317,0.465673199,0.278588095
3,16,0.1,0,0.1,0.001,0.029934943,0.19731638,-3.109959385,0.24220768,-3.763194364,0.897063621,0.492542398,0.274077968
4,16,0.1,0,0.1,0.001,0.013187683,0.171488438,-3.176109089,0.198499504,-4.200113375,0.884565381,0.430424404,0.295585925
5,16,0.1,0,0.1,0.001,0.029934943,0.19731638,-3.109959385,0.242488848,-3.763194364,0.897063622,0.492803501,0.274077968
6,16,0.1,0,0.1,0.001,0.043398863,0.198390699,-3.106111048,0.252317679,-3.673098391,0.897424719,0.512820657,0.270619783
7,16,0.1,0,0.1,0.001,0.017924416,0.181485708,-3.156219693,0.21348897,-4.014444919,0.888937153,0.471960168,0.293154511
8,16,0.1,0,0.1,0.001,0.013450244,0.161236712,-3.201754599,0.191037801,-4.342903119,0.880977865,0.42205007,0.291566786
0,8,0.1,0.3,0,0.001,0.037805901,0.200236619,-3.075206471,0.257278606,-3.736929116,0.902667478,0.537878804,0.267253383
1,8,0.1,0.3,0,0.001,0.070504223,0.223397167,-3.060678189,0.28140591,-3.53250853,0.902529341,0.561585096,0.263425193
2,8,0.1,0.3,0,0.001,0.033362192,0.198653907,-3.108096504,0.239946221,-3.850222592,0.899177903,0.535721429,0.267752646
3,8,0.1,0.3,0,0.001,0.064150213,0.217971563,-3.04421009,0.279308682,-3.629673775,0.904751158,0.547904255,0.261795436
4,8,0.1,0.3,0,0.001,0.022435999,0.183072317,-3.144518535,0.216036375,-4.033521495,0.892410058,0.516338355,0.280890514
5,8,0.1,0.3,0,0.001,0.064150213,0.217971563,-3.04421009,0.279693469,-3.629673775,0.904751157,0.548568283,0.261795436
6,8,0.1,0.3,0,0.001,0.070330376,0.225147739,-3.055819294,0.287512485,-3.521075773,0.903947296,0.560293235,0.26155181
7,8,0.1,0.3,0,0.001,0.035311095,0.199006043,-3.118384802,0.239167764,-3.883784068,0.896563074,0.537041913,0.27356914
8,8,0.1,0.3,0,0.001,0.024554234,0.182752438,-3.140351188,0.221149398,-4.03082565,0.893614022,0.51803244,0.28146765
0,2,0,0.3,0.1,0.001,0.047132258,0.199951498,-3.064931726,0.257005378,-3.672557243,0.903147321,0.550940874,0.268330226
1,2,0,0.3,0.1,0.001,0.064350746,0.221791588,-3.064501766,0.283306225,-3.451557834,0.903426137,0.55919568,0.262282974
2,2,0,0.3,0.1,0.001,0.035667677,0.194476166,-3.09409518,0.239577759,-3.769960757,0.899129477,0.545899383,0.272737314
3,2,0,0.3,0.1,0.001,0.055927375,0.21674503,-3.037283048,0.28147685,-3.512895918,0.903672877,0.541473909,0.264540786
4,2,0,0.3,0.1,0.001,0.024457606,0.194024031,-3.133730707,0.224960029,-4.003603627,0.891847273,0.518917205,0.294634826
5,2,0,0.3,0.1,0.001,0.055927375,0.21674503,-3.037283048,0.280776233,-3.512895918,0.903672876,0.541630513,0.264540786
6,2,0,0.3,0.1,0.001,0.071058808,0.224139272,-3.042434745,0.289272677,-3.437731246,0.90532578,0.560857508,0.261597467
7,2,0,0.3,0.1,0.001,0.024521082,0.188477673,-3.115285623,0.229016861,-3.884714449,0.896235252,0.538549137,0.287615125
8,2,0,0.3,0.1,0.001,0.025741247,0.192107456,-3.13598163,0.225781406,-3.926853409,0.894295014,0.531119772,0.286872295
0,1,0.4,0.1,0.3,0.001,0.021687704,0.180831768,-3.150473255,0.220529738,-3.935919863,0.895107568,0.476577333,0.281580176
1,1,0.4,0.1,0.3,0.001,0.039375978,0.177114988,-3.163425964,0.230472134,-3.835857133,0.897901645,0.509163584,0.274344509
2,1,0.4,0.1,0.3,0.001,0.008885146,0.152111992,-3.213981165,0.17720322,-4.494544595,0.880236196,0.385822627,0.306226282
3,1,0.4,0.1,0.3,0.001,0.04033122,0.198326413,-3.084494801,0.255201196,-3.61892391,0.900224435,0.505358647,0.274801047
4,1,0.4,0.1,0.3,0.001,0.011560428,0.160318649,-3.206203079,0.183033842,-4.406481085,0.879522092,0.392427447,0.320106481
5,1,0.4,0.1,0.3,0.001,0.04033122,0.198326413,-3.084494801,0.255219175,-3.61892391,0.900224435,0.504805601,0.274801047
6,1,0.4,0.1,0.3,0.001,0.041001958,0.191218833,-3.112300624,0.251289518,-3.679838427,0.899669357,0.522904452,0.274001401
7,1,0.4,0.1,0.3,0.001,0.020777734,0.180025257,-3.145106925,0.216660509,-3.984051186,0.893326681,0.474651083,0.289662309
8,1,0.4,0.1,0.3,0.001,0.004346064,0.129289462,-3.298904847,0.133729516,-5.290202022,0.859692195,0.23810931,0.378162915
0,16,0.3,0.2,0,0.001,0.029604285,0.186492003,-3.125087988,0.236219003,-3.873411449,0.89609142,0.497652316,0.2728099
1,16,0.3,0.2,0,0.001,0.074308129,0.209413025,-3.08504202,0.272486,-3.544525909,0.900950823,0.52484805,0.263067181
2,16,0.3,0.2,0,0.001,0.017823103,0.166929388,-3.163025411,0.205145343,-4.152212973,0.887712711,0.448570894,0.284729563
3,16,0.3,0.2,0,0.001,0.051860969,0.199628186,-3.069153192,0.261719294,-3.667387618,0.903629369,0.515435935,0.267060547
4,16,0.3,0.2,0,0.001,0.014224939,0.169381429,-3.175104676,0.200926101,-4.169788637,0.887353727,0.445145687,0.290951709
5,16,0.3,0.2,0,0.001,0.051860969,0.199628186,-3.069153192,0.261937181,-3.667387618,0.903629369,0.514686229,0.267060547
6,16,0.3,0.2,0,0.001,0.064311171,0.209292701,-3.076357493,0.272359008,-3.5522137,0.902010973,0.522703969,0.263318601
7,16,0.3,0.2,0,0.001,0.025791605,0.190466076,-3.1373316,0.223488952,-3.913437111,0.893087535,0.491074448,0.287463653
8,16,0.3,0.2,0,0.001,0.005700114,0.130767445,-3.277007917,0.154370776,-4.938551493,0.867371204,0.360104977,0.329347085
0,8,0.3,0.1,0.1,0.001,0.032989869,0.192602947,-3.123264088,0.237366633,-3.897095775,0.896539393,0.508685316,0.275581804
1,8,0.3,0.1,0.1,0.001,0.056467787,0.215184741,-3.071128377,0.270164527,-3.544574275,0.901049036,0.550235893,0.267439577
2,8,0.3,0.1,0.1,0.001,0.017462835,0.159270542,-3.184481,0.195714498,-4.288735302,0.885616599,0.445208825,0.285422645
3,8,0.3,0.1,0.1,0.001,0.049166246,0.208573676,-3.078386711,0.25832,-3.695919376,0.902403013,0.542451702,0.267736143
4,8,0.3,0.1,0.1,0.001,0.015438142,0.177728801,-3.140360675,0.211197349,-4.103238054,0.889084275,0.489209063,0.291675983
5,8,0.3,0.1,0.1,0.001,0.049166246,0.208573676,-3.078386711,0.258285695,-3.695919376,0.902403012,0.54265409,0.267736143
6,8,0.3,0.1,0.1,0.001,0.055338141,0.217672051,-3.068548072,0.270365221,-3.548411867,0.902424125,0.545600233,0.268249243
7,8,0.3,0.1,0.1,0.001,0.029510052,0.193627446,-3.107178067,0.232795765,-3.912240854,0.896177129,0.525703123,0.281010688
8,8,0.3,0.1,0.1,0.001,0.008224418,0.122484854,-3.293884664,0.140805324,-5.033277577,0.867019546,0.32531588,0.337025952
0,4,0.5,0.1,0,0.001,0.015332894,0.16311408,-3.190100711,0.196396629,-4.413308742,0.88325819,0.419081794,0.285342544
1,4,0.5,0.1,0,0.001,0.056111678,0.221139161,-3.068422368,0.275226107,-3.513946336,0.901355859,0.556281177,0.2696565
2,4,0.5,0.1,0,0.001,0.005802388,0.121379222,-3.310476703,0.132763096,-5.217224655,0.863507625,0.269212134,0.343710607
3,4,0.5,0.1,0,0.001,0.051917216,0.211778605,-3.066844624,0.265551403,-3.646393334,0.902128308,0.540322012,0.267913957
4,4,0.5,0.1,0,0.001,0.018577255,0.178606971,-3.170088515,0.202724607,-4.304120905,0.884585317,0.45512852,0.291469684
5,4,0.5,0.1,0,0.001,0.051917216,0.211778605,-3.066844624,0.265725706,-3.646393334,0.902128307,0.540392186,0.267913957
6,4,0.5,0.1,0,0.001,0.059221667,0.222218166,-3.063122073,0.278861351,-3.510122198,0.902873136,0.546938012,0.268588824
7,4,0.5,0.1,0,0.001,0.025917202,0.194085292,-3.124275462,0.232442499,-3.886431468,0.895136511,0.517799884,0.281114725
8,4,0.5,0.1,0,0.001,0,0.099473686,-3.366476971,0.096466127,-5.667351878,0.851692452,0.198314278,0.425798806
0,1,0.2,0.3,0.4,0.001,0.028371861,0.169103697,-3.14804988,0.223376607,-3.908419416,0.897980758,0.445841295,0.266767385
1,1,0.2,0.3,0.4,0.001,0.039439296,0.148655526,-3.232449299,0.206465811,-3.855654272,0.894558641,0.473921983,0.261333456
2,1,0.2,0.3,0.4,0.001,0.014863359,0.157717979,-3.200691191,0.194798005,-4.139111969,0.892074113,0.437019095,0.278863205
3,1,0.2,0.3,0.4,0.001,0.046498645,0.185045903,-3.036152685,0.241578386,-3.380783385,0.895365665,0.46226423,0.269391506
4,1,0.2,0.3,0.4,0.001,0.00991147,0.149304554,-3.231646449,0.177453986,-4.342399771,0.883454275,0.403358161,0.302854878
5,1,0.2,0.3,0.4,0.001,0.046498645,0.185045903,-3.036152685,0.241374409,-3.380783385,0.895365665,0.461830524,0.269391506
6,1,0.2,0.3,0.4,0.001,0.06381201,0.183202649,-3.125801245,0.25311135,-3.602543275,0.898647014,0.478041218,0.260221681
7,1,0.2,0.3,0.4,0.001,0.020791508,0.169518883,-3.176182595,0.204144823,-3.958161065,0.890989623,0.442134481,0.294799857
8,1,0.2,0.3,0.4,0.001,0.008512176,0.145672763,-3.238200393,0.173337618,-4.446728423,0.88160888,0.366191358,0.307256446
0,2,0.4,0,0.4,0.001,0.026746364,0.186613192,-3.141574424,0.2208941,-4.00620195,0.891936518,0.487319579,0.290702627
1,2,0.4,0,0.4,0.001,0.061054463,0.206741566,-3.099605213,0.274910314,-3.530500259,0.902222271,0.551971898,0.262496987
2,2,0.4,0,0.4,0.001,0.007555781,0.148734258,-3.246770979,0.15888888,-4.76842304,0.87126232,0.325529732,0.338958418
3,2,0.4,0,0.4,0.001,0.063486622,0.214058258,-3.064126405,0.280537765,-3.559473028,0.903588714,0.51419708,0.265810749
4,2,0.4,0,0.4,0.001,0.010509927,0.161996886,-3.200836664,0.189718232,-4.352570305,0.881941879,0.423569495,0.303488308
5,2,0.4,0,0.4,0.001,0.063486622,0.214058258,-3.064126405,0.280462065,-3.559473028,0.903588717,0.514648508,0.265810749
6,2,0.4,0,0.4,0.001,0.066118821,0.205370392,-3.078590133,0.275837771,-3.521636361,0.903412705,0.548259001,0.26217392
7,2,0.4,0,0.4,0.001,0.021803759,0.191253633,-3.134890105,0.22349064,-3.967624941,0.892054619,0.499235691,0.28638799
8,2,0.4,0,0.4,0.001,0.003901062,0.120792377,-3.313336726,0.114896185,-5.481549593,0.85605728,0.211928218,0.41753461
0,2,0.2,0.2,0.3,0.001,0.0321205,0.210528313,-3.068575778,0.264630262,-3.752363616,0.90171339,0.536280426,0.275282141
1,2,0.2,0.2,0.3,0.001,0.058556619,0.216692335,-3.051384949,0.280323183,-3.563712291,0.902921064,0.553469787,0.266461918
2,2,0.2,0.2,0.3,0.001,0.032389478,0.192232246,-3.12346683,0.234451029,-3.865712089,0.896762886,0.530639965,0.278339923
3,2,0.2,0.2,0.3,0.001,0.046582139,0.209747723,-3.047895238,0.277164524,-3.687499622,0.903997748,0.540273534,0.266290064
4,2,0.2,0.2,0.3,0.001,0.013281246,0.183653652,-3.140079077,0.216702366,-4.09649899,0.888670038,0.497532636,0.290140998
5,2,0.2,0.2,0.3,0.001,0.046582139,0.209747723,-3.047895238,0.277009636,-3.687499622,0.903997748,0.540998956,0.266290064
6,2,0.2,0.2,0.3,0.001,0.06098485,0.220498202,-3.03772746,0.284288252,-3.566986286,0.903771652,0.553569952,0.263583569
7,2,0.2,0.2,0.3,0.001,0.034220746,0.206865048,-3.096581559,0.246611049,-3.85368351,0.89555387,0.54623037,0.283081152
8,2,0.2,0.2,0.3,0.001,0.014451908,0.169363533,-3.166494327,0.199899849,-4.29654624,0.883895758,0.454492741,0.303640394
0,1,0.6,0,0.1,0.001,0.007414193,0.152171532,-3.250634588,0.149331051,-5.162528544,0.85989494,0.257842882,0.376665871
1,1,0.6,0,0.1,0.001,0.02849357,0.203997495,-3.177189982,0.233315772,-3.874744664,0.892765898,0.529564408,0.297150445
2,1,0.6,0,0.1,0.001,0.001791608,0.124695641,-3.302348475,0.104549044,-5.905707364,0.841729247,0.15910707,0.527172489
3,1,0.6,0,0.1,0.001,0.038284445,0.213187434,-3.106682735,0.251093985,-3.802751427,0.895772568,0.523233307,0.279468724
4,1,0.6,0,0.1,0.001,0.008979213,0.159088836,-3.227414284,0.161718954,-4.953904882,0.864634825,0.296716655,0.343513602
5,1,0.6,0,0.1,0.001,0.038284445,0.213187434,-3.106682735,0.251187629,-3.802751427,0.895772567,0.523096221,0.279468724
6,1,0.6,0,0.1,0.001,0.044469068,0.21911737,-3.12204595,0.256019333,-3.708124848,0.896937453,0.535191404,0.279179339
7,1,0.6,0,0.1,0.001,0.017304575,0.187955098,-3.158756468,0.211201104,-4.078935265,0.886462627,0.484697696,0.296873743
8,1,0.6,0,0.1,0.001,0,0.112961494,-3.325904269,0.078435552,-6.209868631,0.831006066,0.139894145,0.640768972
0,4,0.2,0.4,0,0.001,0.045336146,0.216633867,-3.092484122,0.260894268,-3.707280442,0.901466125,0.561749028,0.270612639
1,4,0.2,0.4,0,0.001,0.078895523,0.242385989,-3.053133859,0.292156446,-3.419644525,0.904146658,0.568668761,0.264256696
2,4,0.2,0.4,0,0.001,0.056479454,0.218863499,-3.052047358,0.274036992,-3.553681148,0.903892488,0.557229579,0.266461578
3,4,0.2,0.4,0,0.001,0.03062171,0.194351589,-3.135607767,0.219977278,-4.006344182,0.89114515,0.532513697,0.29623787
4,4,0.2,0.4,0,0.001,0.056479454,0.218863499,-3.052047358,0.2735642,-3.553681148,0.903892487,0.557556274,0.266461578
5,4,0.2,0.4,0,0.001,0.081718875,0.241492733,-3.049192705,0.294373555,-3.412971888,0.905823831,0.564506435,0.264140869
6,4,0.2,0.4,0,0.001,0.034730299,0.211152651,-3.097323463,0.24252651,-3.801640286,0.896092943,0.558533742,0.284317406
7,4,0.2,0.4,0,0.001,0.017719651,0.175380741,-3.175296473,0.201286539,-4.235001806,0.884684656,0.497625189,0.296077503
0,8,0.4,0.4,0.1,0.001,0.039783582,0.213545086,-3.102264631,0.245600194,-3.783651995,0.897587004,0.538184907,0.282747244
1,8,0.4,0.4,0.1,0.001,0.066166235,0.222829448,-3.082086184,0.272169633,-3.440765078,0.900717435,0.558615355,0.267202283
2,8,0.4,0.4,0.1,0.001,0.015588062,0.184956452,-3.174676163,0.197190604,-4.183793627,0.884476817,0.505128023,0.313073162
3,8,0.4,0.4,0.1,0.001,0.056555283,0.223462643,-3.062085674,0.269180228,-3.550155431,0.904309757,0.545427425,0.267721279
4,8,0.4,0.4,0.1,0.001,0.021790414,0.192146157,-3.142654913,0.212928773,-4.015559024,0.888894636,0.526942688,0.304765045
5,8,0.4,0.4,0.1,0.001,0.056555283,0.223462643,-3.062085674,0.26919169,-3.550155431,0.904309756,0.545299697,0.267721279
6,8,0.4,0.4,0.1,0.001,0.073516701,0.230570662,-3.06277278,0.282755807,-3.430539595,0.903835507,0.554812232,0.263699965
7,8,0.4,0.4,0.1,0.001,0.028035235,0.199458972,-3.121165885,0.224888721,-3.81591868,0.89488962,0.54761366,0.285295136
8,8,0.4,0.4,0.1,0.001,0.006275654,0.140150175,-3.271373083,0.14807428,-4.966563999,0.865174919,0.333837467,0.381525951
0,8,0.1,0,0.3,0.001,0.032333457,0.194293185,-3.102845997,0.243727457,-3.759643863,0.898965182,0.511223851,0.270506434
1,8,0.1,0,0.3,0.001,0.062360099,0.22529685,-3.069502371,0.280463536,-3.407332531,0.90076013,0.529324352,0.267206229
2,8,0.1,0,0.3,0.001,0.027478995,0.190272092,-3.124144195,0.223974974,-3.927965379,0.893758636,0.500003973,0.282163391
3,8,0.1,0,0.3,0.001,0.045538776,0.208838189,-3.067096508,0.266422251,-3.643806481,0.902809819,0.512065581,0.266047306
4,8,0.1,0,0.3,0.001,0.020011239,0.17619273,-3.175608808,0.200707927,-4.188390395,0.88503645,0.462523239,0.297868592
5,8,0.1,0,0.3,0.001,0.045538776,0.208838189,-3.067096508,0.266042265,-3.643806481,0.902809818,0.512349466,0.266047306
6,8,0.1,0,0.3,0.001,0.061621988,0.221328937,-3.071355497,0.277500826,-3.450732297,0.901575939,0.528085237,0.265093157
7,8,0.1,0,0.3,0.001,0.026986772,0.199836773,-3.128385705,0.23052968,-3.895140188,0.892751455,0.50233962,0.286963136
8,8,0.1,0,0.3,0.001,0.015403668,0.170502583,-3.169442421,0.195646032,-4.256697973,0.884727312,0.435680584,0.29234039
0,16,0.1,0.3,0.2,0.001,0.031875718,0.179800658,-3.122533126,0.228253697,-3.85550489,0.898514224,0.517522552,0.270731164
1,16,0.1,0.3,0.2,0.001,0.044979592,0.199379049,-3.102518526,0.251784052,-3.652001813,0.899735114,0.536528818,0.265542037
2,16,0.1,0.3,0.2,0.001,0.035350694,0.183005669,-3.117429534,0.224916335,-3.880742702,0.897736058,0.529066451,0.273232985
3,16,0.1,0.3,0.2,0.001,0.041193881,0.193258408,-3.087167522,0.243279948,-3.747394875,0.901557328,0.526230217,0.269962033
4,16,0.1,0.3,0.2,0.001,0.016669546,0.171770876,-3.147818165,0.205418998,-4.061150595,0.891417782,0.500655653,0.285406876
5,16,0.1,0.3,0.2,0.001,0.041193881,0.193258408,-3.087167522,0.243207651,-3.747394875,0.901557328,0.526332962,0.269962033
6,16,0.1,0.3,0.2,0.001,0.047391039,0.195612548,-3.107168805,0.250100889,-3.666518646,0.900224634,0.532714339,0.2675025
7,16,0.1,0.3,0.2,0.001,0.023574466,0.188153144,-3.123562235,0.22087429,-3.938825977,0.894938604,0.523653869,0.284698342
8,16,0.1,0.3,0.2,0.001,0.021336154,0.177283186,-3.154726348,0.209835252,-4.066713929,0.891411514,0.502711502,0.291162734
0,1,0.3,0.4,0.3,0.001,0.018184623,0.153117719,-3.199563229,0.196497199,-3.97726763,0.893480347,0.382649318,0.275511183
1,1,0.3,0.4,0.3,0.001,0.019777058,0.184092982,-3.346666062,0.227541924,-3.449481904,0.875287981,0.443384207,0.276155575
2,1,0.3,0.4,0.3,0.001,0.015691944,0.146549316,-3.246104798,0.172018323,-4.194517706,0.887347148,0.366835514,0.29348974
3,1,0.3,0.4,0.3,0.001,0.04412486,0.176614021,-3.025488441,0.211341386,-3.119424059,0.887432787,0.453090678,0.279043347
4,1,0.3,0.4,0.3,0.001,0.006361623,0.153540857,-3.246410359,0.173231603,-4.348185446,0.882086502,0.330408449,0.315857806
5,1,0.3,0.4,0.3,0.001,0.04412486,0.176614021,-3.025488441,0.211430793,-3.119424059,0.887432788,0.453470844,0.279043347
6,1,0.3,0.4,0.3,0.001,0.041160434,0.192981867,-3.106773092,0.260170684,-3.279967078,0.891217071,0.42998142,0.267580975
7,1,0.3,0.4,0.3,0.001,0.01568988,0.161436056,-3.220010838,0.194584584,-4.026963747,0.89048608,0.374543071,0.299550657
8,1,0.3,0.4,0.3,0.001,0,0.130137756,-3.306803715,0.139002751,-4.754611265,0.87245337,0.259011532,0.350690258
0,8,0.6,0.4,0.2,0.001,0.013870864,0.175001923,-3.195039982,0.186661239,-4.333318512,0.879406351,0.435824657,0.340060744
1,8,0.6,0.4,0.2,0.001,0.079810137,0.230739579,-3.043466283,0.287261678,-3.349299264,0.903705229,0.544466765,0.265964364
2,8,0.6,0.4,0.2,0.001,0.003658772,0.126823076,-3.309098399,0.123898301,-5.267394512,0.856822552,0.275470171,0.447076247
3,8,0.6,0.4,0.2,0.001,0.054662612,0.215561137,-3.040721391,0.269534631,-3.465378517,0.903995588,0.529769312,0.268583296
4,8,0.6,0.4,0.2,0.001,0.017686755,0.186897262,-3.167487578,0.207936939,-4.033899734,0.887680428,0.474364046,0.30975043
5,8,0.6,0.4,0.2,0.001,0.054662612,0.215561137,-3.040721391,0.269039267,-3.465378517,0.903995588,0.530286122,0.268583296
6,8,0.6,0.4,0.2,0.001,0.0787976,0.229604324,-3.037981406,0.290976297,-3.37989237,0.904155741,0.539732725,0.262916794
7,8,0.6,0.4,0.2,0.001,0.028001974,0.201153946,-3.136314841,0.230108412,-3.765797513,0.895167842,0.526946151,0.294992365
8,8,0.6,0.4,0.2,0.001,0.00179445,0.104181327,-3.370639352,0.086908202,-5.63260003,0.843807814,0.232874107,0.565524565
0,4,0,0.4,0.3,0.001,0.053234822,0.200660523,-3.075729812,0.257111364,-3.73564982,0.904965096,0.55241012,0.262607203
1,4,0,0.4,0.3,0.001,0.078698102,0.228620384,-3.059985809,0.288926478,-3.431660409,0.905669863,0.562217303,0.26093387
2,4,0,0.4,0.3,0.001,0.047320752,0.195651817,-3.074613334,0.24633902,-3.772965812,0.902388874,0.553460486,0.267716735
3,4,0,0.4,0.3,0.001,0.076592887,0.215880284,-3.038892734,0.273955687,-3.575851015,0.90559313,0.553723361,0.260955847
4,4,0,0.4,0.3,0.001,0.024511137,0.184487429,-3.133656783,0.211908441,-4.002574351,0.892990291,0.537347135,0.28814383
5,4,0,0.4,0.3,0.001,0.076592887,0.215880284,-3.038892734,0.274364342,-3.575851015,0.905593129,0.553443596,0.260955847
6,4,0,0.4,0.3,0.001,0.083175474,0.224045337,-3.052790089,0.288017334,-3.446629589,0.90638133,0.561058952,0.260112435
7,4,0,0.4,0.3,0.001,0.026128371,0.199132701,-3.119214797,0.231816157,-3.826983691,0.897211379,0.549910917,0.282104405
8,4,0,0.4,0.3,0.001,0.027860402,0.183525313,-3.114408108,0.226564862,-3.863065816,0.898167594,0.545494261,0.272154742
0,1,0.4,0,0.2,0.001,0.024686676,0.164082524,-3.149343897,0.216223171,-4.154361436,0.895007574,0.473472734,0.26656619
1,1,0.4,0,0.2,0.001,0.055305438,0.184985053,-3.117185662,0.253160311,-3.714888869,0.902689685,0.542726602,0.259320201
2,1,0.4,0,0.2,0.001,0.009889987,0.140788563,-3.221482205,0.167038846,-4.824670645,0.874833625,0.332292996,0.306378639
3,1,0.4,0,0.2,0.001,0.051398623,0.199898609,-3.075143225,0.275342585,-3.730242089,0.905241249,0.526248372,0.26240667
4,1,0.4,0,0.2,0.001,0.011361247,0.146357413,-3.21483944,0.179041788,-4.598830172,0.87832275,0.380910249,0.298275397
5,1,0.4,0,0.2,0.001,0.051398623,0.199898609,-3.075143225,0.275136215,-3.730242089,0.905241251,0.526798939,0.26240667
6,1,0.4,0,0.2,0.001,0.068366804,0.198502893,-3.099573153,0.272626796,-3.663943848,0.905036106,0.551244792,0.257992215
7,1,0.4,0,0.2,0.001,0.019408077,0.161717688,-3.158201295,0.209962659,-4.110667787,0.895107923,0.490144789,0.26884486
8,1,0.4,0,0.2,0.001,0,0.116406629,-3.285696853,0.125448845,-5.506335508,0.856542075,0.231327798,0.369982137
0,2,0,0.2,0,0.001,0.036969175,0.190052974,-3.091052402,0.255732801,-3.750750846,0.901777056,0.54036711,0.268906662
1,2,0,0.2,0,0.001,0.064133267,0.204534827,-3.079590291,0.279779415,-3.500558327,0.904012071,0.556915802,0.259663713
2,2,0,0.2,0,0.001,0.03800646,0.188787927,-3.119847064,0.228680265,-3.894569756,0.897684204,0.538874594,0.28186518
3,2,0,0.2,0,0.001,0.059478084,0.202914487,-3.05020177,0.274832037,-3.570237873,0.904278805,0.538267577,0.261754407
4,2,0,0.2,0,0.001,0.014003533,0.172492923,-3.166844654,0.195674312,-4.248050345,0.887077443,0.507198719,0.318099173
5,2,0,0.2,0,0.001,0.059478084,0.202914487,-3.05020177,0.274583876,-3.570237873,0.904278805,0.538562092,0.261754407
6,2,0,0.2,0,0.001,0.068936302,0.207100829,-3.071311915,0.279094663,-3.502338555,0.905418544,0.55991336,0.258323666
7,2,0,0.2,0,0.001,0.021503186,0.182161425,-3.136147598,0.21586967,-3.995710328,0.893614084,0.542270223,0.304393111
8,2,0,0.2,0,0.001,0.019966775,0.171356538,-3.17211087,0.201242432,-4.13851578,0.891430228,0.511841261,0.299327766
0,16,0.3,0.3,0.1,0.001,0.030716958,0.187584577,-3.115439562,0.23210825,-3.856715088,0.898150904,0.511775163,0.271710856
1,16,0.3,0.3,0.1,0.001,0.055747235,0.204650268,-3.068579703,0.258908226,-3.587416709,0.901321708,0.543200151,0.265013259
2,16,0.3,0.3,0.1,0.001,0.019652116,0.169568527,-3.141478391,0.210917795,-4.030603461,0.892166092,0.495007876,0.275683721
3,16,0.3,0.3,0.1,0.001,0.051402255,0.207909492,-3.067513741,0.257231873,-3.676578642,0.90275747,0.531788728,0.26806548
4,16,0.3,0.3,0.1,0.001,0.023432737,0.168574429,-3.173383677,0.204410804,-4.067494775,0.891215873,0.491546545,0.281412917
5,16,0.3,0.3,0.1,0.001,0.051402255,0.207909492,-3.067501018,0.257104109,-3.676536868,0.902752671,0.531490793,0.26806548
6,16,0.3,0.3,0.1,0.001,0.053098685,0.20222721,-3.063951011,0.260181701,-3.612727409,0.9023865,0.543084557,0.264621805
7,16,0.3,0.3,0.1,0.001,0.024841977,0.189299694,-3.121176672,0.224075822,-3.92620374,0.895022505,0.521246026,0.280846822
8,16,0.3,0.3,0.1,0.001,0.012459172,0.127904782,-3.253686856,0.157143592,-4.737212272,0.872899775,0.383700973,0.30375842
0,1,0.1,0.4,0,0.001,0.030094863,0.176346696,-3.133784016,0.227254713,-3.892612372,0.898359318,0.492438232,0.280034964
1,1,0.1,0.4,0,0.001,0.036562155,0.176319396,-3.172305916,0.232095267,-3.864671703,0.897098103,0.496595589,0.271424034
2,1,0.1,0.4,0,0.001,0.020696904,0.169120186,-3.161249496,0.206079885,-4.01737167,0.893788869,0.479759242,0.29236622
3,1,0.1,0.4,0,0.001,0.046835203,0.199143745,-3.051454384,0.259180393,-3.566738564,0.900287142,0.501228028,0.276189772
4,1,0.1,0.4,0,0.001,0.013247489,0.15897333,-3.202010268,0.182450038,-4.301372167,0.885031477,0.431740584,0.314675204
5,1,0.1,0.4,0,0.001,0.046835203,0.199143745,-3.051454384,0.259195267,-3.566738564,0.90028714,0.501472567,0.276189772
6,1,0.1,0.4,0,0.001,0.04425656,0.194582683,-3.123333729,0.25503888,-3.669137109,0.900393281,0.514554705,0.276366158
7,1,0.1,0.4,0,0.001,0.017462515,0.178025161,-3.148766377,0.208211102,-4.016492849,0.891365911,0.482759835,0.307291712
8,1,0.1,0.4,0,0.001,0.015402615,0.161485399,-3.20323806,0.189181586,-4.219197192,0.888628997,0.460456739,0.301138617
0,4,0.5,0,0.1,0.001,0.01209617,0.14275593,-3.25128214,0.169800541,-4.787706001,0.874093918,0.332338958,0.301341728
1,4,0.5,0,0.1,0.001,0.050109052,0.208875796,-3.091241227,0.259786307,-3.647824743,0.898545171,0.548803134,0.269070425
2,4,0.5,0,0.1,0.001,0,0.10550582,-3.344895213,0.109567283,-5.499624339,0.856267098,0.211615663,0.388282045
3,4,0.5,0,0.1,0.001,0.045665697,0.214969981,-3.085555176,0.256853685,-3.753005867,0.898941907,0.535268571,0.271886003
4,4,0.5,0,0.1,0.001,0.018300638,0.1683979,-3.19425857,0.195357464,-4.395418972,0.882102744,0.420477189,0.291190407
5,4,0.5,0,0.1,0.001,0.045665697,0.214969981,-3.085555176,0.257285917,-3.753005867,0.898941907,0.535116564,0.271886003
6,4,0.5,0,0.1,0.001,0.05298518,0.2151955,-3.085134029,0.265166695,-3.625248301,0.900119348,0.543282598,0.269147315
7,4,0.5,0,0.1,0.001,0.025784377,0.184330215,-3.130235852,0.227954831,-3.971562567,0.892966761,0.507096252,0.277698812
8,4,0.5,0,0.1,0.001,0,0.092786404,-3.380542577,0.081675283,-5.797417175,0.845903052,0.169850008,0.481372629
0,8,0.3,0,0,0.001,0.025963989,0.185116913,-3.152373227,0.217933128,-4.104838493,0.889442954,0.452680599,0.283884012
1,8,0.3,0,0,0.001,0.051749377,0.218699728,-3.083494979,0.2645545,-3.490922083,0.897799948,0.519782003,0.269153912
2,8,0.3,0,0,0.001,0.008486523,0.148258781,-3.246926792,0.169158773,-4.734656379,0.872328643,0.340383311,0.316819009
3,8,0.3,0,0,0.001,0.041475867,0.20625104,-3.096027586,0.251749503,-3.742775232,0.899882693,0.498572808,0.2733323
4,8,0.3,0,0,0.001,0.014436516,0.175729432,-3.17474964,0.200283627,-4.281113228,0.882859897,0.413732295,0.303697001
5,8,0.3,0,0,0.001,0.041475867,0.20625104,-3.096027586,0.251683077,-3.742775232,0.899882693,0.497863539,0.2733323
6,8,0.3,0,0,0.001,0.057801141,0.224912618,-3.075304181,0.27310428,-3.496913321,0.899854688,0.523486312,0.269612663
7,8,0.3,0,0,0.001,0.019725417,0.189799508,-3.160319976,0.211203707,-3.987704466,0.889921109,0.4708088,0.295065246
8,8,0.3,0,0,0.001,0,0.113090836,-3.336667437,0.116513225,-5.386733581,0.856008442,0.259925867,0.39836293
0,4,0.1,0.3,0.4,0.001,0.041885003,0.207898694,-3.089341365,0.25833505,-3.64496479,0.903181879,0.534300849,0.266874044
1,4,0.1,0.3,0.4,0.001,0.077323777,0.222927094,-3.072454017,0.282082543,-3.428933666,0.902437381,0.554033047,0.261730605
2,4,0.1,0.3,0.4,0.001,0.042119021,0.195311985,-3.119506647,0.235704387,-3.820839896,0.898164595,0.538856242,0.273738074
3,4,0.1,0.3,0.4,0.001,0.063290777,0.211048372,-3.046629354,0.27401958,-3.4950298,0.905755895,0.53918496,0.265139471
4,4,0.1,0.3,0.4,0.001,0.017792108,0.181891452,-3.154923341,0.20822708,-4.030807406,0.889718979,0.502545866,0.289616117
5,4,0.1,0.3,0.4,0.001,0.063290777,0.211048372,-3.046629354,0.273824117,-3.4950298,0.905755894,0.539061251,0.265139471
6,4,0.1,0.3,0.4,0.001,0.07626794,0.221847577,-3.068150763,0.284357187,-3.440255593,0.904183419,0.55334396,0.260352425
7,4,0.1,0.3,0.4,0.001,0.025581315,0.19021733,-3.118353857,0.228342829,-3.848378585,0.895698268,0.534628792,0.283752313
8,4,0.1,0.3,0.4,0.001,0.022673844,0.169709848,-3.171467152,0.206126903,-4.062262304,0.890897574,0.503069999,0.285366081
0,1,0.6,0.1,0,0.001,0.007735729,0.150269541,-3.241654438,0.163698027,-4.848517759,0.869105781,0.316310977,0.337198058
1,1,0.6,0.1,0,0.001,0.029372347,0.203056224,-3.166011218,0.236323939,-3.813540216,0.895975247,0.537451237,0.283559774
2,1,0.6,0.1,0,0.001,0.003238796,0.135076174,-3.303535216,0.117614384,-5.64076424,0.848601621,0.187874339,0.445802936
3,1,0.6,0.1,0,0.001,0.045235983,0.219031558,-3.08018883,0.269559151,-3.707493081,0.898777033,0.533444861,0.276951616
4,1,0.6,0.1,0,0.001,0.008220203,0.156299611,-3.222710417,0.170522269,-4.715533545,0.870509197,0.349196671,0.329237765
5,1,0.6,0.1,0,0.001,0.045235983,0.219031558,-3.08018883,0.269611098,-3.707493081,0.898777033,0.533505956,0.276951616
6,1,0.6,0.1,0,0.001,0.041785073,0.21597229,-3.104095726,0.261185824,-3.636195574,0.899061708,0.545135516,0.274989596
7,1,0.6,0.1,0,0.001,0.015806849,0.191896291,-3.153135422,0.21990059,-4.004838029,0.89000715,0.502547714,0.290318728
8,1,0.6,0.1,0,0.001,0,0.115470126,-3.327993811,0.086612038,-6.082612743,0.835518746,0.150258256,0.587844641
0,2,0.2,0.3,0.2,0.001,0.058765491,0.214185086,-3.065696516,0.27273329,-3.670510901,0.903676334,0.546788935,0.266156927
1,2,0.2,0.3,0.2,0.001,0.066340633,0.21538472,-3.074789059,0.28521286,-3.487374769,0.903279567,0.551835211,0.26016131
2,2,0.2,0.3,0.2,0.001,0.033884757,0.189877945,-3.104605749,0.237892195,-3.871109072,0.898727084,0.529159987,0.272145938
3,2,0.2,0.3,0.2,0.001,0.062178648,0.216218966,-3.045157601,0.283501414,-3.595403154,0.905765884,0.543822562,0.263231874
4,2,0.2,0.3,0.2,0.001,0.028531015,0.181022276,-3.144075221,0.214406568,-4.073920218,0.890010591,0.512137608,0.28854879
5,2,0.2,0.3,0.2,0.001,0.062178648,0.216218966,-3.045157601,0.283873392,-3.595403154,0.905765884,0.544069954,0.263231874
6,2,0.2,0.3,0.2,0.001,0.068394496,0.217457873,-3.056766589,0.289637372,-3.49517904,0.904709089,0.550835745,0.259335388
7,2,0.2,0.3,0.2,0.001,0.036869901,0.201817917,-3.103609813,0.244445768,-3.805889347,0.897710196,0.543353601,0.278821231
8,2,0.2,0.3,0.2,0.001,0.019950529,0.175960969,-3.155478524,0.20545259,-4.216592454,0.886766836,0.479506318,0.297148925
0,8,0.1,0.1,0.2,0.001,0.040326212,0.210459336,-3.0916053,0.25785107,-3.678159829,0.898663871,0.512678336,0.272571427
1,8,0.1,0.1,0.2,0.001,0.059897794,0.227201389,-3.079969281,0.279672129,-3.334262561,0.90046908,0.540818401,0.265446421
2,8,0.1,0.1,0.2,0.001,0.032671517,0.203828511,-3.11164882,0.235275819,-3.843371939,0.894853467,0.519435092,0.277165424
3,8,0.1,0.1,0.2,0.001,0.054785499,0.220167138,-3.047914657,0.280012876,-3.518232784,0.904146757,0.518991494,0.267529198
4,8,0.1,0.1,0.2,0.001,0.020742223,0.185052059,-3.155382064,0.208003566,-4.080973156,0.887105347,0.495142281,0.29883882
5,8,0.1,0.1,0.2,0.001,0.054785499,0.220167138,-3.047914657,0.280375407,-3.518232784,0.904146758,0.518907663,0.267529198
6,8,0.1,0.1,0.2,0.001,0.061224795,0.228394374,-3.07489814,0.281127573,-3.363007877,0.902187458,0.531916087,0.264765235
7,8,0.1,0.1,0.2,0.001,0.030130946,0.199984458,-3.115298309,0.225096542,-3.840525495,0.893807449,0.530040518,0.288604574
8,8,0.1,0.1,0.2,0.001,0.018625073,0.180758297,-3.171552933,0.202659703,-4.158576891,0.885168264,0.483883684,0.300597321
0,16,0.1,0.2,0.3,0.001,0.0368021,0.187187118,-3.108496802,0.237089923,-3.76707461,0.900070784,0.504214422,0.271087292
1,16,0.1,0.2,0.3,0.001,0.068441938,0.195804667,-3.09821545,0.258998611,-3.5265641,0.901779452,0.513808938,0.261567458
2,16,0.1,0.2,0.3,0.001,0.029060876,0.175353338,-3.140393322,0.220107975,-3.88545043,0.896322371,0.488664787,0.27162649
3,16,0.1,0.2,0.3,0.001,0.061195602,0.204130236,-3.049139226,0.266538243,-3.635614121,0.905004369,0.502046352,0.26331138
4,16,0.1,0.2,0.3,0.001,0.019091653,0.169199427,-3.166759273,0.204591673,-4.077509705,0.889738114,0.470837546,0.288288003
5,16,0.1,0.2,0.3,0.001,0.061195602,0.204130236,-3.049139226,0.267079272,-3.635614121,0.90500437,0.501889382,0.26331138
6,16,0.1,0.2,0.3,0.001,0.067460248,0.199362596,-3.086176804,0.266713484,-3.548590366,0.903196339,0.510985282,0.260236451
7,16,0.1,0.2,0.3,0.001,0.022478466,0.183433072,-3.135119994,0.216715648,-3.904016161,0.893009953,0.500067658,0.291707991
8,16,0.1,0.2,0.3,0.001,0.020614801,0.175237423,-3.149750593,0.201881575,-4.130479104,0.888183371,0.467247183,0.290422868
0,4,0,0.3,0.4,0.001,0.054985055,0.197411761,-3.069087636,0.256874672,-3.708676934,0.903995821,0.544280675,0.262970578
1,4,0,0.3,0.4,0.001,0.073158544,0.215398282,-3.083143553,0.276884936,-3.477279915,0.903296291,0.562040232,0.259184467
2,4,0,0.3,0.4,0.001,0.038875424,0.191383847,-3.114329088,0.238589565,-3.824303034,0.900109604,0.543781233,0.268819922
3,4,0,0.3,0.4,0.001,0.061152384,0.202792385,-3.045430643,0.26930699,-3.576946234,0.905216291,0.540610851,0.262407989
4,4,0,0.3,0.4,0.001,0.020491379,0.176894693,-3.15184359,0.207771101,-4.060576135,0.891968274,0.527310219,0.287324661
5,4,0,0.3,0.4,0.001,0.061152384,0.202792385,-3.045430643,0.269662865,-3.576946234,0.905216292,0.540641855,0.262407989
6,4,0,0.3,0.4,0.001,0.074404531,0.211805847,-3.078922752,0.276213705,-3.49323941,0.904104794,0.558379427,0.259662792
7,4,0,0.3,0.4,0.001,0.030333791,0.194599942,-3.104969075,0.227310154,-3.888827434,0.896862504,0.556644351,0.280564649
8,4,0,0.3,0.4,0.001,0.022547874,0.186137558,-3.132914283,0.220327468,-3.932583529,0.896193974,0.550234101,0.277959275
0,16,0.6,0,0.4,0.001,0.009736481,0.12689378,-3.276263303,0.152322513,-4.922845303,0.868558627,0.285550396,0.315478747
1,16,0.6,0,0.4,0.001,0.071924653,0.203011164,-3.104451864,0.268225996,-3.518471761,0.900870565,0.507789297,0.26230474
2,16,0.6,0,0.4,0.001,0,0.08692651,-3.383805966,0.092058438,-5.613283458,0.84946001,0.258079344,0.42972859
3,16,0.6,0,0.4,0.001,0.054526658,0.197579105,-3.065272963,0.266560397,-3.604564033,0.902950561,0.479987374,0.265354226
4,16,0.6,0,0.4,0.001,0.014673239,0.167969411,-3.182123548,0.199353535,-4.195001941,0.885481957,0.40161705,0.29851185
5,16,0.6,0,0.4,0.001,0.054526658,0.197579105,-3.065272963,0.266531119,-3.604564033,0.902950561,0.480041096,0.265354226
6,16,0.6,0,0.4,0.001,0.069793121,0.203693397,-3.093062763,0.27128266,-3.536047855,0.901632947,0.507382407,0.261508784
7,16,0.6,0,0.4,0.001,0.02431538,0.177011954,-3.149975279,0.220094696,-3.910541837,0.892060731,0.469080763,0.284720046
8,16,0.6,0,0.4,0.001,0,0.070631252,-3.405334951,0.070908217,-5.86949959,0.839781079,0.271809547,0.520449638
0,16,0,0.2,0.3,0.001,0.038936241,0.184637551,-3.095419517,0.236068684,-3.74312048,0.90122453,0.502233519,0.265936044
1,16,0,0.2,0.3,0.001,0.060676828,0.191007619,-3.096390901,0.256152205,-3.567681813,0.901529129,0.515980778,0.263526282
2,16,0,0.2,0.3,0.001,0.034206953,0.182159728,-3.132876103,0.230217603,-3.883800905,0.897756395,0.499566995,0.269765401
3,16,0,0.2,0.3,0.001,0.047580084,0.196747913,-3.074086556,0.259278079,-3.657276327,0.90443407,0.501018339,0.266893094
4,16,0,0.2,0.3,0.001,0.016408905,0.166373472,-3.151539406,0.200285925,-4.079983116,0.889370711,0.467877332,0.290215705
5,16,0,0.2,0.3,0.001,0.047580084,0.196747913,-3.074086556,0.259712173,-3.657276327,0.90443407,0.501225836,0.266893094
6,16,0,0.2,0.3,0.001,0.059357127,0.190666597,-3.089077326,0.257219065,-3.585252526,0.902611997,0.517231518,0.261998019
7,16,0,0.2,0.3,0.001,0.022618949,0.177553086,-3.138521788,0.214987567,-3.929095211,0.894737785,0.495477625,0.282499335
8,16,0,0.2,0.3,0.001,0.01454292,0.166731385,-3.169555098,0.208633108,-4.026187818,0.89304051,0.471276836,0.277905695
0,4,0.6,0.1,0.3,0.001,0.010131787,0.16532892,-3.236568964,0.174755302,-4.696221067,0.870320325,0.352699147,0.34100978
1,4,0.6,0.1,0.3,0.001,0.052889628,0.225517299,-3.082905995,0.271492241,-3.411024794,0.899596606,0.55675252,0.26956614
2,4,0.6,0.1,0.3,0.001,0,0.127720431,-3.32605857,0.116900814,-5.481501408,0.85269257,0.208961045,0.451228569
3,4,0.6,0.1,0.3,0.001,0.042790256,0.214303343,-3.079863966,0.265150287,-3.596488142,0.900660789,0.548340277,0.274175455
4,4,0.6,0.1,0.3,0.001,0.016221699,0.182894488,-3.179938932,0.199400085,-4.24138938,0.881725618,0.468548099,0.317330799
5,4,0.6,0.1,0.3,0.001,0.042790256,0.214303343,-3.079863966,0.264908808,-3.596488142,0.900660789,0.549552526,0.274175455
6,4,0.6,0.1,0.3,0.001,0.052596417,0.229066189,-3.07436264,0.276350216,-3.420709395,0.90095493,0.555909923,0.269711432
7,4,0.6,0.1,0.3,0.001,0.026675036,0.213356377,-3.132303136,0.236840463,-3.804782076,0.892009306,0.548634404,0.290222395
8,4,0.6,0.1,0.3,0.001,0,0.106575516,-3.365867686,0.084998732,-5.836120977,0.841980592,0.169104034,0.574219291
0,8,0,0.1,0.2,0.001,0.039144784,0.206653528,-3.094361419,0.246916746,-3.711536558,0.899330767,0.541351083,0.27346056
1,8,0,0.1,0.2,0.001,0.052421208,0.220176546,-3.094110339,0.263180696,-3.498897039,0.899254756,0.54656025,0.267914402
2,8,0,0.1,0.2,0.001,0.036282179,0.20681477,-3.111214944,0.241910304,-3.82083132,0.896403829,0.534254194,0.278791112
3,8,0,0.1,0.2,0.001,0.056940825,0.216173579,-3.061200263,0.267344767,-3.631141359,0.903572877,0.539240196,0.267812318
4,8,0,0.1,0.2,0.001,0.020112302,0.18309154,-3.16989127,0.204688214,-4.129862138,0.88680107,0.501833153,0.301295144
5,8,0,0.1,0.2,0.001,0.056940825,0.216173579,-3.061200263,0.267694107,-3.631141359,0.903572876,0.539033744,0.267812318
6,8,0,0.1,0.2,0.001,0.056150851,0.227816007,-3.080728241,0.270966269,-3.494334606,0.900489999,0.548022068,0.267423945
7,8,0,0.1,0.2,0.001,0.016222765,0.194978805,-3.135879801,0.226744712,-3.910059324,0.892677777,0.541220045,0.295285178
8,8,0,0.1,0.2,0.001,0.021119067,0.185052756,-3.135834129,0.208531819,-4.038423177,0.890326154,0.510776255,0.292754972
0,2,0.3,0.3,0.2,0.001,0.047642831,0.208995774,-3.076347968,0.26247368,-3.711977846,0.901175699,0.54050873,0.266522568
1,2,0.3,0.3,0.2,0.001,0.086258475,0.228851467,-3.053554521,0.298362115,-3.454008048,0.904466933,0.554667604,0.258879483
2,2,0.3,0.3,0.2,0.001,0.026880805,0.190908082,-3.131147647,0.233887058,-3.971585807,0.894793989,0.511495663,0.277189148
3,2,0.3,0.3,0.2,0.001,0.07547082,0.218463365,-3.048916674,0.285788012,-3.619857771,0.905258364,0.543793241,0.263080667
4,2,0.3,0.3,0.2,0.001,0.01730457,0.176766043,-3.153969226,0.211111214,-4.135621346,0.888850886,0.499457308,0.282628265
5,2,0.3,0.3,0.2,0.001,0.07547082,0.218463365,-3.048916674,0.285900855,-3.619857771,0.905258362,0.543448012,0.263080667
6,2,0.3,0.3,0.2,0.001,0.088603582,0.227531162,-3.042983363,0.297988128,-3.458969033,0.905441308,0.556463678,0.259330594
7,2,0.3,0.3,0.2,0.001,0.031331403,0.189934189,-3.121358275,0.230883732,-3.853493812,0.895913234,0.546754489,0.278912103
8,2,0.3,0.3,0.2,0.001,0.013943217,0.158901053,-3.219656273,0.181888927,-4.631111649,0.876668954,0.401905858,0.3119589
0,4,0.4,0,0.1,0.001,0.024504046,0.181722181,-3.153282512,0.217789965,-4.10320734,0.890290355,0.460378812,0.281562849
1,4,0.4,0,0.1,0.001,0.063250936,0.213934633,-3.091610013,0.27169176,-3.495653627,0.901411522,0.538949329,0.26621822
2,4,0.4,0,0.1,0.001,0.006768256,0.14384394,-3.253502819,0.154930771,-4.879533376,0.870030918,0.296907587,0.340454552
3,4,0.4,0,0.1,0.001,0.05862509,0.207365854,-3.075685838,0.274361423,-3.655994371,0.904756246,0.525230368,0.26133997
4,4,0.4,0,0.1,0.001,0.014295057,0.163201746,-3.192646497,0.192157234,-4.330654556,0.882917836,0.432083253,0.295808022
5,4,0.4,0,0.1,0.001,0.05862509,0.207365854,-3.075685838,0.274720915,-3.655994371,0.904756245,0.524909021,0.26133997
6,4,0.4,0,0.1,0.001,0.070955359,0.220394162,-3.066976227,0.285735285,-3.450499706,0.905307363,0.539231628,0.262936041
7,4,0.4,0,0.1,0.001,0.025741486,0.187570063,-3.140886803,0.224207235,-3.955629169,0.894223335,0.491671571,0.281940435
8,4,0.4,0,0.1,0.001,0,0.117183618,-3.337097546,0.115256906,-5.453656132,0.855584839,0.202574345,0.423291765
0,8,0.2,0,0,0.001,0.028486641,0.195413678,-3.124273862,0.23734919,-3.979234245,0.893622871,0.474243766,0.275510599
1,8,0.2,0,0,0.001,0.052751586,0.219627162,-3.0834719,0.27095497,-3.520025465,0.899151928,0.535411638,0.269333733
2,8,0.2,0,0,0.001,0.015676257,0.180270723,-3.183334741,0.210682057,-4.309655963,0.882972342,0.41547503,0.291637408
3,8,0.2,0,0,0.001,0.045235236,0.20079153,-3.088072526,0.251763594,-3.782077386,0.899018713,0.510439845,0.270032416
4,8,0.2,0,0,0.001,0.019944425,0.175803185,-3.170315299,0.197844825,-4.309816183,0.882348546,0.412040976,0.299547539
5,8,0.2,0,0,0.001,0.045235236,0.20079153,-3.088072526,0.2514068,-3.782077386,0.899018713,0.509991419,0.270032416
6,8,0.2,0,0,0.001,0.054330985,0.221515498,-3.079461001,0.272329284,-3.546131285,0.900071986,0.532904171,0.267104452
7,8,0.2,0,0,0.001,0.019852796,0.182667409,-3.152852976,0.210089758,-4.040089422,0.889147203,0.469156939,0.283287627
8,8,0.2,0,0,0.001,0.007295638,0.141428728,-3.268513146,0.160518064,-4.927780593,0.867857743,0.322877664,0.332937766
0,1,0,0.4,0,0.001,0.039583317,0.199840463,-3.074517452,0.257679167,-3.724227217,0.901451643,0.528358032,0.267224658
1,1,0,0.4,0,0.001,0.061512671,0.20735211,-3.105821345,0.269243324,-3.496909569,0.900851715,0.547676927,0.26326046
2,1,0,0.4,0,0.001,0.036849865,0.194973382,-3.103315994,0.238604776,-3.807374111,0.899070023,0.51916677,0.271408963
3,1,0,0.4,0,0.001,0.061768023,0.215024622,-3.038889682,0.275478641,-3.453599919,0.901868389,0.524316723,0.269260636
4,1,0,0.4,0,0.001,0.020937912,0.172142082,-3.169835801,0.207865888,-4.151136293,0.888867487,0.477767185,0.292010621
5,1,0,0.4,0,0.001,0.061768023,0.215024622,-3.038889682,0.275214007,-3.453599919,0.90186839,0.524194978,0.269260636
6,1,0,0.4,0,0.001,0.074283579,0.215595192,-3.083492217,0.280232185,-3.439036451,0.902946804,0.543433085,0.261960781
7,1,0,0.4,0,0.001,0.027208639,0.190732294,-3.123207672,0.230320293,-3.872383966,0.894460006,0.512225414,0.282997296
8,1,0,0.4,0,0.001,0.021739054,0.181917586,-3.15557418,0.21826183,-3.973976864,0.892761839,0.494129481,0.279755118
0,16,0.2,0.3,0.1,0.001,0.043513602,0.189679118,-3.0945964,0.234118301,-3.844063435,0.899646453,0.523839309,0.27151948
1,16,0.2,0.3,0.1,0.001,0.060269549,0.205468393,-3.083763809,0.261477195,-3.640592254,0.900532873,0.536142403,0.263466765
2,16,0.2,0.3,0.1,0.001,0.031979231,0.186278309,-3.124576457,0.22488208,-3.879030397,0.896546215,0.511221084,0.278815917
3,16,0.2,0.3,0.1,0.001,0.05216651,0.205834289,-3.06713082,0.259174885,-3.707134092,0.902856607,0.527828011,0.264265161
4,16,0.2,0.3,0.1,0.001,0.016533621,0.169380756,-3.152015458,0.202930291,-4.078828657,0.890942522,0.498935265,0.281197814
5,16,0.2,0.3,0.1,0.001,0.05216651,0.205834289,-3.06713082,0.25933986,-3.707134092,0.902856603,0.527477295,0.264265161
6,16,0.2,0.3,0.1,0.001,0.056064472,0.202514949,-3.089135164,0.261455302,-3.646146061,0.90108708,0.536979976,0.263943396
7,16,0.2,0.3,0.1,0.001,0.028248305,0.184370431,-3.120503095,0.219472378,-3.939246975,0.89485625,0.515983787,0.277227746
8,16,0.2,0.3,0.1,0.001,0.015936342,0.157851468,-3.201993614,0.188601255,-4.374232965,0.883296601,0.436543304,0.289523488
0,1,0.5,0,0.2,0.001,0.010135815,0.162858165,-3.207432806,0.186894828,-4.44497019,0.879070462,0.407760613,0.309243444
1,1,0.5,0,0.2,0.001,0.027562653,0.194324118,-3.176191866,0.231202452,-3.825493328,0.894631147,0.541840992,0.290595218
2,1,0.5,0,0.2,0.001,0.002354017,0.135935694,-3.28116063,0.130470253,-5.367744804,0.856179066,0.225840597,0.415134075
3,1,0.5,0,0.2,0.001,0.040574637,0.211388413,-3.069765706,0.261850022,-3.679311721,0.89937081,0.523637454,0.275512685
4,1,0.5,0,0.2,0.001,0.008008738,0.15258034,-3.224922886,0.169397196,-4.733109701,0.8700796,0.342938549,0.323584775
5,1,0.5,0,0.2,0.001,0.040574637,0.211388413,-3.069765706,0.261726786,-3.679311721,0.89937081,0.524406002,0.275512685
6,1,0.5,0,0.2,0.001,0.034441978,0.206066366,-3.115749043,0.248611658,-3.688107798,0.898752338,0.542729303,0.281309353
7,1,0.5,0,0.2,0.001,0.021185494,0.185252504,-3.140468372,0.218700686,-4.035944183,0.889886252,0.485404621,0.291630507
8,1,0.5,0,0.2,0.001,0,0.115865167,-3.321174103,0.094905476,-5.931165875,0.842658335,0.163027309,0.51729251
0,2,0.1,0.2,0,0.001,0.039374379,0.206346949,-3.064563787,0.256779429,-3.728553346,0.901072467,0.54081674,0.266523169
1,2,0.1,0.2,0,0.001,0.050371772,0.215322455,-3.077322372,0.270668199,-3.563973547,0.901419343,0.561585282,0.264704978
2,2,0.1,0.2,0,0.001,0.036777089,0.197193884,-3.119181307,0.23197473,-3.896466808,0.895836995,0.539768264,0.275428397
3,2,0.1,0.2,0,0.001,0.053865859,0.214048145,-3.049764996,0.273816722,-3.623626792,0.902761801,0.544000368,0.27093275
4,2,0.1,0.2,0,0.001,0.021753125,0.181325962,-3.155214838,0.209557774,-4.144507957,0.887583905,0.490369226,0.295685679
5,2,0.1,0.2,0,0.001,0.053865859,0.214048145,-3.049764996,0.274140235,-3.623626792,0.9027618,0.544451563,0.27093275
6,2,0.1,0.2,0,0.001,0.053078788,0.218745456,-3.057896978,0.275494666,-3.541591388,0.903171299,0.563075986,0.265934603
7,2,0.1,0.2,0,0.001,0.030998292,0.197396758,-3.11048832,0.231934717,-3.854279485,0.89414075,0.537192541,0.28507715
8,2,0.1,0.2,0,0.001,0.019600843,0.18687521,-3.134277054,0.217417591,-4.069631975,0.889172568,0.513917076,0.289442139
0,4,0.1,0.4,0.3,0.001,0.04472193,0.203071254,-3.08172315,0.26418814,-3.631137359,0.904627575,0.545356199,0.263302817
1,4,0.1,0.4,0.3,0.001,0.094668376,0.238449016,-3.036488062,0.304424202,-3.354196229,0.905889498,0.556531927,0.260085011
2,4,0.1,0.4,0.3,0.001,0.037081048,0.188156669,-3.094185788,0.240503999,-3.810260803,0.901003663,0.536455307,0.266215922
3,4,0.1,0.4,0.3,0.001,0.065345592,0.215907003,-3.028292641,0.276809564,-3.464979759,0.905199325,0.541362616,0.264611951
4,4,0.1,0.4,0.3,0.001,0.025414796,0.178530907,-3.143653695,0.208758488,-4.066815573,0.891957016,0.519917769,0.290056435
5,4,0.1,0.4,0.3,0.001,0.065345592,0.215907003,-3.028292641,0.277175463,-3.464979759,0.905199327,0.54084537,0.264611951
6,4,0.1,0.4,0.3,0.001,0.09374123,0.234411132,-3.029573503,0.302559181,-3.399286711,0.906451988,0.555354196,0.259619913
7,4,0.1,0.4,0.3,0.001,0.035907069,0.197429361,-3.098844477,0.24423088,-3.761994974,0.898411756,0.543207127,0.276033883
8,4,0.1,0.4,0.3,0.001,0.02359502,0.184234796,-3.155405468,0.223965561,-3.946759845,0.894022925,0.515037114,0.279955918
0,2,0.5,0,0.4,0.001,0.014597136,0.174549701,-3.186598891,0.194771369,-4.317701209,0.883295327,0.432930434,0.309473901
1,2,0.5,0,0.4,0.001,0.06017249,0.207831678,-3.099941275,0.272934687,-3.533666609,0.90096208,0.560009764,0.266639343
2,2,0.5,0,0.4,0.001,0.003603725,0.138374811,-3.292409121,0.134102165,-5.228510861,0.860078471,0.236858408,0.411870699
3,2,0.5,0,0.4,0.001,0.051232585,0.218380632,-3.05759075,0.279379851,-3.492597943,0.903493841,0.522632616,0.265522583
4,2,0.5,0,0.4,0.001,0.013823963,0.168157669,-3.197646177,0.185396108,-4.402590915,0.880155329,0.424502143,0.317536847
5,2,0.5,0,0.4,0.001,0.051232585,0.218380632,-3.05759075,0.279130421,-3.492597943,0.903493839,0.522520002,0.265522583
6,2,0.5,0,0.4,0.001,0.068318378,0.216801015,-3.064313599,0.28292281,-3.47281755,0.903173275,0.547884789,0.262828631
7,2,0.5,0,0.4,0.001,0.028322679,0.196354581,-3.132466836,0.228788996,-3.91661767,0.892626263,0.512049484,0.292529948
8,2,0.5,0,0.4,0.001,0,0.116630148,-3.325125656,0.100982085,-5.740281265,0.848445984,0.163515373,0.504729533
0,8,0.6,0.2,0.4,0.001,0.009058596,0.159987589,-3.217676816,0.171374431,-4.611094635,0.873462681,0.362888236,0.350018811
1,8,0.6,0.2,0.4,0.001,0.055865838,0.211522334,-3.078901205,0.265344872,-3.417893763,0.89895746,0.547512488,0.266789715
2,8,0.6,0.2,0.4,0.001,0.002450712,0.120276332,-3.337583969,0.111672603,-5.408017172,0.852974916,0.237923436,0.467511639
3,8,0.6,0.2,0.4,0.001,0.051361648,0.214425846,-3.064228734,0.264476261,-3.574568171,0.901998632,0.527234439,0.269781957
4,8,0.6,0.2,0.4,0.001,0.020301124,0.189720811,-3.160979578,0.203151689,-4.114156936,0.884633206,0.463879245,0.321879399
5,8,0.6,0.2,0.4,0.001,0.051361648,0.214425846,-3.064228734,0.264761205,-3.574568171,0.901998632,0.527924502,0.269781957
6,8,0.6,0.2,0.4,0.001,0.059003251,0.210499085,-3.056071051,0.266696838,-3.418436355,0.900875421,0.539925758,0.268268664
7,8,0.6,0.2,0.4,0.001,0.022333611,0.194051476,-3.142314972,0.218466365,-3.856091217,0.893559448,0.53325369,0.297270579
8,8,0.6,0.2,0.4,0.001,0.002391051,0.100279075,-3.374812207,0.080410682,-5.743543392,0.840393112,0.218953825,0.584427175
0,1,0.2,0.4,0.3,0.001,0.027372018,0.147339412,-3.197928093,0.200113085,-3.961638578,0.895609536,0.385627079,0.266011082
1,1,0.2,0.4,0.3,0.001,0.01662171,0.176948418,-3.35799648,0.207393523,-3.725256611,0.886348924,0.394618882,0.270386448
2,1,0.2,0.4,0.3,0.001,0.014069484,0.145507552,-3.217146628,0.182672026,-4.111861792,0.892045415,0.375111741,0.274756354
3,1,0.2,0.4,0.3,0.001,0.044677907,0.172435822,-3.030589697,0.214274279,-3.174948273,0.88830189,0.449518627,0.27489219
4,1,0.2,0.4,0.3,0.001,0.011282696,0.138198599,-3.258363608,0.166159064,-4.3546568,0.884097165,0.341785306,0.29689246
5,1,0.2,0.4,0.3,0.001,0.044677907,0.172435822,-3.030589697,0.214002564,-3.174948273,0.888301893,0.449031128,0.27489219
6,1,0.2,0.4,0.3,0.001,0.073437483,0.221993642,-3.140232593,0.283151096,-3.181284105,0.900130309,0.446431555,0.264938096
7,1,0.2,0.4,0.3,0.001,0.017027173,0.159105554,-3.212910344,0.192348997,-4.081108771,0.890821751,0.376557581,0.292023563
8,1,0.2,0.4,0.3,0.001,0.007823048,0.13566143,-3.262824364,0.155506399,-4.452034935,0.882444742,0.331465142,0.303350771
0,16,0,0.3,0.2,0.001,0.039579917,0.18782052,-3.129445963,0.246343474,-3.772467884,0.900599526,0.505861958,0.265528397
1,16,0,0.3,0.2,0.001,0.065544404,0.197167943,-3.117739883,0.264442155,-3.577445871,0.901981179,0.516438845,0.261629216
2,16,0,0.3,0.2,0.001,0.030492227,0.187422626,-3.12467539,0.235423779,-3.808234217,0.898093144,0.496215233,0.271035271
3,16,0,0.3,0.2,0.001,0.047990488,0.198606494,-3.088155654,0.261917219,-3.622564965,0.904290145,0.501118629,0.261819596
4,16,0,0.3,0.2,0.001,0.016640298,0.164400135,-3.176853272,0.195529036,-4.116928722,0.889026502,0.476637508,0.288955527
5,16,0,0.3,0.2,0.001,0.047990488,0.198606494,-3.088155654,0.261925759,-3.622564965,0.904290145,0.500679078,0.261819596
6,16,0,0.3,0.2,0.001,0.063114519,0.198755387,-3.106427685,0.267764654,-3.592148949,0.902814459,0.516043967,0.261797265
7,16,0,0.3,0.2,0.001,0.02407803,0.179571484,-3.151776383,0.216874014,-3.93779376,0.893961745,0.497761342,0.28143702
8,16,0,0.3,0.2,0.001,0.017342925,0.174668739,-3.175789041,0.211172168,-4.008801028,0.892550503,0.479918134,0.281831126
0,8,0,0,0.3,0.001,0.028752519,0.197078482,-3.087745872,0.248075765,-3.792258752,0.900516644,0.518275765,0.269022012
1,8,0,0,0.3,0.001,0.051296378,0.219576544,-3.078983029,0.271924297,-3.492048711,0.899510094,0.531364544,0.267142245
2,8,0,0,0.3,0.001,0.022764668,0.18617511,-3.119165577,0.225321813,-3.876160992,0.89578559,0.520973705,0.274388441
3,8,0,0,0.3,0.001,0.042671716,0.203525959,-3.075643848,0.259101244,-3.696618907,0.902497055,0.516146045,0.266936231
4,8,0,0,0.3,0.001,0.013051811,0.180644399,-3.161009942,0.211746916,-4.109639292,0.888238817,0.49044335,0.291583075
5,8,0,0,0.3,0.001,0.042671716,0.203525959,-3.075643848,0.258890218,-3.696618907,0.902497054,0.515836363,0.266936231
6,8,0,0,0.3,0.001,0.055505892,0.218570504,-3.068764903,0.27251589,-3.508211715,0.900614598,0.527139463,0.266511277
7,8,0,0,0.3,0.001,0.019706193,0.189258183,-3.12922806,0.221468873,-3.962846084,0.892462288,0.515687621,0.288206482
8,8,0,0,0.3,0.001,0.023267345,0.179504987,-3.143335371,0.214593278,-4.023929843,0.890950813,0.496290602,0.285303303
0,4,0.6,0,0.2,0.001,0.007770012,0.129342014,-3.281161932,0.142238744,-5.085068073,0.866996442,0.280404151,0.33219292
1,4,0.6,0,0.2,0.001,0.063150451,0.214925596,-3.067756426,0.273166341,-3.554714045,0.901483522,0.551477996,0.264492057
2,4,0.6,0,0.2,0.001,0,0.098097945,-3.366820035,0.095246472,-5.695374721,0.850980531,0.185691225,0.443878496
3,4,0.6,0,0.2,0.001,0.047166667,0.213284877,-3.076964513,0.265843841,-3.682257326,0.90128087,0.540555266,0.268433724
4,4,0.6,0,0.2,0.001,0.016922484,0.167593523,-3.171650764,0.19871814,-4.359032105,0.883076173,0.426571523,0.296325452
5,4,0.6,0,0.2,0.001,0.047166667,0.213284877,-3.076964513,0.265656359,-3.682257326,0.901280868,0.54056043,0.268433724
6,4,0.6,0,0.2,0.001,0.064570804,0.219235507,-3.056514057,0.277634102,-3.522643369,0.90283357,0.544264698,0.264432422
7,4,0.6,0,0.2,0.001,0.023589067,0.187894862,-3.142866383,0.227683275,-3.954580764,0.894515398,0.51372861,0.275252637
8,4,0.6,0,0.2,0.001,0,0.084484397,-3.383129661,0.064805275,-5.935141658,0.839051853,0.154469094,0.570576487
0,4,0.3,0.4,0,0.001,0.043985162,0.21269421,-3.070176612,0.259542404,-3.662133291,0.899793513,0.551655924,0.274648824
1,4,0.3,0.4,0,0.001,0.072772288,0.242907775,-3.048247326,0.292789803,-3.369735025,0.903403862,0.572177126,0.267261839
2,4,0.3,0.4,0,0.001,0.031777102,0.1939964,-3.118833846,0.224262895,-3.928628419,0.893347148,0.547196895,0.286530118
3,4,0.3,0.4,0,0.001,0.056898515,0.226656259,-3.047458094,0.279610412,-3.533836277,0.902882256,0.551284593,0.268479645
4,4,0.3,0.4,0,0.001,0.022716165,0.190549535,-3.120579265,0.216448412,-4.051955725,0.889380458,0.520875904,0.292214386
5,4,0.3,0.4,0,0.001,0.056898515,0.226656259,-3.047458094,0.279041497,-3.533836277,0.902882256,0.551185857,0.268479645
6,4,0.3,0.4,0,0.001,0.073859218,0.243945274,-3.039088234,0.296067467,-3.382153525,0.904415756,0.565145625,0.266034484
7,4,0.3,0.4,0,0.001,0.032266076,0.20691914,-3.102489454,0.238796799,-3.806945296,0.896115915,0.559594637,0.279040654
8,4,0.3,0.4,0,0.001,0.014967226,0.15621325,-3.225999035,0.178601177,-4.593534149,0.875675537,0.411023952,0.31688332
0,8,0.5,0.4,0.1,0.001,0.028739053,0.190038037,-3.131593521,0.22691079,-3.909481868,0.896039484,0.522713539,0.280692591
1,8,0.5,0.4,0.1,0.001,0.061717937,0.220493392,-3.081178704,0.27974919,-3.49631723,0.902005577,0.550138713,0.264840783
2,8,0.5,0.4,0.1,0.001,0.007096571,0.154276226,-3.23334895,0.172472952,-4.614782545,0.874888923,0.37996243,0.323369695
3,8,0.5,0.4,0.1,0.001,0.057778998,0.215140676,-3.05803173,0.270471741,-3.638839795,0.904498759,0.538900328,0.26616067
4,8,0.5,0.4,0.1,0.001,0.021061487,0.181605239,-3.158730648,0.211297701,-4.02664814,0.890895595,0.508479774,0.287767052
5,8,0.5,0.4,0.1,0.001,0.057778998,0.215140676,-3.05803173,0.27051224,-3.638839795,0.904498761,0.539508165,0.26616067
6,8,0.5,0.4,0.1,0.001,0.062325326,0.222970085,-3.06852599,0.281653291,-3.493708888,0.903493903,0.552073396,0.263199517
7,8,0.5,0.4,0.1,0.001,0.032098242,0.206252034,-3.113284551,0.241074833,-3.804443508,0.897049038,0.553315373,0.284517289
8,8,0.5,0.4,0.1,0.001,0.004819347,0.118333946,-3.346170685,0.122698152,-5.298682977,0.85787177,0.290494129,0.399310343
0,2,0.3,0.2,0.3,0.001,0.035186539,0.205160196,-3.086895158,0.255559647,-3.749208159,0.900993867,0.533148427,0.269550555
1,2,0.3,0.2,0.3,0.001,0.068518494,0.210142919,-3.068438713,0.277678954,-3.520980553,0.9046889,0.555367431,0.259730749
2,2,0.3,0.2,0.3,0.001,0.021611982,0.184504736,-3.129659576,0.224554905,-4.00172392,0.894557639,0.502836964,0.280331779
3,2,0.3,0.2,0.3,0.001,0.047944121,0.201798403,-3.07053925,0.263986737,-3.651563329,0.905859234,0.530968568,0.263840545
4,2,0.3,0.2,0.3,0.001,0.017130744,0.18127877,-3.12715735,0.21908667,-4.143027685,0.888616537,0.484557544,0.287298094
5,2,0.3,0.2,0.3,0.001,0.047944121,0.201798403,-3.07053925,0.264141203,-3.651563329,0.905859235,0.530013489,0.263840545
6,2,0.3,0.2,0.3,0.001,0.070846444,0.211053896,-3.060562552,0.279673007,-3.539809824,0.905850972,0.550079136,0.261016681
7,2,0.3,0.2,0.3,0.001,0.034190523,0.187210261,-3.098761784,0.234311145,-3.865983715,0.897482744,0.524879438,0.279288807
8,2,0.3,0.2,0.3,0.001,0.011967672,0.152405584,-3.219636784,0.169478233,-4.742327857,0.874912818,0.363123125,0.312368569
0,8,0.2,0.1,0.1,0.001,0.036750632,0.205178108,-3.095335725,0.248519769,-3.755209193,0.897332395,0.52879233,0.274700115
1,8,0.2,0.1,0.1,0.001,0.060431937,0.22136401,-3.09711526,0.270275823,-3.367952193,0.898633432,0.550544961,0.265997357
2,8,0.2,0.1,0.1,0.001,0.023762926,0.193299143,-3.141725188,0.219545514,-3.978660151,0.890227633,0.496594834,0.29189151
3,8,0.2,0.1,0.1,0.001,0.04990252,0.220712168,-3.065778004,0.270416506,-3.555232379,0.903558795,0.522899184,0.269458788
4,8,0.2,0.1,0.1,0.001,0.017982035,0.184733647,-3.145437877,0.204695423,-4.105865552,0.884750408,0.491654926,0.301547546
5,8,0.2,0.1,0.1,0.001,0.04990252,0.220712168,-3.065778004,0.270725451,-3.555232379,0.903558794,0.522903456,0.269458788
6,8,0.2,0.1,0.1,0.001,0.060511787,0.223714687,-3.076430842,0.272318079,-3.393792984,0.901222244,0.539788277,0.265201805
7,8,0.2,0.1,0.1,0.001,0.029956178,0.198297807,-3.125234192,0.229664582,-3.861623332,0.891739763,0.522817141,0.292981087
8,8,0.2,0.1,0.1,0.001,0,0.159443321,-3.226647503,0.17884429,-4.542029137,0.875165537,0.395305218,0.319865853
0,4,0.4,0.1,0,0.001,0.0278796,0.179117407,-3.163010997,0.215536797,-4.195982129,0.890235865,0.475128052,0.276724785
1,4,0.4,0.1,0,0.001,0.054237564,0.208922375,-3.07807276,0.263666161,-3.603393102,0.901461895,0.555906721,0.265564347
2,4,0.4,0.1,0,0.001,0.013250901,0.13876793,-3.243133163,0.16867182,-4.761860277,0.875887765,0.353628606,0.298772131
3,4,0.4,0.1,0,0.001,0.04676833,0.207135713,-3.082857428,0.256643207,-3.749369015,0.900672819,0.541610079,0.272286563
4,4,0.4,0.1,0,0.001,0.02109607,0.169757988,-3.170513652,0.204598131,-4.272779092,0.885994053,0.456833564,0.288086591
5,4,0.4,0.1,0,0.001,0.04676833,0.207135713,-3.082857428,0.256392204,-3.749369015,0.900672821,0.541531205,0.272286563
6,4,0.4,0.1,0,0.001,0.053803755,0.21406963,-3.080325651,0.267878836,-3.618837454,0.901939399,0.554871636,0.265194661
7,4,0.4,0.1,0,0.001,0.023259072,0.187563099,-3.124750838,0.230007389,-3.966075078,0.894100131,0.522762083,0.278575592
8,4,0.4,0.1,0,0.001,0.003669024,0.110332607,-3.329162277,0.118251113,-5.367489603,0.861071171,0.228029295,0.354271363
0,16,0.2,0.2,0,0.001,0.041530973,0.188432368,-3.119619375,0.242783638,-3.813248836,0.899298469,0.49489904,0.270688517
1,16,0.2,0.2,0,0.001,0.068067933,0.206273219,-3.094420166,0.272191325,-3.555319852,0.902024846,0.526401391,0.263496757
2,16,0.2,0.2,0,0.001,0.024912164,0.176648108,-3.150909189,0.217809843,-4.003008757,0.893675007,0.478054274,0.278740744
3,16,0.2,0.2,0,0.001,0.050983174,0.202233726,-3.08481454,0.263324043,-3.693048812,0.902332781,0.501751695,0.266992711
4,16,0.2,0.2,0,0.001,0.014483308,0.173937491,-3.166275906,0.204516775,-4.071921537,0.889325231,0.464954468,0.291117284
5,16,0.2,0.2,0,0.001,0.050983174,0.202233726,-3.08481454,0.263535897,-3.693048812,0.902332781,0.501677529,0.266992711
6,16,0.2,0.2,0,0.001,0.068977963,0.212079408,-3.082200149,0.277988026,-3.538849199,0.903006895,0.523969724,0.263644075
7,16,0.2,0.2,0,0.001,0.024464208,0.184879973,-3.158321749,0.223920897,-3.925752241,0.893708553,0.496778134,0.280167436
8,16,0.2,0.2,0,0.001,0.017604098,0.153633551,-3.21188686,0.18425514,-4.427681315,0.880884977,0.411801138,0.294259625
0,2,0.1,0.3,0.1,0.001,0.052135156,0.223720731,-3.075300252,0.273345454,-3.630385737,0.902207215,0.538682362,0.269192995
1,2,0.1,0.3,0.1,0.001,0.072067701,0.221631332,-3.070214914,0.291415332,-3.40257529,0.902781838,0.550351706,0.26133348
2,2,0.1,0.3,0.1,0.001,0.032840321,0.199934584,-3.098993429,0.240248488,-3.797391718,0.898410578,0.545177974,0.276313203
3,2,0.1,0.3,0.1,0.001,0.059995712,0.222705361,-3.03714044,0.288167703,-3.442584904,0.904070279,0.540561501,0.264075514
4,2,0.1,0.3,0.1,0.001,0.020736963,0.18817535,-3.159007605,0.215768477,-4.06331173,0.888961033,0.500896461,0.301040255
5,2,0.1,0.3,0.1,0.001,0.059995712,0.222705361,-3.03714044,0.288659906,-3.442584904,0.904070279,0.540679991,0.264075514
6,2,0.1,0.3,0.1,0.001,0.077361799,0.226472635,-3.063069499,0.295938431,-3.380371252,0.905229022,0.548629106,0.260459625
7,2,0.1,0.3,0.1,0.001,0.035487273,0.206873413,-3.099381519,0.245958789,-3.811950328,0.896193661,0.539940105,0.283683226
8,2,0.1,0.3,0.1,0.001,0.020320091,0.190350968,-3.147177792,0.213083084,-4.062331532,0.890136367,0.522773596,0.302449032
0,1,0.5,0.1,0.3,0.001,0.015307416,0.168541433,-3.183557179,0.205453514,-4.09918165,0.890331294,0.445857489,0.283144154
1,1,0.5,0.1,0.3,0.001,0.042269006,0.178834804,-3.158394056,0.234964461,-3.7696759,0.897576946,0.517715168,0.271687502
2,1,0.5,0.1,0.3,0.001,0.00555295,0.139878773,-3.271908014,0.152437922,-4.968452183,0.866802013,0.280577047,0.333323306
3,1,0.5,0.1,0.3,0.001,0.053667906,0.202471802,-3.074104788,0.263644011,-3.632002418,0.900390642,0.495676358,0.266976831
4,1,0.5,0.1,0.3,0.001,0.014412958,0.153663285,-3.212968978,0.17753967,-4.516266421,0.878694912,0.373762507,0.307315926
5,1,0.5,0.1,0.3,0.001,0.053667906,0.202471802,-3.074104788,0.263925491,-3.632002418,0.900390642,0.495784932,0.266976831
6,1,0.5,0.1,0.3,0.001,0.055693755,0.199976051,-3.096607264,0.26371731,-3.604508694,0.900987476,0.517121172,0.270683235
7,1,0.5,0.1,0.3,0.001,0.030081409,0.187986212,-3.145116905,0.222232975,-3.951870983,0.89323181,0.476048682,0.289174915
8,1,0.5,0.1,0.3,0.001,0,0.124403386,-3.323947447,0.11524211,-5.61482689,0.851469674,0.198424657,0.432694465
0,1,0.3,0.3,0.4,0.001,0.029434594,0.159168122,-3.165641162,0.208268906,-3.94763434,0.898116039,0.449053939,0.268189251
1,1,0.3,0.3,0.4,0.001,0.052361509,0.164399844,-3.204582232,0.222752838,-3.714402767,0.89549075,0.471429146,0.259002585
2,1,0.3,0.3,0.4,0.001,0.013318909,0.154326953,-3.200950852,0.188359166,-4.165827129,0.890861959,0.428323099,0.281273395
3,1,0.3,0.3,0.4,0.001,0.056352669,0.186905053,-3.00558223,0.256238829,-3.344616456,0.898675117,0.462709766,0.265418198
4,1,0.3,0.3,0.4,0.001,0.007330837,0.147149319,-3.208677433,0.177486788,-4.377414827,0.884295512,0.377696552,0.296637336
5,1,0.3,0.3,0.4,0.001,0.056352669,0.186905053,-3.00558223,0.256362424,-3.344616456,0.898675116,0.463164107,0.265418198
6,1,0.3,0.3,0.4,0.001,0.067503084,0.201342313,-3.100069907,0.272718623,-3.473697292,0.900533279,0.487859661,0.259974282
7,1,0.3,0.3,0.4,0.001,0.023251556,0.165527329,-3.162528344,0.206029969,-3.998316864,0.892418404,0.442137448,0.278942521
8,1,0.3,0.3,0.4,0.001,0,0.134461828,-3.266918267,0.153470379,-4.73470583,0.873605027,0.313492878,0.320151005
0,8,0,0.3,0,0.001,0.046486346,0.223075784,-3.084004284,0.267237938,-3.60272257,0.900055397,0.535482384,0.271343278
1,8,0,0.3,0,0.001,0.057420434,0.226146351,-3.118115236,0.276098974,-3.297553093,0.896149403,0.543728274,0.268107557
2,8,0,0.3,0,0.001,0.029048802,0.198774836,-3.094931955,0.240016169,-3.757890335,0.896410631,0.52613823,0.275107905
3,8,0,0.3,0,0.001,0.049125393,0.223102646,-3.060501752,0.276931277,-3.514970482,0.901475302,0.525497234,0.271311122
4,8,0,0.3,0,0.001,0.022401236,0.187966522,-3.152376055,0.20838135,-4.028096159,0.888008311,0.513704674,0.296417182
5,8,0,0.3,0,0.001,0.049125393,0.223102646,-3.060501752,0.276503385,-3.514970482,0.901475302,0.525523765,0.271311122
6,8,0,0.3,0,0.001,0.06341051,0.226841457,-3.074414781,0.27935403,-3.324064875,0.900406915,0.541589703,0.265409667
7,8,0,0.3,0,0.001,0.029010025,0.200315743,-3.117879755,0.229112706,-3.850223798,0.893392546,0.542710579,0.289166665
8,8,0,0.3,0,0.001,0.02183948,0.185860605,-3.149022792,0.217698055,-3.92207156,0.891151912,0.5214155,0.288610211
0,4,0.6,0.3,0.1,0.001,0.015032768,0.170939735,-3.219698152,0.180656021,-4.513068545,0.877473824,0.415014384,0.321019976
1,4,0.6,0.3,0.1,0.001,0.070409032,0.225762939,-3.055070502,0.28969071,-3.38795983,0.902937134,0.556453085,0.264045594
2,4,0.6,0.3,0.1,0.001,0.003897089,0.119821765,-3.32380574,0.115864136,-5.388695477,0.856176836,0.236387035,0.42874826
3,4,0.6,0.3,0.1,0.001,0.060840729,0.225032065,-3.052547344,0.289534565,-3.529848669,0.905322292,0.536626894,0.263835934
4,4,0.6,0.3,0.1,0.001,0.019302066,0.179600823,-3.161843372,0.201040295,-4.168939348,0.885422546,0.480191813,0.290693228
5,4,0.6,0.3,0.1,0.001,0.060840729,0.225032065,-3.052547344,0.28941503,-3.529848669,0.905322292,0.536704746,0.263835934
6,4,0.6,0.3,0.1,0.001,0.075174342,0.22863264,-3.044488673,0.29429181,-3.408333877,0.904395202,0.552066591,0.263766089
7,4,0.6,0.3,0.1,0.001,0.033683761,0.215832814,-3.111199475,0.248899902,-3.781524954,0.896752479,0.537567598,0.280214248
8,4,0.6,0.3,0.1,0.001,0.002438874,0.102422405,-3.367211683,0.085127429,-5.767443809,0.845278562,0.178621775,0.530736564
0,16,0,0,0.1,0.001,0.021042541,0.186130351,-3.149413725,0.215681398,-3.927250532,0.890938137,0.475263235,0.287919559
1,16,0,0,0.1,0.001,0.033087607,0.194154381,-3.141274694,0.231010299,-3.757885897,0.893166181,0.508669019,0.272109758
2,16,0,0,0.1,0.001,0.025468136,0.189184271,-3.150417689,0.219150724,-3.972692694,0.890107386,0.472305791,0.289371901
3,16,0,0,0.1,0.001,0.026937764,0.196967826,-3.134334315,0.230262063,-3.877523349,0.89296477,0.481141211,0.278489877
4,16,0,0,0.1,0.001,0.013192645,0.169223542,-3.191203763,0.188289786,-4.235338727,0.882470901,0.431598421,0.310118784
5,16,0,0,0.1,0.001,0.026937764,0.196967826,-3.134334315,0.230491669,-3.877523349,0.892964771,0.479929918,0.278489877
6,16,0,0,0.1,0.001,0.036296729,0.195110344,-3.138369357,0.232284262,-3.755537581,0.893573876,0.504856437,0.272447436
7,16,0,0,0.1,0.001,0.017145906,0.183622154,-3.179636604,0.205404294,-4.105686928,0.885623651,0.463415351,0.303865297
8,16,0,0,0.1,0.001,0.016494338,0.179827587,-3.179714688,0.20232431,-4.077916654,0.885683362,0.44977674,0.302401721
0,2,0.3,0.1,0,0.001,0.026387772,0.199689334,-3.117951419,0.230034334,-3.927898977,0.894057053,0.518170639,0.277119934
1,2,0.3,0.1,0,0.001,0.047325018,0.214897481,-3.081809488,0.260896708,-3.618836011,0.899327662,0.550935196,0.270386549
2,2,0.3,0.1,0,0.001,0.014995328,0.1884817,-3.17627608,0.214536719,-4.29871788,0.883631376,0.450770812,0.288640426
3,2,0.3,0.1,0,0.001,0.037628528,0.212942081,-3.075894338,0.252897804,-3.718982493,0.899904434,0.536568581,0.274600217
4,2,0.3,0.1,0,0.001,0.016165113,0.177006465,-3.178003303,0.202595978,-4.349646692,0.881749429,0.44686168,0.297630837
5,2,0.3,0.1,0,0.001,0.037628528,0.212942081,-3.075894338,0.253005361,-3.718982493,0.899904434,0.537000544,0.274600217
6,2,0.3,0.1,0,0.001,0.049081459,0.220841637,-3.071700088,0.267712807,-3.582712579,0.900837226,0.55054857,0.268285988
7,2,0.3,0.1,0,0.001,0.02207969,0.20189335,-3.126276425,0.227835038,-3.955759972,0.891731775,0.520693807,0.287126754
8,2,0.3,0.1,0,0.001,0.00754344,0.142049698,-3.274724742,0.151534041,-5.118108088,0.865346194,0.283421475,0.338229848
0,16,0.5,0.4,0.3,0.001,0.020755852,0.196110265,-3.159378739,0.22141739,-3.897516857,0.891962318,0.510372118,0.289048451
1,16,0.5,0.4,0.3,0.001,0.050060555,0.225913742,-3.094021737,0.26201721,-3.493117438,0.898761954,0.534089085,0.276013244
2,16,0.5,0.4,0.3,0.001,0.01323044,0.161638308,-3.241712757,0.170737027,-4.628638644,0.873282273,0.396807854,0.335429613
3,16,0.5,0.4,0.3,0.001,0.041497193,0.21373164,-3.06686852,0.25570382,-3.582746021,0.901020551,0.527138836,0.277851998
4,16,0.5,0.4,0.3,0.001,0.022931437,0.192776703,-3.142929504,0.208617693,-3.999939142,0.88902499,0.504447597,0.298836824
5,16,0.5,0.4,0.3,0.001,0.041497193,0.21373164,-3.06686852,0.25589146,-3.582746021,0.901020552,0.526866971,0.277851998
6,16,0.5,0.4,0.3,0.001,0.049951483,0.223824256,-3.077881225,0.265589218,-3.495657898,0.899898324,0.534542021,0.275048488
7,16,0.5,0.4,0.3,0.001,0.022556446,0.19974033,-3.134111313,0.220115015,-3.844794148,0.892536648,0.530868162,0.291116096
8,16,0.5,0.4,0.3,0.001,0.003268689,0.114459603,-3.323932981,0.126458446,-5.309198274,0.856756493,0.320293644,0.381734279
0,16,0.2,0.1,0.3,0.001,0.031741645,0.183934075,-3.128404041,0.237559709,-3.811496211,0.898180657,0.487077384,0.268274871
1,16,0.2,0.1,0.3,0.001,0.065495291,0.208780337,-3.086336169,0.268916042,-3.499777757,0.902659042,0.5140064,0.262434082
2,16,0.2,0.1,0.3,0.001,0.022596955,0.178673152,-3.145947661,0.218136859,-3.976935088,0.892702656,0.47763657,0.277973949
3,16,0.2,0.1,0.3,0.001,0.047814075,0.200526966,-3.085651818,0.26025146,-3.623426262,0.90339288,0.502646072,0.265248496
4,16,0.2,0.1,0.3,0.001,0.014246423,0.16981151,-3.176067545,0.198110785,-4.117008343,0.886394348,0.450558319,0.294362424
5,16,0.2,0.1,0.3,0.001,0.047814075,0.200526966,-3.085651818,0.260296227,-3.623426262,0.90339288,0.502269754,0.265248496
6,16,0.2,0.1,0.3,0.001,0.065261958,0.206605337,-3.075136468,0.271421932,-3.526236458,0.90337182,0.512832416,0.263171053
7,16,0.2,0.1,0.3,0.001,0.017747563,0.183531294,-3.15444589,0.214956899,-3.929757147,0.892508041,0.48691429,0.28638883
8,16,0.2,0.1,0.3,0.001,0.015951137,0.14703289,-3.216096106,0.173452724,-4.526265403,0.879030893,0.386942411,0.300641083
0,2,0.4,0.4,0,0.001,0.040826413,0.201902723,-3.093345402,0.252959803,-3.792131306,0.900492084,0.539580624,0.268504011
1,2,0.4,0.4,0,0.001,0.080586987,0.219767593,-3.042015465,0.289910011,-3.481418961,0.905476658,0.56669889,0.258970776
2,2,0.4,0.4,0,0.001,0.020706108,0.173374469,-3.161962865,0.208122135,-4.160549543,0.888653349,0.487619903,0.288449723
3,2,0.4,0.4,0,0.001,0.06524299,0.214869646,-3.027313648,0.284354634,-3.515782865,0.906401036,0.546193894,0.262255316
4,2,0.4,0.4,0,0.001,0.017994564,0.172129115,-3.151897827,0.20835879,-4.129030053,0.889359153,0.485762742,0.287693493
5,2,0.4,0.4,0,0.001,0.06524299,0.214869646,-3.027313648,0.284525163,-3.515782865,0.906401036,0.546101521,0.262255316
6,2,0.4,0.4,0,0.001,0.078976141,0.224227955,-3.023333045,0.29356343,-3.463163075,0.906930083,0.561998432,0.258425407
7,2,0.4,0.4,0,0.001,0.034323587,0.197863167,-3.108698836,0.242771666,-3.845759735,0.89739779,0.543513334,0.275619341
8,2,0.4,0.4,0,0.001,0.009372498,0.140347225,-3.262400881,0.150620897,-4.992539103,0.869039983,0.324943841,0.327274087
0,8,0.2,0.2,0.2,0.001,0.043632971,0.202065576,-3.093977087,0.253540597,-3.765824777,0.900721877,0.537871157,0.268714793
1,8,0.2,0.2,0.2,0.001,0.067320621,0.21177383,-3.082633863,0.275202188,-3.526222887,0.902704798,0.553090388,0.262875594
2,8,0.2,0.2,0.2,0.001,0.031769852,0.199254926,-3.136094797,0.237333307,-3.866548743,0.896995093,0.527795804,0.274421152
3,8,0.2,0.2,0.2,0.001,0.059893642,0.213320053,-3.057115172,0.276882585,-3.619660002,0.904997825,0.537396756,0.265077573
4,8,0.2,0.2,0.2,0.001,0.021283361,0.182015634,-3.159315,0.211183792,-4.06929987,0.891302732,0.495953021,0.280822891
5,8,0.2,0.2,0.2,0.001,0.059893642,0.213320053,-3.057115172,0.276313597,-3.619660002,0.904997826,0.537995922,0.265077573
6,8,0.2,0.2,0.2,0.001,0.06955262,0.216529954,-3.077463857,0.278410434,-3.531090307,0.903272099,0.550052423,0.263812111
7,8,0.2,0.2,0.2,0.001,0.022603247,0.190055469,-3.117156619,0.227911548,-3.861327849,0.896348263,0.532267428,0.278862012
8,8,0.2,0.2,0.2,0.001,0.021404099,0.162973282,-3.183979675,0.195470592,-4.339503477,0.883945075,0.450407616,0.289062738
0,4,0.4,0.2,0.3,0.001,0.031134371,0.203960454,-3.108560471,0.239222591,-3.848372849,0.895357321,0.534945185,0.279412792
1,4,0.4,0.2,0.3,0.001,0.066727467,0.232642887,-3.064634984,0.289180907,-3.426236379,0.902744278,0.573822156,0.266817119
2,4,0.4,0.2,0.3,0.001,0.017017117,0.165962909,-3.201776602,0.19164416,-4.4014857,0.879880861,0.446503202,0.309287291
3,4,0.4,0.2,0.3,0.001,0.059816967,0.229715149,-3.043484873,0.281881168,-3.543075329,0.904567653,0.553563532,0.268394561
4,4,0.4,0.2,0.3,0.001,0.019182946,0.193835539,-3.155368683,0.218974005,-4.10076588,0.886734364,0.504123514,0.302273455
5,4,0.4,0.2,0.3,0.001,0.059816967,0.229715149,-3.043484873,0.281970565,-3.543075329,0.904567653,0.553568439,0.268394561
6,4,0.4,0.2,0.3,0.001,0.067600361,0.228836203,-3.056480568,0.286784665,-3.441480014,0.903916005,0.563819736,0.266394598
7,4,0.4,0.2,0.3,0.001,0.023719801,0.205486392,-3.119135494,0.235999941,-3.836156964,0.89438527,0.544530652,0.283470681
8,4,0.4,0.2,0.3,0.001,0.005908197,0.141510557,-3.278969056,0.144532619,-5.133052724,0.862349316,0.264969578,0.382967915
0,1,0.5,0.2,0,0.001,0.022926239,0.175888677,-3.152612577,0.20732526,-4.123767571,0.888266259,0.473825512,0.288213262
1,1,0.5,0.2,0,0.001,0.041830625,0.201994071,-3.144002283,0.246610979,-3.713453215,0.899631213,0.542314904,0.272835756
2,1,0.5,0.2,0,0.001,0.005631395,0.147963537,-3.256212025,0.150909701,-5.050841028,0.864367855,0.292517901,0.355624683
3,1,0.5,0.2,0,0.001,0.045809831,0.223806834,-3.059235273,0.271901701,-3.49619864,0.899871564,0.526871963,0.271955864
4,1,0.5,0.2,0,0.001,0.008246684,0.159568339,-3.211400867,0.175888428,-4.529245441,0.876644078,0.383728646,0.313636637
5,1,0.5,0.2,0,0.001,0.045809831,0.223806834,-3.059235273,0.271707594,-3.49619864,0.899871564,0.526985117,0.271955864
6,1,0.5,0.2,0,0.001,0.0514168,0.223739024,-3.08193896,0.276501754,-3.556160265,0.901459322,0.550283945,0.272730291
7,1,0.5,0.2,0,0.001,0.023888631,0.191452455,-3.144324319,0.224452865,-3.981406734,0.89170563,0.504342591,0.289272644
8,1,0.5,0.2,0,0.001,0.002199145,0.12909293,-3.304218833,0.109936892,-5.692801104,0.847694552,0.201622275,0.489395737
0,2,0.1,0,0.2,0.001,0.033831936,0.195704474,-3.116694967,0.24380081,-3.819707442,0.898002631,0.521509822,0.276468057
1,2,0.1,0,0.2,0.001,0.059245887,0.208665843,-3.107096461,0.272306409,-3.58694097,0.901901266,0.552736885,0.263721361
2,2,0.1,0,0.2,0.001,0.029054666,0.18441998,-3.161372213,0.216762911,-4.01208115,0.891840194,0.506394304,0.304574896
3,2,0.1,0,0.2,0.001,0.053230591,0.217186182,-3.063071838,0.276679242,-3.549541305,0.903302167,0.529350428,0.267765888
4,2,0.1,0,0.2,0.001,0.012929742,0.170680233,-3.189721359,0.193277489,-4.3450788,0.883059615,0.464137714,0.330410224
5,2,0.1,0,0.2,0.001,0.053230591,0.217186182,-3.063071838,0.276728825,-3.549541305,0.903302166,0.52944212,0.267765888
6,2,0.1,0,0.2,0.001,0.074385935,0.213461215,-3.082272846,0.280030328,-3.530476141,0.903036638,0.552123789,0.259861485
7,2,0.1,0,0.2,0.001,0.022818838,0.198249211,-3.136572725,0.226177007,-3.983464008,0.891142343,0.516041437,0.311718511
8,2,0.1,0,0.2,0.001,0.016224597,0.175249643,-3.198669123,0.194897556,-4.346485967,0.881341816,0.442914482,0.329096234
0,4,0.2,0,0.4,0.001,0.031743748,0.192472224,-3.10940813,0.247425552,-3.824469462,0.898890168,0.510723083,0.265594708
1,4,0.2,0,0.4,0.001,0.063854004,0.212947395,-3.071786147,0.27278569,-3.542471872,0.902983848,0.545632798,0.261406499
2,4,0.2,0,0.4,0.001,0.026354925,0.170973369,-3.150397929,0.219622972,-4.10727611,0.891238303,0.499712203,0.279684993
3,4,0.2,0,0.4,0.001,0.053692363,0.203540594,-3.078785955,0.261393318,-3.730303091,0.903110133,0.542006455,0.262118862
4,4,0.2,0,0.4,0.001,0.024680556,0.173694289,-3.151769099,0.21219145,-4.187633746,0.887820571,0.463862795,0.284145783
5,4,0.2,0,0.4,0.001,0.053692363,0.203540594,-3.078785955,0.261190455,-3.730303091,0.903110133,0.541360841,0.262118862
6,4,0.2,0,0.4,0.001,0.063661553,0.211191819,-3.069896066,0.272327467,-3.561983524,0.903776405,0.548472237,0.260816944
7,4,0.2,0,0.4,0.001,0.026996149,0.19065465,-3.142980905,0.225584989,-3.958560679,0.894580478,0.521423642,0.27344258
8,4,0.2,0,0.4,0.001,0.010736808,0.146026999,-3.22856075,0.175872379,-4.673636904,0.876293317,0.363895896,0.298553999
0,16,0.4,0.3,0.4,0.001,0.027525042,0.174394664,-3.127728064,0.21658191,-3.942499247,0.897015779,0.488011631,0.274339157
1,16,0.4,0.3,0.4,0.001,0.050385141,0.193697578,-3.092845988,0.254651553,-3.632183692,0.900582948,0.524853461,0.261633192
2,16,0.4,0.3,0.4,0.001,0.012440194,0.149260012,-3.21319917,0.18135152,-4.365260643,0.885120841,0.428786996,0.297759185
3,16,0.4,0.3,0.4,0.001,0.042222314,0.179072348,-3.087512378,0.246095863,-3.766343641,0.903898648,0.5103277,0.263508496
4,16,0.4,0.3,0.4,0.001,0.015608174,0.166755569,-3.17009918,0.200304102,-4.130015047,0.889681936,0.456993169,0.289051145
5,16,0.4,0.3,0.4,0.001,0.042222314,0.179072348,-3.087512378,0.245402947,-3.766343641,0.903898648,0.509664981,0.263508496
6,16,0.4,0.3,0.4,0.001,0.051908423,0.194292605,-3.083868515,0.258411169,-3.637367095,0.901984679,0.519240381,0.263131346
7,16,0.4,0.3,0.4,0.001,0.024164443,0.181399458,-3.114659973,0.219328807,-3.927560043,0.896154891,0.504874968,0.28437897
8,16,0.4,0.3,0.4,0.001,0.005334065,0.113047723,-3.301528675,0.129973111,-5.12564177,0.864424845,0.319767682,0.348013106
0,8,0.3,0.4,0.4,0.001,0.021660784,0.159905606,-3.202032759,0.203554838,-3.919040665,0.895196895,0.388901947,0.272577217
1,8,0.3,0.4,0.4,0.001,0.031994932,0.131634868,-3.219182779,0.223405312,-3.783085617,0.90190163,0.442247949,0.255862466
2,8,0.3,0.4,0.4,0.001,0.01537756,0.146222327,-3.242174272,0.179813733,-4.132479934,0.889708494,0.374010412,0.290444968
3,8,0.3,0.4,0.4,0.001,0.045154999,0.176804505,-3.018483912,0.210998225,-3.120625491,0.887509355,0.455101311,0.279022287
4,8,0.3,0.4,0.4,0.001,0.010394419,0.152219324,-3.242884775,0.179292206,-4.202039393,0.887058028,0.360097712,0.297986401
5,8,0.3,0.4,0.4,0.001,0.045154999,0.176804505,-3.018483912,0.210819926,-3.120625491,0.887509356,0.455481098,0.279022287
6,8,0.3,0.4,0.4,0.001,0.030929898,0.127182193,-3.211471837,0.221374927,-3.796891252,0.902800083,0.445344747,0.255594248
7,8,0.3,0.4,0.4,0.001,0.014021307,0.166583835,-3.2018771,0.199504756,-3.955488293,0.892223015,0.385729244,0.289380646
8,8,0.3,0.4,0.4,0.001,0.007551274,0.128550593,-3.319503664,0.146739086,-4.698517459,0.874347133,0.283557075,0.314087877
0,1,0.1,0,0.4,0.001,0.030676522,0.187430594,-3.136595588,0.239698158,-3.810798891,0.897807659,0.480372403,0.273246219
1,1,0.1,0,0.4,0.001,0.035494864,0.176280035,-3.199755439,0.227902486,-3.78090006,0.895068493,0.508193492,0.269019186
2,1,0.1,0,0.4,0.001,0.019822303,0.173616208,-3.170653238,0.212746862,-4.023523715,0.892912315,0.459027355,0.283592027
3,1,0.1,0,0.4,0.001,0.041563711,0.207333248,-3.069317054,0.264686772,-3.538996964,0.898859302,0.491964274,0.27373289
4,1,0.1,0,0.4,0.001,0.012630572,0.162076484,-3.229690317,0.181106755,-4.36854906,0.881657505,0.423434388,0.321197264
5,1,0.1,0,0.4,0.001,0.041563711,0.207333248,-3.069317054,0.264602493,-3.538996964,0.898859303,0.492408462,0.27373289
6,1,0.1,0,0.4,0.001,0.045443688,0.195619009,-3.139685269,0.254155241,-3.628263591,0.898971035,0.522211014,0.265974382
7,1,0.1,0,0.4,0.001,0.015211678,0.175938249,-3.18629018,0.211644396,-4.06118522,0.889462777,0.462954813,0.294360714
8,1,0.1,0,0.4,0.001,0.012290913,0.160817936,-3.230355208,0.182390869,-4.330462537,0.883315407,0.420426885,0.307708781
0,4,0.6,0.2,0,0.001,0.010478122,0.17681046,-3.221558881,0.181211897,-4.600318155,0.872326998,0.402950675,0.340826897
1,4,0.6,0.2,0,0.001,0.052172821,0.232124033,-3.081005295,0.26651858,-3.465292396,0.898083106,0.559838419,0.27813715
2,4,0.6,0.2,0,0.001,0,0.128463657,-3.335816245,0.119492343,-5.453689045,0.853307247,0.2210218,0.462019883
3,4,0.6,0.2,0,0.001,0.044241045,0.234436144,-3.077521339,0.265553717,-3.629878697,0.89977769,0.562807678,0.282012742
4,4,0.6,0.2,0,0.001,0.014358659,0.190582852,-3.165591769,0.199077916,-4.200802173,0.88204138,0.490881792,0.32511584
5,4,0.6,0.2,0,0.001,0.044241045,0.234436144,-3.077521339,0.265251887,-3.629878697,0.89977769,0.563851209,0.282012742
6,4,0.6,0.2,0,0.001,0.051914254,0.233979333,-3.075873371,0.270832969,-3.436981557,0.899685954,0.564907555,0.276710079
7,4,0.6,0.2,0,0.001,0.026231592,0.210876933,-3.130227751,0.226505069,-3.809331707,0.891933234,0.556879616,0.303690457
8,4,0.6,0.2,0,0.001,0.00185819,0.10686537,-3.371960696,0.08327688,-5.790487217,0.841657876,0.177025193,0.574830449
0,8,0,0.2,0.1,0.001,0.04430904,0.216629564,-3.072089342,0.263584498,-3.652912779,0.900719464,0.529065144,0.272787138
1,8,0,0.2,0.1,0.001,0.057903895,0.229303994,-3.087270528,0.275938926,-3.34461662,0.89790857,0.539849937,0.26628993
2,8,0,0.2,0.1,0.001,0.040826949,0.207997835,-3.10106427,0.246326705,-3.744724434,0.897811928,0.531285901,0.274799864
3,8,0,0.2,0.1,0.001,0.060765878,0.232226522,-3.048903252,0.281688043,-3.514046755,0.903677259,0.523467901,0.266972672
4,8,0,0.2,0.1,0.001,0.020354445,0.181477326,-3.148579228,0.208012161,-4.049657509,0.888011699,0.512290248,0.300242134
5,8,0,0.2,0.1,0.001,0.060765878,0.232226522,-3.048903252,0.281666852,-3.514046755,0.90367726,0.52410223,0.266972672
6,8,0,0.2,0.1,0.001,0.063245767,0.233352372,-3.061700266,0.283669137,-3.354997508,0.90107439,0.530682401,0.267066512
7,8,0,0.2,0.1,0.001,0.028660802,0.214138679,-3.109262649,0.236888955,-3.851877295,0.893391432,0.531634434,0.289843011
8,8,0,0.2,0.1,0.001,0.018856935,0.188486503,-3.134401572,0.218546175,-3.984640377,0.891487572,0.51242259,0.290562684
0,16,0,0.1,0,0.001,0.027215613,0.187616374,-3.125491497,0.234666763,-3.893007412,0.89633925,0.491117394,0.271894769
1,16,0,0.1,0,0.001,0.046232091,0.186648958,-3.118973117,0.242465005,-3.717273966,0.897780574,0.510905088,0.266459606
2,16,0,0.1,0,0.001,0.025341539,0.179356534,-3.147952304,0.219315593,-3.972981478,0.89281111,0.492064507,0.277333307
3,16,0,0.1,0,0.001,0.034722095,0.188900268,-3.115304074,0.23545226,-3.838492921,0.897791336,0.499408755,0.268694354
4,16,0,0.1,0,0.001,0.014797088,0.168048878,-3.181223641,0.195597093,-4.202502188,0.885190019,0.46200721,0.293041856
5,16,0,0.1,0,0.001,0.034722095,0.188900268,-3.115304074,0.235099752,-3.838492921,0.897791337,0.499283483,0.268694354
6,16,0,0.1,0,0.001,0.04265212,0.189101907,-3.116478978,0.244082314,-3.725370194,0.898628369,0.50593982,0.26541713
7,16,0,0.1,0,0.001,0.02048025,0.178358137,-3.159725144,0.209482318,-4.074212908,0.889426392,0.478352594,0.289885701
8,16,0,0.1,0,0.001,0.016522489,0.171003561,-3.154279889,0.204953077,-4.074575628,0.889821941,0.482985608,0.280889366
0,2,0.6,0.4,0.3,0.001,0.012462888,0.149961132,-3.20388201,0.173120128,-4.399301786,0.883939959,0.416773578,0.30207677
1,2,0.6,0.4,0.3,0.001,0.054250771,0.185968303,-3.14282644,0.249354245,-3.61806183,0.896414775,0.510228297,0.261319489
2,2,0.6,0.4,0.3,0.001,0.002783247,0.117748949,-3.316482013,0.1147853,-5.293617961,0.860791982,0.236609362,0.399129275
3,2,0.6,0.4,0.3,0.001,0.058403541,0.191979368,-3.037934665,0.260947532,-3.465427342,0.902592498,0.477830379,0.261902302
4,2,0.6,0.4,0.3,0.001,0.012935054,0.153843892,-3.194093152,0.178382635,-4.323869532,0.884477566,0.419830443,0.305650789
5,2,0.6,0.4,0.3,0.001,0.058403541,0.191979368,-3.037934665,0.26034764,-3.465427342,0.9025925,0.477805506,0.261902302
6,2,0.6,0.4,0.3,0.001,0.069600656,0.192582626,-3.093271479,0.265401263,-3.541692262,0.902666839,0.505828526,0.258491393
7,2,0.6,0.4,0.3,0.001,0.024283231,0.181915119,-3.134114937,0.223675144,-3.916920405,0.895279729,0.481156271,0.281686296
8,2,0.6,0.4,0.3,0.001,0,0.104123243,-3.357868316,0.088037698,-5.780589911,0.847126797,0.153609217,0.507916786
0,2,0.3,0,0.1,0.001,0.027726262,0.185645249,-3.163184764,0.219525021,-4.149628313,0.887206344,0.45473275,0.281684039
1,2,0.3,0,0.1,0.001,0.042452548,0.2062979,-3.112878209,0.248103537,-3.696931129,0.896333889,0.545104372,0.274447739
2,2,0.3,0,0.1,0.001,0.01126168,0.157641733,-3.234009186,0.181130034,-4.727170982,0.873983108,0.351133835,0.292821116
3,2,0.3,0,0.1,0.001,0.034451778,0.218081133,-3.088517999,0.256490973,-3.772398384,0.896985079,0.534413159,0.274910551
4,2,0.3,0,0.1,0.001,0.016836816,0.172649599,-3.201431752,0.198741857,-4.492356371,0.878746004,0.407776594,0.295950555
5,2,0.3,0,0.1,0.001,0.034451778,0.218081133,-3.088517999,0.256446107,-3.772398384,0.89698508,0.534371419,0.274910551
6,2,0.3,0,0.1,0.001,0.049889003,0.219611461,-3.088692903,0.261785649,-3.645411356,0.898276959,0.538543331,0.274538297
7,2,0.3,0,0.1,0.001,0.023479427,0.194997886,-3.148306506,0.221193239,-4.042316027,0.889190709,0.50305666,0.286883472
8,2,0.3,0,0.1,0.001,0.003911601,0.124124481,-3.318930675,0.129524182,-5.383700359,0.859116293,0.224543215,0.355910562
0,16,0.2,0,0.2,0.001,0.027134979,0.190112089,-3.129504856,0.233588591,-3.872842658,0.894660259,0.479431923,0.275359742
1,16,0.2,0,0.2,0.001,0.044548873,0.203580607,-3.088657608,0.261169489,-3.562035157,0.899750553,0.512026282,0.265463424
2,16,0.2,0,0.2,0.001,0.023566148,0.173973459,-3.171823692,0.208028385,-4.111347822,0.888475878,0.44299206,0.282463866
3,16,0.2,0,0.2,0.001,0.036878744,0.191691232,-3.096210109,0.246932508,-3.734455378,0.89908235,0.501364421,0.271412327
4,16,0.2,0,0.2,0.001,0.01717619,0.170710951,-3.18191941,0.202835383,-4.208584023,0.886223616,0.434739,0.289705962
5,16,0.2,0,0.2,0.001,0.036878744,0.191691232,-3.096210109,0.246936263,-3.734455378,0.899082351,0.500887355,0.271412327
6,16,0.2,0,0.2,0.001,0.043840468,0.202689771,-3.07779313,0.260533321,-3.575751244,0.900523562,0.507816105,0.266578429
7,16,0.2,0,0.2,0.001,0.018770432,0.182153129,-3.152838221,0.218740498,-3.967257964,0.890799122,0.469363581,0.288444729
8,16,0.2,0,0.2,0.001,0.008310921,0.136747094,-3.247269637,0.165445812,-4.684805992,0.873062142,0.352680393,0.301536236
0,4,0.4,0.3,0.2,0.001,0.038476983,0.206332993,-3.099496021,0.249300691,-3.759675721,0.898792295,0.542179233,0.273850287
1,4,0.4,0.3,0.2,0.001,0.082460266,0.239847686,-3.049639139,0.296190985,-3.319409663,0.902847217,0.565091574,0.264201791
2,4,0.4,0.3,0.2,0.001,0.018275171,0.17524931,-3.194851119,0.200419739,-4.269408635,0.883929858,0.464673148,0.297886908
3,4,0.4,0.3,0.2,0.001,0.067069761,0.229795879,-3.039136227,0.283475089,-3.466655086,0.905140634,0.549311297,0.265277283
4,4,0.4,0.3,0.2,0.001,0.020602775,0.181883199,-3.161764942,0.209366384,-4.080710494,0.888517404,0.502827057,0.287939091
5,4,0.4,0.3,0.2,0.001,0.067069761,0.229795879,-3.039136227,0.283637733,-3.466655086,0.905140633,0.549886684,0.265277283
6,4,0.4,0.3,0.2,0.001,0.082583471,0.236064799,-3.038934173,0.293430237,-3.366628375,0.904752992,0.562254296,0.263082029
7,4,0.4,0.3,0.2,0.001,0.0271811,0.209928226,-3.107078681,0.238471967,-3.787367898,0.89648491,0.554499382,0.283978458
8,4,0.4,0.3,0.2,0.001,0.009022104,0.135116182,-3.28808315,0.144728188,-5.036421697,0.865806696,0.297890044,0.340880621
0,8,0.2,0.3,0.3,0.001,0.039629537,0.215738924,-3.071289066,0.258571405,-3.658971404,0.900785127,0.546350794,0.273138426
1,8,0.2,0.3,0.3,0.001,0.06888532,0.222024754,-3.088673215,0.27813094,-3.468920542,0.90097762,0.549353365,0.263835523
2,8,0.2,0.3,0.3,0.001,0.02829717,0.20511332,-3.1185164,0.234743494,-3.813421803,0.895069104,0.546564593,0.286778704
3,8,0.2,0.3,0.3,0.001,0.057521788,0.218123498,-3.055784515,0.273893999,-3.551310575,0.903653101,0.539788482,0.268033184
4,8,0.2,0.3,0.3,0.001,0.017784447,0.187072711,-3.152282877,0.209972421,-3.987051454,0.88880997,0.529103406,0.301752593
5,8,0.2,0.3,0.3,0.001,0.057521788,0.218123498,-3.055784515,0.273901735,-3.551310575,0.903653102,0.539824558,0.268033184
6,8,0.2,0.3,0.3,0.001,0.069325904,0.219280351,-3.082650584,0.276239048,-3.511107094,0.901966216,0.553455402,0.263778648
7,8,0.2,0.3,0.3,0.001,0.030933652,0.205364016,-3.127417825,0.225330175,-3.812112888,0.894789732,0.551396657,0.295774179
8,8,0.2,0.3,0.3,0.001,0.015022476,0.180748215,-3.183546537,0.198057251,-4.237157838,0.88209368,0.474718838,0.318213948
0,2,0.1,0.1,0.3,0.001,0.043241699,0.202664551,-3.090752964,0.256183828,-3.75760946,0.90134319,0.530792878,0.267768874
1,2,0.1,0.1,0.3,0.001,0.067297991,0.209361024,-3.075731134,0.280314933,-3.494914646,0.903077273,0.554441641,0.263207876
2,2,0.1,0.1,0.3,0.001,0.030037806,0.189316898,-3.123648399,0.233936603,-3.874182008,0.89724429,0.519733488,0.275260729
3,2,0.1,0.1,0.3,0.001,0.06852186,0.205611807,-3.05993149,0.271515745,-3.620093985,0.903696016,0.533146553,0.263313938
4,2,0.1,0.1,0.3,0.001,0.018859362,0.173323344,-3.160676941,0.203488706,-4.1671019,0.887595236,0.486247708,0.293903599
5,2,0.1,0.1,0.3,0.001,0.06852186,0.205611807,-3.05993149,0.271836593,-3.620093985,0.903696017,0.53234879,0.263313938
6,2,0.1,0.1,0.3,0.001,0.076964249,0.214379046,-3.059135152,0.286624256,-3.490392533,0.904094713,0.548862051,0.261087731
7,2,0.1,0.1,0.3,0.001,0.032617993,0.19000297,-3.118602979,0.226813702,-3.943539126,0.895087828,0.517280588,0.289327064
8,2,0.1,0.1,0.3,0.001,0.012648114,0.171810187,-3.167793692,0.203562981,-4.144524696,0.888105188,0.492250147,0.298915157
0,1,0.5,0.3,0.1,0.001,0.025830131,0.182990106,-3.179303782,0.209155713,-4.014184384,0.891379036,0.461645774,0.292075808
1,1,0.5,0.3,0.1,0.001,0.050443563,0.18246802,-3.176670428,0.236342723,-3.66819144,0.898792631,0.518477459,0.262613751
2,1,0.5,0.3,0.1,0.001,0.011153379,0.149712993,-3.258282908,0.15850528,-4.763536655,0.869912085,0.319488169,0.336894059
3,1,0.5,0.3,0.1,0.001,0.051397896,0.202529892,-3.046798592,0.263426281,-3.394818378,0.900313831,0.512034756,0.267628341
4,1,0.5,0.3,0.1,0.001,0.010295217,0.161065218,-3.213215261,0.183701464,-4.399685286,0.879865614,0.394777401,0.311880312
5,1,0.5,0.3,0.1,0.001,0.051397896,0.202529892,-3.046798592,0.263246983,-3.394818378,0.900313832,0.512154689,0.267628341
6,1,0.5,0.3,0.1,0.001,0.071956907,0.217396647,-3.084117193,0.279772769,-3.438481118,0.902629575,0.526605964,0.26296481
7,1,0.5,0.3,0.1,0.001,0.02571719,0.189597988,-3.146279842,0.223885637,-3.893656453,0.892341274,0.478240892,0.284999854
8,1,0.5,0.3,0.1,0.001,0.002745183,0.12400873,-3.316412851,0.118102768,-5.51124555,0.853373379,0.211617504,0.430283974
0,8,0.4,0.1,0.4,0.001,0.024589927,0.180710375,-3.125307388,0.225296923,-3.938843916,0.895556266,0.500805784,0.274721553
1,8,0.4,0.1,0.4,0.001,0.073959708,0.210587074,-3.084837946,0.273506816,-3.53162327,0.901469221,0.544521367,0.262346562
2,8,0.4,0.1,0.4,0.001,0.009759819,0.149325346,-3.2270219,0.17394269,-4.54075887,0.878992987,0.389512547,0.293833492
3,8,0.4,0.1,0.4,0.001,0.056602778,0.206737877,-3.070396369,0.265775031,-3.657139658,0.903426088,0.535830953,0.265031852
4,8,0.4,0.1,0.4,0.001,0.017655502,0.169024681,-3.179234355,0.206828201,-4.176259739,0.8885835,0.463706996,0.290327989
5,8,0.4,0.1,0.4,0.001,0.056602778,0.206737877,-3.070396369,0.265573499,-3.657139658,0.90342609,0.535678676,0.265031852
6,8,0.4,0.1,0.4,0.001,0.075503213,0.211806806,-3.06776564,0.278446447,-3.519556892,0.902926395,0.538925936,0.261138998
7,8,0.4,0.1,0.4,0.001,0.028036772,0.193355991,-3.114286767,0.229218401,-3.905784153,0.895968388,0.522975116,0.278874156
8,8,0.4,0.1,0.4,0.001,0.003976479,0.118227273,-3.334456737,0.131835344,-5.213834523,0.862199112,0.269999641,0.359409817
0,16,0,0.4,0.4,0.001,0.045303557,0.173894873,-3.09384533,0.230944538,-3.823664533,0.901629575,0.510540017,0.266463853
1,16,0,0.4,0.4,0.001,0.060479737,0.191882833,-3.098303637,0.250241768,-3.615390384,0.901724935,0.519356834,0.262124633
2,16,0,0.4,0.4,0.001,0.030370542,0.175653864,-3.132137973,0.228422412,-3.835303227,0.899288384,0.500159608,0.275525305
3,16,0,0.4,0.4,0.001,0.047517978,0.176995956,-3.077586334,0.239518682,-3.775172071,0.903354313,0.509831784,0.26307439
4,16,0,0.4,0.4,0.001,0.017528744,0.169349191,-3.15625003,0.201289403,-4.083090371,0.892207034,0.481137973,0.292600908
5,16,0,0.4,0.4,0.001,0.047517978,0.176995956,-3.077586334,0.239368632,-3.775172071,0.903354309,0.510107137,0.26307439
6,16,0,0.4,0.4,0.001,0.059605922,0.192740333,-3.094862983,0.251674676,-3.661949306,0.902501557,0.515999073,0.261639066
7,16,0,0.4,0.4,0.001,0.02136144,0.173609489,-3.146393761,0.212048273,-3.924805073,0.895710061,0.505156843,0.279905041
8,16,0,0.4,0.4,0.001,0.016915807,0.167136857,-3.15998979,0.205988229,-4.026010405,0.895128347,0.491465967,0.283139167
0,16,0.3,0.2,0.1,0.001,0.03051754,0.189095773,-3.120356869,0.229964412,-3.900700358,0.8964618,0.503764017,0.274149052
1,16,0.3,0.2,0.1,0.001,0.041704273,0.198346033,-3.094612378,0.246690976,-3.658907562,0.899679377,0.548388851,0.27003903
2,16,0.3,0.2,0.1,0.001,0.021260324,0.172920665,-3.154157059,0.20755183,-4.154300044,0.889305045,0.483232089,0.280614805
3,16,0.3,0.2,0.1,0.001,0.035416439,0.19803704,-3.091119922,0.241033719,-3.780219934,0.899726392,0.529691367,0.272161544
4,16,0.3,0.2,0.1,0.001,0.019286011,0.171835016,-3.153611515,0.203114007,-4.10856063,0.890729902,0.492502018,0.288290394
5,16,0.3,0.2,0.1,0.001,0.035416439,0.19803704,-3.091119922,0.241182539,-3.780219934,0.899726393,0.530782802,0.272161544
6,16,0.3,0.2,0.1,0.001,0.044059147,0.20090451,-3.091689478,0.248216091,-3.664539224,0.900848513,0.543281142,0.270123653
7,16,0.3,0.2,0.1,0.001,0.024340338,0.188929684,-3.114145235,0.22200437,-3.891449665,0.895107962,0.521456995,0.280532683
8,16,0.3,0.2,0.1,0.001,0.01429665,0.128390075,-3.262787767,0.157271039,-4.910954828,0.869853898,0.366981518,0.312043795
0,4,0.5,0.1,0.1,0.001,0.024669728,0.165304526,-3.18389682,0.205760881,-4.239154177,0.887801845,0.454116449,0.280492404
1,4,0.5,0.1,0.1,0.001,0.062296839,0.212365019,-3.067872681,0.275400518,-3.535803703,0.902879463,0.546991041,0.262950885
2,4,0.5,0.1,0.1,0.001,0.006115281,0.133313087,-3.286166715,0.146067046,-5.087581307,0.865783667,0.280567738,0.341096775
3,4,0.5,0.1,0.1,0.001,0.049786641,0.21100892,-3.053800253,0.268537623,-3.644160254,0.903816448,0.543957054,0.26695172
4,4,0.5,0.1,0.1,0.001,0.020802394,0.171893907,-3.149757384,0.209240509,-4.222834373,0.887129654,0.460973877,0.284784967
5,4,0.5,0.1,0.1,0.001,0.049786641,0.21100892,-3.053800253,0.268784853,-3.644160254,0.903816448,0.543687468,0.26695172
6,4,0.5,0.1,0.1,0.001,0.067828228,0.213749799,-3.053821259,0.279600768,-3.512764294,0.904211405,0.547381091,0.263099825
7,4,0.5,0.1,0.1,0.001,0.022826157,0.193773171,-3.114942843,0.233738839,-3.863992361,0.89681572,0.534549476,0.277349485
8,4,0.5,0.1,0.1,0.001,0,0.101562974,-3.348042251,0.101953674,-5.569842205,0.853054553,0.192163422,0.434342311
0,8,0.3,0.1,0,0.001,0.029640291,0.197112139,-3.115650349,0.237441164,-3.859968717,0.895036326,0.502837959,0.278852534
1,8,0.3,0.1,0,0.001,0.053597079,0.221901754,-3.098983574,0.274422184,-3.374482143,0.895202964,0.538858299,0.267112935
2,8,0.3,0.1,0,0.001,0.015643825,0.177859488,-3.172796935,0.201829668,-4.281854806,0.88430877,0.455094706,0.305326571
3,8,0.3,0.1,0,0.001,0.051332967,0.215421064,-3.057019911,0.271650878,-3.572430544,0.90183857,0.52489245,0.269198246
4,8,0.3,0.1,0,0.001,0.015765691,0.18721599,-3.151198903,0.205729569,-4.125260399,0.885018241,0.467544573,0.297806798
5,8,0.3,0.1,0,0.001,0.051332967,0.215421064,-3.057019911,0.271617423,-3.572430544,0.90183857,0.524928073,0.269198246
6,8,0.3,0.1,0,0.001,0.061300134,0.224743731,-3.066466922,0.280084999,-3.41355454,0.899780491,0.537125629,0.265998694
7,8,0.3,0.1,0,0.001,0.026609288,0.195544081,-3.129096848,0.231872909,-3.901845712,0.893478144,0.515790098,0.28653291
8,8,0.3,0.1,0,0.001,0.005370038,0.138613161,-3.279939211,0.148429918,-5.00564851,0.864545952,0.318940185,0.357846618
0,1,0.4,0.1,0.2,0.001,0.02679917,0.189416628,-3.134776105,0.232892275,-3.933312024,0.895370795,0.499407451,0.278021595
1,1,0.4,0.1,0.2,0.001,0.041428936,0.184453963,-3.151058917,0.242426297,-3.696353643,0.899996105,0.539315598,0.268627144
2,1,0.4,0.1,0.2,0.001,0.01058793,0.161644411,-3.227921426,0.184411347,-4.506005684,0.877773701,0.376271128,0.32066619
3,1,0.4,0.1,0.2,0.001,0.057921383,0.207858811,-3.061596287,0.271652608,-3.484348813,0.902461118,0.52315906,0.267793113
4,1,0.4,0.1,0.2,0.001,0.01350522,0.169066201,-3.20114124,0.186209648,-4.432552435,0.877856816,0.404146388,0.318431067
5,1,0.4,0.1,0.2,0.001,0.057921383,0.207858811,-3.061596287,0.271709141,-3.484348813,0.902461118,0.524006689,0.267793113
6,1,0.4,0.1,0.2,0.001,0.063377538,0.220741748,-3.091199287,0.283187024,-3.501753832,0.90315679,0.549220328,0.266343062
7,1,0.4,0.1,0.2,0.001,0.028828173,0.186113162,-3.149416828,0.225838897,-3.932117816,0.893087618,0.500577664,0.282837246
8,1,0.4,0.1,0.2,0.001,0.003390022,0.132705273,-3.281001052,0.131121191,-5.340377937,0.856318625,0.235667694,0.401297178
0,2,0,0.3,0,0.001,0.044794178,0.210182523,-3.069328521,0.25751856,-3.695201582,0.902957369,0.551007726,0.269656723
1,2,0,0.3,0,0.001,0.061034225,0.216600444,-3.093827293,0.275992254,-3.536333109,0.901993446,0.559351813,0.265559803
2,2,0,0.3,0,0.001,0.034476304,0.207420899,-3.092522132,0.247393843,-3.807908476,0.898531421,0.555412778,0.279258194
3,2,0,0.3,0,0.001,0.05882513,0.226510815,-3.019636749,0.282168828,-3.573970933,0.905045307,0.558681931,0.267750273
4,2,0,0.3,0,0.001,0.023153939,0.189275423,-3.161182926,0.210657418,-4.063926193,0.889651905,0.530470772,0.297853588
5,2,0,0.3,0,0.001,0.05882513,0.226510815,-3.019636749,0.281792223,-3.573970933,0.905045307,0.55848526,0.267750273
6,2,0,0.3,0,0.001,0.061834454,0.219162381,-3.06955111,0.280161005,-3.50484556,0.904084925,0.556470963,0.265555001
7,2,0,0.3,0,0.001,0.022385676,0.20397424,-3.112153418,0.231843279,-3.891618994,0.893927346,0.55997244,0.296612445
8,2,0,0.3,0,0.001,0.019404525,0.187695751,-3.130607684,0.220413734,-3.935436788,0.893437414,0.548350719,0.296104908
0,8,0.1,0,0.2,0.001,0.040604848,0.200599465,-3.102805855,0.246375565,-3.803461171,0.898610894,0.505013317,0.273572907
1,8,0.1,0,0.2,0.001,0.059200678,0.22849914,-3.074758162,0.275235669,-3.493586262,0.899756979,0.54171503,0.269945049
2,8,0.1,0,0.2,0.001,0.026364061,0.184239848,-3.123054261,0.221005422,-3.958600925,0.893503846,0.494477945,0.283103946
3,8,0.1,0,0.2,0.001,0.053879655,0.207888514,-3.065376373,0.26091457,-3.698520544,0.902131932,0.519292774,0.269698897
4,8,0.1,0,0.2,0.001,0.021123041,0.185150801,-3.148452929,0.210887596,-4.17612656,0.886675415,0.474825092,0.29952723
5,8,0.1,0,0.2,0.001,0.053879655,0.207888514,-3.065376373,0.260987864,-3.698520544,0.902131932,0.519358384,0.269698897
6,8,0.1,0,0.2,0.001,0.064569625,0.233058204,-3.052643803,0.282113929,-3.483824365,0.901744629,0.537201755,0.267468206
7,8,0.1,0,0.2,0.001,0.029514738,0.198053111,-3.108598776,0.229592084,-3.930534751,0.893754846,0.507301739,0.288629008
8,8,0.1,0,0.2,0.001,0.017547353,0.168796019,-3.175044287,0.195225713,-4.325020843,0.882443533,0.443957873,0.304600525
0,1,0.3,0.4,0.2,0.001,0.027272682,0.15401352,-3.181374027,0.207169266,-3.943469066,0.896346167,0.418649453,0.268064435
1,1,0.3,0.4,0.2,0.001,0.031739646,0.159170362,-3.235166222,0.217971714,-3.773667805,0.895687819,0.426831862,0.264198993
2,1,0.3,0.4,0.2,0.001,0.014751429,0.147854898,-3.226918129,0.184392384,-4.188075424,0.889580529,0.395292289,0.282459119
3,1,0.3,0.4,0.2,0.001,0.049482768,0.181596536,-3.045627695,0.239804486,-3.260783271,0.895805441,0.432232847,0.269057829
4,1,0.3,0.4,0.2,0.001,0.013239813,0.144629484,-3.242905991,0.169717214,-4.380465723,0.883693008,0.364821122,0.299961292
5,1,0.3,0.4,0.2,0.001,0.049482768,0.181596536,-3.045627695,0.240043173,-3.260783271,0.895805441,0.432388585,0.269057829
6,1,0.3,0.4,0.2,0.001,0.055336354,0.193561258,-3.111656513,0.257689681,-3.47198335,0.898319557,0.448427742,0.265800865
7,1,0.3,0.4,0.2,0.001,0.022285816,0.163494618,-3.17647482,0.201662273,-4.020593655,0.892607247,0.406629301,0.283859326
8,1,0.3,0.4,0.2,0.001,0.011912748,0.139998837,-3.284575148,0.156564838,-4.683235453,0.875815687,0.294630962,0.307258557
0,16,0.1,0.3,0.3,0.001,0.041408598,0.186554994,-3.117189428,0.236594264,-3.811909066,0.900281287,0.521521286,0.26942579
1,16,0.1,0.3,0.3,0.001,0.050438102,0.193589682,-3.117881816,0.251041513,-3.65759917,0.899735715,0.530709349,0.264447523
2,16,0.1,0.3,0.3,0.001,0.029396521,0.182026425,-3.120518897,0.22901118,-3.854153428,0.89826375,0.512155544,0.274239664
3,16,0.1,0.3,0.3,0.001,0.039916188,0.187651311,-3.097653905,0.244792255,-3.7388747,0.902495223,0.519289115,0.26721785
4,16,0.1,0.3,0.3,0.001,0.016104631,0.166944886,-3.170994352,0.19771922,-4.079747278,0.890379982,0.49119465,0.292654746
5,16,0.1,0.3,0.3,0.001,0.039916188,0.187651311,-3.097653905,0.244533083,-3.7388747,0.902495223,0.519523829,0.26721785
6,16,0.1,0.3,0.3,0.001,0.052761167,0.193321699,-3.114200376,0.253180243,-3.67828064,0.900440667,0.528663437,0.264079525
7,16,0.1,0.3,0.3,0.001,0.020686539,0.170228156,-3.152408225,0.212461244,-3.94620533,0.894837499,0.500427398,0.283054895
8,16,0.1,0.3,0.3,0.001,0.017975088,0.170086362,-3.160300498,0.200592168,-4.056386787,0.890946909,0.503302612,0.293147498
0,1,0.6,0,0,0.001,0,0.137988425,-3.278687611,0.12779547,-5.420578284,0.852920493,0.241034165,0.449413611
1,1,0.6,0,0,0.001,0.04506674,0.206236219,-3.165984539,0.254706905,-3.594896159,0.895106769,0.505739819,0.267680088
2,1,0.6,0,0,0.001,0,0.113872135,-3.319828479,0.083946728,-6.010585662,0.836337836,0.156598324,0.58418775
3,1,0.6,0,0,0.001,0.04625734,0.226996638,-3.067046412,0.272298838,-3.412068498,0.896296526,0.485581961,0.274050513
4,1,0.6,0,0,0.001,0.006080481,0.14961129,-3.250640587,0.14906604,-5.06314641,0.861346252,0.284011206,0.402104496
5,1,0.6,0,0,0.001,0.04625734,0.226996638,-3.067046412,0.272141497,-3.412068498,0.896296527,0.4847987,0.274050513
6,1,0.6,0,0,0.001,0.067705929,0.235207533,-3.113069719,0.286707246,-3.364495548,0.896208916,0.518787581,0.268585194
7,1,0.6,0,0,0.001,0.017596433,0.184420866,-3.171065252,0.213194057,-4.07078535,0.885762972,0.446136902,0.30352527
8,1,0.6,0,0,0.001,0,0.111482961,-3.3298888,0.067286252,-6.294731851,0.823817233,0.133109651,0.715614322
0,2,0.2,0.2,0.2,0.001,0.040450909,0.199683722,-3.079460437,0.253933543,-3.727701451,0.901764881,0.531481104,0.268314235
1,2,0.2,0.2,0.2,0.001,0.072453237,0.230315161,-3.077350138,0.293769446,-3.422325899,0.90264067,0.555037811,0.262010081
2,2,0.2,0.2,0.2,0.001,0.030003018,0.198252036,-3.132942785,0.229623604,-3.910753882,0.894579008,0.526312689,0.28603445
3,2,0.2,0.2,0.2,0.001,0.067240688,0.223809308,-3.028873229,0.28963082,-3.43738968,0.904922254,0.528590465,0.26471097
4,2,0.2,0.2,0.2,0.001,0.011956915,0.179168829,-3.149266119,0.205118704,-4.202525731,0.886748289,0.481378411,0.304654798
5,2,0.2,0.2,0.2,0.001,0.067240688,0.223809308,-3.028873229,0.289435961,-3.43738968,0.904922255,0.528673651,0.26471097
6,2,0.2,0.2,0.2,0.001,0.075917676,0.237483225,-3.055083087,0.30149149,-3.393903718,0.90483851,0.545490277,0.260677331
7,2,0.2,0.2,0.2,0.001,0.024311934,0.195243674,-3.108665453,0.233787084,-3.833950932,0.895231719,0.532777871,0.286934728
8,2,0.2,0.2,0.2,0.001,0.01106564,0.167778342,-3.195888679,0.188074914,-4.434696542,0.879995295,0.441193344,0.314625075
0,8,0.4,0.4,0,0.001,0.02580604,0.201812403,-3.118921067,0.236865207,-3.765016185,0.896353632,0.558210146,0.287878569
1,8,0.4,0.4,0,0.001,0.066507746,0.229721898,-3.056366066,0.282184237,-3.405529873,0.901353664,0.555757351,0.268360238
2,8,0.4,0.4,0,0.001,0.016813352,0.179061737,-3.185156075,0.192293992,-4.238609134,0.882395275,0.487286661,0.324508585
3,8,0.4,0.4,0,0.001,0.059848594,0.226131511,-3.058542253,0.273721371,-3.567254425,0.903537663,0.555211024,0.26594702
4,8,0.4,0.4,0,0.001,0.018552263,0.187165511,-3.154757812,0.203071985,-4.05170261,0.888137254,0.525851375,0.307466129
5,8,0.4,0.4,0,0.001,0.059848594,0.226131511,-3.058542253,0.273540576,-3.567254425,0.903537664,0.555429782,0.26594702
6,8,0.4,0.4,0,0.001,0.068843292,0.226759743,-3.053210886,0.282491642,-3.435314388,0.903186937,0.562708583,0.267689709
7,8,0.4,0.4,0,0.001,0.026847252,0.203674985,-3.12424491,0.224760238,-3.81170463,0.894744773,0.560364671,0.2969798
8,8,0.4,0.4,0,0.001,0.004234736,0.140214195,-3.27919043,0.144864006,-5.014314716,0.863900014,0.342586053,0.392612994
0,4,0.2,0.4,0.1,0.001,0.050247535,0.224739903,-3.056466458,0.270112341,-3.602084336,0.903696791,0.54541831,0.268600978
1,4,0.2,0.4,0.1,0.001,0.085355284,0.243383208,-3.031096095,0.301329329,-3.352762814,0.904978034,0.562907421,0.263286525
2,4,0.2,0.4,0.1,0.001,0.034463014,0.200616891,-3.086675702,0.242230371,-3.754747943,0.899172497,0.544276509,0.271732118
3,4,0.2,0.4,0.1,0.001,0.069750882,0.228188476,-3.032416873,0.290265579,-3.479196222,0.905288128,0.548778934,0.263367407
4,4,0.2,0.4,0.1,0.001,0.017372788,0.185927329,-3.141178135,0.216361326,-4.010035664,0.891356865,0.527238472,0.292174204
5,4,0.2,0.4,0.1,0.001,0.069750882,0.228188476,-3.032416873,0.290349454,-3.479196222,0.905288128,0.548716545,0.263367407
6,4,0.2,0.4,0.1,0.001,0.08860869,0.246501659,-3.017521924,0.306464814,-3.354506015,0.90625221,0.562096803,0.263871361
7,4,0.2,0.4,0.1,0.001,0.030667457,0.204783243,-3.106206341,0.238672534,-3.797851819,0.896892151,0.553368119,0.283579065
8,4,0.2,0.4,0.1,0.001,0.016991572,0.177083398,-3.165356292,0.205566603,-4.175547957,0.887205483,0.496511431,0.295229359
0,4,0.1,0.2,0.4,0.001,0.051985838,0.200449174,-3.091702706,0.247686633,-3.740978006,0.900760756,0.534916881,0.270097817
1,4,0.1,0.2,0.4,0.001,0.063580151,0.218779873,-3.062624307,0.278917506,-3.462131576,0.90172558,0.550841802,0.265367959
2,4,0.1,0.2,0.4,0.001,0.033896874,0.204685991,-3.104083968,0.243945808,-3.802824985,0.898264135,0.532616813,0.277989094
3,4,0.1,0.2,0.4,0.001,0.052084755,0.206221629,-3.043588874,0.26814486,-3.593391908,0.904338929,0.544518141,0.266609791
4,4,0.1,0.2,0.4,0.001,0.017025662,0.188863915,-3.13122126,0.215940594,-4.031814899,0.888585995,0.501953943,0.295922714
5,4,0.1,0.2,0.4,0.001,0.052084755,0.206221629,-3.043610672,0.268456583,-3.593607291,0.904339087,0.543253904,0.266609791
6,4,0.1,0.2,0.4,0.001,0.067094762,0.218911666,-3.062276729,0.28070748,-3.45836227,0.903677339,0.553580751,0.263037835
7,4,0.1,0.2,0.4,0.001,0.02795568,0.196097147,-3.128113921,0.226339281,-3.8456562,0.894657597,0.542844343,0.291969553
8,4,0.1,0.2,0.4,0.001,0.020010506,0.182176066,-3.142967555,0.213468953,-4.032337337,0.890430591,0.506345931,0.289774688
0,1,0.2,0.2,0.4,0.001,0.039735312,0.171065526,-3.135000238,0.227709396,-3.940413405,0.899495809,0.465024463,0.266494008
1,1,0.2,0.2,0.4,0.001,0.046505874,0.14718389,-3.186902677,0.204911724,-3.833820521,0.899827966,0.492190398,0.257617871
2,1,0.2,0.2,0.4,0.001,0.021755276,0.158145334,-3.176550399,0.205898019,-4.074457384,0.894023162,0.447398547,0.273979362
3,1,0.2,0.2,0.4,0.001,0.048770283,0.191635036,-3.053925151,0.257356022,-3.510024286,0.899903217,0.481045034,0.265570883
4,1,0.2,0.2,0.4,0.001,0.012455725,0.149656363,-3.199474349,0.17533038,-4.339689551,0.885418363,0.411841822,0.30397153
5,1,0.2,0.2,0.4,0.001,0.048770283,0.191635036,-3.053925151,0.256937671,-3.510024286,0.899903217,0.481228332,0.265570883
6,1,0.2,0.2,0.4,0.001,0.055042995,0.171376679,-3.133148751,0.249922674,-3.682956886,0.900800344,0.501486812,0.257629573
7,1,0.2,0.2,0.4,0.001,0.024222558,0.164790113,-3.176117792,0.206388058,-4.031005093,0.892773446,0.456243044,0.2821673
8,1,0.2,0.2,0.4,0.001,0.012841332,0.141707046,-3.240960986,0.169094662,-4.512150501,0.881006009,0.376124083,0.301853265
0,2,0.3,0.4,0.4,0.001,0.053748973,0.194211098,-3.094101102,0.256282846,-3.717114913,0.904661535,0.523564474,0.261297975
1,2,0.3,0.4,0.4,0.001,0.078791716,0.20916374,-3.062595533,0.280214286,-3.454248512,0.903916383,0.537402245,0.257695683
2,2,0.3,0.4,0.4,0.001,0.037328222,0.182835378,-3.12716678,0.231463161,-3.903665552,0.897668149,0.495031291,0.267933328
3,2,0.3,0.4,0.4,0.001,0.075177973,0.203781302,-3.049863074,0.277421786,-3.552488249,0.90689397,0.529279286,0.259152077
4,2,0.3,0.4,0.4,0.001,0.027194721,0.175145554,-3.136979193,0.211560542,-4.059717278,0.892955953,0.487993731,0.274935038
5,2,0.3,0.4,0.4,0.001,0.075177973,0.203781302,-3.049863074,0.277643816,-3.552488249,0.906893969,0.529230674,0.259152077
6,2,0.3,0.4,0.4,0.001,0.0840533,0.207736976,-3.049711861,0.280939003,-3.475157983,0.904960873,0.539464914,0.256725121
7,2,0.3,0.4,0.4,0.001,0.032214297,0.189048878,-3.113720656,0.234211882,-3.85179614,0.898093663,0.505346351,0.271478388
8,2,0.3,0.4,0.4,0.001,0.012875356,0.158507973,-3.205822887,0.191896373,-4.442747207,0.882532591,0.407184395,0.289915506
0,1,0.1,0.4,0.1,0.001,0.042116836,0.181788818,-3.109261449,0.239708668,-3.814556112,0.901795417,0.510612868,0.265741714
1,1,0.1,0.4,0.1,0.001,0.060390424,0.18999703,-3.107278052,0.257859312,-3.682755873,0.90067004,0.519247636,0.260331162
2,1,0.1,0.4,0.1,0.001,0.030023081,0.160389788,-3.13835736,0.211219129,-4.007566323,0.897560649,0.490721648,0.268963013
3,1,0.1,0.4,0.1,0.001,0.058289989,0.200095075,-3.052036297,0.263015423,-3.580114744,0.902193358,0.499588975,0.264362468
4,1,0.1,0.4,0.1,0.001,0.015066208,0.15974021,-3.1929506,0.191556028,-4.187077061,0.888124202,0.451586238,0.292242103
5,1,0.1,0.4,0.1,0.001,0.058289989,0.200095075,-3.052036297,0.262936847,-3.580114744,0.902193358,0.498825421,0.264362468
6,1,0.1,0.4,0.1,0.001,0.069032632,0.196166815,-3.084074751,0.267350623,-3.61227757,0.901859149,0.520816775,0.261362254
7,1,0.1,0.4,0.1,0.001,0.026307207,0.175992318,-3.135465047,0.215585925,-3.993273885,0.895173206,0.491420487,0.275120912
8,1,0.1,0.4,0.1,0.001,0.015616931,0.153540652,-3.189666882,0.189180031,-4.159758637,0.891503913,0.460360918,0.279205472
0,16,0.3,0.3,0,0.001,0.030467654,0.186896586,-3.101394224,0.234749095,-3.823422656,0.898377607,0.522746656,0.271955021
1,16,0.3,0.3,0,0.001,0.054477015,0.204988152,-3.083672178,0.260589593,-3.574981836,0.901748693,0.539569782,0.265998426
2,16,0.3,0.3,0,0.001,0.024003251,0.174789058,-3.140250702,0.214322526,-4.049869722,0.890879351,0.492191816,0.282773294
3,16,0.3,0.3,0,0.001,0.045978303,0.196457654,-3.080540458,0.247921485,-3.711826853,0.902037759,0.525893796,0.269774878
4,16,0.3,0.3,0,0.001,0.020842744,0.187948962,-3.143214906,0.216109636,-4.037417676,0.890865205,0.502699533,0.287050436
5,16,0.3,0.3,0,0.001,0.045978303,0.196457654,-3.080540458,0.247949385,-3.711826853,0.902037761,0.526269292,0.269774878
6,16,0.3,0.3,0,0.001,0.056066394,0.206018891,-3.081077529,0.263161409,-3.57288675,0.902373578,0.536340659,0.266366809
7,16,0.3,0.3,0,0.001,0.026458337,0.194780816,-3.108427322,0.228616309,-3.870082474,0.895836624,0.520237597,0.283088737
8,16,0.3,0.3,0,0.001,0.014288392,0.140769748,-3.235750498,0.167758622,-4.751431133,0.874376575,0.394892641,0.307810125
0,8,0.3,0,0.1,0.001,0.02797307,0.188418924,-3.122728649,0.230245139,-3.922396073,0.894112675,0.47409243,0.27619307
1,8,0.3,0,0.1,0.001,0.062299679,0.230127764,-3.070553443,0.278810775,-3.456373656,0.900159025,0.535598987,0.270144015
2,8,0.3,0,0.1,0.001,0.009515373,0.161112123,-3.194392596,0.185324285,-4.502865313,0.880868966,0.394941517,0.297722377
3,8,0.3,0,0.1,0.001,0.049318605,0.218858784,-3.057986052,0.268638597,-3.622202771,0.902442067,0.517254514,0.268718839
4,8,0.3,0,0.1,0.001,0.017975436,0.167909037,-3.177377986,0.196924008,-4.263663273,0.885130105,0.434585962,0.294094401
5,8,0.3,0,0.1,0.001,0.049318605,0.218858784,-3.057986052,0.268437205,-3.622202771,0.902442066,0.51687123,0.268718839
6,8,0.3,0,0.1,0.001,0.065879246,0.231665732,-3.045819416,0.284835731,-3.456003875,0.902735464,0.53633523,0.269612799
7,8,0.3,0,0.1,0.001,0.027151668,0.194233364,-3.127424722,0.228306874,-3.917450583,0.894056892,0.491081779,0.286499149
8,8,0.3,0,0.1,0.001,0.005561303,0.121972803,-3.318179991,0.130642066,-5.202552828,0.861249326,0.27302548,0.350157331
0,4,0.5,0,0,0.001,0.006730186,0.154864083,-3.232902185,0.177250842,-4.708910335,0.873708272,0.349897113,0.309585177
1,4,0.5,0,0,0.001,0.049902262,0.219874617,-3.1062777,0.272559985,-3.542439629,0.897455177,0.525384605,0.265509583
2,4,0.5,0,0,0.001,0.003282529,0.114004111,-3.315748141,0.113314137,-5.513270615,0.854376283,0.213875882,0.421381108
3,4,0.5,0,0,0.001,0.03937615,0.200695113,-3.085822921,0.256453198,-3.731264244,0.899861076,0.502176378,0.26673226
4,4,0.5,0,0,0.001,0.014073613,0.164326793,-3.204902056,0.184884824,-4.506445661,0.87812047,0.384555354,0.310183455
5,4,0.5,0,0,0.001,0.03937615,0.200695113,-3.085822921,0.256726604,-3.731264244,0.899861075,0.502448188,0.26673226
6,4,0.5,0,0,0.001,0.061872073,0.219207808,-3.079887397,0.278496544,-3.502895911,0.901114842,0.532385821,0.264226009
7,4,0.5,0,0,0.001,0.02385146,0.190840916,-3.146239789,0.220510633,-4.03659669,0.889954288,0.490455048,0.288533413
8,4,0.5,0,0,0.001,0.001950105,0.09963737,-3.381726929,0.081216278,-5.872766897,0.843151876,0.170356825,0.520538752
0,4,0,0.4,0.2,0.001,0.049247174,0.205524501,-3.058499723,0.260091964,-3.658736542,0.903429177,0.559991549,0.264411024
1,4,0,0.4,0.2,0.001,0.078411694,0.230776629,-3.071344551,0.292814817,-3.4139152,0.904336842,0.568549276,0.260346561
2,4,0,0.4,0.2,0.001,0.038258205,0.199099026,-3.080823897,0.250316668,-3.769793982,0.900917203,0.571141592,0.270139725
3,4,0,0.4,0.2,0.001,0.06517402,0.214281524,-3.043297392,0.273062337,-3.525493573,0.905354991,0.554415761,0.263303911
4,4,0,0.4,0.2,0.001,0.027425647,0.189446205,-3.136765066,0.219491304,-4.008774004,0.892836104,0.553016742,0.292380524
5,4,0,0.4,0.2,0.001,0.06517402,0.214281524,-3.043297392,0.273450831,-3.525493573,0.905354991,0.553585514,0.263303911
6,4,0,0.4,0.2,0.001,0.081126738,0.231557608,-3.055862661,0.296553493,-3.439275972,0.905393757,0.564954367,0.259970372
7,4,0,0.4,0.2,0.001,0.024480819,0.203414312,-3.11245916,0.236945521,-3.824659796,0.897955594,0.572730607,0.279882689
8,4,0,0.4,0.2,0.001,0.033063402,0.199771775,-3.1062871,0.235702772,-3.849179619,0.8967505,0.562740653,0.281493934
0,8,0.6,0.4,0.3,0.001,0.016413916,0.167896691,-3.17414658,0.196991918,-4.261727049,0.886336073,0.449148842,0.29270248
1,8,0.6,0.4,0.3,0.001,0.069699564,0.203282239,-3.085098516,0.267969394,-3.505192532,0.901667562,0.543070339,0.262326661
2,8,0.6,0.4,0.3,0.001,0,0.126199423,-3.310906751,0.129291825,-5.162267642,0.862406547,0.293088252,0.385876721
3,8,0.6,0.4,0.3,0.001,0.050771074,0.197782259,-3.07059398,0.262043395,-3.678006291,0.904925302,0.525664264,0.264204231
4,8,0.6,0.4,0.3,0.001,0.016115938,0.183172929,-3.16390737,0.211841388,-4.063289422,0.890087368,0.501606849,0.295873019
5,8,0.6,0.4,0.3,0.001,0.050771074,0.197782259,-3.07059398,0.261797356,-3.678006291,0.904925301,0.525546774,0.264204231
6,8,0.6,0.4,0.3,0.001,0.067755613,0.204313577,-3.074631626,0.271528709,-3.525187309,0.903740191,0.540147235,0.261337133
7,8,0.6,0.4,0.3,0.001,0.028973389,0.18884986,-3.112817901,0.229384289,-3.875120204,0.897248283,0.531685837,0.278099691
8,8,0.6,0.4,0.3,0.001,0.001889995,0.09347971,-3.379559531,0.08973189,-5.567252135,0.850903809,0.251997095,0.45614704
0,2,0,0.2,0.1,0.001,0.047349933,0.209216002,-3.078344967,0.263186011,-3.711159319,0.900616639,0.545803854,0.268426116
1,2,0,0.2,0.1,0.001,0.054306114,0.20614319,-3.089836864,0.264089937,-3.592449165,0.900831054,0.556113114,0.2649072
2,2,0,0.2,0.1,0.001,0.036447771,0.193883502,-3.085846977,0.24066484,-3.803778168,0.898053954,0.545595425,0.274706879
3,2,0,0.2,0.1,0.001,0.051769031,0.21232842,-3.051444486,0.270948408,-3.620193919,0.902669048,0.548928881,0.267074453
4,2,0,0.2,0.1,0.001,0.02170125,0.18888482,-3.149479509,0.211122471,-4.097060293,0.889017313,0.512482005,0.296323928
5,2,0,0.2,0.1,0.001,0.051769031,0.21232842,-3.051444486,0.271106051,-3.620193919,0.90266905,0.548713705,0.267074453
6,2,0,0.2,0.1,0.001,0.056798222,0.213522571,-3.059397176,0.273153403,-3.549444163,0.901828855,0.558601411,0.26360817
7,2,0,0.2,0.1,0.001,0.024600082,0.204102257,-3.111055047,0.231592192,-3.925081154,0.893223745,0.554814765,0.287312288
8,2,0,0.2,0.1,0.001,0.027592758,0.186507158,-3.128429205,0.223394253,-3.962243362,0.893613538,0.539280906,0.285677937
0,1,0.4,0,0.3,0.001,0.02385988,0.182207643,-3.159686724,0.216580408,-4.048944604,0.890582811,0.472090422,0.285453002
1,1,0.4,0,0.3,0.001,0.030295574,0.181428239,-3.182546549,0.22577151,-3.821763643,0.89635733,0.52492784,0.286255364
2,1,0.4,0,0.3,0.001,0.008123147,0.153727628,-3.242497042,0.165434496,-4.775468175,0.870092305,0.331499035,0.340145408
3,1,0.4,0,0.3,0.001,0.044114441,0.214222412,-3.076025423,0.263510259,-3.532108881,0.900037766,0.522875474,0.277652841
4,1,0.4,0,0.3,0.001,0.006948285,0.159914454,-3.229730886,0.16965907,-4.608546611,0.873584877,0.376445902,0.325448806
5,1,0.4,0,0.3,0.001,0.044114441,0.214222412,-3.076025423,0.263094116,-3.532108881,0.900037766,0.522469952,0.277652841
6,1,0.4,0,0.3,0.001,0.047990744,0.209320186,-3.111386988,0.26070513,-3.611607833,0.899508195,0.538558837,0.273919395
7,1,0.4,0,0.3,0.001,0.020556104,0.182917138,-3.156717664,0.219102703,-4.001756957,0.891577308,0.495776067,0.290609776
8,1,0.4,0,0.3,0.001,0.003168665,0.129655969,-3.296901177,0.11993708,-5.514457858,0.851942698,0.220159688,0.440250232
0,8,0.1,0.1,0.3,0.001,0.028974812,0.200283502,-3.107568679,0.244277301,-3.711921399,0.898988922,0.515289879,0.276509488
1,8,0.1,0.1,0.3,0.001,0.063701132,0.224697371,-3.089661103,0.278135702,-3.323967341,0.899544888,0.541387315,0.265560778
2,8,0.1,0.1,0.3,0.001,0.027918977,0.198702028,-3.119874777,0.235961049,-3.826067198,0.893655448,0.521501966,0.282645799
3,8,0.1,0.1,0.3,0.001,0.05443571,0.219210941,-3.07807734,0.269972589,-3.576247566,0.90298285,0.532725994,0.268888714
4,8,0.1,0.1,0.3,0.001,0.015315924,0.168074697,-3.171187403,0.193973599,-4.185185519,0.885802322,0.478663996,0.300364653
5,8,0.1,0.1,0.3,0.001,0.05443571,0.219210941,-3.07807734,0.270377806,-3.576247566,0.90298285,0.533038983,0.268888714
6,8,0.1,0.1,0.3,0.001,0.063043628,0.221270943,-3.079070247,0.277918172,-3.397771025,0.902154538,0.533527426,0.264723239
7,8,0.1,0.1,0.3,0.001,0.022434328,0.190014288,-3.128710613,0.224603599,-3.893554826,0.892821382,0.528695566,0.285830605
8,8,0.1,0.1,0.3,0.001,0.016044293,0.176065355,-3.171007888,0.198320485,-4.186831369,0.884140509,0.481316288,0.30026118
0,16,0.1,0.2,0.2,0.001,0.032395665,0.19002787,-3.12690276,0.241948324,-3.716329692,0.899321172,0.498573621,0.269914455
1,16,0.1,0.2,0.2,0.001,0.067953145,0.203303642,-3.091330009,0.262588194,-3.461862753,0.902636804,0.527015219,0.2633274
2,16,0.1,0.2,0.2,0.001,0.031380928,0.18259983,-3.148213696,0.225193452,-3.865452962,0.895381909,0.501027103,0.276279872
3,16,0.1,0.2,0.2,0.001,0.05738103,0.196652016,-3.084515528,0.257997701,-3.643696134,0.903275268,0.511261482,0.264328192
4,16,0.1,0.2,0.2,0.001,0.018365641,0.172201723,-3.188425049,0.20690339,-4.087435033,0.888824577,0.466964571,0.290525297
5,16,0.1,0.2,0.2,0.001,0.05738103,0.196652016,-3.084515528,0.258224037,-3.643696134,0.903275269,0.511279943,0.264328192
6,16,0.1,0.2,0.2,0.001,0.074244359,0.20371295,-3.091929404,0.263749246,-3.514071387,0.903072869,0.525998468,0.262013609
7,16,0.1,0.2,0.2,0.001,0.022326476,0.181767954,-3.160560415,0.216372655,-3.910624401,0.893408605,0.500834181,0.282406222
8,16,0.1,0.2,0.2,0.001,0.019624483,0.164125467,-3.191081241,0.197598614,-4.13938435,0.887754431,0.459891988,0.284988439
0,2,0.2,0.3,0.3,0.001,0.044283027,0.199084305,-3.072294907,0.261581073,-3.696259767,0.904266722,0.536835034,0.264292659
1,2,0.2,0.3,0.3,0.001,0.087647518,0.21946802,-3.053814809,0.293420207,-3.467855131,0.905957122,0.548724383,0.25918502
2,2,0.2,0.3,0.3,0.001,0.033811468,0.193846801,-3.116948127,0.242655357,-3.867305292,0.898560329,0.531091235,0.275324202
3,2,0.2,0.3,0.3,0.001,0.059206872,0.205301292,-3.049464493,0.279824307,-3.575361503,0.907192741,0.53656677,0.26224075
4,2,0.2,0.3,0.3,0.001,0.014038942,0.174974178,-3.138694957,0.214284973,-4.099516506,0.891141901,0.502006244,0.287205381
5,2,0.2,0.3,0.3,0.001,0.059206872,0.205301292,-3.049464493,0.27993059,-3.575361503,0.907192743,0.536763226,0.26224075
6,2,0.2,0.3,0.3,0.001,0.082605646,0.216338913,-3.047494072,0.290215591,-3.511294977,0.905903911,0.548564404,0.258830937
7,2,0.2,0.3,0.3,0.001,0.028558133,0.192735735,-3.10419839,0.237527192,-3.839564708,0.897560635,0.534890478,0.275715599
8,2,0.2,0.3,0.3,0.001,0.012933334,0.164686117,-3.176143962,0.203013749,-4.243867864,0.88658948,0.471925605,0.291860156
0,1,0.6,0.1,0.1,0.001,0.007512389,0.158084808,-3.228865404,0.16378562,-4.769067645,0.870003457,0.362528985,0.342608855
1,1,0.6,0.1,0.1,0.001,0.040992447,0.193537248,-3.131980751,0.243245687,-3.709846163,0.89912366,0.540191316,0.271851401
2,1,0.6,0.1,0.1,0.001,0.002450315,0.132353822,-3.306940019,0.117635393,-5.680482067,0.847920744,0.194634886,0.459476678
3,1,0.6,0.1,0.1,0.001,0.05184617,0.223260468,-3.053351917,0.279420809,-3.566014314,0.902375646,0.53825733,0.272408207
4,1,0.6,0.1,0.1,0.001,0.008084362,0.163042064,-3.210456788,0.171460372,-4.724056719,0.870482793,0.359763266,0.336316847
5,1,0.6,0.1,0.1,0.001,0.05184617,0.223260468,-3.053351917,0.27935507,-3.566014314,0.902375648,0.538365265,0.272408207
6,1,0.6,0.1,0.1,0.001,0.050039777,0.213987985,-3.076310205,0.274137098,-3.535553016,0.902292587,0.547831081,0.26745931
7,1,0.6,0.1,0.1,0.001,0.019782864,0.190940236,-3.122939754,0.22377592,-3.979578354,0.891554381,0.507353462,0.292749609
8,1,0.6,0.1,0.1,0.001,0,0.113368127,-3.32699727,0.083455068,-6.059551273,0.836478455,0.160523218,0.590716171
0,2,0.4,0.1,0.4,0.001,0.031128389,0.188172692,-3.122585911,0.235485415,-3.924111481,0.896697282,0.494605211,0.273978896
1,2,0.4,0.1,0.4,0.001,0.058861138,0.199940974,-3.09943495,0.269295625,-3.548431396,0.901648191,0.542369549,0.263188669
2,2,0.4,0.1,0.4,0.001,0.00990396,0.155547887,-3.208573614,0.185948287,-4.498886082,0.880282434,0.409108859,0.302285239
3,2,0.4,0.1,0.4,0.001,0.057307323,0.197641927,-3.063918198,0.270365888,-3.637502004,0.905811613,0.52700396,0.263325045
4,2,0.4,0.1,0.4,0.001,0.009992962,0.162919374,-3.162913712,0.199455238,-4.269264856,0.88593334,0.468838278,0.290517473
5,2,0.4,0.1,0.4,0.001,0.057307323,0.197641927,-3.063918198,0.270534822,-3.637502004,0.905811616,0.527751445,0.263325045
6,2,0.4,0.1,0.4,0.001,0.066282269,0.205022789,-3.067993648,0.276437466,-3.504062451,0.903329437,0.544051426,0.261368858
7,2,0.4,0.1,0.4,0.001,0.030537769,0.188764656,-3.129348901,0.234508455,-3.92068468,0.896562516,0.52168084,0.278800938
8,2,0.4,0.1,0.4,0.001,0.004202528,0.127754053,-3.295049248,0.131594047,-5.23620141,0.861190003,0.240460344,0.364243252
0,16,0.5,0.2,0.4,0.001,0.018597141,0.165834452,-3.155771482,0.203255506,-4.134666855,0.889541637,0.45641484,0.29173847
1,16,0.5,0.2,0.4,0.001,0.04910077,0.192935533,-3.101353418,0.252079779,-3.592544246,0.899321502,0.519900412,0.267476239
2,16,0.5,0.2,0.4,0.001,0.005231923,0.126724596,-3.273934712,0.142909265,-4.972916025,0.866015011,0.306712283,0.344254325
3,16,0.5,0.2,0.4,0.001,0.043208925,0.191719284,-3.084567379,0.243781654,-3.764820232,0.902562736,0.504674935,0.269512325
4,16,0.5,0.2,0.4,0.001,0.015496017,0.168908805,-3.173242959,0.192505974,-4.155472227,0.887818784,0.454933264,0.292664522
5,16,0.5,0.2,0.4,0.001,0.043208925,0.191719284,-3.084567379,0.243853672,-3.764820232,0.902562736,0.504046817,0.269512325
6,16,0.5,0.2,0.4,0.001,0.048059023,0.19098357,-3.098884672,0.250683135,-3.636573381,0.899968682,0.513273152,0.26812725
7,16,0.5,0.2,0.4,0.001,0.023601681,0.180844354,-3.132407849,0.218292893,-3.927751499,0.89445072,0.486910581,0.293791546
8,16,0.5,0.2,0.4,0.001,0.003088747,0.092765531,-3.335939436,0.099588609,-5.546369108,0.849499778,0.296822617,0.430908351
0,4,0.3,0.1,0.4,0.001,0.032088114,0.20738236,-3.115177689,0.239184503,-3.802165207,0.895035434,0.526453876,0.280212393
1,4,0.3,0.1,0.4,0.001,0.05306042,0.216028116,-3.084123329,0.263555502,-3.482876892,0.89857163,0.551852124,0.268344677
2,4,0.3,0.1,0.4,0.001,0.020226724,0.189849366,-3.171090242,0.211390777,-4.132677079,0.885574573,0.480064511,0.299267579
3,4,0.3,0.1,0.4,0.001,0.046578521,0.208596557,-3.084994159,0.258436278,-3.628461452,0.90011781,0.541815666,0.271865364
4,4,0.3,0.1,0.4,0.001,0.015460547,0.186696302,-3.164475615,0.210139102,-4.113535992,0.885159244,0.479235419,0.303290623
5,4,0.3,0.1,0.4,0.001,0.046578521,0.208596557,-3.084994159,0.25828252,-3.628461452,0.900117808,0.541488787,0.271865364
6,4,0.3,0.1,0.4,0.001,0.053877033,0.216821904,-3.075498513,0.268259532,-3.469579678,0.900521573,0.544463185,0.26919929
7,4,0.3,0.1,0.4,0.001,0.023588929,0.208431168,-3.1365545,0.230461785,-3.852208972,0.892127729,0.546962077,0.301246857
8,4,0.3,0.1,0.4,0.001,0.009464986,0.153456801,-3.259734335,0.162720404,-4.855727846,0.868535711,0.312731231,0.337493686
0,8,0.3,0.3,0.2,0.001,0.029578512,0.208211651,-3.101551517,0.241060016,-3.717328817,0.898248525,0.54699309,0.283979865
1,8,0.3,0.3,0.2,0.001,0.059422367,0.220277431,-3.079752573,0.276458286,-3.445477088,0.900574666,0.5578232,0.268403517
2,8,0.3,0.3,0.2,0.001,0.020097224,0.19746827,-3.141615355,0.21519451,-3.946944716,0.890079584,0.528421596,0.300616385
3,8,0.3,0.3,0.2,0.001,0.053266559,0.225193558,-3.070548161,0.276151543,-3.535365012,0.902875056,0.55426802,0.271616895
4,8,0.3,0.3,0.2,0.001,0.016629296,0.191338302,-3.142032692,0.210441797,-4.035321031,0.88844002,0.518836578,0.305885261
5,8,0.3,0.3,0.2,0.001,0.053266559,0.225193558,-3.070548161,0.27652111,-3.535365012,0.902875057,0.554110125,0.271616895
6,8,0.3,0.3,0.2,0.001,0.060814171,0.222952151,-3.070225121,0.279502143,-3.444760637,0.901842984,0.555371998,0.267177204
7,8,0.3,0.3,0.2,0.001,0.02141212,0.201601173,-3.114787383,0.228094454,-3.807700908,0.893751121,0.54607787,0.299087706
8,8,0.3,0.3,0.2,0.001,0.010586006,0.154525466,-3.24320185,0.166019203,-4.694984355,0.871966202,0.400216291,0.34656321
0,4,0.5,0.3,0.3,0.001,0.023383203,0.17938375,-3.148747077,0.216356909,-4.00043031,0.893897681,0.494766801,0.2793886
1,4,0.5,0.3,0.3,0.001,0.082724131,0.233729936,-3.055488529,0.29280079,-3.364340855,0.904276231,0.5551553,0.261862489
2,4,0.5,0.3,0.3,0.001,0.008657567,0.141858863,-3.268611261,0.154001881,-4.833110374,0.870943528,0.32990861,0.332362959
3,4,0.5,0.3,0.3,0.001,0.06958009,0.220025506,-3.036171872,0.283612955,-3.498670155,0.905889105,0.537222098,0.263977504
4,4,0.5,0.3,0.3,0.001,0.019154439,0.17888013,-3.165788584,0.20517175,-4.125384785,0.88717191,0.493481555,0.296860003
5,4,0.5,0.3,0.3,0.001,0.06958009,0.220025506,-3.036171872,0.283587116,-3.498670155,0.905889105,0.537717427,0.263977504
6,4,0.5,0.3,0.3,0.001,0.086226694,0.234594015,-3.045589092,0.294963579,-3.406906798,0.904820616,0.554116721,0.261374446
7,4,0.5,0.3,0.3,0.001,0.022996888,0.198314583,-3.12939505,0.233333995,-3.801811296,0.896446069,0.530906309,0.280947202
8,4,0.5,0.3,0.3,0.001,0.003052554,0.116606824,-3.344010864,0.115175773,-5.42417797,0.856893578,0.222518087,0.40655876
0,16,0.3,0,0.3,0.001,0.034649719,0.18478423,-3.124934931,0.230047997,-3.857552597,0.893563939,0.466005942,0.272571967
1,16,0.3,0,0.3,0.001,0.06398963,0.211561222,-3.089463637,0.267420529,-3.479670916,0.899808727,0.521832722,0.2664992
2,16,0.3,0,0.3,0.001,0.017079386,0.160907102,-3.200759737,0.191721332,-4.27197069,0.881979889,0.403465901,0.29223766
3,16,0.3,0,0.3,0.001,0.043754327,0.198054385,-3.087269762,0.254686966,-3.629107431,0.900256326,0.504423023,0.269525169
4,16,0.3,0,0.3,0.001,0.014884293,0.176283045,-3.172104407,0.202095251,-4.178745672,0.885097274,0.426235985,0.292517703
5,16,0.3,0,0.3,0.001,0.043754327,0.198054385,-3.087269762,0.255089593,-3.629107431,0.900256326,0.504074212,0.269525169
6,16,0.3,0,0.3,0.001,0.062492367,0.213063711,-3.07490192,0.273586638,-3.459827822,0.901290007,0.51993399,0.265430707
7,16,0.3,0,0.3,0.001,0.015678549,0.180211877,-3.14742043,0.222449793,-3.909666218,0.891550553,0.46733044,0.282913522
8,16,0.3,0,0.3,0.001,0,0.118609227,-3.297463781,0.136201515,-5.139113502,0.862270626,0.311178085,0.349138771
0,1,0.4,0.3,0,0.001,0.026421396,0.186486222,-3.145788487,0.228176302,-3.914592544,0.895311625,0.472229861,0.279485565
1,1,0.4,0.3,0,0.001,0.040071379,0.180090524,-3.187596923,0.22762438,-3.74594343,0.897605788,0.51292436,0.269786693
2,1,0.4,0.3,0,0.001,0.010847941,0.158478659,-3.233191959,0.178087494,-4.461107693,0.879743221,0.386542806,0.313573035
3,1,0.4,0.3,0,0.001,0.044426966,0.20445511,-3.05307451,0.263240836,-3.425002166,0.899761584,0.505088306,0.271912544
4,1,0.4,0.3,0,0.001,0.01337203,0.16246249,-3.212811235,0.178078431,-4.4308266,0.879572917,0.397569922,0.320425983
5,1,0.4,0.3,0,0.001,0.044426966,0.20445511,-3.05307451,0.263412622,-3.425002166,0.899761584,0.505882527,0.271912544
6,1,0.4,0.3,0,0.001,0.067575114,0.21918581,-3.083776163,0.279056693,-3.463113511,0.902807159,0.526848882,0.264750378
7,1,0.4,0.3,0,0.001,0.023183598,0.188327637,-3.139246492,0.219139777,-3.963532284,0.892507211,0.494577418,0.286403295
8,1,0.4,0.3,0,0.001,0.003790839,0.133386459,-3.281361261,0.128158851,-5.264640795,0.858162428,0.247938682,0.416093585
0,2,0,0.1,0.2,0.001,0.042976266,0.187470525,-3.107056454,0.247839293,-3.815514758,0.90123919,0.534392657,0.265878811
1,2,0,0.1,0.2,0.001,0.064897808,0.210171055,-3.100564353,0.278939105,-3.537856427,0.90434162,0.550930701,0.260403811
2,2,0,0.1,0.2,0.001,0.030390607,0.181642602,-3.134175097,0.228762628,-3.94476668,0.897934344,0.523632521,0.278462189
3,2,0,0.1,0.2,0.001,0.050783858,0.204704728,-3.041315278,0.282381443,-3.549971234,0.906288643,0.533458778,0.260605108
4,2,0,0.1,0.2,0.001,0.020279542,0.17094968,-3.170501919,0.195936599,-4.250208626,0.887044987,0.503683018,0.319100343
5,2,0,0.1,0.2,0.001,0.050783858,0.204704728,-3.041315278,0.282280196,-3.549971234,0.906288643,0.533309707,0.260605108
6,2,0,0.1,0.2,0.001,0.071094856,0.207306217,-3.089301354,0.27947666,-3.527321051,0.906181943,0.555694787,0.259440634
7,2,0,0.1,0.2,0.001,0.027384414,0.176569865,-3.150514453,0.216293239,-4.032925136,0.894235655,0.528677846,0.288822246
8,2,0,0.1,0.2,0.001,0.020220729,0.175773554,-3.179378129,0.208462516,-4.131811226,0.889267381,0.505976887,0.30660935
0,16,0.6,0.4,0.1,0.001,0.010446141,0.174080267,-3.208779892,0.186680847,-4.364260131,0.879249991,0.448352461,0.318917107
1,16,0.6,0.4,0.1,0.001,0.041331224,0.217833677,-3.102138159,0.246495052,-3.576604857,0.897370912,0.544545541,0.28185662
2,16,0.6,0.4,0.1,0.001,0.005249499,0.118400225,-3.324756222,0.12454402,-5.283898514,0.856851959,0.324000518,0.411405668
3,16,0.6,0.4,0.1,0.001,0.034630751,0.214345247,-3.091844994,0.247844002,-3.66001724,0.898901936,0.541843238,0.281007368
4,16,0.6,0.4,0.1,0.001,0.018317136,0.195735184,-3.146630927,0.207534976,-4.04088185,0.887936699,0.501631656,0.300284988
5,16,0.6,0.4,0.1,0.001,0.034630751,0.214345247,-3.091844994,0.247822806,-3.66001724,0.898901936,0.542518971,0.281007368
6,16,0.6,0.4,0.1,0.001,0.046704452,0.220179225,-3.089255635,0.251298589,-3.580886172,0.89885184,0.538896505,0.279212335
7,16,0.6,0.4,0.1,0.001,0.025174667,0.201517665,-3.13061514,0.217327892,-3.847726569,0.893130453,0.546775574,0.296769739
8,16,0.6,0.4,0.1,0.001,0,0.091351978,-3.36921027,0.09085932,-5.698252348,0.844664538,0.290016216,0.461014078
0,16,0.1,0.1,0.1,0.001,0.034926184,0.190531528,-3.126541325,0.240152551,-3.798263397,0.897106284,0.500437016,0.268970654
1,16,0.1,0.1,0.1,0.001,0.062910695,0.206557173,-3.11278544,0.261876493,-3.57648066,0.899858751,0.518821478,0.263004068
2,16,0.1,0.1,0.1,0.001,0.033866547,0.187063606,-3.154982436,0.223651804,-3.90851955,0.89404711,0.48828174,0.270409849
3,16,0.1,0.1,0.1,0.001,0.050705655,0.202334539,-3.102473618,0.254016605,-3.705907513,0.901196588,0.513404177,0.268630511
4,16,0.1,0.1,0.1,0.001,0.021681436,0.179248096,-3.175239905,0.206902416,-4.116597766,0.888110163,0.456951542,0.290687585
5,16,0.1,0.1,0.1,0.001,0.050705655,0.202334539,-3.102473618,0.253587548,-3.705907513,0.901196587,0.513647078,0.268630511
6,16,0.1,0.1,0.1,0.001,0.062206475,0.208294907,-3.101321494,0.266795267,-3.571768853,0.900937391,0.51774096,0.263695666
7,16,0.1,0.1,0.1,0.001,0.023241163,0.182399204,-3.14823653,0.221646517,-3.946188813,0.893250459,0.477509189,0.27860927
8,16,0.1,0.1,0.1,0.001,0.019460585,0.164913459,-3.197115849,0.19761489,-4.21470468,0.885704129,0.447890114,0.285893222
0,8,0.1,0.2,0,0.001,0.0410428,0.208005529,-3.093009055,0.250931191,-3.696667402,0.898694595,0.534933204,0.273230326
1,8,0.1,0.2,0,0.001,0.059641892,0.215222896,-3.118186266,0.272547481,-3.359123121,0.897885915,0.532776577,0.266114971
2,8,0.1,0.2,0,0.001,0.029796598,0.194279235,-3.130023828,0.229879511,-3.880848312,0.894584925,0.53565395,0.279298728
3,8,0.1,0.2,0,0.001,0.048464988,0.216167233,-3.056681659,0.27427525,-3.573302837,0.903609353,0.525757476,0.264974559
4,8,0.1,0.2,0,0.001,0.015884891,0.174668132,-3.157459418,0.1993558,-4.173877968,0.885904879,0.500114504,0.299671664
5,8,0.1,0.2,0,0.001,0.048464988,0.216167233,-3.056681659,0.274588534,-3.573302837,0.903609352,0.525518979,0.264974559
6,8,0.1,0.2,0,0.001,0.063611568,0.217894812,-3.08708677,0.275263433,-3.382877917,0.901241196,0.53417181,0.265531165
7,8,0.1,0.2,0,0.001,0.022400308,0.200912099,-3.133996748,0.225653186,-3.831447233,0.892134883,0.527608343,0.289947324
8,8,0.1,0.2,0,0.001,0.021258356,0.181589309,-3.169279403,0.207478596,-4.169069363,0.885300808,0.477298098,0.301529301
0,1,0.6,0.2,0.2,0.001,0.009929939,0.15121307,-3.229952056,0.173034633,-4.490572137,0.878102647,0.369010331,0.320395202
1,1,0.6,0.2,0.2,0.001,0.048275177,0.173545225,-3.182271295,0.229370267,-3.737854792,0.899020701,0.503824864,0.263730135
2,1,0.6,0.2,0.2,0.001,0.002605369,0.12721618,-3.307886727,0.120108121,-5.46134071,0.854331557,0.206451901,0.429669286
3,1,0.6,0.2,0.2,0.001,0.054335526,0.205777097,-3.053249185,0.267552238,-3.425778363,0.900436726,0.496965198,0.269308915
4,1,0.6,0.2,0.2,0.001,0.009399132,0.156052801,-3.22261451,0.171222207,-4.563067398,0.875628819,0.361276092,0.313873039
5,1,0.6,0.2,0.2,0.001,0.054335526,0.205777097,-3.053249185,0.267570972,-3.425778363,0.900436727,0.497280286,0.269308915
6,1,0.6,0.2,0.2,0.001,0.067458909,0.215363717,-3.077305968,0.279312675,-3.453969068,0.902583822,0.528969741,0.263334335
7,1,0.6,0.2,0.2,0.001,0.02136053,0.186467179,-3.163685312,0.218848241,-3.90593846,0.892975066,0.479589271,0.289527496
8,1,0.6,0.2,0.2,0.001,0.001929786,0.111988025,-3.314949958,0.089937787,-5.896464744,0.842300244,0.166431739,0.531787695
0,2,0.2,0,0,0.001,0.024789166,0.192799316,-3.162472859,0.226547034,-4.038449928,0.890330707,0.509930283,0.299266638
1,2,0.2,0,0,0.001,0.051999604,0.200708412,-3.127814417,0.256392678,-3.677766782,0.898853041,0.534657364,0.267432339
2,2,0.2,0,0,0.001,0.018014562,0.177709129,-3.193430686,0.195544936,-4.383035119,0.880434931,0.44246098,0.335250611
3,2,0.2,0,0,0.001,0.044939247,0.203086019,-3.105412704,0.256219403,-3.782983112,0.899714121,0.531661014,0.271773984
4,2,0.2,0,0,0.001,0.00715751,0.16689135,-3.225248262,0.176320617,-4.635516077,0.873035807,0.386288383,0.373774573
5,2,0.2,0,0,0.001,0.044939247,0.203086019,-3.105412704,0.256098902,-3.782983112,0.899714121,0.531656192,0.271773984
6,2,0.2,0,0,0.001,0.057990355,0.203611366,-3.111321947,0.262181437,-3.644968834,0.901386876,0.53551497,0.263694361
7,2,0.2,0,0,0.001,0.023690505,0.186638876,-3.166031191,0.210793322,-4.12640035,0.887445266,0.489540983,0.309911288
8,2,0.2,0,0,0.001,0.006485418,0.149831384,-3.25784547,0.144884957,-5.024704894,0.863501898,0.293321715,0.413357981
0,4,0.4,0.4,0.4,0.001,0.035551088,0.199150977,-3.112396862,0.246349924,-3.745224804,0.899710133,0.520477894,0.267813563
1,4,0.4,0.4,0.4,0.001,0.080476649,0.222156545,-3.052242095,0.283546907,-3.419437888,0.903733285,0.540654017,0.260052639
2,4,0.4,0.4,0.4,0.001,0.024879767,0.175934004,-3.147805436,0.21435824,-4.094903778,0.891246263,0.482597037,0.275898153
3,4,0.4,0.4,0.4,0.001,0.067799619,0.210830207,-3.041290967,0.278856521,-3.50837288,0.905887501,0.526148678,0.262537793
4,4,0.4,0.4,0.4,0.001,0.021913314,0.181277728,-3.15336319,0.212830497,-4.037794465,0.891067882,0.505000383,0.281966572
5,4,0.4,0.4,0.4,0.001,0.067799619,0.210830207,-3.041290967,0.278780464,-3.50837288,0.905887502,0.526169817,0.262537793
6,4,0.4,0.4,0.4,0.001,0.080119319,0.222438483,-3.047746211,0.286626276,-3.435639954,0.904375975,0.540434699,0.260341262
7,4,0.4,0.4,0.4,0.001,0.033327826,0.203850978,-3.11019538,0.239271992,-3.79389696,0.897329102,0.532226461,0.275254011
8,4,0.4,0.4,0.4,0.001,0.010393378,0.141881327,-3.260973141,0.162318905,-4.776720429,0.872287063,0.341868293,0.316558452
0,2,0.6,0.2,0.4,0.001,0.009942263,0.159402434,-3.218699674,0.176309284,-4.446231719,0.87954112,0.41306857,0.326580758
1,2,0.6,0.2,0.4,0.001,0.052853586,0.197741292,-3.128528066,0.256372828,-3.625957825,0.898658834,0.53954949,0.268478771
2,2,0.6,0.2,0.4,0.001,0.003220025,0.124416941,-3.307585296,0.121742663,-5.352226597,0.857623797,0.216200819,0.412803705
3,2,0.6,0.2,0.4,0.001,0.042090563,0.199721606,-3.07728777,0.264060038,-3.651906998,0.902539929,0.511239997,0.266608786
4,2,0.6,0.2,0.4,0.001,0.014052858,0.161998,-3.193720247,0.18362067,-4.333561486,0.883000891,0.430440418,0.299824071
5,2,0.6,0.2,0.4,0.001,0.042090563,0.199721606,-3.07728777,0.264188087,-3.651906998,0.902539929,0.511542437,0.266608786
6,2,0.6,0.2,0.4,0.001,0.055561915,0.202349882,-3.091612027,0.262936525,-3.584479893,0.900457525,0.536709017,0.265590078
7,2,0.6,0.2,0.4,0.001,0.023318239,0.189614428,-3.117442003,0.22624803,-3.910464245,0.895040066,0.51573342,0.285108376
8,2,0.6,0.2,0.4,0.001,0,0.110704973,-3.352263669,0.089968104,-5.836371867,0.845726388,0.14942779,0.533948462
0,8,0.5,0,0.4,0.001,0.01506052,0.156929887,-3.212020451,0.185583651,-4.451997871,0.880674897,0.388924352,0.292292951
1,8,0.5,0,0.4,0.001,0.064542684,0.215558855,-3.069383308,0.271013749,-3.556423174,0.901154031,0.54122487,0.266473252
2,8,0.5,0,0.4,0.001,0.005823535,0.113689001,-3.331691229,0.124018067,-5.271412531,0.860621747,0.253304764,0.365161678
3,8,0.5,0,0.4,0.001,0.042663798,0.20004327,-3.086184476,0.254932953,-3.757258528,0.902071345,0.518676517,0.267139498
4,8,0.5,0,0.4,0.001,0.01554532,0.175298102,-3.178981796,0.200830647,-4.239421622,0.885670241,0.438560962,0.288388799
5,8,0.5,0,0.4,0.001,0.042663798,0.20004327,-3.086184476,0.255258282,-3.757258528,0.902071346,0.518881235,0.267139498
6,8,0.5,0,0.4,0.001,0.061011697,0.210685503,-3.06774801,0.272215013,-3.583283115,0.901899592,0.537589402,0.266933147
7,8,0.5,0,0.4,0.001,0.022173994,0.188634266,-3.136343293,0.229271284,-3.935734208,0.89392417,0.504572647,0.282997115
8,8,0.5,0,0.4,0.001,0.00217201,0.090652725,-3.3781342,0.088828518,-5.649654099,0.847322216,0.239261554,0.468064628
0,4,0.5,0.2,0.2,0.001,0.023345471,0.195310039,-3.152734841,0.220110226,-4.012203164,0.889247157,0.498649877,0.292719135
1,4,0.5,0.2,0.2,0.001,0.064867477,0.243002383,-3.069540554,0.286776814,-3.396235347,0.900765068,0.56392311,0.271749384
2,4,0.5,0.2,0.2,0.001,0.006143659,0.144351146,-3.270105351,0.150896123,-4.949017539,0.865909672,0.30883238,0.36546288
3,4,0.5,0.2,0.2,0.001,0.045846012,0.226119678,-3.053903515,0.274640042,-3.500780952,0.901984884,0.541133947,0.273859298
4,4,0.5,0.2,0.2,0.001,0.01884979,0.193578023,-3.139879909,0.214357857,-4.111756198,0.886358018,0.498035079,0.298932479
5,4,0.5,0.2,0.2,0.001,0.045846012,0.226119678,-3.053903515,0.274752128,-3.500780952,0.901984883,0.540749231,0.273859298
6,4,0.5,0.2,0.2,0.001,0.067760195,0.242174822,-3.051487483,0.291011808,-3.399916454,0.903056102,0.561656643,0.26662816
7,4,0.5,0.2,0.2,0.001,0.026734672,0.214409061,-3.124730803,0.236099311,-3.80543696,0.893187948,0.554438837,0.294795171
8,4,0.5,0.2,0.2,0.001,0.00267911,0.125984945,-3.338461482,0.118130741,-5.475593312,0.853573163,0.209189989,0.451124675
0,8,0.3,0.2,0.3,0.001,0.036089898,0.190632574,-3.097566793,0.238790744,-3.80904598,0.900985619,0.519832989,0.267959649
1,8,0.3,0.2,0.3,0.001,0.077576764,0.214673974,-3.067732762,0.280644554,-3.504142735,0.903082376,0.543932066,0.261836489
2,8,0.3,0.2,0.3,0.001,0.020539901,0.171609192,-3.14715598,0.205931795,-4.069807518,0.892748318,0.504011896,0.278554467
3,8,0.3,0.2,0.3,0.001,0.065490018,0.207167184,-3.06032546,0.271617637,-3.620982493,0.90581919,0.530260427,0.260093488
4,8,0.3,0.2,0.3,0.001,0.015503501,0.171129701,-3.166992354,0.201808445,-4.093464687,0.89063919,0.492337949,0.285441924
5,8,0.3,0.2,0.3,0.001,0.065490018,0.207167184,-3.06032546,0.271000828,-3.620982493,0.905819188,0.530091047,0.260093488
6,8,0.3,0.2,0.3,0.001,0.081945951,0.213603671,-3.064669522,0.280059198,-3.52897187,0.904613936,0.537771749,0.26103552
7,8,0.3,0.2,0.3,0.001,0.030743725,0.199231164,-3.099604138,0.232602962,-3.827869038,0.896767211,0.532432198,0.277338986
8,8,0.3,0.2,0.3,0.001,0.008689382,0.134416868,-3.25643955,0.154545891,-4.787624614,0.874117136,0.36440618,0.311142784
0,16,0.3,0.1,0.2,0.001,0.038410607,0.197674047,-3.127048962,0.242209077,-3.837270192,0.894754865,0.472935912,0.269948046
1,16,0.3,0.1,0.2,0.001,0.052036226,0.20690969,-3.099693792,0.266965461,-3.538653108,0.900416718,0.52463356,0.265575031
2,16,0.3,0.1,0.2,0.001,0.01954228,0.160602827,-3.184104065,0.202856897,-4.150931789,0.887446738,0.437475562,0.278246326
3,16,0.3,0.1,0.2,0.001,0.051015312,0.205106629,-3.08582821,0.257818018,-3.649865784,0.901157634,0.511393746,0.26772748
4,16,0.3,0.1,0.2,0.001,0.015740995,0.162141421,-3.175321142,0.201017552,-4.155782505,0.887366144,0.442694819,0.288289179
5,16,0.3,0.1,0.2,0.001,0.051015312,0.205106629,-3.08582821,0.257779977,-3.649865784,0.901157633,0.511508686,0.26772748
6,16,0.3,0.1,0.2,0.001,0.054482019,0.207638233,-3.089094779,0.270873509,-3.557885555,0.902119716,0.525687698,0.265303435
7,16,0.3,0.1,0.2,0.001,0.022765817,0.185550664,-3.149007204,0.225324931,-3.920434672,0.893004419,0.490343286,0.279939787
8,16,0.3,0.1,0.2,0.001,0.009328919,0.121869622,-3.272275309,0.148842819,-4.916686248,0.867728671,0.341601681,0.310524079
0,2,0.5,0.4,0.1,0.001,0.022346772,0.173336336,-3.127594783,0.224588711,-3.974371477,0.89636996,0.512528612,0.273476784
1,2,0.5,0.4,0.1,0.001,0.075633694,0.215683635,-3.071222912,0.282947451,-3.495346136,0.903407518,0.554331218,0.260212254
2,2,0.5,0.4,0.1,0.001,0.011607441,0.13997623,-3.235873939,0.169456493,-4.733757097,0.876099937,0.374969651,0.295902179
3,2,0.5,0.4,0.1,0.001,0.075021949,0.21723884,-3.027773461,0.285466625,-3.453429254,0.906479756,0.545555906,0.259913157
4,2,0.5,0.4,0.1,0.001,0.019636006,0.166622705,-3.159480763,0.198977234,-4.177166526,0.888604889,0.473384527,0.281864797
5,2,0.5,0.4,0.1,0.001,0.075021949,0.21723884,-3.027773461,0.28604059,-3.453429254,0.906479758,0.545441052,0.259913157
6,2,0.5,0.4,0.1,0.001,0.080613899,0.218795383,-3.049466922,0.290816835,-3.470155616,0.905344193,0.558366675,0.258849041
7,2,0.5,0.4,0.1,0.001,0.034783963,0.185428082,-3.110132972,0.231700575,-3.793212786,0.89912981,0.53117338,0.271055524
8,2,0.5,0.4,0.1,0.001,0.003014961,0.113894485,-3.318011074,0.121695483,-5.369951755,0.860350222,0.233518567,0.366058584
0,2,0,0,0.3,0.001,0.037221032,0.186898552,-3.10475725,0.240235577,-3.84606651,0.900106083,0.535253288,0.270701209
1,2,0,0,0.3,0.001,0.064113781,0.208549046,-3.078642311,0.275067868,-3.568465004,0.902805718,0.555313172,0.262350358
2,2,0,0,0.3,0.001,0.024142526,0.183579213,-3.131506444,0.221218725,-3.988267957,0.89548616,0.531405035,0.289065471
3,2,0,0,0.3,0.001,0.054966015,0.203936072,-3.048269271,0.271357335,-3.637805521,0.904146654,0.525216719,0.265089689
4,2,0,0,0.3,0.001,0.01373396,0.169645043,-3.18686291,0.186041062,-4.316045502,0.884611198,0.496437893,0.337591957
5,2,0,0,0.3,0.001,0.054966015,0.203936072,-3.048269271,0.271262862,-3.637805521,0.904146653,0.525304828,0.265089689
6,2,0,0,0.3,0.001,0.066744997,0.206508208,-3.064903985,0.275468096,-3.573619977,0.904266667,0.553227911,0.2598603
7,2,0,0,0.3,0.001,0.023043253,0.186681022,-3.153985805,0.21446371,-4.051575668,0.890168167,0.537529246,0.324431339
8,2,0,0,0.3,0.001,0.016122161,0.168296285,-3.163773056,0.199082421,-4.172530338,0.889812612,0.499406956,0.309617984
0,1,0.4,0.2,0.1,0.001,0.031927048,0.193998639,-3.133219858,0.239721855,-3.8569581,0.897319887,0.506284,0.272962635
1,1,0.4,0.2,0.1,0.001,0.054061969,0.191513784,-3.140874191,0.248800349,-3.672452138,0.902269561,0.531200182,0.264279833
2,1,0.4,0.2,0.1,0.001,0.013639841,0.161915994,-3.185740172,0.195300253,-4.326552391,0.883876393,0.411206994,0.289669866
3,1,0.4,0.2,0.1,0.001,0.068314694,0.223152182,-3.051354327,0.291308872,-3.445758671,0.90564684,0.524082357,0.263502698
4,1,0.4,0.2,0.1,0.001,0.008861063,0.152766822,-3.206617372,0.185135821,-4.398344682,0.882684007,0.423546412,0.285792536
5,1,0.4,0.2,0.1,0.001,0.068314694,0.223152182,-3.051354327,0.291244507,-3.445758671,0.905646842,0.524112022,0.263502698
6,1,0.4,0.2,0.1,0.001,0.067235475,0.218753674,-3.087226272,0.282781397,-3.519658959,0.90388091,0.545862622,0.265705392
7,1,0.4,0.2,0.1,0.001,0.031201743,0.188654316,-3.14760312,0.225324432,-3.932492334,0.895054408,0.510528893,0.279906186
8,1,0.4,0.2,0.1,0.001,0.005986492,0.128624991,-3.274060077,0.139993155,-5.184475781,0.862376997,0.281107538,0.347827806
0,16,0.1,0,0,0.001,0.024629186,0.191150038,-3.143321508,0.229189719,-3.947081586,0.891967188,0.451733146,0.280638372
1,16,0.1,0,0,0.001,0.038670651,0.206602729,-3.111799083,0.252443678,-3.630897335,0.897061307,0.497498761,0.271729265
2,16,0.1,0,0,0.001,0.017865591,0.184412356,-3.157564736,0.217206225,-4.05743887,0.888227535,0.430386723,0.284738663
3,16,0.1,0,0,0.001,0.030729479,0.205872388,-3.123486263,0.245558056,-3.790129744,0.89551081,0.472148298,0.275129022
4,16,0.1,0,0,0.001,0.012709522,0.17654945,-3.180857205,0.198197249,-4.223198384,0.883380867,0.403204091,0.305304977
5,16,0.1,0,0,0.001,0.030729479,0.205872388,-3.123486263,0.245447906,-3.790129744,0.895510809,0.472131004,0.275129022
6,16,0.1,0,0,0.001,0.042860159,0.210138506,-3.104501304,0.256217964,-3.634820486,0.897785147,0.49641152,0.270699969
7,16,0.1,0,0,0.001,0.01704603,0.188315122,-3.154393886,0.209823406,-4.039434638,0.887914601,0.443655096,0.296596656
8,16,0.1,0,0,0.001,0.008111646,0.162870192,-3.21187018,0.18561499,-4.492294313,0.876542532,0.357611246,0.307877076
0,8,0.1,0.3,0.1,0.001,0.046542559,0.19960401,-3.080750134,0.253724889,-3.718456506,0.902859843,0.539879338,0.266040912
1,8,0.1,0.3,0.1,0.001,0.069222877,0.211143404,-3.070316571,0.276995941,-3.502355131,0.903123317,0.55654079,0.262944631
2,8,0.1,0.3,0.1,0.001,0.040037623,0.199874938,-3.092597473,0.250710166,-3.787767571,0.900659429,0.540459137,0.268700777
3,8,0.1,0.3,0.1,0.001,0.051220592,0.206743618,-3.058874072,0.270456921,-3.646506603,0.90529521,0.543039628,0.262137996
4,8,0.1,0.3,0.1,0.001,0.027200369,0.17764587,-3.137123208,0.212291558,-4.027883171,0.89117386,0.512917872,0.28246289
5,8,0.1,0.3,0.1,0.001,0.051220592,0.206743618,-3.058874072,0.270589896,-3.646506603,0.905295211,0.543881028,0.262137996
6,8,0.1,0.3,0.1,0.001,0.063090736,0.206512544,-3.065413882,0.27288226,-3.537515556,0.90398632,0.552287644,0.261537999
7,8,0.1,0.3,0.1,0.001,0.023648249,0.185588501,-3.126316018,0.225108048,-3.916029136,0.896827961,0.540213818,0.275974753
8,8,0.1,0.3,0.1,0.001,0.026165215,0.18758684,-3.131436424,0.222373425,-3.941500576,0.894344327,0.514145161,0.281903849
0,2,0.2,0.1,0.1,0.001,0.033210427,0.200333613,-3.094965057,0.244064734,-3.817338562,0.898184571,0.527671082,0.273361584
1,2,0.2,0.1,0.1,0.001,0.051478229,0.218227664,-3.079644161,0.270926666,-3.586006502,0.901706166,0.55253518,0.265251481
2,2,0.2,0.1,0.1,0.001,0.030375274,0.199349035,-3.111923147,0.233335656,-3.946669992,0.89411962,0.512671939,0.282185469
3,2,0.2,0.1,0.1,0.001,0.055185237,0.216788081,-3.056014576,0.272407043,-3.666223694,0.902729705,0.537079254,0.267572032
4,2,0.2,0.1,0.1,0.001,0.016354752,0.177592482,-3.168961344,0.205656295,-4.235341252,0.885692812,0.480611083,0.295293956
5,2,0.2,0.1,0.1,0.001,0.055185237,0.216788081,-3.056014576,0.27248666,-3.666223694,0.902729705,0.53724573,0.267572032
6,2,0.2,0.1,0.1,0.001,0.053382554,0.223093672,-3.06846751,0.280339466,-3.53384526,0.902817857,0.550356673,0.264825827
7,2,0.2,0.1,0.1,0.001,0.024596857,0.188911577,-3.139695698,0.219409964,-3.965617485,0.89331028,0.529601608,0.284765269
8,2,0.2,0.1,0.1,0.001,0.013892677,0.163458023,-3.205271249,0.18315615,-4.552732745,0.878143072,0.412382033,0.303507392
0,1,0.6,0.3,0.3,0.001,0.012662869,0.150415399,-3.22473342,0.181133816,-4.327108873,0.883542151,0.398168946,0.308407518
1,1,0.6,0.3,0.3,0.001,0.045979276,0.144848999,-3.223258371,0.197554046,-3.865288467,0.89867419,0.485117166,0.258898678
2,1,0.6,0.3,0.3,0.001,0.003753633,0.123345482,-3.309458173,0.119535912,-5.266094798,0.860212879,0.232570638,0.400652573
3,1,0.6,0.3,0.3,0.001,0.050001366,0.192220735,-3.026445109,0.256457352,-3.399096008,0.90108064,0.484127533,0.265912519
4,1,0.6,0.3,0.3,0.001,0.012445911,0.155208571,-3.224231465,0.173698483,-4.484008862,0.878593662,0.380846234,0.324702642
5,1,0.6,0.3,0.3,0.001,0.050001366,0.192220735,-3.026445109,0.256186933,-3.399096008,0.90108064,0.483863286,0.265912519
6,1,0.6,0.3,0.3,0.001,0.075397656,0.206045553,-3.074267679,0.274573058,-3.468169959,0.903043637,0.51304192,0.261694655
7,1,0.6,0.3,0.3,0.001,0.017612056,0.175063714,-3.142427009,0.217051096,-3.971648106,0.893596796,0.475520234,0.282996665
8,1,0.6,0.3,0.3,0.001,0.001879522,0.117462962,-3.340956897,0.093256522,-5.842773274,0.844796491,0.172958829,0.512735198
0,16,0.4,0.4,0.2,0.001,0.025483292,0.201742985,-3.138473413,0.226652812,-3.809549828,0.893667649,0.536399477,0.287475955
1,16,0.4,0.4,0.2,0.001,0.041765379,0.218253869,-3.098971846,0.255249066,-3.534616982,0.898039841,0.540026356,0.274351774
2,16,0.4,0.4,0.2,0.001,0.017210492,0.177705122,-3.194315748,0.194599967,-4.188655277,0.884288507,0.479477118,0.307047154
3,16,0.4,0.4,0.2,0.001,0.031933297,0.208860008,-3.092651033,0.242265283,-3.650277136,0.899395922,0.536862856,0.277720231
4,16,0.4,0.4,0.2,0.001,0.014059305,0.183093532,-3.162548313,0.200439981,-4.022125766,0.888080863,0.508297232,0.307032211
5,16,0.4,0.4,0.2,0.001,0.031933297,0.208860008,-3.092651033,0.242705782,-3.650277136,0.899395921,0.537310664,0.277720231
6,16,0.4,0.4,0.2,0.001,0.040856075,0.217553901,-3.109455426,0.254755408,-3.559212572,0.899105193,0.53163696,0.272543894
7,16,0.4,0.4,0.2,0.001,0.018761056,0.200006304,-3.131044597,0.222826041,-3.839832746,0.893355127,0.530494838,0.293622315
8,16,0.4,0.4,0.2,0.001,0.008953195,0.136655825,-3.279258095,0.147953622,-5.013913748,0.864179156,0.361254216,0.352244571
0,1,0,0.1,0.4,0.001,0.048817865,0.192761485,-3.114557504,0.244388162,-3.761059662,0.899911378,0.501950476,0.26862976
1,1,0,0.1,0.4,0.001,0.054755379,0.192443359,-3.15296982,0.252653858,-3.698390467,0.898134686,0.518034455,0.261972347
2,1,0,0.1,0.4,0.001,0.028251515,0.176976567,-3.156478718,0.218295888,-3.926736391,0.895461268,0.489651777,0.272270356
3,1,0,0.1,0.4,0.001,0.054829812,0.208320805,-3.061236065,0.271753459,-3.495649638,0.90097179,0.497274517,0.267666546
4,1,0,0.1,0.4,0.001,0.015962306,0.162272112,-3.206461287,0.192827153,-4.208839002,0.887291416,0.453081884,0.289987495
5,1,0,0.1,0.4,0.001,0.054829812,0.208320805,-3.061236065,0.2719456,-3.495649638,0.900971789,0.496435705,0.267666546
6,1,0,0.1,0.4,0.001,0.066116747,0.20989,-3.105023627,0.271307358,-3.559297436,0.900705116,0.523340008,0.26196189
7,1,0,0.1,0.4,0.001,0.023957445,0.173704601,-3.157606487,0.214912645,-3.963801403,0.893071244,0.480067943,0.28715425
8,1,0,0.1,0.4,0.001,0.019937715,0.169527481,-3.183176018,0.207433422,-4.085257324,0.891466264,0.470988606,0.284832679
0,16,0.5,0.4,0.2,0.001,0.027195239,0.193977951,-3.129773816,0.224707847,-3.902902796,0.892313022,0.522151406,0.288182633
1,16,0.5,0.4,0.2,0.001,0.051282137,0.219702416,-3.078057418,0.259119585,-3.519406681,0.898603103,0.538460001,0.273178491
2,16,0.5,0.4,0.2,0.001,0.013586059,0.158018392,-3.242478655,0.168168123,-4.686840345,0.871608137,0.394986774,0.327667976
3,16,0.5,0.4,0.2,0.001,0.041737625,0.214464825,-3.088677856,0.250351769,-3.654556085,0.900203995,0.528998417,0.275246445
4,16,0.5,0.4,0.2,0.001,0.021121653,0.184391969,-3.147623025,0.20872474,-4.022238808,0.888877876,0.504230706,0.300676096
5,16,0.5,0.4,0.2,0.001,0.041737625,0.214464825,-3.088677856,0.250676216,-3.654556085,0.900203996,0.529779407,0.275246445
6,16,0.5,0.4,0.2,0.001,0.046960397,0.219189658,-3.070744294,0.259971647,-3.513168729,0.899994828,0.53571405,0.274848965
7,16,0.5,0.4,0.2,0.001,0.020577753,0.202628718,-3.125210994,0.226525309,-3.869104164,0.893663786,0.533886053,0.291735057
8,16,0.5,0.4,0.2,0.001,0,0.115306231,-3.318236042,0.124647153,-5.354379061,0.854526793,0.317069978,0.393287542
0,2,0.3,0.1,0.1,0.001,0.031991617,0.197094956,-3.106778511,0.241350604,-3.855159104,0.898140443,0.517144959,0.26947838
1,2,0.3,0.1,0.1,0.001,0.054637901,0.208990805,-3.07807152,0.264950687,-3.594827131,0.901808591,0.55194549,0.265694234
2,2,0.3,0.1,0.1,0.001,0.022673681,0.182634133,-3.144481578,0.214221936,-4.157244161,0.888336981,0.475828962,0.286938045
3,2,0.3,0.1,0.1,0.001,0.046690625,0.218515393,-3.050531712,0.275759915,-3.576609591,0.904583543,0.543947832,0.268120827
4,2,0.3,0.1,0.1,0.001,0.018554345,0.170939911,-3.172614391,0.201463718,-4.263113087,0.883798333,0.461880598,0.293310811
5,2,0.3,0.1,0.1,0.001,0.046690625,0.218515393,-3.050531712,0.275954213,-3.576609591,0.904583543,0.544298828,0.268120827
6,2,0.3,0.1,0.1,0.001,0.06055212,0.222975887,-3.05478515,0.27873348,-3.530910068,0.903219297,0.551808888,0.264490823
7,2,0.3,0.1,0.1,0.001,0.028872358,0.199559216,-3.126034675,0.233744033,-3.906557191,0.894683857,0.524780997,0.280607499
8,2,0.3,0.1,0.1,0.001,0.008452189,0.143158671,-3.262956799,0.157916372,-4.964900426,0.868917175,0.305173642,0.322739668
0,4,0.6,0.3,0,0.001,0.011031512,0.167133269,-3.22070446,0.179613867,-4.500731673,0.875842457,0.420339422,0.337351964
1,4,0.6,0.3,0,0.001,0.059738041,0.240462802,-3.067294773,0.285187937,-3.442247738,0.900865749,0.571657143,0.269068539
2,4,0.6,0.3,0,0.001,0.003414562,0.131488348,-3.331905585,0.119978694,-5.376518591,0.855113575,0.234031186,0.472305038
3,4,0.6,0.3,0,0.001,0.054589896,0.231259209,-3.049154472,0.277869326,-3.521343327,0.903298669,0.554034374,0.270444008
4,4,0.6,0.3,0,0.001,0.014174223,0.189102374,-3.164067306,0.203088347,-4.183402057,0.884340179,0.486528787,0.307243013
5,4,0.6,0.3,0,0.001,0.054589896,0.231259209,-3.049154472,0.27790707,-3.521343327,0.903298667,0.553245414,0.270444008
6,4,0.6,0.3,0,0.001,0.060505616,0.237068745,-3.044023856,0.288137326,-3.424191451,0.902893253,0.561919485,0.266544258
7,4,0.6,0.3,0,0.001,0.024408283,0.204932816,-3.125437949,0.233311625,-3.799617575,0.894524277,0.558689405,0.292921829
8,4,0.6,0.3,0,0.001,0,0.108571027,-3.376535425,0.08546862,-5.780326412,0.843152876,0.174042605,0.565107998
0,8,0,0.3,0.1,0.001,0.042997029,0.211584528,-3.093973073,0.259340375,-3.612536141,0.900838105,0.525373634,0.270038259
1,8,0,0.3,0.1,0.001,0.069787214,0.223532209,-3.104238155,0.282105529,-3.274458033,0.899378772,0.526134846,0.264449294
2,8,0,0.3,0.1,0.001,0.038643293,0.208739702,-3.093738192,0.245430714,-3.744354332,0.898204658,0.527471237,0.272241815
3,8,0,0.3,0.1,0.001,0.048261106,0.217788343,-3.058056026,0.271670622,-3.519596089,0.902454929,0.535425585,0.26668869
4,8,0,0.3,0.1,0.001,0.018552604,0.183010831,-3.166914752,0.208311815,-4.05781973,0.888356112,0.50821376,0.297525617
5,8,0,0.3,0.1,0.001,0.048261106,0.217788343,-3.058056026,0.272166939,-3.519596089,0.90245493,0.53525952,0.26668869
6,8,0,0.3,0.1,0.001,0.069613633,0.225527209,-3.0862297,0.280698063,-3.324680304,0.90154718,0.522645005,0.263786412
7,8,0,0.3,0.1,0.001,0.021576084,0.192251718,-3.132767076,0.22321195,-3.855499901,0.894605059,0.528982297,0.282692716
8,8,0,0.3,0.1,0.001,0.024074953,0.188832437,-3.147306882,0.223818956,-3.927259929,0.891610591,0.516314812,0.285692283
0,16,0,0,0,0.001,0.025786426,0.181051418,-3.143855427,0.218631165,-3.96236738,0.890265656,0.467195177,0.282461821
1,16,0,0,0,0.001,0.030169291,0.188754516,-3.140722661,0.230527796,-3.735355593,0.892635742,0.501277426,0.274216836
2,16,0,0,0,0.001,0.02419504,0.185724051,-3.14935899,0.216262014,-4.015356094,0.888300123,0.457614125,0.288754196
3,16,0,0,0,0.001,0.021493629,0.179973737,-3.126221409,0.221707544,-3.904932463,0.890965174,0.470306891,0.282113915
4,16,0,0,0,0.001,0.012997403,0.175697185,-3.173700224,0.20037544,-4.202724264,0.882766985,0.413016388,0.302851287
5,16,0,0,0,0.001,0.021493629,0.179973737,-3.126221409,0.221425851,-3.904932463,0.890965175,0.470365576,0.282113915
6,16,0,0,0,0.001,0.031748769,0.191400022,-3.137305976,0.234485915,-3.739751651,0.893365515,0.502310636,0.274560021
7,16,0,0,0,0.001,0.016223475,0.180281608,-3.159640512,0.205753697,-4.076274528,0.885347293,0.447856676,0.302641099
8,16,0,0,0,0.001,0.015374782,0.179638345,-3.175093826,0.205937864,-4.112446972,0.885075625,0.423025202,0.300808738
0,1,0.1,0.1,0.4,0.001,0.039901834,0.183840778,-3.134618658,0.240128191,-3.816821132,0.898231353,0.464667092,0.267620739
1,1,0.1,0.1,0.4,0.001,0.048498653,0.179865282,-3.157008795,0.239899929,-3.666073438,0.897494568,0.500180516,0.262585168
2,1,0.1,0.1,0.4,0.001,0.02528414,0.166294752,-3.171667193,0.210499452,-4.007728545,0.893190077,0.457432116,0.280289707
3,1,0.1,0.1,0.4,0.001,0.057512631,0.190094026,-3.034534596,0.254588071,-3.369323155,0.899412307,0.468527039,0.268395056
4,1,0.1,0.1,0.4,0.001,0.017513667,0.156338725,-3.219945251,0.180180214,-4.314092037,0.883826241,0.404444645,0.299749583
5,1,0.1,0.1,0.4,0.001,0.057512631,0.190094026,-3.034534596,0.254673988,-3.369323155,0.899412308,0.468379885,0.268395056
6,1,0.1,0.1,0.4,0.001,0.06491481,0.199430135,-3.095041384,0.265934988,-3.504875152,0.901346282,0.497640639,0.261987846
7,1,0.1,0.1,0.4,0.001,0.023689618,0.192092066,-3.148412775,0.222524828,-3.943352107,0.891765675,0.471388988,0.290750329
8,1,0.1,0.1,0.4,0.001,0.010978627,0.153011458,-3.215983182,0.17947833,-4.26301396,0.884912987,0.419831673,0.300539866
0,8,0.4,0,0.4,0.001,0.019963248,0.169371426,-3.169933826,0.207830499,-4.141857416,0.889054054,0.462116949,0.278333925
1,8,0.4,0,0.4,0.001,0.04991382,0.208389849,-3.089628263,0.263513306,-3.574054877,0.901278463,0.540609149,0.268090565
2,8,0.4,0,0.4,0.001,0,0.136010627,-3.266661908,0.16022227,-4.869670241,0.87127178,0.328659621,0.313092791
3,8,0.4,0,0.4,0.001,0.044992668,0.19776222,-3.078242201,0.25278028,-3.747862504,0.901542197,0.526576759,0.268710333
4,8,0.4,0,0.4,0.001,0.013646649,0.171800043,-3.171874105,0.198136851,-4.217173719,0.886077293,0.435937777,0.285374562
5,8,0.4,0,0.4,0.001,0.044992668,0.19776222,-3.078242201,0.252564769,-3.747862504,0.901542198,0.526255434,0.268710333
6,8,0.4,0,0.4,0.001,0.053133069,0.207743311,-3.08861463,0.262830551,-3.603476505,0.901993913,0.53387968,0.266640814
7,8,0.4,0,0.4,0.001,0.027026241,0.192054098,-3.131126133,0.225860253,-3.962788333,0.893941689,0.502682147,0.279299144
8,8,0.4,0,0.4,0.001,0,0.105760342,-3.33761289,0.110344191,-5.419452786,0.856844956,0.25674306,0.383038138
0,1,0.6,0.4,0.4,0.001,0.007672802,0.148925762,-3.283179948,0.161200411,-4.41735466,0.879936459,0.318809506,0.333209105
1,1,0.6,0.4,0.4,0.001,0.007631946,0.155485304,-3.392833362,0.182598132,-3.938826922,0.885422298,0.354699314,0.271481984
2,1,0.6,0.4,0.4,0.001,0.002485142,0.126682727,-3.352636589,0.116781826,-5.308813058,0.857801248,0.173628418,0.432107337
3,1,0.6,0.4,0.4,0.001,0.038774084,0.145171592,-3.093103153,0.226199245,-3.427529332,0.889214424,0.379272498,0.259960157
4,1,0.6,0.4,0.4,0.001,0.008216499,0.137703335,-3.264813072,0.152196868,-4.574016738,0.875739455,0.29361519,0.340416477
5,1,0.6,0.4,0.4,0.001,0.038774084,0.145171592,-3.093103153,0.226010518,-3.427529332,0.889214424,0.378889734,0.259960157
6,1,0.6,0.4,0.4,0.001,0.033362347,0.176756082,-3.210685013,0.231436891,-3.485775092,0.893958691,0.442570572,0.261576065
7,1,0.6,0.4,0.4,0.001,0.017902602,0.172577227,-3.214461841,0.205334701,-3.996808877,0.88985208,0.360406465,0.293069048
8,1,0.6,0.4,0.4,0.001,0,0.109605186,-3.360104993,0.087066164,-5.823413906,0.844090197,0.131808204,0.550928646
0,2,0.1,0,0.3,0.001,0.038599632,0.196281704,-3.088161328,0.244408811,-3.8226423,0.899025194,0.525541469,0.269322278
1,2,0.1,0,0.3,0.001,0.05969386,0.21024073,-3.086429192,0.266996354,-3.619745273,0.900700199,0.547071099,0.264612997
2,2,0.1,0,0.3,0.001,0.036731312,0.194984097,-3.117494397,0.235399285,-3.94198456,0.895367375,0.519831727,0.273548437
3,2,0.1,0,0.3,0.001,0.056508732,0.208284266,-3.077168495,0.266306509,-3.71959463,0.902073905,0.52109967,0.265787638
4,2,0.1,0,0.3,0.001,0.022039178,0.178677442,-3.154737567,0.213677245,-4.184269079,0.886710262,0.45333887,0.289198807
5,2,0.1,0,0.3,0.001,0.056508732,0.208284266,-3.077168495,0.266218487,-3.71959463,0.902073906,0.520856949,0.265787638
6,2,0.1,0,0.3,0.001,0.064545618,0.213595041,-3.072005546,0.271798483,-3.590656413,0.902140468,0.542150591,0.264255614
7,2,0.1,0,0.3,0.001,0.031187939,0.192672756,-3.140594416,0.221797444,-4.021360375,0.892428053,0.505684154,0.280423901
8,2,0.1,0,0.3,0.001,0.019187641,0.175501973,-3.182317673,0.206244963,-4.244015244,0.885886911,0.456163816,0.28195939
0,1,0.5,0.2,0.1,0.001,0.023306394,0.172455929,-3.165731925,0.216229654,-4.038090033,0.89245779,0.472239993,0.276592902
1,1,0.5,0.2,0.1,0.001,0.046253288,0.196767395,-3.139777463,0.252757213,-3.667149478,0.901418324,0.533744157,0.271079608
2,1,0.5,0.2,0.1,0.001,0.008457622,0.145309763,-3.259489149,0.156817288,-4.862055193,0.868828514,0.31737818,0.33145774
3,1,0.5,0.2,0.1,0.001,0.061080146,0.223779299,-3.038116484,0.284421641,-3.400544826,0.902245729,0.525580698,0.268350218
4,1,0.5,0.2,0.1,0.001,0.007618948,0.156725352,-3.214518654,0.178675106,-4.457394932,0.879346684,0.402843427,0.30551189
5,1,0.5,0.2,0.1,0.001,0.061080146,0.223779299,-3.038116484,0.284479121,-3.400544826,0.902245729,0.525774338,0.268350218
6,1,0.5,0.2,0.1,0.001,0.064161428,0.221130518,-3.080112086,0.284034214,-3.490020197,0.903713269,0.547723689,0.263944705
7,1,0.5,0.2,0.1,0.001,0.030518413,0.186752261,-3.137754095,0.229419717,-3.891930456,0.895073741,0.497351898,0.281875929
8,1,0.5,0.2,0.1,0.001,0,0.117012041,-3.316979936,0.117014415,-5.567059624,0.852422087,0.21861907,0.411130371
0,2,0.4,0.4,0.1,0.001,0.038424035,0.19588581,-3.095773928,0.25008201,-3.801798179,0.901097703,0.532595306,0.267916585
1,2,0.4,0.4,0.1,0.001,0.070654136,0.212141627,-3.073857845,0.282561157,-3.475586451,0.903875183,0.557780739,0.260478823
2,2,0.4,0.4,0.1,0.001,0.019796431,0.167431138,-3.173351155,0.202756142,-4.180892168,0.887657149,0.470541403,0.285709438
3,2,0.4,0.4,0.1,0.001,0.062019391,0.207700315,-3.062121215,0.274673019,-3.565450495,0.90574674,0.542254125,0.260951602
4,2,0.4,0.4,0.1,0.001,0.017747191,0.168529396,-3.163744269,0.204444484,-4.1708379,0.888626298,0.490064822,0.287855635
5,2,0.4,0.4,0.1,0.001,0.062019391,0.207700315,-3.062121215,0.274313702,-3.565450495,0.905746742,0.542585873,0.260951602
6,2,0.4,0.4,0.1,0.001,0.081873717,0.21683753,-3.056468048,0.287267114,-3.468514264,0.905806539,0.556385815,0.259342593
7,2,0.4,0.4,0.1,0.001,0.039650778,0.192954043,-3.098942353,0.237562865,-3.833546028,0.89746255,0.54043159,0.278317375
8,2,0.4,0.4,0.1,0.001,0.008758991,0.137610933,-3.266537137,0.154272345,-4.988071678,0.868589095,0.320746857,0.338288529
0,16,0.2,0.1,0.2,0.001,0.034296892,0.187353012,-3.129196705,0.240270901,-3.797410753,0.898067522,0.484037869,0.269662213
1,16,0.2,0.1,0.2,0.001,0.062864926,0.211931834,-3.104513232,0.271636418,-3.5044048,0.902122957,0.525725858,0.263870126
2,16,0.2,0.1,0.2,0.001,0.024748721,0.180446909,-3.170738291,0.219608728,-3.98690312,0.892176025,0.466604678,0.272978143
3,16,0.2,0.1,0.2,0.001,0.046433038,0.205956314,-3.101637814,0.26290001,-3.654365679,0.902557483,0.499896129,0.267935151
4,16,0.2,0.1,0.2,0.001,0.021978513,0.168567648,-3.184457107,0.200519739,-4.133847073,0.888357336,0.441022291,0.28691473
5,16,0.2,0.1,0.2,0.001,0.046433038,0.205956314,-3.101637814,0.262630944,-3.654365679,0.902557482,0.500659525,0.267935151
6,16,0.2,0.1,0.2,0.001,0.069009668,0.214370788,-3.086395025,0.27607718,-3.504285052,0.903323984,0.524600625,0.263241377
7,16,0.2,0.1,0.2,0.001,0.027652206,0.187968858,-3.148489891,0.225869477,-3.889025353,0.893123141,0.490283001,0.279562023
8,16,0.2,0.1,0.2,0.001,0.008554486,0.148030809,-3.236449361,0.178280087,-4.538319034,0.87754962,0.390484731,0.297974591
0,4,0.4,0.2,0.2,0.001,0.028550144,0.210106903,-3.115558415,0.242197633,-3.824864736,0.895565398,0.538337982,0.277345342
1,4,0.4,0.2,0.2,0.001,0.063688228,0.238005987,-3.052470848,0.287930768,-3.40298185,0.902041661,0.565814847,0.268280345
2,4,0.4,0.2,0.2,0.001,0.019120924,0.176552476,-3.192392372,0.196304107,-4.380862154,0.879493289,0.444314811,0.301729127
3,4,0.4,0.2,0.2,0.001,0.051045178,0.227245664,-3.04250683,0.275954264,-3.55610476,0.903174063,0.555830966,0.271593298
4,4,0.4,0.2,0.2,0.001,0.02040073,0.193074114,-3.153715021,0.216179022,-4.077893783,0.887318795,0.506274032,0.301556612
5,4,0.4,0.2,0.2,0.001,0.051045178,0.227245664,-3.04250683,0.275699033,-3.55610476,0.903174062,0.555802181,0.271593298
6,4,0.4,0.2,0.2,0.001,0.067187339,0.242669506,-3.040094913,0.293988012,-3.407275475,0.903277287,0.555563223,0.269154647
7,4,0.4,0.2,0.2,0.001,0.029975147,0.212700374,-3.115301704,0.239076935,-3.800870291,0.894473576,0.559498615,0.288486598
8,4,0.4,0.2,0.2,0.001,0.005373077,0.139740908,-3.271849589,0.145075844,-5.108676327,0.863330818,0.287570399,0.368756246
0,8,0.2,0.2,0.3,0.001,0.044761637,0.194983014,-3.103031686,0.246005652,-3.790189371,0.901925668,0.524970761,0.26798956
1,8,0.2,0.2,0.3,0.001,0.068545344,0.206393456,-3.080661882,0.271424689,-3.556957799,0.902501317,0.550048444,0.261308845
2,8,0.2,0.2,0.3,0.001,0.0268277,0.182276806,-3.135373115,0.22323926,-3.919631307,0.895976788,0.517768402,0.274406688
3,8,0.2,0.2,0.3,0.001,0.059989772,0.203502847,-3.077102386,0.265074657,-3.680077614,0.904923583,0.533315422,0.263242731
4,8,0.2,0.2,0.3,0.001,0.021418455,0.173238307,-3.159392447,0.208607821,-4.075527382,0.891421828,0.500829325,0.286070437
5,8,0.2,0.2,0.3,0.001,0.059989772,0.203502847,-3.077102386,0.264412272,-3.680077614,0.904923582,0.53279105,0.263242731
6,8,0.2,0.2,0.3,0.001,0.068135143,0.204468517,-3.079960677,0.271659827,-3.597635806,0.903323669,0.542945722,0.261983637
7,8,0.2,0.2,0.3,0.001,0.028229132,0.18616077,-3.132567942,0.226973397,-3.884940103,0.8968059,0.52162769,0.277334786
8,8,0.2,0.2,0.3,0.001,0.016009751,0.16148111,-3.196421951,0.191395693,-4.359481981,0.884214902,0.4356759,0.29266806
0,2,0.3,0,0,0.001,0.024673921,0.186833088,-3.155673194,0.222968363,-4.103859533,0.889029316,0.474407577,0.299210278
1,2,0.3,0,0,0.001,0.044969596,0.193563119,-3.130318459,0.249659508,-3.642940952,0.898110336,0.530826057,0.27047941
2,2,0.3,0,0,0.001,0.009407439,0.162858373,-3.231731428,0.17639767,-4.732166289,0.871373963,0.369196071,0.368859834
3,2,0.3,0,0,0.001,0.041081611,0.20128613,-3.090042489,0.260860355,-3.736551943,0.900074266,0.51403138,0.273162735
4,2,0.3,0,0,0.001,0.008664395,0.162174565,-3.217061166,0.174732692,-4.611594655,0.873557643,0.380318462,0.346758936
5,2,0.3,0,0,0.001,0.041081611,0.20128613,-3.090042489,0.260724434,-3.736551943,0.900074266,0.51311469,0.273162735
6,2,0.3,0,0,0.001,0.055410825,0.19826613,-3.101962144,0.260865116,-3.57430959,0.901131027,0.531455854,0.267273425
7,2,0.3,0,0,0.001,0.018497661,0.179729483,-3.173571259,0.212345306,-4.116663946,0.88654656,0.487270335,0.315762092
8,2,0.3,0,0,0.001,0.004521311,0.133731851,-3.295776561,0.119607806,-5.423207928,0.853726274,0.220830428,0.473376609
0,8,0,0.2,0,0.001,0.039514672,0.209626752,-3.081927089,0.252994422,-3.680443001,0.90007949,0.545539136,0.271482347
1,8,0,0.2,0,0.001,0.060967223,0.227822451,-3.079809305,0.277652906,-3.388702895,0.898138135,0.558525385,0.269147594
2,8,0,0.2,0,0.001,0.031083929,0.196833809,-3.115398296,0.232777775,-3.824090974,0.895307707,0.534729239,0.277193661
3,8,0,0.2,0,0.001,0.045332327,0.214619727,-3.041081107,0.269796895,-3.57574881,0.902017983,0.546709796,0.268688833
4,8,0,0.2,0,0.001,0.016141481,0.180243536,-3.142102067,0.204847936,-4.080044405,0.887385238,0.520328051,0.300051504
5,8,0,0.2,0,0.001,0.045332327,0.214619727,-3.041081107,0.270096222,-3.57574881,0.902017982,0.546406119,0.268688833
6,8,0,0.2,0,0.001,0.066685838,0.23471658,-3.069433607,0.282116285,-3.398726766,0.900691633,0.554833206,0.267828402
7,8,0,0.2,0,0.001,0.022220658,0.194377816,-3.120744266,0.226959084,-3.869233282,0.891954471,0.538451955,0.28752292
8,8,0,0.2,0,0.001,0.021441601,0.195792216,-3.138543793,0.22410029,-3.969703978,0.890727931,0.529285177,0.290793691
0,4,0.6,0.2,0.1,0.001,0.013365468,0.173653699,-3.205825085,0.178778333,-4.562556694,0.873518587,0.391545053,0.345789913
1,4,0.6,0.2,0.1,0.001,0.052233089,0.223293079,-3.080960379,0.270362972,-3.436881777,0.898717885,0.560646761,0.271972528
2,4,0.6,0.2,0.1,0.001,0.002682502,0.12883088,-3.315253952,0.1202621,-5.475214803,0.853229231,0.217532904,0.447563326
3,4,0.6,0.2,0.1,0.001,0.041486629,0.214796827,-3.067273675,0.259754831,-3.596006304,0.900353406,0.555772389,0.271756462
4,4,0.6,0.2,0.1,0.001,0.016479178,0.190994262,-3.159110605,0.206776116,-4.15635009,0.883579789,0.485549911,0.308435142
5,4,0.6,0.2,0.1,0.001,0.041486629,0.214796827,-3.067273675,0.259696413,-3.596006304,0.900353407,0.555923358,0.271756462
6,4,0.6,0.2,0.1,0.001,0.056904547,0.225336652,-3.073551041,0.273784347,-3.41732977,0.901159167,0.560915974,0.270163049
7,4,0.6,0.2,0.1,0.001,0.026679527,0.20773027,-3.124301309,0.229518472,-3.823805602,0.893237206,0.549978151,0.292880894
8,4,0.6,0.2,0.1,0.001,0,0.109694911,-3.376511595,0.087161247,-5.796734908,0.842502466,0.163367828,0.556948025
0,2,0.6,0.4,0.2,0.001,0.010698942,0.147713372,-3.222509276,0.173576611,-4.42312354,0.883007105,0.4060589,0.297482172
1,2,0.6,0.4,0.2,0.001,0.052013787,0.19352405,-3.138937476,0.259655648,-3.596121612,0.897672916,0.522503247,0.260189592
2,2,0.6,0.4,0.2,0.001,0.004378768,0.114983974,-3.313466779,0.11347427,-5.355593948,0.859637133,0.224427708,0.392011292
3,2,0.6,0.4,0.2,0.001,0.05697996,0.195695074,-3.03753028,0.263224177,-3.406558587,0.901861374,0.484584406,0.264535281
4,2,0.6,0.4,0.2,0.001,0.0072329,0.147847192,-3.192639087,0.179156582,-4.337981512,0.883832844,0.421116032,0.294853469
5,2,0.6,0.4,0.2,0.001,0.05697996,0.195695074,-3.03753028,0.262817989,-3.406558587,0.901861374,0.484833818,0.264535281
6,2,0.6,0.4,0.2,0.001,0.065336175,0.201586064,-3.078690286,0.271737117,-3.510087699,0.902044134,0.52508746,0.25739395
7,2,0.6,0.4,0.2,0.001,0.028625616,0.186985318,-3.124088255,0.231683957,-3.854846096,0.896627654,0.496364025,0.274977623
8,2,0.6,0.4,0.2,0.001,0,0.102316618,-3.372323157,0.083138476,-5.828612805,0.846425343,0.152003731,0.501271566
0,16,0,0.1,0.1,0.001,0.030714482,0.191486837,-3.116955736,0.235353819,-3.851493847,0.897845087,0.49443767,0.27379375
1,16,0,0.1,0.1,0.001,0.044449159,0.188687772,-3.111793864,0.245807318,-3.691329219,0.899098724,0.517474241,0.265419566
2,16,0,0.1,0.1,0.001,0.029802532,0.185797144,-3.133275797,0.222374233,-3.914146315,0.895677507,0.49802409,0.278836274
3,16,0,0.1,0.1,0.001,0.043270132,0.196380196,-3.100186646,0.248331,-3.804291564,0.90034136,0.507222928,0.270574684
4,16,0,0.1,0.1,0.001,0.016839656,0.168297911,-3.173634172,0.195444894,-4.163156749,0.888515697,0.468304263,0.291641187
5,16,0,0.1,0.1,0.001,0.043270132,0.196380196,-3.100186646,0.248468305,-3.804291564,0.900341359,0.507768709,0.270574684
6,16,0,0.1,0.1,0.001,0.045073061,0.192587445,-3.107512595,0.248103831,-3.696200465,0.899703934,0.512565239,0.267188982
7,16,0,0.1,0.1,0.001,0.026039494,0.19284922,-3.13004615,0.222147749,-3.962652534,0.892413032,0.499146284,0.291103141
8,16,0,0.1,0.1,0.001,0.017045705,0.182082538,-3.141597169,0.216993206,-3.987824802,0.891565015,0.485335846,0.287917155
0,4,0.5,0.4,0.4,0.001,0.030706239,0.197799564,-3.100266375,0.240833658,-3.81248517,0.896812486,0.499708467,0.272721002
1,4,0.5,0.4,0.4,0.001,0.083460705,0.230437936,-3.029217379,0.295458485,-3.336475339,0.903509402,0.542084597,0.261193233
2,4,0.5,0.4,0.4,0.001,0.010447965,0.155356294,-3.225623229,0.180868076,-4.560565465,0.877849225,0.395024623,0.304736433
3,4,0.5,0.4,0.4,0.001,0.067090204,0.212929659,-3.036375578,0.282675306,-3.504250184,0.905793869,0.524027202,0.262876222
4,4,0.5,0.4,0.4,0.001,0.014021657,0.177988697,-3.14731483,0.213977545,-4.016427763,0.891186929,0.483777852,0.282868577
5,4,0.5,0.4,0.4,0.001,0.067090204,0.212929659,-3.036375578,0.282972963,-3.504250184,0.905793869,0.524194926,0.262876222
6,4,0.5,0.4,0.4,0.001,0.078941932,0.231289536,-3.021006833,0.298043735,-3.368312666,0.904750461,0.534207076,0.26120011
7,4,0.5,0.4,0.4,0.001,0.037885054,0.206454176,-3.087242052,0.248627672,-3.742556389,0.899284199,0.527808517,0.273416168
8,4,0.5,0.4,0.4,0.001,0.005103609,0.123750621,-3.322900441,0.132560623,-5.227358495,0.861372723,0.240268888,0.358437578
0,4,0.2,0.1,0.4,0.001,0.03081187,0.206077299,-3.107066638,0.240281412,-3.789988226,0.896168576,0.53858364,0.278745136
1,4,0.2,0.1,0.4,0.001,0.060281312,0.216951589,-3.098428832,0.267197188,-3.521625846,0.899005436,0.552447062,0.270276779
2,4,0.2,0.1,0.4,0.001,0.022475613,0.193491903,-3.141847922,0.222009888,-3.964095055,0.890512851,0.525275246,0.286502064
3,4,0.2,0.1,0.4,0.001,0.041075201,0.2150734,-3.081482171,0.260143286,-3.623243375,0.89968621,0.549620146,0.27402318
4,4,0.2,0.1,0.4,0.001,0.018741073,0.189541082,-3.164426696,0.20610196,-4.178850007,0.884681469,0.498868534,0.311992817
5,4,0.2,0.1,0.4,0.001,0.041075201,0.2150734,-3.081482171,0.259998802,-3.623243375,0.899686208,0.549767461,0.27402318
6,4,0.2,0.1,0.4,0.001,0.058326807,0.215458722,-3.087173361,0.267001825,-3.535057066,0.900129055,0.550515642,0.267780592
7,4,0.2,0.1,0.4,0.001,0.021551986,0.200976849,-3.132613766,0.227926901,-3.921942137,0.892472774,0.540889539,0.29143693
8,4,0.2,0.1,0.4,0.001,0.014526922,0.17519052,-3.195142747,0.186626788,-4.435151079,0.87735171,0.422706153,0.315272216
0,16,0.4,0.2,0.4,0.001,0.026467291,0.178906116,-3.124814163,0.221563644,-3.977459766,0.896077683,0.493060724,0.281015065
1,16,0.4,0.2,0.4,0.001,0.047142738,0.200499257,-3.089451155,0.250759659,-3.618685717,0.899267608,0.518176829,0.268399918
2,16,0.4,0.2,0.4,0.001,0.014878211,0.156282737,-3.203716269,0.17946879,-4.437164804,0.880453521,0.408372157,0.310391976
3,16,0.4,0.2,0.4,0.001,0.042204931,0.187989737,-3.082163063,0.243707212,-3.746503689,0.901545761,0.504881505,0.270291408
4,16,0.4,0.2,0.4,0.001,0.015589763,0.168768188,-3.162700586,0.199836702,-4.112371107,0.889022579,0.459659655,0.295843891
5,16,0.4,0.2,0.4,0.001,0.042204931,0.187989737,-3.082163063,0.243795145,-3.746503689,0.901545762,0.505561616,0.270291408
6,16,0.4,0.2,0.4,0.001,0.048731369,0.199873848,-3.087045956,0.25228567,-3.634436938,0.90063163,0.517896634,0.26836005
7,16,0.4,0.2,0.4,0.001,0.022598761,0.177526766,-3.13999843,0.2145211,-3.961511796,0.894012754,0.498825758,0.286380807
8,16,0.4,0.2,0.4,0.001,0.006567894,0.113570994,-3.303300163,0.127223758,-5.240904407,0.86026336,0.315536667,0.370854334
0,1,0.5,0.3,0,0.001,0.014743556,0.177628301,-3.170742097,0.202085417,-4.124510758,0.888540933,0.461385997,0.29512345
1,1,0.5,0.3,0,0.001,0.044174453,0.179696333,-3.17670842,0.231216735,-3.735926218,0.899099573,0.514907857,0.263330261
2,1,0.5,0.3,0,0.001,0.005949368,0.149992559,-3.252775036,0.152124658,-4.920196107,0.866408082,0.290745116,0.358221406
3,1,0.5,0.3,0,0.001,0.044689745,0.218096741,-3.044815197,0.265961668,-3.397143942,0.897286879,0.508686326,0.275564113
4,1,0.5,0.3,0,0.001,0.010551175,0.151389943,-3.226077742,0.169116232,-4.527625133,0.875837536,0.374343182,0.321291518
5,1,0.5,0.3,0,0.001,0.044689745,0.218096741,-3.044815197,0.265781923,-3.397143942,0.897286881,0.508971456,0.275564113
6,1,0.5,0.3,0,0.001,0.062651943,0.227407504,-3.074981078,0.284210591,-3.406325252,0.903363907,0.542984365,0.262609356
7,1,0.5,0.3,0,0.001,0.024486114,0.195317722,-3.143335064,0.225217916,-3.946326212,0.891846495,0.497683536,0.290423635
8,1,0.5,0.3,0,0.001,0.002321222,0.123626161,-3.303471248,0.11202763,-5.593224975,0.850057697,0.209919283,0.45136387
0,2,0.1,0.1,0.2,0.001,0.049606739,0.207224779,-3.07226419,0.259673924,-3.713085371,0.901243121,0.535169116,0.269954554
1,2,0.1,0.1,0.2,0.001,0.058597634,0.214279877,-3.076670758,0.271434958,-3.524270285,0.902176396,0.560941944,0.264952074
2,2,0.1,0.1,0.2,0.001,0.02830017,0.192371743,-3.110556905,0.236747169,-3.876508011,0.89678173,0.527934796,0.275924538
3,2,0.1,0.1,0.2,0.001,0.053366605,0.21207627,-3.064398096,0.269885943,-3.628595781,0.903297339,0.540062086,0.267803916
4,2,0.1,0.1,0.2,0.001,0.022538188,0.183296669,-3.162074516,0.211999773,-4.165028882,0.888174284,0.493727238,0.295029222
5,2,0.1,0.1,0.2,0.001,0.053366605,0.21207627,-3.064398096,0.27032729,-3.628595781,0.903297339,0.540571953,0.267803916
6,2,0.1,0.1,0.2,0.001,0.068806394,0.22372072,-3.061637387,0.282352255,-3.502201204,0.903829543,0.555053164,0.26391171
7,2,0.1,0.1,0.2,0.001,0.030350472,0.198388245,-3.121114168,0.235811912,-3.899255563,0.894116333,0.537676122,0.285307808
8,2,0.1,0.1,0.2,0.001,0.022281925,0.18727497,-3.141250218,0.215748109,-4.134732984,0.888336091,0.510356194,0.290383211
0,16,0.2,0,0.3,0.001,0.031498306,0.181862442,-3.133928992,0.229436159,-3.84646493,0.896317117,0.471035523,0.27074507
1,16,0.2,0,0.3,0.001,0.050718333,0.197173656,-3.101960118,0.260355418,-3.552303375,0.899828768,0.512404388,0.265000353
2,16,0.2,0,0.3,0.001,0.018398226,0.1667293,-3.175920791,0.208674561,-4.052514572,0.890464493,0.454399081,0.281642378
3,16,0.2,0,0.3,0.001,0.040227254,0.19896483,-3.100538207,0.256582094,-3.651163251,0.900442838,0.49318904,0.26640808
4,16,0.2,0,0.3,0.001,0.013609256,0.165095985,-3.181024712,0.20067896,-4.175420807,0.886228577,0.431756041,0.291960974
5,16,0.2,0,0.3,0.001,0.040227254,0.19896483,-3.100538207,0.256576878,-3.651163251,0.900442838,0.493291122,0.26640808
6,16,0.2,0,0.3,0.001,0.053370622,0.198570158,-3.093794766,0.262538656,-3.531304939,0.90064773,0.51086351,0.264636047
7,16,0.2,0,0.3,0.001,0.023044018,0.178770669,-3.155389282,0.218027613,-3.968260403,0.892343062,0.477259132,0.286454911
8,16,0.2,0,0.3,0.001,0.011198536,0.136831143,-3.230983167,0.166121685,-4.659937428,0.874073249,0.368934799,0.309263494
0,8,0.2,0.3,0.2,0.001,0.03925494,0.210886883,-3.099526679,0.251407255,-3.684755148,0.898543921,0.554510256,0.27885175
1,8,0.2,0.3,0.2,0.001,0.055466615,0.216682977,-3.082300092,0.265161579,-3.505343838,0.90007157,0.555444695,0.27152267
2,8,0.2,0.3,0.2,0.001,0.025131834,0.203792559,-3.117191091,0.23437758,-3.786966544,0.895090015,0.547018547,0.289907545
3,8,0.2,0.3,0.2,0.001,0.04541595,0.221022433,-3.064503839,0.267949206,-3.561086739,0.902075439,0.546742088,0.271311764
4,8,0.2,0.3,0.2,0.001,0.016390368,0.198142452,-3.161947278,0.216028986,-3.995903304,0.88828507,0.536486064,0.314512725
5,8,0.2,0.3,0.2,0.001,0.04541595,0.221022433,-3.064503839,0.268190442,-3.561086739,0.90207544,0.547282955,0.271311764
6,8,0.2,0.3,0.2,0.001,0.055743535,0.214283276,-3.079567999,0.268667176,-3.504853826,0.901271099,0.549757,0.269316834
7,8,0.2,0.3,0.2,0.001,0.025221288,0.19944545,-3.123869311,0.227305769,-3.82674563,0.894003638,0.562087782,0.296815805
8,8,0.2,0.3,0.2,0.001,0.016900899,0.179822025,-3.18698682,0.196761945,-4.273395469,0.881602047,0.476024538,0.31718149
0,4,0.4,0.3,0.3,0.001,0.038734102,0.193305852,-3.089960213,0.243673849,-3.779427731,0.899354201,0.53087713,0.270213241
1,4,0.4,0.3,0.3,0.001,0.081936224,0.229116692,-3.050310347,0.291778708,-3.360961568,0.903730565,0.564459125,0.261933893
2,4,0.4,0.3,0.3,0.001,0.016873414,0.172846908,-3.183623029,0.194716666,-4.28712087,0.885286226,0.463385295,0.301979585
3,4,0.4,0.3,0.3,0.001,0.06680026,0.218112396,-3.044205675,0.280329052,-3.472555523,0.904978033,0.53866987,0.262230807
4,4,0.4,0.3,0.3,0.001,0.020118905,0.185475843,-3.153962706,0.209246382,-4.097141288,0.888585779,0.507677002,0.29521124
5,4,0.4,0.3,0.3,0.001,0.06680026,0.218112396,-3.044205675,0.280561734,-3.472555523,0.904978033,0.538699136,0.262230807
6,4,0.4,0.3,0.3,0.001,0.078410933,0.225714513,-3.040132937,0.291600689,-3.395417855,0.904499583,0.556352369,0.262121513
7,4,0.4,0.3,0.3,0.001,0.029077921,0.197391326,-3.11098812,0.236546107,-3.807265496,0.896480502,0.540290087,0.280562758
8,4,0.4,0.3,0.3,0.001,0,0.133375104,-3.28541185,0.14100985,-5.080874918,0.86568765,0.276720906,0.348956218
0,2,0.3,0.3,0.3,0.001,0.039166227,0.190630308,-3.077007639,0.252502699,-3.756801409,0.902213878,0.52829598,0.267121472
1,2,0.3,0.3,0.3,0.001,0.079550676,0.219309408,-3.040956296,0.293122065,-3.43864864,0.906067662,0.553188159,0.259014409
2,2,0.3,0.3,0.3,0.001,0.022576101,0.178976082,-3.137138716,0.226254562,-3.979530657,0.895764677,0.506375906,0.27877076
3,2,0.3,0.3,0.3,0.001,0.056941063,0.209387577,-3.043905157,0.283403459,-3.582765174,0.906220294,0.537418471,0.26129572
4,2,0.3,0.3,0.3,0.001,0.020102136,0.174992127,-3.157760351,0.213732816,-4.126743796,0.890617404,0.482900283,0.290579624
5,2,0.3,0.3,0.3,0.001,0.056941063,0.209387577,-3.043905157,0.283354957,-3.582765174,0.906220294,0.537582104,0.26129572
6,2,0.3,0.3,0.3,0.001,0.07878131,0.220740432,-3.036964122,0.29500393,-3.468987073,0.906906123,0.548776152,0.258602962
7,2,0.3,0.3,0.3,0.001,0.023241645,0.193271223,-3.108939779,0.239119151,-3.826926507,0.898424244,0.535580427,0.274315085
8,2,0.3,0.3,0.3,0.001,0.012423454,0.151336521,-3.22245444,0.173622762,-4.661155903,0.877630961,0.389763078,0.306879337
0,16,0,0.2,0.2,0.001,0.044588989,0.192444923,-3.106403947,0.246656576,-3.7260962,0.900619226,0.505555214,0.27152106
1,16,0,0.2,0.2,0.001,0.05535356,0.197071972,-3.109820276,0.260557032,-3.588858889,0.901461473,0.518236913,0.263866705
2,16,0,0.2,0.2,0.001,0.035279134,0.186163774,-3.120297473,0.232731335,-3.840539544,0.897597136,0.500377474,0.272395145
3,16,0,0.2,0.2,0.001,0.05650555,0.196074797,-3.08142927,0.253850836,-3.685732863,0.902551319,0.518328635,0.265357049
4,16,0,0.2,0.2,0.001,0.018056885,0.162643004,-3.19224837,0.196138591,-4.086193123,0.889511251,0.471668476,0.289766459
5,16,0,0.2,0.2,0.001,0.05650555,0.196074797,-3.08142927,0.253739314,-3.685732863,0.902551321,0.518500416,0.265357049
6,16,0,0.2,0.2,0.001,0.060455255,0.195311049,-3.100034996,0.261763406,-3.60424682,0.902708804,0.516559726,0.263686992
7,16,0,0.2,0.2,0.001,0.020921954,0.179093908,-3.132442797,0.221123476,-3.901651687,0.894129737,0.504581163,0.279115463
8,16,0,0.2,0.2,0.001,0.014259149,0.161932004,-3.160057079,0.204911377,-4.03316576,0.892486116,0.487238104,0.278766787
0,8,0,0.1,0.3,0.001,0.038388278,0.203912434,-3.081827926,0.251841488,-3.681190953,0.899630896,0.523772523,0.270140224
1,8,0,0.1,0.3,0.001,0.063415963,0.222883022,-3.108505568,0.27222277,-3.373992166,0.898354268,0.540058165,0.266277615
2,8,0,0.1,0.3,0.001,0.036665649,0.203059277,-3.107724721,0.238632287,-3.784131138,0.897081323,0.525550894,0.272704854
3,8,0,0.1,0.3,0.001,0.041432734,0.21096821,-3.072785303,0.266880674,-3.612607211,0.902876156,0.522270876,0.264550537
4,8,0,0.1,0.3,0.001,0.022347767,0.190128004,-3.161375124,0.215747052,-4.027326344,0.888109869,0.498108167,0.293239091
5,8,0,0.1,0.3,0.001,0.041432734,0.21096821,-3.072785303,0.266874347,-3.612607211,0.902876155,0.522139403,0.264550537
6,8,0,0.1,0.3,0.001,0.071405192,0.226484052,-3.090432115,0.278210952,-3.390627817,0.900621581,0.537335659,0.265332496
7,8,0,0.1,0.3,0.001,0.029039311,0.200484456,-3.114357553,0.228247196,-3.839808234,0.893418624,0.534767282,0.287637703
8,8,0,0.1,0.3,0.001,0.023773125,0.186348303,-3.146069108,0.223548933,-3.951641223,0.891845092,0.506862202,0.279205244
0,4,0.6,0.1,0.2,0.001,0.010181832,0.170188949,-3.242359915,0.176713238,-4.711716172,0.870438315,0.354473782,0.33548373
1,4,0.6,0.1,0.2,0.001,0.056503544,0.232898948,-3.086448418,0.271987519,-3.424963992,0.897365527,0.558626646,0.273952121
2,4,0.6,0.1,0.2,0.001,0.002636256,0.124820112,-3.322779267,0.112913646,-5.505587604,0.852157308,0.202556147,0.455767817
3,4,0.6,0.1,0.2,0.001,0.050601184,0.227644953,-3.077607001,0.267700648,-3.545334888,0.900162275,0.547988566,0.278683378
4,4,0.6,0.1,0.2,0.001,0.015427576,0.185316372,-3.173190689,0.200413221,-4.188592414,0.882426063,0.473482126,0.301027152
5,4,0.6,0.1,0.2,0.001,0.050601184,0.227644953,-3.077607001,0.267384741,-3.545334888,0.900162274,0.54709679,0.278683378
6,4,0.6,0.1,0.2,0.001,0.0567638,0.231317513,-3.074877328,0.27179117,-3.422163054,0.899567815,0.562021573,0.273753005
7,4,0.6,0.1,0.2,0.001,0.029549334,0.208649021,-3.128943047,0.230181196,-3.822828429,0.892586131,0.547985783,0.290760709
8,4,0.6,0.1,0.2,0.001,0.001258377,0.106615732,-3.379674429,0.085153853,-5.836349825,0.841290237,0.166291046,0.571571053
0,8,0.6,0.3,0.4,0.001,0.015288353,0.16843032,-3.200793124,0.187031805,-4.400145458,0.878881772,0.404552068,0.333218075
1,8,0.6,0.3,0.4,0.001,0.074887781,0.224053619,-3.055004792,0.281734605,-3.362879947,0.901328972,0.542607207,0.262560169
2,8,0.6,0.3,0.4,0.001,0.003580138,0.121800397,-3.321528869,0.115079811,-5.306699852,0.854894768,0.259168458,0.455466115
3,8,0.6,0.3,0.4,0.001,0.057967152,0.208489083,-3.055451394,0.265878556,-3.540206788,0.904133824,0.523412004,0.26301917
4,8,0.6,0.3,0.4,0.001,0.017863042,0.184949342,-3.160439486,0.204503187,-4.071710321,0.887338869,0.472024012,0.312544723
5,8,0.6,0.3,0.4,0.001,0.057967152,0.208489083,-3.055451394,0.265978858,-3.540206788,0.904133825,0.522630654,0.26301917
6,8,0.6,0.3,0.4,0.001,0.078200356,0.222250726,-3.039422461,0.282283533,-3.388097315,0.903446872,0.534525895,0.261708486
7,8,0.6,0.3,0.4,0.001,0.030112155,0.198931077,-3.135655565,0.226443074,-3.81302586,0.895202477,0.50894024,0.294228728
8,8,0.6,0.3,0.4,0.001,0.001506344,0.097467371,-3.391589587,0.080045937,-5.662129135,0.843997765,0.222446783,0.557314864
0,2,0.5,0.1,0.4,0.001,0.021705843,0.176459125,-3.167514353,0.208159126,-4.112547447,0.888980426,0.481704565,0.295166926
1,2,0.5,0.1,0.4,0.001,0.063136204,0.194827,-3.09698963,0.261699115,-3.587867468,0.901843993,0.535437123,0.263679481
2,2,0.5,0.1,0.4,0.001,0.005187566,0.146026201,-3.248302739,0.153752621,-4.975330505,0.866780324,0.287155477,0.358360697
3,2,0.5,0.1,0.4,0.001,0.056706697,0.202781514,-3.069028834,0.262587305,-3.627502162,0.904461407,0.528433879,0.267136575
4,2,0.5,0.1,0.4,0.001,0.015298859,0.163648666,-3.177183343,0.197501963,-4.309694089,0.883271687,0.439742035,0.298060509
5,2,0.5,0.1,0.4,0.001,0.056706697,0.202781514,-3.069028834,0.262554426,-3.627502162,0.904461406,0.52762726,0.267136575
6,2,0.5,0.1,0.4,0.001,0.069375189,0.201096877,-3.068825364,0.271029449,-3.534003462,0.904361314,0.53825032,0.263199203
7,2,0.5,0.1,0.4,0.001,0.02442069,0.186841925,-3.144284097,0.224148796,-3.915393685,0.894489426,0.514227336,0.286567268
8,2,0.5,0.1,0.4,0.001,0,0.11766362,-3.318382874,0.113493168,-5.608369279,0.852210851,0.185070247,0.433130903
0,2,0.2,0.4,0.4,0.001,0.059022802,0.204492426,-3.068498421,0.265400904,-3.675325429,0.903320708,0.524862651,0.261821574
1,2,0.2,0.4,0.4,0.001,0.077268663,0.211488866,-3.069158093,0.282079734,-3.424298299,0.904085545,0.545034475,0.2585435
2,2,0.2,0.4,0.4,0.001,0.031086698,0.187087081,-3.12653404,0.238217229,-3.826723152,0.898768056,0.519997377,0.267207548
3,2,0.2,0.4,0.4,0.001,0.063249145,0.20422166,-3.053618322,0.274601547,-3.540244706,0.905797403,0.535789319,0.261505515
4,2,0.2,0.4,0.4,0.001,0.026878829,0.178199801,-3.145985455,0.216479069,-4.056979121,0.891657738,0.476911752,0.275760243
5,2,0.2,0.4,0.4,0.001,0.063249145,0.20422166,-3.053618322,0.274512689,-3.540244706,0.905797402,0.53585978,0.261505515
6,2,0.2,0.4,0.4,0.001,0.0766615,0.212790619,-3.069829262,0.282182829,-3.456074206,0.905136314,0.544186658,0.258905029
7,2,0.2,0.4,0.4,0.001,0.030683484,0.189326121,-3.114279358,0.237963291,-3.80251826,0.897426872,0.519808241,0.273142845
8,2,0.2,0.4,0.4,0.001,0.018541306,0.166801192,-3.16862492,0.205086486,-4.162328403,0.888912004,0.470631448,0.282060707
0,1,0.3,0.2,0.4,0.001,0.03359711,0.165553813,-3.152965576,0.21805078,-3.936181736,0.898546757,0.461890846,0.27174662
1,1,0.3,0.2,0.4,0.001,0.044681836,0.167981303,-3.146984819,0.228564672,-3.729354908,0.900650505,0.500152346,0.263006066
2,1,0.3,0.2,0.4,0.001,0.017109438,0.15451898,-3.191583042,0.189565798,-4.142867397,0.890540552,0.440506134,0.284027021
3,1,0.3,0.2,0.4,0.001,0.052000282,0.193253208,-3.020386958,0.260761467,-3.446279249,0.902334782,0.479313896,0.264550902
4,1,0.3,0.2,0.4,0.001,0.016929579,0.159539842,-3.195311022,0.182321097,-4.326242631,0.883700238,0.394167391,0.297804692
5,1,0.3,0.2,0.4,0.001,0.052000282,0.193253208,-3.020386958,0.260392726,-3.446279249,0.902334782,0.479237034,0.264550902
6,1,0.3,0.2,0.4,0.001,0.070924652,0.197042662,-3.072138831,0.26848646,-3.537807205,0.903391427,0.50055236,0.261028493
7,1,0.3,0.2,0.4,0.001,0.02466496,0.174390889,-3.155796699,0.211920313,-4.000444503,0.893209486,0.467180972,0.279519294
8,1,0.3,0.2,0.4,0.001,0.00997097,0.141313958,-3.242195479,0.157427211,-4.829428165,0.871892876,0.310102002,0.316345829
0,2,0.1,0.2,0.1,0.001,0.041745252,0.208731176,-3.069703247,0.264393145,-3.663957237,0.902094651,0.54402739,0.269916957
1,2,0.1,0.2,0.1,0.001,0.067104781,0.218317833,-3.077616568,0.277872191,-3.516819668,0.902789138,0.562628336,0.262651042
2,2,0.1,0.2,0.1,0.001,0.034593628,0.200890172,-3.114907895,0.240681041,-3.812228653,0.897274249,0.541788003,0.272733661
3,2,0.1,0.2,0.1,0.001,0.059049094,0.219610002,-3.027156943,0.2801067,-3.532179412,0.90432887,0.548008527,0.266576932
4,2,0.1,0.2,0.1,0.001,0.022989105,0.182807037,-3.132881001,0.211922139,-4.110473574,0.889419878,0.512299956,0.289940849
5,2,0.1,0.2,0.1,0.001,0.059049094,0.219610002,-3.027156943,0.280263198,-3.532179412,0.90432887,0.547840332,0.266576932
6,2,0.1,0.2,0.1,0.001,0.070970819,0.223706155,-3.060845072,0.285637794,-3.467414991,0.904313923,0.558863714,0.261463402
7,2,0.1,0.2,0.1,0.001,0.025453406,0.206905864,-3.101432059,0.239315491,-3.835615981,0.895516108,0.53907122,0.28222975
8,2,0.1,0.2,0.1,0.001,0.02288409,0.187723278,-3.139140805,0.219843038,-4.066514076,0.889546962,0.503906087,0.291753649
0,1,0.5,0,0.3,0.001,0.011106488,0.16401009,-3.198715498,0.190806282,-4.284021145,0.883240649,0.407579899,0.296315511
1,1,0.5,0,0.3,0.001,0.034871679,0.183938604,-3.180097288,0.229244012,-3.853681003,0.894837655,0.520717894,0.276807016
2,1,0.5,0,0.3,0.001,0.005538036,0.130919954,-3.293575657,0.132705798,-5.277798375,0.858828907,0.231154336,0.380177525
3,1,0.5,0,0.3,0.001,0.044994041,0.209513518,-3.089333903,0.263222108,-3.65544798,0.899806837,0.507716593,0.27199168
4,1,0.5,0,0.3,0.001,0.01236845,0.157456675,-3.220279127,0.176221201,-4.585431817,0.874218165,0.337618195,0.309689695
5,1,0.5,0,0.3,0.001,0.044994041,0.209513518,-3.089333903,0.263014847,-3.65544798,0.899806836,0.50746886,0.27199168
6,1,0.5,0,0.3,0.001,0.047340127,0.203288966,-3.117234163,0.254907072,-3.653609846,0.898671434,0.526319204,0.274577659
7,1,0.5,0,0.3,0.001,0.025125839,0.184479808,-3.147977757,0.22092996,-3.986663699,0.891433572,0.466529925,0.282742744
8,1,0.5,0,0.3,0.001,0.002435216,0.118880035,-3.325424506,0.102636379,-5.797207774,0.845941334,0.173353712,0.476839361
0,4,0.1,0.4,0.2,0.001,0.058850191,0.210693998,-3.059434236,0.262374324,-3.589674335,0.904297362,0.54758303,0.265079442
1,4,0.1,0.4,0.2,0.001,0.076556908,0.23020071,-3.034443034,0.292707576,-3.364331723,0.904977879,0.570295321,0.262154048
2,4,0.1,0.4,0.2,0.001,0.033027969,0.188169919,-3.087822845,0.234379874,-3.742543724,0.898974816,0.545559872,0.270937347
3,4,0.1,0.4,0.2,0.001,0.052812843,0.220105456,-3.027681813,0.280079288,-3.431863554,0.905747009,0.545710947,0.264350865
4,4,0.1,0.4,0.2,0.001,0.018645693,0.185426561,-3.147778322,0.216036107,-3.980719887,0.891712397,0.523096345,0.291655624
5,4,0.1,0.4,0.2,0.001,0.052812843,0.220105456,-3.027681813,0.280386064,-3.431863554,0.905747008,0.546304867,0.264350865
6,4,0.1,0.4,0.2,0.001,0.078590635,0.229922429,-3.021575808,0.296830743,-3.37770742,0.906482449,0.565587652,0.260112396
7,4,0.1,0.4,0.2,0.001,0.033753635,0.202316603,-3.109066163,0.241908786,-3.774347843,0.896961425,0.551971483,0.278786605
8,4,0.1,0.4,0.2,0.001,0.02325729,0.191015082,-3.135033219,0.225148353,-3.961513076,0.892863781,0.535329396,0.284439623
0,8,0.2,0,0.1,0.001,0.035425063,0.201383848,-3.114758242,0.240046269,-3.878862358,0.895899676,0.482851749,0.273059592
1,8,0.2,0,0.1,0.001,0.052422336,0.222917411,-3.091743525,0.270856407,-3.491326389,0.899690373,0.534459377,0.270651813
2,8,0.2,0,0.1,0.001,0.020984719,0.182847227,-3.161647009,0.214224673,-4.135567993,0.888211809,0.458141994,0.288504935
3,8,0.2,0,0.1,0.001,0.044679104,0.213065944,-3.077049618,0.265353611,-3.658717463,0.901680382,0.511936664,0.268292478
4,8,0.2,0,0.1,0.001,0.016886424,0.182040628,-3.161986173,0.20621666,-4.183916632,0.886067906,0.463203977,0.294624422
5,8,0.2,0,0.1,0.001,0.044679104,0.213065944,-3.077049618,0.265486452,-3.658717463,0.901680382,0.511733717,0.268292478
6,8,0.2,0,0.1,0.001,0.053161048,0.225583324,-3.077823813,0.273982302,-3.496146749,0.901516665,0.538496069,0.269792296
7,8,0.2,0,0.1,0.001,0.021570444,0.197811704,-3.122622784,0.23007407,-3.940857044,0.892344138,0.496850395,0.290935769
8,8,0.2,0,0.1,0.001,0.008174894,0.144742245,-3.24314634,0.167220252,-4.738194586,0.871884312,0.354293554,0.315830557
0,4,0.4,0,0,0.001,0.022192263,0.174628209,-3.149198628,0.210628435,-4.214982262,0.885747249,0.439904219,0.283046193
1,4,0.4,0,0,0.001,0.057474932,0.21780664,-3.075434046,0.273930161,-3.523477465,0.900942057,0.534519609,0.264835254
2,4,0.4,0,0,0.001,0,0.13381171,-3.273931932,0.150509588,-5.035035207,0.866344434,0.288382392,0.332123347
3,4,0.4,0,0,0.001,0.054600319,0.203768071,-3.055614441,0.263438143,-3.687557245,0.902273431,0.517280607,0.265573982
4,4,0.4,0,0,0.001,0.012002695,0.165448095,-3.197045778,0.186860988,-4.421314482,0.878909127,0.396105206,0.301073384
5,4,0.4,0,0,0.001,0.054600319,0.203768071,-3.055614441,0.263652043,-3.687557245,0.902273431,0.517567189,0.265573982
6,4,0.4,0,0,0.001,0.066811535,0.226940976,-3.047729993,0.283176002,-3.484853962,0.90322034,0.535502213,0.265255592
7,4,0.4,0,0,0.001,0.02191853,0.184880913,-3.129899438,0.217583616,-4.032301874,0.891494104,0.485785239,0.281599723
8,4,0.4,0,0,0.001,0,0.106943019,-3.332968423,0.105122809,-5.519318973,0.854354469,0.197211008,0.397676963
0,16,0.2,0.3,0,0.001,0.035286921,0.192620437,-3.102198423,0.241201965,-3.831169518,0.898307488,0.525353828,0.2722174
1,16,0.2,0.3,0,0.001,0.051664713,0.200615416,-3.085981682,0.253159736,-3.639013952,0.900104349,0.53815375,0.266669946
2,16,0.2,0.3,0,0.001,0.029447887,0.190703119,-3.130640519,0.22803266,-3.962104686,0.895293554,0.51578518,0.27833388
3,16,0.2,0.3,0,0.001,0.039042551,0.193279957,-3.083284631,0.244285095,-3.76673696,0.900800809,0.533056697,0.268450829
4,16,0.2,0.3,0,0.001,0.020513936,0.180063577,-3.14611248,0.211070838,-4.013089384,0.891912507,0.507350365,0.281634826
5,16,0.2,0.3,0,0.001,0.039042551,0.193279957,-3.083284631,0.244074535,-3.76673696,0.900800808,0.533094813,0.268450829
6,16,0.2,0.3,0,0.001,0.056762905,0.201840591,-3.074530427,0.255713835,-3.666749939,0.900723426,0.535889019,0.265416196
7,16,0.2,0.3,0,0.001,0.030237636,0.189263918,-3.140191881,0.222288537,-3.934858798,0.894517117,0.513548103,0.28035709
8,16,0.2,0.3,0,0.001,0.018914544,0.161757165,-3.183234038,0.190297846,-4.371216798,0.882212336,0.452988513,0.295124485
0,1,0,0.4,0.1,0.001,0.058172192,0.201977261,-3.073832329,0.260486922,-3.709850393,0.902601227,0.535754236,0.263245004
1,1,0,0.4,0.1,0.001,0.057982704,0.208559665,-3.088234468,0.270848119,-3.564574024,0.901330664,0.550573575,0.260848851
2,1,0,0.4,0.1,0.001,0.041952288,0.197985506,-3.111657644,0.243123868,-3.808147714,0.899996815,0.532559882,0.266589272
3,1,0,0.4,0.1,0.001,0.057429609,0.207868317,-3.050775371,0.269667501,-3.601292767,0.902920195,0.53684153,0.264890509
4,1,0,0.4,0.1,0.001,0.021504661,0.17482583,-3.153882876,0.210756362,-4.056895946,0.890375941,0.497605703,0.281945853
5,1,0,0.4,0.1,0.001,0.057429609,0.207868317,-3.050775371,0.269242111,-3.601292767,0.902920195,0.536854137,0.264890509
6,1,0,0.4,0.1,0.001,0.061294633,0.208018808,-3.079737249,0.273497506,-3.544078535,0.90257379,0.552956013,0.259233924
7,1,0,0.4,0.1,0.001,0.031029404,0.189422978,-3.120190095,0.227561963,-3.903539543,0.894804981,0.525653114,0.282976524
8,1,0,0.4,0.1,0.001,0.027226725,0.176815791,-3.157041502,0.219493877,-3.955015326,0.894833355,0.516603721,0.278207276
0,8,0.5,0.4,0,0.001,0.024624303,0.205843161,-3.127502246,0.220813152,-3.949194966,0.890822417,0.553657634,0.308311799
1,8,0.5,0.4,0,0.001,0.061438136,0.235903745,-3.058216471,0.283070046,-3.403559681,0.900763482,0.562362428,0.272718155
2,8,0.5,0.4,0,0.001,0.008255358,0.150043813,-3.248179198,0.15215854,-4.857273046,0.866806184,0.368824302,0.383165554
3,8,0.5,0.4,0,0.001,0.05283532,0.223596191,-3.065519348,0.272637164,-3.565679853,0.902849551,0.557588296,0.268475616
4,8,0.5,0.4,0,0.001,0.015394724,0.191856777,-3.165623344,0.207524208,-4.101520019,0.886647552,0.513075277,0.312907205
5,8,0.5,0.4,0,0.001,0.05283532,0.223596191,-3.065519348,0.272957212,-3.565679853,0.902849552,0.557680907,0.268475616
6,8,0.5,0.4,0,0.001,0.069792135,0.239115499,-3.053082332,0.290324338,-3.411451289,0.903292024,0.559338537,0.269418578
7,8,0.5,0.4,0,0.001,0.025605619,0.21337333,-3.106789389,0.234416388,-3.825743698,0.894299823,0.563498383,0.296443161
8,8,0.5,0.4,0,0.001,0.003322498,0.121776183,-3.327309678,0.113507194,-5.453357698,0.852063858,0.284167201,0.478127016
0,4,0.3,0.4,0.1,0.001,0.046419712,0.218883759,-3.060403838,0.263932206,-3.657367038,0.902329656,0.560128343,0.271492151
1,4,0.3,0.4,0.1,0.001,0.082480819,0.239477502,-3.036846305,0.297605197,-3.363513802,0.904033085,0.567725252,0.262207595
2,4,0.3,0.4,0.1,0.001,0.019042132,0.189054611,-3.122434266,0.229432849,-3.905666609,0.894677888,0.543051912,0.284606296
3,4,0.3,0.4,0.1,0.001,0.064095911,0.231020026,-3.021296616,0.288067271,-3.458727715,0.906437708,0.553841502,0.264365191
4,4,0.3,0.4,0.1,0.001,0.01558995,0.182662167,-3.149746417,0.206393168,-4.093106427,0.88925108,0.522535648,0.292182755
5,4,0.3,0.4,0.1,0.001,0.064095911,0.231020026,-3.021296616,0.288099625,-3.458727715,0.906437707,0.554028002,0.264365191
6,4,0.3,0.4,0.1,0.001,0.080869007,0.23450867,-3.036787865,0.296132454,-3.38318548,0.905040633,0.564257639,0.263514358
7,4,0.3,0.4,0.1,0.001,0.031680652,0.196950569,-3.089520416,0.234946142,-3.807023625,0.896960583,0.559201817,0.281625345
8,4,0.3,0.4,0.1,0.001,0.008891157,0.157771559,-3.214165365,0.180968497,-4.550594316,0.878075858,0.41413042,0.31497587
0,2,0.3,0.2,0.2,0.001,0.036124404,0.209882197,-3.086018535,0.25401946,-3.776700477,0.899380664,0.530415627,0.276171217
1,2,0.3,0.2,0.2,0.001,0.057703693,0.21755985,-3.082732146,0.276841174,-3.523809527,0.901449623,0.5535677,0.266248095
2,2,0.3,0.2,0.2,0.001,0.023714994,0.190047775,-3.140063831,0.223177295,-3.990247179,0.890305656,0.522531978,0.286447389
3,2,0.3,0.2,0.2,0.001,0.052733374,0.222476972,-3.05772217,0.273699757,-3.622805709,0.902746551,0.543714517,0.267223988
4,2,0.3,0.2,0.2,0.001,0.016356862,0.17595283,-3.153662138,0.204968017,-4.166381459,0.886556005,0.487633119,0.295724094
5,2,0.3,0.2,0.2,0.001,0.052733374,0.222476972,-3.05772217,0.273539871,-3.622805709,0.902746552,0.54384618,0.267223988
6,2,0.3,0.2,0.2,0.001,0.05846684,0.223674006,-3.066372634,0.28337803,-3.510097629,0.902831012,0.554153334,0.26782708
7,2,0.3,0.2,0.2,0.001,0.030634213,0.200104854,-3.114054769,0.23730012,-3.851422759,0.894479593,0.546954298,0.284945189
8,2,0.3,0.2,0.2,0.001,0.010238833,0.161682977,-3.224618613,0.17731373,-4.698919408,0.872627305,0.364638021,0.328052213
0,16,0,0.3,0.3,0.001,0.038211164,0.189627988,-3.100389808,0.24552576,-3.686337916,0.901322397,0.498680332,0.26725638
1,16,0,0.3,0.3,0.001,0.063806995,0.199513414,-3.092524695,0.26978356,-3.485345068,0.902197605,0.513374541,0.260013888
2,16,0,0.3,0.3,0.001,0.036475764,0.180675971,-3.132840252,0.228738961,-3.79661607,0.897609369,0.498513829,0.271787376
3,16,0,0.3,0.3,0.001,0.0485937,0.193714895,-3.073971764,0.265093085,-3.517825144,0.903084194,0.492709115,0.264552015
4,16,0,0.3,0.3,0.001,0.015470311,0.156570483,-3.182253591,0.195886242,-4.070370942,0.889350286,0.462408063,0.287904054
5,16,0,0.3,0.3,0.001,0.0485937,0.193714895,-3.073971764,0.264651083,-3.517825144,0.903084195,0.493259647,0.264552015
6,16,0,0.3,0.3,0.001,0.064417281,0.202420831,-3.09184022,0.273615161,-3.504505639,0.903027284,0.509511913,0.259624077
7,16,0,0.3,0.3,0.001,0.021574787,0.177053066,-3.145648659,0.219091662,-3.875046297,0.894430618,0.505648675,0.280264224
8,16,0,0.3,0.3,0.001,0.017272025,0.16888358,-3.17122489,0.209245935,-3.964815749,0.891985065,0.483891244,0.281691724
0,1,0.2,0.4,0.2,0.001,0.031090038,0.165819322,-3.156290959,0.216034465,-3.884029105,0.897256616,0.437993709,0.273395522
1,1,0.2,0.4,0.2,0.001,0.030204508,0.158304413,-3.232415871,0.21405228,-3.806909219,0.893059147,0.47023711,0.262424841
2,1,0.2,0.4,0.2,0.001,0.018280701,0.156793023,-3.200430263,0.192988614,-4.084649545,0.891870143,0.439019531,0.285974791
3,1,0.2,0.4,0.2,0.001,0.040989063,0.186322004,-3.046597112,0.234429702,-3.368476701,0.894659513,0.456212291,0.277390102
4,1,0.2,0.4,0.2,0.001,0.01190376,0.153558455,-3.214773138,0.173888242,-4.325494979,0.883959681,0.392722687,0.302488552
5,1,0.2,0.4,0.2,0.001,0.040989063,0.186322004,-3.046597112,0.234059972,-3.368476701,0.894659512,0.456032009,0.277390102
6,1,0.2,0.4,0.2,0.001,0.049604308,0.1941767,-3.138647883,0.25325959,-3.561157613,0.896769764,0.480137026,0.268825538
7,1,0.2,0.4,0.2,0.001,0.019386326,0.169207833,-3.180979312,0.208700937,-3.96156134,0.892234562,0.444748057,0.284567101
8,1,0.2,0.4,0.2,0.001,0.012377094,0.14615691,-3.254214465,0.170663305,-4.40961385,0.883265726,0.378401991,0.304343586
0,4,0.6,0,0.3,0.001,0.007746806,0.13265455,-3.284359394,0.146672387,-5.025359184,0.86649462,0.290492755,0.336355064
1,4,0.6,0,0.3,0.001,0.064119426,0.209093631,-3.061530475,0.266722781,-3.52637679,0.903768899,0.546342754,0.261886508
2,4,0.6,0,0.3,0.001,0,0.096176485,-3.359287921,0.089551351,-5.673267288,0.850343961,0.178925156,0.467647336
3,4,0.6,0,0.3,0.001,0.054900659,0.203840764,-3.080188196,0.264286226,-3.683594127,0.903586766,0.538327571,0.26375435
4,4,0.6,0,0.3,0.001,0.014250822,0.155902238,-3.181315056,0.193299631,-4.38041826,0.884233134,0.431292679,0.288585578
5,4,0.6,0,0.3,0.001,0.054900659,0.203840764,-3.080188196,0.264773474,-3.683594127,0.903586766,0.53829765,0.26375435
6,4,0.6,0,0.3,0.001,0.06628019,0.211834897,-3.055407145,0.27205885,-3.545731346,0.90456265,0.542577364,0.260128793
7,4,0.6,0,0.3,0.001,0.023075055,0.185427036,-3.137824335,0.228705443,-3.923655049,0.895467706,0.512471076,0.275313525
8,4,0.6,0,0.3,0.001,0,0.086876203,-3.399052731,0.064471639,-5.89645823,0.840067597,0.16733117,0.560928011
0,8,0,0,0.2,0.001,0.038124495,0.190903784,-3.100258161,0.240745607,-3.787938336,0.898716676,0.502733297,0.271296596
1,8,0,0,0.2,0.001,0.050123128,0.211913336,-3.089546305,0.260660725,-3.56604285,0.898550537,0.529975111,0.266052414
2,8,0,0,0.2,0.001,0.033683184,0.189436639,-3.103952576,0.230788144,-3.860212084,0.895781945,0.498984756,0.273600287
3,8,0,0,0.2,0.001,0.037942213,0.196748154,-3.077333304,0.246840473,-3.751187554,0.900803888,0.517557178,0.267807947
4,8,0,0,0.2,0.001,0.019506112,0.175467628,-3.160667597,0.207217208,-4.114658657,0.88887793,0.482652143,0.283151846
5,8,0,0,0.2,0.001,0.037942213,0.196748154,-3.077333304,0.246496122,-3.751187554,0.900803889,0.517651619,0.267807947
6,8,0,0,0.2,0.001,0.052691512,0.214301957,-3.083509204,0.264155835,-3.571638203,0.899072555,0.526880445,0.265365233
7,8,0,0,0.2,0.001,0.028196603,0.190876298,-3.12025744,0.22208573,-3.936553031,0.893114793,0.50505411,0.279603934
8,8,0,0,0.2,0.001,0.017966874,0.180562169,-3.133006962,0.210836972,-3.997132405,0.892536895,0.485442242,0.277413501
0,4,0,0.2,0.4,0.001,0.04113782,0.198931581,-3.10229985,0.25037391,-3.740695185,0.901420769,0.540056479,0.269960805
1,4,0,0.2,0.4,0.001,0.055938416,0.203396618,-3.092427597,0.261785124,-3.565740497,0.901000689,0.560959443,0.264776611
2,4,0,0.2,0.4,0.001,0.032976772,0.194674905,-3.109031205,0.231675322,-3.810393698,0.898492096,0.543932184,0.275594273
3,4,0,0.2,0.4,0.001,0.054550976,0.205650022,-3.062018609,0.262435019,-3.643946057,0.903603811,0.547839951,0.266701193
4,4,0,0.2,0.4,0.001,0.017762578,0.17902672,-3.172501727,0.204153973,-4.093249583,0.888672397,0.517433748,0.297751097
5,4,0,0.2,0.4,0.001,0.054550976,0.205650022,-3.062018609,0.262405307,-3.643946057,0.90360381,0.548305737,0.266701193
6,4,0,0.2,0.4,0.001,0.060400949,0.202313674,-3.084279358,0.263435909,-3.568666688,0.902120666,0.555320434,0.264967377
7,4,0,0.2,0.4,0.001,0.02362024,0.184452799,-3.131934796,0.218641586,-3.94386602,0.894329725,0.530802093,0.286490881
8,4,0,0.2,0.4,0.001,0.02493313,0.191075397,-3.128870583,0.219062596,-3.95269239,0.89251344,0.533557326,0.287259946
0,16,0.6,0.1,0.4,0.001,0.008445051,0.132779003,-3.260950281,0.152709768,-4.846130323,0.870602202,0.334613444,0.324881975
1,16,0.6,0.1,0.4,0.001,0.043140572,0.190766421,-3.116705064,0.245062105,-3.647806959,0.897408655,0.523404249,0.270198262
2,16,0.6,0.1,0.4,0.001,0.002425244,0.093199073,-3.351232278,0.101536589,-5.517361231,0.851200869,0.276505914,0.427775425
3,16,0.6,0.1,0.4,0.001,0.035775001,0.19688399,-3.110546641,0.240688971,-3.775099023,0.899914725,0.512379647,0.273301837
4,16,0.6,0.1,0.4,0.001,0.014592492,0.168569222,-3.179993471,0.196267019,-4.204927683,0.886242993,0.44538832,0.292288514
5,16,0.6,0.1,0.4,0.001,0.035775001,0.19688399,-3.110546641,0.240314814,-3.775099023,0.899914726,0.512985074,0.273301837
6,16,0.6,0.1,0.4,0.001,0.04342218,0.190556245,-3.102139304,0.244516322,-3.64099292,0.898981676,0.527061347,0.271018688
7,16,0.6,0.1,0.4,0.001,0.023915841,0.178416298,-3.137542555,0.211181158,-3.946201121,0.892691158,0.497403871,0.287422534
8,16,0.6,0.1,0.4,0.001,0,0.071463246,-3.395343815,0.068313737,-5.838762872,0.839997233,0.277205075,0.506509529
0,16,0.1,0.4,0.4,0.001,0.031690971,0.202933864,-3.101363361,0.240854468,-3.746359086,0.898313019,0.525130593,0.280243489
1,16,0.1,0.4,0.4,0.001,0.044354164,0.209473217,-3.110788372,0.251713669,-3.573083606,0.898682101,0.537192676,0.271606509
2,16,0.1,0.4,0.4,0.001,0.030487773,0.199384576,-3.129064996,0.225718018,-3.84129196,0.895562998,0.520723566,0.287972496
3,16,0.1,0.4,0.4,0.001,0.03789509,0.208497876,-3.077791321,0.252624241,-3.620599318,0.901668391,0.522401711,0.271683024
4,16,0.1,0.4,0.4,0.001,0.015727802,0.189394287,-3.160334344,0.202852439,-4.051816331,0.88857756,0.518420794,0.31437716
5,16,0.1,0.4,0.4,0.001,0.03789509,0.208497876,-3.077791321,0.252593041,-3.620599318,0.901668391,0.521789948,0.271683024
6,16,0.1,0.4,0.4,0.001,0.050767471,0.211823527,-3.101455393,0.256725141,-3.566279021,0.900155508,0.534798557,0.26823523
7,16,0.1,0.4,0.4,0.001,0.020182619,0.198301898,-3.133862288,0.221002144,-3.846010849,0.893247956,0.524232305,0.298307536
8,16,0.1,0.4,0.4,0.001,0.019001472,0.190398329,-3.154764416,0.209722222,-3.984068792,0.889749913,0.509477167,0.30291107
0,1,0.5,0.1,0.2,0.001,0.022962508,0.174015549,-3.165742317,0.207177065,-4.106015154,0.889438278,0.461094432,0.279723822
1,1,0.5,0.1,0.2,0.001,0.047879973,0.197410337,-3.125780188,0.253528478,-3.669948431,0.90028545,0.534885993,0.266990039
2,1,0.5,0.1,0.2,0.001,0,0.138244528,-3.262687687,0.150258418,-5.019494362,0.865446564,0.272284979,0.339235106
3,1,0.5,0.1,0.2,0.001,0.053162328,0.21420944,-3.052217395,0.278282364,-3.538373299,0.90202356,0.52628279,0.266635163
4,1,0.5,0.1,0.2,0.001,0.012623477,0.15820313,-3.212850185,0.183476138,-4.479495162,0.878027864,0.383574462,0.299293433
5,1,0.5,0.1,0.2,0.001,0.053162328,0.21420944,-3.052217395,0.278013065,-3.538373299,0.902023561,0.527255456,0.266635163
6,1,0.5,0.1,0.2,0.001,0.066431537,0.222947007,-3.061310463,0.283904769,-3.502153711,0.903057142,0.545511057,0.264442288
7,1,0.5,0.1,0.2,0.001,0.026344039,0.183198281,-3.143641729,0.23084877,-3.885254643,0.894176088,0.49575624,0.27656894
8,1,0.5,0.1,0.2,0.001,0.004607402,0.121530104,-3.314801228,0.118511362,-5.633099454,0.852295302,0.197919424,0.413719216
0,2,0.1,0.3,0,0.001,0.042603087,0.210038801,-3.084797254,0.261365881,-3.726451193,0.902091731,0.539214916,0.268037084
1,2,0.1,0.3,0,0.001,0.07898892,0.226822691,-3.071289298,0.289759806,-3.459327415,0.903633019,0.568069721,0.262487891
2,2,0.1,0.3,0,0.001,0.033947747,0.195979236,-3.101296389,0.241017479,-3.813323682,0.898383105,0.540265862,0.271565466
3,2,0.1,0.3,0,0.001,0.063063715,0.229376872,-3.046436374,0.290309254,-3.49900716,0.905205033,0.541284202,0.263792859
4,2,0.1,0.3,0,0.001,0.019398903,0.175551844,-3.163582978,0.205110411,-4.125675323,0.888638428,0.506792612,0.293422062
5,2,0.1,0.3,0,0.001,0.063063715,0.229376872,-3.046436374,0.290364258,-3.49900716,0.905205032,0.541414447,0.263792859
6,2,0.1,0.3,0,0.001,0.076957994,0.22467822,-3.051463337,0.291077148,-3.469610164,0.904365422,0.562108336,0.259722261
7,2,0.1,0.3,0,0.001,0.029422773,0.200866623,-3.118665014,0.236612793,-3.853312322,0.895347505,0.544355303,0.283983282
8,2,0.1,0.3,0,0.001,0.021388581,0.182521349,-3.157747777,0.210085977,-4.069739719,0.889834842,0.518330508,0.28944759
0,4,0.4,0.1,0.1,0.001,0.031412397,0.17921775,-3.133069077,0.225484246,-4.023636671,0.894647943,0.491515014,0.274194437
1,4,0.4,0.1,0.1,0.001,0.067768268,0.209708455,-3.076683527,0.273946235,-3.580290613,0.902925975,0.551169103,0.262265553
2,4,0.4,0.1,0.1,0.001,0.014485236,0.150953501,-3.208951582,0.179178203,-4.639209458,0.879096777,0.382961474,0.295658004
3,4,0.4,0.1,0.1,0.001,0.047263491,0.206771032,-3.065618082,0.268858729,-3.673210939,0.904005769,0.540102411,0.265450155
4,4,0.4,0.1,0.1,0.001,0.022904278,0.170394856,-3.150254189,0.209840113,-4.168493906,0.888979146,0.474605147,0.281290229
5,4,0.4,0.1,0.1,0.001,0.047263491,0.206771032,-3.065618082,0.269035113,-3.673210939,0.904005769,0.54021347,0.265450155
6,4,0.4,0.1,0.1,0.001,0.065900342,0.211242561,-3.066273179,0.277524031,-3.579321413,0.903925053,0.550918624,0.262805849
7,4,0.4,0.1,0.1,0.001,0.031793712,0.19172083,-3.119976894,0.236296889,-3.900168113,0.896515492,0.532709828,0.274884719
8,4,0.4,0.1,0.1,0.001,0.004865199,0.11068444,-3.320913892,0.124053909,-5.298168517,0.861780663,0.251624468,0.362774673
0,8,0.2,0.1,0,0.001,0.035801948,0.203009316,-3.096624244,0.245876318,-3.757767057,0.897793866,0.50861099,0.276862365
1,8,0.2,0.1,0,0.001,0.05871903,0.232386863,-3.090534282,0.280541899,-3.419778232,0.8979884,0.545293262,0.268794391
2,8,0.2,0.1,0,0.001,0.025640946,0.194499173,-3.145019679,0.228679243,-3.971217084,0.890804876,0.488493759,0.28336678
3,8,0.2,0.1,0,0.001,0.043973012,0.216651081,-3.055327048,0.274185642,-3.596941197,0.90290947,0.516701423,0.266770385
4,8,0.2,0.1,0,0.001,0.01759284,0.187592672,-3.161693419,0.207934979,-4.124153341,0.886002181,0.469016312,0.302015822
5,8,0.2,0.1,0,0.001,0.043973012,0.216651081,-3.055327048,0.274306423,-3.596941197,0.90290947,0.517495588,0.266770385
6,8,0.2,0.1,0,0.001,0.061768477,0.23852089,-3.047453774,0.290123568,-3.393173266,0.902273214,0.542430012,0.266763052
7,8,0.2,0.1,0,0.001,0.027374828,0.198706786,-3.11910606,0.228000809,-3.868146949,0.89253734,0.513933869,0.28736765
8,8,0.2,0.1,0,0.001,0.011593867,0.164045919,-3.231785512,0.181525809,-4.6735921,0.873345698,0.390890993,0.323620857
0,16,0.2,0.2,0.1,0.001,0.041963304,0.187121295,-3.122229181,0.238252904,-3.774630957,0.898428029,0.492270105,0.266937134
1,16,0.2,0.2,0.1,0.001,0.057534095,0.201251962,-3.104502246,0.26179867,-3.536060792,0.900501467,0.524460455,0.265203965
2,16,0.2,0.2,0.1,0.001,0.028061505,0.172438479,-3.1363044,0.21380021,-3.938503139,0.892803488,0.469837327,0.274633435
3,16,0.2,0.2,0.1,0.001,0.053199617,0.210275118,-3.075903798,0.266111282,-3.634340101,0.902332565,0.506554403,0.267753459
4,16,0.2,0.2,0.1,0.001,0.014938739,0.168246691,-3.165952978,0.201786994,-4.120999174,0.888234955,0.458045125,0.288583071
5,16,0.2,0.2,0.1,0.001,0.053199617,0.210275118,-3.075903798,0.266160344,-3.634340101,0.902332567,0.505682489,0.267753459
6,16,0.2,0.2,0.1,0.001,0.069662108,0.214570787,-3.088078719,0.273703658,-3.518449738,0.90241207,0.522444943,0.265628492
7,16,0.2,0.2,0.1,0.001,0.02514686,0.189815855,-3.13068971,0.22480115,-3.892095854,0.8935793,0.500866561,0.284454463
8,16,0.2,0.2,0.1,0.001,0.012134798,0.150243008,-3.230788446,0.181599499,-4.461447017,0.880094056,0.41730719,0.293077385
0,4,0.2,0.2,0.4,0.001,0.031343247,0.194124339,-3.097227462,0.244924291,-3.766068479,0.900298125,0.536869799,0.271013641
1,4,0.2,0.2,0.4,0.001,0.066803488,0.222585477,-3.067922647,0.285105816,-3.432623092,0.902833969,0.55694285,0.263689462
2,4,0.2,0.2,0.4,0.001,0.02756527,0.198473136,-3.131582802,0.22899923,-3.910697166,0.894868472,0.536011705,0.281314835
3,4,0.2,0.2,0.4,0.001,0.060180392,0.223042443,-3.034697311,0.278339783,-3.544387918,0.904802084,0.545424323,0.267052309
4,4,0.2,0.2,0.4,0.001,0.022727543,0.189509421,-3.144633056,0.209320962,-4.058736034,0.887917465,0.507332612,0.298477975
5,4,0.2,0.2,0.4,0.001,0.060180392,0.223042443,-3.034697311,0.278398176,-3.544387918,0.904802084,0.545655765,0.267052309
6,4,0.2,0.2,0.4,0.001,0.06802778,0.218604991,-3.067014875,0.282670798,-3.474354946,0.903963951,0.549078816,0.262631942
7,4,0.2,0.2,0.4,0.001,0.026696648,0.200204531,-3.131973685,0.228294173,-3.838189365,0.894425827,0.547404819,0.293541965
8,4,0.2,0.2,0.4,0.001,0.013571733,0.172340779,-3.200138685,0.190353172,-4.387671641,0.880010276,0.44830147,0.311021062
0,16,0.4,0.1,0.4,0.001,0.020632873,0.171388219,-3.170398213,0.20907519,-4.115927387,0.88964259,0.483825001,0.283823406
1,16,0.4,0.1,0.4,0.001,0.043742528,0.188533177,-3.132892049,0.240875891,-3.719283507,0.896856043,0.525337258,0.270750348
2,16,0.4,0.1,0.4,0.001,0.011338742,0.144341046,-3.254462492,0.164218684,-4.706513881,0.873076207,0.375644683,0.31549381
3,16,0.4,0.1,0.4,0.001,0.034929757,0.185159596,-3.123714943,0.234221528,-3.820471632,0.898623618,0.511646489,0.273094184
4,16,0.4,0.1,0.4,0.001,0.01667587,0.170221855,-3.177504283,0.196331707,-4.2194351,0.886749979,0.45111115,0.294621406
5,16,0.4,0.1,0.4,0.001,0.034929757,0.185159596,-3.123714943,0.234297347,-3.820471632,0.898623618,0.511947859,0.273094184
6,16,0.4,0.1,0.4,0.001,0.042636866,0.187590902,-3.12606341,0.242330489,-3.740221661,0.89811069,0.524205309,0.269042385
7,16,0.4,0.1,0.4,0.001,0.014274269,0.17602816,-3.163409407,0.205289271,-3.979414767,0.891798782,0.495891194,0.282493688
8,16,0.4,0.1,0.4,0.001,0,0.099156185,-3.334102356,0.110341505,-5.381670832,0.85601695,0.306724598,0.380569796
0,16,0.2,0.3,0.3,0.001,0.035454817,0.188380561,-3.118986664,0.238789561,-3.82343645,0.900562562,0.510971843,0.268949915
1,16,0.2,0.3,0.3,0.001,0.050273329,0.191987202,-3.104968334,0.250612558,-3.644738777,0.900543152,0.530489385,0.265696095
2,16,0.2,0.3,0.3,0.001,0.026350056,0.170890631,-3.145734169,0.209158436,-3.96376838,0.895800694,0.508537429,0.277668695
3,16,0.2,0.3,0.3,0.001,0.051606906,0.190414818,-3.091897229,0.249778255,-3.731094091,0.903547424,0.523084154,0.265698504
4,16,0.2,0.3,0.3,0.001,0.026101848,0.17487241,-3.144972259,0.209325629,-4.076180452,0.891258819,0.492624956,0.280733918
5,16,0.2,0.3,0.3,0.001,0.051606906,0.190414818,-3.091897229,0.249935278,-3.731094091,0.903547424,0.522898095,0.265698504
6,16,0.2,0.3,0.3,0.001,0.056664487,0.188962339,-3.100473897,0.252771545,-3.66443294,0.902128477,0.527760105,0.262375924
7,16,0.2,0.3,0.3,0.001,0.0216641,0.177426808,-3.135003464,0.219567102,-3.93851797,0.895434914,0.509229652,0.278152573
8,16,0.2,0.3,0.3,0.001,0.01222999,0.155129294,-3.190837437,0.185804022,-4.334214954,0.883827737,0.444188817,0.297771303
0,1,0,0.4,0.2,0.001,0.035663193,0.157567959,-3.144042827,0.216081595,-3.868188412,0.899777224,0.428429075,0.263817957
1,1,0,0.4,0.2,0.001,0.024276696,0.155427735,-3.223164901,0.216380926,-3.78135775,0.893121529,0.457748797,0.260636008
2,1,0,0.4,0.2,0.001,0.017737862,0.146448386,-3.175398459,0.193845378,-4.102560848,0.895220035,0.421745978,0.269974578
3,1,0,0.4,0.2,0.001,0.041726875,0.188949527,-3.039799161,0.246354489,-3.401159437,0.894705681,0.442735579,0.272412983
4,1,0,0.4,0.2,0.001,0.01130843,0.142041137,-3.22206408,0.170086111,-4.328243129,0.886428394,0.392660144,0.292308182
5,1,0,0.4,0.2,0.001,0.041726875,0.188949527,-3.039799161,0.245913285,-3.401159437,0.894705681,0.442332442,0.272412983
6,1,0,0.4,0.2,0.001,0.051959497,0.187882157,-3.129818272,0.252295352,-3.559511902,0.897739935,0.457577817,0.263703721
7,1,0,0.4,0.2,0.001,0.010912332,0.153748003,-3.181280241,0.191557526,-4.093870434,0.892519569,0.419473113,0.283221207
8,1,0,0.4,0.2,0.001,0.015722625,0.143964092,-3.215483575,0.178964811,-4.228089324,0.891842155,0.411209329,0.280858367
0,8,0.2,0,0.2,0.001,0.034607694,0.198579557,-3.112621177,0.24563251,-3.812838066,0.897612214,0.495275844,0.276185699
1,8,0.2,0,0.2,0.001,0.061466735,0.221618262,-3.072129,0.273398049,-3.435077292,0.899998968,0.528413561,0.265558161
2,8,0.2,0,0.2,0.001,0.025252402,0.181507143,-3.138454825,0.218825383,-4.031921462,0.891427689,0.486824794,0.283146685
3,8,0.2,0,0.2,0.001,0.052408981,0.209537707,-3.068950832,0.265129009,-3.646461798,0.902897092,0.510198431,0.267280486
4,8,0.2,0,0.2,0.001,0.013014673,0.176125658,-3.169061976,0.209026281,-4.196989616,0.886527795,0.45220646,0.294541388
5,8,0.2,0,0.2,0.001,0.052408981,0.209537707,-3.068950832,0.265313795,-3.646461798,0.902897092,0.510018538,0.267280486
6,8,0.2,0,0.2,0.001,0.066292796,0.22840855,-3.062930709,0.281833984,-3.443716629,0.901537144,0.520444826,0.266353049
7,8,0.2,0,0.2,0.001,0.027865832,0.196974359,-3.123252409,0.234924765,-3.878319249,0.894483644,0.501696744,0.282549971
8,8,0.2,0,0.2,0.001,0.012076671,0.150264307,-3.229224202,0.171899678,-4.683059691,0.873960056,0.365482169,0.319156545
0,4,0.4,0,0.3,0.001,0.025535715,0.175887801,-3.133488848,0.221400948,-4.083721646,0.892020853,0.485556041,0.27462323
1,4,0.4,0,0.3,0.001,0.061707094,0.209322504,-3.062417382,0.269987103,-3.556405362,0.903502813,0.548025392,0.261885474
2,4,0.4,0,0.3,0.001,0.009333648,0.140485271,-3.241979207,0.16394178,-4.789455314,0.871749175,0.350586665,0.308598942
3,4,0.4,0,0.3,0.001,0.046854833,0.202677701,-3.093685749,0.263793279,-3.696508362,0.902500046,0.541037695,0.264203095
4,4,0.4,0,0.3,0.001,0.015853661,0.170088915,-3.176286262,0.206692624,-4.25170182,0.8859531,0.450610716,0.282419175
5,4,0.4,0,0.3,0.001,0.046854833,0.202677701,-3.093685749,0.263975653,-3.696508362,0.902500047,0.541220473,0.264203095
6,4,0.4,0,0.3,0.001,0.065528205,0.209471995,-3.055821198,0.274059325,-3.55149936,0.904421939,0.552743897,0.260152042
7,4,0.4,0,0.3,0.001,0.036512001,0.184435033,-3.129124122,0.227309374,-3.943759903,0.894662119,0.519755253,0.279301671
8,4,0.4,0,0.3,0.001,0.004615837,0.11233596,-3.323242039,0.116770228,-5.408120424,0.857514279,0.226041634,0.38385503
0,4,0.1,0.4,0.1,0.001,0.050201498,0.216566229,-3.060268632,0.268769243,-3.605930217,0.903625992,0.563259832,0.269012964
1,4,0.1,0.4,0.1,0.001,0.07196426,0.234616409,-3.05401683,0.29071058,-3.400211616,0.903924787,0.564715101,0.263952563
2,4,0.1,0.4,0.1,0.001,0.035350694,0.207590448,-3.088321663,0.251486725,-3.705488678,0.898972288,0.55974976,0.272363713
3,4,0.1,0.4,0.1,0.001,0.061466036,0.231369472,-3.027737428,0.285089855,-3.438714911,0.904645769,0.559507812,0.265634307
4,4,0.1,0.4,0.1,0.001,0.022080848,0.197023646,-3.128603204,0.225500441,-3.992181374,0.891863381,0.549952543,0.290253472
5,4,0.1,0.4,0.1,0.001,0.061466036,0.231369472,-3.027737428,0.284794727,-3.438714911,0.904645767,0.559404729,0.265634307
6,4,0.1,0.4,0.1,0.001,0.075367885,0.233979906,-3.051641721,0.292962148,-3.396574723,0.904892477,0.56723439,0.263310927
7,4,0.1,0.4,0.1,0.001,0.035049991,0.207726276,-3.105675652,0.239426701,-3.788592758,0.896950484,0.564698165,0.28036323
8,4,0.1,0.4,0.1,0.001,0.024221053,0.199216027,-3.121442679,0.228338057,-3.934961066,0.893394793,0.542332328,0.287440863
0,1,0.5,0,0,0.001,0.007611661,0.156595112,-3.220791512,0.166179557,-4.709768031,0.871349131,0.344692049,0.342835456
1,1,0.5,0,0,0.001,0.043629028,0.191710821,-3.221860356,0.243959143,-3.771162275,0.896413371,0.505103667,0.265877017
2,1,0.5,0,0,0.001,0.002638208,0.130346227,-3.295091453,0.116390189,-5.588572374,0.850600228,0.194339974,0.455344344
3,1,0.5,0,0,0.001,0.043730275,0.210437978,-3.085926825,0.262965684,-3.570512457,0.897238249,0.473999431,0.27300253
4,1,0.5,0,0,0.001,0.006011219,0.156085047,-3.233612747,0.159361021,-4.893747005,0.865825176,0.311414941,0.36035211
5,1,0.5,0,0,0.001,0.043730275,0.210437978,-3.085926825,0.262663536,-3.570512457,0.89723825,0.473979158,0.27300253
6,1,0.5,0,0,0.001,0.060497115,0.224263742,-3.098618637,0.275686545,-3.514530896,0.897786282,0.510945358,0.270887275
7,1,0.5,0,0,0.001,0.018791748,0.181634184,-3.167575257,0.211867121,-4.11735154,0.887067349,0.448379369,0.296566689
8,1,0.5,0,0,0.001,0,0.118425067,-3.331266151,0.089093776,-6.043741362,0.836899777,0.154304479,0.596323415
0,2,0.1,0.2,0.2,0.001,0.040632785,0.201650179,-3.089431092,0.248687449,-3.744241967,0.90060367,0.53827936,0.271854324
1,2,0.1,0.2,0.2,0.001,0.077573899,0.227624929,-3.071949748,0.286481194,-3.459566161,0.902882681,0.564737796,0.262402502
2,2,0.1,0.2,0.2,0.001,0.029947768,0.193488009,-3.120243578,0.230808973,-3.828108274,0.896212572,0.543056468,0.285817617
3,2,0.1,0.2,0.2,0.001,0.055956616,0.214049998,-3.052085494,0.27219128,-3.500343548,0.903249121,0.545049116,0.268230429
4,2,0.1,0.2,0.2,0.001,0.017298586,0.185649638,-3.159519314,0.209876071,-4.127347838,0.88812598,0.512832056,0.309019648
5,2,0.1,0.2,0.2,0.001,0.055956616,0.214049998,-3.052085494,0.272408519,-3.500343548,0.903249119,0.544943092,0.268230429
6,2,0.1,0.2,0.2,0.001,0.080956216,0.236322474,-3.059237977,0.294122039,-3.427954268,0.904984537,0.561552138,0.263200036
7,2,0.1,0.2,0.2,0.001,0.025911174,0.196155342,-3.114519924,0.22520099,-3.882120512,0.894124176,0.550108828,0.29458059
8,2,0.1,0.2,0.2,0.001,0.020772315,0.184155702,-3.163847838,0.207095786,-4.088971448,0.887647695,0.506750098,0.304379474
0,8,0,0.1,0,0.001,0.039672444,0.209315834,-3.095845344,0.251768098,-3.753328667,0.898336981,0.536398161,0.272638143
1,8,0,0.1,0,0.001,0.052925139,0.227836667,-3.110684256,0.263562419,-3.533212599,0.895777695,0.537341108,0.269167966
2,8,0,0.1,0,0.001,0.029474478,0.199288733,-3.123223223,0.234129816,-3.837035804,0.894115665,0.529123152,0.28350374
3,8,0,0.1,0,0.001,0.04113918,0.21639972,-3.085388863,0.256254465,-3.671175943,0.899060324,0.533558786,0.271456397
4,8,0,0.1,0,0.001,0.020287432,0.190284506,-3.14805795,0.208284329,-4.106256271,0.886577453,0.507501596,0.298987798
5,8,0,0.1,0,0.001,0.04113918,0.21639972,-3.085388863,0.256232338,-3.671175943,0.899060325,0.533877978,0.271456397
6,8,0,0.1,0,0.001,0.055223982,0.226012257,-3.089143462,0.263364406,-3.545348898,0.897810221,0.541506671,0.267535155
7,8,0,0.1,0,0.001,0.020195968,0.196310548,-3.149103342,0.220580122,-3.946119847,0.890445512,0.532099314,0.292493685
8,8,0,0.1,0,0.001,0.023679258,0.195141503,-3.153667158,0.21669291,-3.997161469,0.88955398,0.517740762,0.295317536
0,4,0.6,0.1,0.1,0.001,0.013654772,0.146158372,-3.238280648,0.17082116,-4.7213232,0.875787259,0.352190835,0.30645118
1,4,0.6,0.1,0.1,0.001,0.063101517,0.206213523,-3.077039692,0.273552497,-3.522857288,0.903235443,0.548400306,0.263221986
2,4,0.6,0.1,0.1,0.001,0,0.106627157,-3.351963737,0.103291053,-5.484256025,0.85457373,0.215563666,0.412144882
3,4,0.6,0.1,0.1,0.001,0.054771711,0.207579683,-3.057990061,0.276248235,-3.613457603,0.905965729,0.551866161,0.261869559
4,4,0.6,0.1,0.1,0.001,0.01782486,0.167140812,-3.162294758,0.206443857,-4.20138506,0.88754906,0.457498001,0.284180022
5,4,0.6,0.1,0.1,0.001,0.054771711,0.207579683,-3.057990061,0.276343056,-3.613457603,0.905965729,0.551754086,0.261869559
6,4,0.6,0.1,0.1,0.001,0.065337188,0.207919474,-3.055596764,0.277165003,-3.528988652,0.904448319,0.549843685,0.2614839
7,4,0.6,0.1,0.1,0.001,0.034471682,0.189438593,-3.113738171,0.232770132,-3.858458619,0.898192216,0.532883578,0.276296164
8,4,0.6,0.1,0.1,0.001,0,0.097054703,-3.375589456,0.082994841,-5.85566251,0.843306052,0.175167469,0.536629981
0,16,0,0.2,0.1,0.001,0.042178745,0.187586329,-3.102343192,0.245339074,-3.812081255,0.900690226,0.501149913,0.265686415
1,16,0,0.2,0.1,0.001,0.053519224,0.195293924,-3.09695294,0.258938445,-3.568407494,0.902096564,0.521930138,0.262836268
2,16,0,0.2,0.1,0.001,0.02923436,0.182537125,-3.122815623,0.23334971,-3.841542988,0.897550765,0.504993253,0.272100336
3,16,0,0.2,0.1,0.001,0.050746128,0.191086843,-3.08821812,0.253806113,-3.708440009,0.902625196,0.509794665,0.26462447
4,16,0,0.2,0.1,0.001,0.016589051,0.162576292,-3.169738031,0.198225005,-4.08062862,0.891076989,0.481650446,0.284642698
5,16,0,0.2,0.1,0.001,0.050746128,0.191086843,-3.08821812,0.253439456,-3.708440009,0.902625195,0.509780909,0.26462447
6,16,0,0.2,0.1,0.001,0.057521016,0.196012728,-3.089804829,0.263289858,-3.586392396,0.903328966,0.518520337,0.262613295
7,16,0,0.2,0.1,0.001,0.027159969,0.177846008,-3.133358739,0.215429687,-3.944152033,0.892691571,0.500997227,0.280827889
8,16,0,0.2,0.1,0.001,0.019759968,0.173743098,-3.15419418,0.215565398,-4.004232101,0.89327447,0.485588768,0.275911825
0,2,0.3,0.3,0,0.001,0.044230515,0.211714795,-3.091315158,0.256443111,-3.709919096,0.900593833,0.528104504,0.271653504
1,2,0.3,0.3,0,0.001,0.080043843,0.231042872,-3.07324048,0.294225437,-3.39697377,0.903338989,0.556122942,0.26221441
2,2,0.3,0.3,0,0.001,0.022929706,0.187595604,-3.148500323,0.219283268,-4.023179801,0.891465776,0.515968757,0.292517554
3,2,0.3,0.3,0,0.001,0.074866399,0.226492062,-3.013391816,0.289992646,-3.45712653,0.905418181,0.545290007,0.266632033
4,2,0.3,0.3,0,0.001,0.023489469,0.188110889,-3.166550809,0.210232119,-4.154577175,0.886827548,0.480076945,0.296155802
5,2,0.3,0.3,0,0.001,0.074866399,0.226492062,-3.013391816,0.28994498,-3.45712653,0.90541818,0.545609961,0.266632033
6,2,0.3,0.3,0,0.001,0.086515328,0.234966649,-3.040381012,0.301423343,-3.363883179,0.906274903,0.553522129,0.261486434
7,2,0.3,0.3,0,0.001,0.033299855,0.202856487,-3.106102046,0.240305952,-3.825510044,0.895760761,0.54115415,0.286632714
8,2,0.3,0.3,0,0.001,0.010319719,0.151499554,-3.225766218,0.168428607,-4.723907251,0.872201115,0.365491056,0.329538708
0,16,0.3,0.4,0.4,0.001,0.021826275,0.20206013,-3.124255056,0.235532925,-3.768382341,0.896768933,0.514978279,0.286095728
1,16,0.3,0.4,0.4,0.001,0.040567147,0.209601171,-3.09830801,0.251396045,-3.538968294,0.898294205,0.53466483,0.272968158
2,16,0.3,0.4,0.4,0.001,0.02077382,0.192065266,-3.153715096,0.213041358,-3.904876948,0.890244661,0.509915805,0.301502228
3,16,0.3,0.4,0.4,0.001,0.040809485,0.208115205,-3.097147188,0.24974944,-3.630633938,0.901029365,0.520477925,0.27512425
4,16,0.3,0.4,0.4,0.001,0.019032438,0.187154385,-3.165984125,0.204234817,-4.025104365,0.887375456,0.484123472,0.308258877
5,16,0.3,0.4,0.4,0.001,0.040809485,0.208115205,-3.097147188,0.249759183,-3.630633938,0.901029365,0.520234497,0.27512425
6,16,0.3,0.4,0.4,0.001,0.041067506,0.210839975,-3.093519086,0.254966308,-3.534217862,0.899920632,0.530665076,0.272822666
7,16,0.3,0.4,0.4,0.001,0.022002666,0.204129904,-3.139063592,0.223446535,-3.852001596,0.892899836,0.519048557,0.297826153
8,16,0.3,0.4,0.4,0.001,0.01228626,0.161285511,-3.242536869,0.174142935,-4.554637577,0.873860434,0.408133177,0.340004057
0,8,0.4,0.3,0.4,0.001,0.02476105,0.197115962,-3.131080708,0.229725799,-3.834864609,0.896056883,0.529496141,0.286241298
1,8,0.4,0.3,0.4,0.001,0.063709758,0.216947371,-3.071923201,0.276210121,-3.405833282,0.901303603,0.54847833,0.263598543
2,8,0.4,0.3,0.4,0.001,0.014475158,0.182639497,-3.174955866,0.193992699,-4.232748151,0.883887506,0.456792615,0.325431141
3,8,0.4,0.3,0.4,0.001,0.060279169,0.218423903,-3.06177112,0.272892758,-3.54159819,0.904404686,0.53489804,0.265655984
4,8,0.4,0.3,0.4,0.001,0.015687728,0.188704137,-3.155258016,0.206752657,-4.066181645,0.888624227,0.503182346,0.314047836
5,8,0.4,0.3,0.4,0.001,0.060279169,0.218423903,-3.06177112,0.273611706,-3.54159819,0.904404685,0.535132679,0.265655984
6,8,0.4,0.3,0.4,0.001,0.068108127,0.21459996,-3.065006919,0.278225586,-3.437000486,0.902907981,0.544737568,0.263451438
7,8,0.4,0.3,0.4,0.001,0.026570578,0.197291788,-3.138752487,0.22555977,-3.838594829,0.894844376,0.530671483,0.299099433
8,8,0.4,0.3,0.4,0.001,0,0.137483866,-3.295590945,0.139724191,-5.031994329,0.862547039,0.305541489,0.406139494
0,16,0.2,0.2,0.2,0.001,0.031013644,0.189943519,-3.130758719,0.233915888,-3.872084749,0.897438477,0.52296644,0.274970449
1,16,0.2,0.2,0.2,0.001,0.045220156,0.190635314,-3.107729382,0.24102411,-3.70716717,0.898072142,0.532495194,0.270209503
2,16,0.2,0.2,0.2,0.001,0.025482981,0.178859198,-3.16115567,0.212877366,-3.985918608,0.892807823,0.496754054,0.282059593
3,16,0.2,0.2,0.2,0.001,0.033344476,0.194650945,-3.105782333,0.242414112,-3.768182442,0.900033144,0.518351534,0.271252312
4,16,0.2,0.2,0.2,0.001,0.01425272,0.171965475,-3.168497203,0.204355638,-4.106304924,0.88942725,0.488348142,0.294040855
5,16,0.2,0.2,0.2,0.001,0.033344476,0.194650945,-3.105782333,0.241835531,-3.768182442,0.900033144,0.518334166,0.271252312
6,16,0.2,0.2,0.2,0.001,0.04838232,0.192433254,-3.106483683,0.244436676,-3.70681981,0.898890789,0.535646395,0.268714283
7,16,0.2,0.2,0.2,0.001,0.018547196,0.188537329,-3.134429634,0.22334251,-3.943677865,0.893383642,0.522427586,0.286705111
8,16,0.2,0.2,0.2,0.001,0.013733264,0.151550909,-3.212072102,0.179755969,-4.460435135,0.879724332,0.443383049,0.30259346
0,4,0.4,0.1,0.2,0.001,0.032172455,0.189153215,-3.112253429,0.24352016,-3.898933982,0.897810891,0.515379708,0.273268891
1,4,0.4,0.1,0.2,0.001,0.066773716,0.217057439,-3.054355532,0.280323529,-3.494267629,0.904067216,0.556946131,0.260970463
2,4,0.4,0.1,0.2,0.001,0.012819069,0.152365586,-3.196916911,0.184157872,-4.559856368,0.879273039,0.391072542,0.298076625
3,4,0.4,0.1,0.2,0.001,0.068370182,0.213874036,-3.039133967,0.27795889,-3.618658219,0.90584256,0.543959257,0.261950807
4,4,0.4,0.1,0.2,0.001,0.021239615,0.175637784,-3.155755831,0.213667684,-4.163849599,0.888937298,0.480043857,0.284756538
5,4,0.4,0.1,0.2,0.001,0.068370182,0.213874036,-3.039133967,0.27783037,-3.618658219,0.905842561,0.543545114,0.261950807
6,4,0.4,0.1,0.2,0.001,0.068430389,0.218057821,-3.044328881,0.287152195,-3.485915618,0.904973825,0.555438026,0.260366383
7,4,0.4,0.1,0.2,0.001,0.033668422,0.19075049,-3.104950128,0.242312452,-3.840296908,0.898360976,0.533963662,0.271350142
8,4,0.4,0.1,0.2,0.001,0.006719638,0.119853092,-3.299606032,0.132784777,-5.215586624,0.863014983,0.25972821,0.36436976
0,8,0.2,0.1,0.3,0.001,0.032204294,0.194300648,-3.108633322,0.244141844,-3.831401824,0.899249374,0.518407387,0.27098411
1,8,0.2,0.1,0.3,0.001,0.061754584,0.219454869,-3.059578793,0.274278901,-3.536154952,0.902343169,0.553033757,0.263632955
2,8,0.2,0.1,0.3,0.001,0.035449865,0.179972655,-3.120252623,0.224113221,-3.953600007,0.895233865,0.501978243,0.273684646
3,8,0.2,0.1,0.3,0.001,0.044871748,0.202550529,-3.071190954,0.259400931,-3.713871135,0.903169067,0.534254486,0.264314471
4,8,0.2,0.1,0.3,0.001,0.018813082,0.173671219,-3.157700581,0.202156662,-4.102655593,0.890139648,0.491751747,0.284095611
5,8,0.2,0.1,0.3,0.001,0.044871748,0.202550529,-3.071190954,0.259432496,-3.713871135,0.903169066,0.533712947,0.264314471
6,8,0.2,0.1,0.3,0.001,0.061427154,0.218333236,-3.058138946,0.276994307,-3.537809851,0.903172059,0.549915299,0.263989206
7,8,0.2,0.1,0.3,0.001,0.031158628,0.191842552,-3.111734386,0.230743072,-3.883057094,0.894940542,0.523313539,0.273757571
8,8,0.2,0.1,0.3,0.001,0.015875558,0.158814005,-3.20607681,0.187342608,-4.508933828,0.879111645,0.401929529,0.299394131
0,2,0.1,0.3,0.3,0.001,0.04913965,0.196491757,-3.06717696,0.261498526,-3.673517723,0.903111517,0.534877139,0.263430364
1,2,0.1,0.3,0.3,0.001,0.070210652,0.21065623,-3.058296402,0.282560019,-3.50092608,0.903938839,0.553928965,0.258728507
2,2,0.1,0.3,0.3,0.001,0.036184795,0.190487752,-3.124423703,0.242079285,-3.793582452,0.899206807,0.534013788,0.27075343
3,2,0.1,0.3,0.3,0.001,0.061844859,0.204664624,-3.059236407,0.275282258,-3.636532849,0.905762424,0.538304507,0.262818461
4,2,0.1,0.3,0.3,0.001,0.018562925,0.171264305,-3.14844373,0.208803195,-4.084850138,0.891186633,0.50686174,0.285492296
5,2,0.1,0.3,0.3,0.001,0.061844859,0.204664624,-3.059236407,0.275055474,-3.636532849,0.905762424,0.538083243,0.262818461
6,2,0.1,0.3,0.3,0.001,0.065660285,0.207815979,-3.049947683,0.280129501,-3.532666127,0.90402391,0.550949558,0.259893544
7,2,0.1,0.3,0.3,0.001,0.031343061,0.192431687,-3.141063341,0.235342133,-3.868117861,0.897896541,0.536337262,0.277469542
8,2,0.1,0.3,0.3,0.001,0.021547348,0.177769784,-3.137228422,0.22033421,-3.974393264,0.894165428,0.513440265,0.281758074
0,1,0.5,0.1,0.1,0.001,0.023152536,0.179350741,-3.176265797,0.206003313,-4.183470028,0.885164717,0.470020604,0.292355743
1,1,0.5,0.1,0.1,0.001,0.039157523,0.204106312,-3.142007288,0.247926415,-3.689232857,0.897718198,0.549098924,0.276824939
2,1,0.5,0.1,0.1,0.001,0.007868327,0.153421217,-3.265459273,0.14851628,-5.138854078,0.861133845,0.276668208,0.375474175
3,1,0.5,0.1,0.1,0.001,0.045612808,0.223650028,-3.06377415,0.276766182,-3.5754766,0.901921829,0.55257025,0.270718704
4,1,0.5,0.1,0.1,0.001,0.013065804,0.164757456,-3.223424614,0.177148429,-4.559231347,0.873622096,0.399635162,0.325007778
5,1,0.5,0.1,0.1,0.001,0.045612808,0.223650028,-3.06377415,0.276462426,-3.5754766,0.901921828,0.551757623,0.270718704
6,1,0.5,0.1,0.1,0.001,0.042878271,0.215825096,-3.092459962,0.268469384,-3.574902315,0.900639216,0.55623711,0.270917618
7,1,0.5,0.1,0.1,0.001,0.023733734,0.19362359,-3.145325044,0.226018895,-3.967573115,0.891336592,0.518316492,0.287333448
8,1,0.5,0.1,0.1,0.001,0.002236876,0.125664877,-3.299693102,0.108417231,-5.750301612,0.846509453,0.186141851,0.480626216
0,4,0.6,0,0,0.001,0.004806203,0.131934067,-3.288861439,0.137805247,-5.18114174,0.862545972,0.248875951,0.371862722
1,4,0.6,0,0,0.001,0.059513073,0.210770545,-3.094631561,0.268109729,-3.37401184,0.896292235,0.526642243,0.2671687
2,4,0.6,0,0,0.001,0,0.103053401,-3.350300738,0.090581525,-5.766620711,0.84674838,0.170961516,0.504426498
3,4,0.6,0,0,0.001,0.055325362,0.205994008,-3.059963374,0.266906887,-3.614044389,0.903052235,0.509970211,0.267240324
4,4,0.6,0,0,0.001,0.015745984,0.163387609,-3.194052755,0.180982126,-4.470182378,0.878926305,0.401850389,0.306230276
5,4,0.6,0,0,0.001,0.055325362,0.205994008,-3.059963374,0.266682576,-3.614044389,0.903052234,0.510914013,0.267240324
6,4,0.6,0,0,0.001,0.062466142,0.227578809,-3.06459741,0.287938897,-3.410198643,0.903920496,0.523991754,0.262497716
7,4,0.6,0,0,0.001,0.028018329,0.198941868,-3.126188647,0.23490584,-3.92973324,0.892884636,0.483732523,0.28954866
8,4,0.6,0,0,0.001,0,0.088591283,-3.371516975,0.063056283,-6.004898769,0.834761681,0.149754601,0.605079048
0,8,0,0,0.1,0.001,0.034442238,0.196023925,-3.109752119,0.239145491,-3.857699675,0.897502918,0.517575338,0.276987937
1,8,0,0,0.1,0.001,0.040568044,0.216817445,-3.11543123,0.261062333,-3.619237439,0.89726546,0.532849354,0.273167672
2,8,0,0,0.1,0.001,0.030635856,0.197943408,-3.123605507,0.236157746,-3.906025409,0.895443978,0.507747569,0.281847554
3,8,0,0,0.1,0.001,0.03757665,0.208180933,-3.096503023,0.250440987,-3.770531747,0.898926316,0.511471292,0.273897765
4,8,0,0,0.1,0.001,0.019441222,0.184118222,-3.144394035,0.212666788,-4.131025971,0.887886458,0.484667312,0.293122422
5,8,0,0,0.1,0.001,0.03757665,0.208180933,-3.096503023,0.251001948,-3.770531747,0.898926316,0.511341338,0.273897765
6,8,0,0,0.1,0.001,0.038482426,0.216231213,-3.111921047,0.261544103,-3.621250506,0.899119951,0.529726277,0.270709125
7,8,0,0,0.1,0.001,0.019847744,0.194714494,-3.143668466,0.219465978,-3.99275124,0.891738573,0.513316444,0.294793986
8,8,0,0,0.1,0.001,0.021084677,0.185005627,-3.137225528,0.21651482,-4.024234181,0.890842501,0.492773729,0.289213712
0,16,0,0.3,0,0.001,0.037360068,0.188001198,-3.117149108,0.24516457,-3.759853133,0.900535048,0.504961466,0.267920058
1,16,0,0.3,0,0.001,0.062437788,0.200714883,-3.089931313,0.263801489,-3.533998508,0.902084444,0.517976456,0.263516305
2,16,0,0.3,0,0.001,0.027960937,0.18220839,-3.126435628,0.229247736,-3.842372432,0.897624018,0.500442043,0.273822097
3,16,0,0.3,0,0.001,0.049341595,0.194536295,-3.076633258,0.260972025,-3.669511426,0.903334441,0.506435041,0.264187776
4,16,0,0.3,0,0.001,0.015285761,0.170263142,-3.157027056,0.200851068,-4.089666934,0.889241836,0.48802686,0.288412366
5,16,0,0.3,0,0.001,0.049341595,0.194536295,-3.076633258,0.261354967,-3.669511426,0.903334441,0.507334515,0.264187776
6,16,0,0.3,0,0.001,0.057372913,0.196571488,-3.08059229,0.263432335,-3.558127228,0.902362405,0.517104487,0.263259165
7,16,0,0.3,0,0.001,0.016661424,0.174474993,-3.145526455,0.214905257,-3.93620895,0.893727787,0.506603672,0.281749863
8,16,0,0.3,0,0.001,0.022789891,0.176334752,-3.164672457,0.209231147,-4.009042411,0.891287026,0.498276724,0.28178206
0,1,0.2,0.4,0.1,0.001,0.03312642,0.166352743,-3.121123335,0.221556781,-3.903044814,0.899621317,0.45949583,0.266158193
1,1,0.2,0.4,0.1,0.001,0.038210529,0.156705435,-3.208056698,0.217549582,-3.880955917,0.895862203,0.481155964,0.262700464
2,1,0.2,0.4,0.1,0.001,0.022498363,0.160208041,-3.193089397,0.201328403,-4.076605794,0.893818783,0.442910712,0.278267099
3,1,0.2,0.4,0.1,0.001,0.049825387,0.187495997,-3.013292692,0.255482524,-3.417621625,0.900609012,0.474795442,0.266600593
4,1,0.2,0.4,0.1,0.001,0.007927173,0.148291036,-3.210917963,0.179475334,-4.295034869,0.885284331,0.416128556,0.292292446
5,1,0.2,0.4,0.1,0.001,0.049825387,0.187495997,-3.013292692,0.255748608,-3.417621625,0.900609011,0.475021266,0.266600593
6,1,0.2,0.4,0.1,0.001,0.057347669,0.182235762,-3.117307772,0.253232177,-3.625490671,0.900845897,0.504253417,0.261558412
7,1,0.2,0.4,0.1,0.001,0.023755663,0.16623438,-3.169595578,0.203958562,-3.993574399,0.893091079,0.457181641,0.282242883
8,1,0.2,0.4,0.1,0.001,0.0097185,0.14939177,-3.239582609,0.178162211,-4.389899821,0.885654588,0.399003349,0.289970488
0,2,0.3,0.2,0.1,0.001,0.040219336,0.209371377,-3.093335056,0.255686811,-3.757883525,0.898799231,0.532504429,0.272939976
1,2,0.3,0.2,0.1,0.001,0.072971774,0.218205529,-3.067372218,0.283776172,-3.456345817,0.902713272,0.557201452,0.261017898
2,2,0.3,0.2,0.1,0.001,0.017400472,0.188713328,-3.149095933,0.215927019,-4.05299622,0.889557333,0.501484232,0.291471994
3,2,0.3,0.2,0.1,0.001,0.068356737,0.23224273,-3.032750491,0.29351463,-3.463129003,0.904964578,0.540414999,0.262922938
4,2,0.3,0.2,0.1,0.001,0.016480104,0.178285637,-3.161364628,0.204857535,-4.177188078,0.885957831,0.486134166,0.292950245
5,2,0.3,0.2,0.1,0.001,0.068356737,0.23224273,-3.032750491,0.293870276,-3.463129003,0.904964578,0.540920649,0.262922938
6,2,0.3,0.2,0.1,0.001,0.071316176,0.220917861,-3.044942304,0.290221369,-3.41722541,0.904099233,0.55460194,0.263134963
7,2,0.3,0.2,0.1,0.001,0.02789204,0.199251766,-3.132371976,0.230737314,-3.851966465,0.893926503,0.53243494,0.284659356
8,2,0.3,0.2,0.1,0.001,0.005464607,0.153654498,-3.240430947,0.161838639,-4.839785985,0.868691414,0.335084274,0.345901303
0,8,0.5,0.4,0.3,0.001,0.029356993,0.18743727,-3.141679463,0.226816275,-3.889554907,0.897365524,0.50897713,0.274405093
1,8,0.5,0.4,0.3,0.001,0.078407926,0.21088751,-3.064527554,0.276804036,-3.453714338,0.903551499,0.547258175,0.261577436
2,8,0.5,0.4,0.3,0.001,0.014278992,0.143512963,-3.226742636,0.167525172,-4.58701194,0.877850777,0.399004003,0.312498269
3,8,0.5,0.4,0.3,0.001,0.055702367,0.203909877,-3.070460791,0.270038046,-3.611484064,0.906404143,0.52609553,0.263112238
4,8,0.5,0.4,0.3,0.001,0.019884078,0.177042357,-3.15031865,0.208939373,-4.050852735,0.892132586,0.502122046,0.287672792
5,8,0.5,0.4,0.3,0.001,0.055702367,0.203909877,-3.070460791,0.269853394,-3.611484064,0.906404141,0.525671843,0.263112238
6,8,0.5,0.4,0.3,0.001,0.083270852,0.212313823,-3.056366958,0.28304462,-3.477671696,0.904844048,0.537957246,0.260142687
7,8,0.5,0.4,0.3,0.001,0.026055424,0.182959848,-3.127786324,0.226890344,-3.865415915,0.897351044,0.538891747,0.276377375
8,8,0.5,0.4,0.3,0.001,0.005064903,0.113260386,-3.313728109,0.121503018,-5.238778312,0.860551425,0.286011557,0.374067261
0,4,0.3,0.4,0.2,0.001,0.041885713,0.203218506,-3.083903914,0.251689917,-3.728114883,0.902356497,0.549726897,0.266076599
1,4,0.3,0.4,0.2,0.001,0.090381191,0.236944922,-3.041301579,0.298539627,-3.355519375,0.906115299,0.5640867,0.261519412
2,4,0.3,0.4,0.2,0.001,0.025229414,0.186858252,-3.144235278,0.22606512,-3.929325637,0.89565184,0.527093342,0.277563441
3,4,0.3,0.4,0.2,0.001,0.073172863,0.220340111,-3.037463586,0.28365677,-3.462731777,0.905750238,0.553292059,0.260056643
4,4,0.3,0.4,0.2,0.001,0.021377994,0.17651992,-3.139845326,0.205895387,-4.054990094,0.892030258,0.520543815,0.286637178
5,4,0.3,0.4,0.2,0.001,0.073172863,0.220340111,-3.037463586,0.283268515,-3.462731777,0.905750237,0.552663515,0.260056643
6,4,0.3,0.4,0.2,0.001,0.093650065,0.234439267,-3.039747455,0.298860115,-3.379192508,0.906538695,0.562307982,0.260298852
7,4,0.3,0.4,0.2,0.001,0.038070652,0.203453395,-3.109358924,0.238108386,-3.763349899,0.898044795,0.554591103,0.278071804
8,4,0.3,0.4,0.2,0.001,0.01419868,0.16104173,-3.200183439,0.187695754,-4.501936948,0.879264204,0.41962725,0.30189767
0,1,0.1,0.2,0.4,0.001,0.040786176,0.177307244,-3.096738927,0.239920361,-3.860013832,0.901035125,0.471397261,0.265856729
1,1,0.1,0.2,0.4,0.001,0.043350996,0.164031006,-3.118006456,0.231106401,-3.807523058,0.900653837,0.504097782,0.261277941
2,1,0.1,0.2,0.4,0.001,0.021786644,0.162827705,-3.160046362,0.209912513,-4.084272909,0.895954677,0.472176964,0.274335977
3,1,0.1,0.2,0.4,0.001,0.047841746,0.18442804,-3.040031509,0.255777152,-3.642430517,0.902376043,0.48107972,0.266198228
4,1,0.1,0.2,0.4,0.001,0.013065006,0.153715878,-3.192431998,0.184593596,-4.313904563,0.886960212,0.422421292,0.298081852
5,1,0.1,0.2,0.4,0.001,0.047841746,0.18442804,-3.040031509,0.255841383,-3.642430517,0.902376043,0.480783405,0.266198228
6,1,0.1,0.2,0.4,0.001,0.058574391,0.186026539,-3.079925155,0.255789551,-3.671865191,0.902576549,0.507120576,0.26230924
7,1,0.1,0.2,0.4,0.001,0.020405289,0.170607947,-3.155068324,0.212381217,-4.026354234,0.892505902,0.46998267,0.289548338
8,1,0.1,0.2,0.4,0.001,0.011414484,0.156230558,-3.18916859,0.186349128,-4.244221781,0.888735109,0.444952957,0.289235955
0,2,0,0.4,0.4,0.001,0.027723685,0.167488451,-3.162695011,0.226150733,-3.707791471,0.896495201,0.397587429,0.273380383
1,2,0,0.4,0.4,0.001,0.00988044,0.164658255,-3.39816473,0.183580676,-3.819991498,0.890668539,0.363167638,0.271707448
2,2,0,0.4,0.4,0.001,0.018504209,0.150663193,-3.204438785,0.196782757,-3.968069989,0.895068444,0.39102753,0.27400643
3,2,0,0.4,0.4,0.001,0.057492566,0.170711073,-2.976829181,0.232689883,-3.221740631,0.894045135,0.45852436,0.267895288
4,2,0,0.4,0.4,0.001,0.012087636,0.142651009,-3.240483674,0.171293735,-4.227512935,0.886501413,0.367058896,0.297057072
5,2,0,0.4,0.4,0.001,0.057492566,0.170711073,-2.976829181,0.232548681,-3.221740631,0.894045134,0.458046244,0.267895288
6,2,0,0.4,0.4,0.001,0.045679627,0.188712502,-3.104977596,0.244937095,-3.58962014,0.905939909,0.423682799,0.260472642
7,2,0,0.4,0.4,0.001,0.025154932,0.170430437,-3.195575328,0.20067732,-3.946369148,0.891567062,0.390231995,0.294887849
8,2,0,0.4,0.4,0.001,0.012950745,0.149672537,-3.236097364,0.178225229,-4.139482457,0.889714014,0.372772213,0.288091688
0,4,0.4,0.2,0.1,0.001,0.024522225,0.200871356,-3.120244495,0.230015791,-3.879019842,0.892112847,0.551809981,0.290620143
1,4,0.4,0.2,0.1,0.001,0.050696905,0.227890465,-3.076039869,0.264487355,-3.485101432,0.898449053,0.572502365,0.276157962
2,4,0.4,0.2,0.1,0.001,0.008393699,0.172703746,-3.220611841,0.188815896,-4.477146083,0.877563072,0.442529616,0.317358985
3,4,0.4,0.2,0.1,0.001,0.044655841,0.220686116,-3.078073777,0.259294023,-3.628545979,0.900374402,0.560535924,0.275050852
4,4,0.4,0.2,0.1,0.001,0.020188786,0.196007491,-3.163003691,0.210189104,-4.148295256,0.883994836,0.506458483,0.310519004
5,4,0.4,0.2,0.1,0.001,0.044655841,0.220686116,-3.078073777,0.259096211,-3.628545979,0.900374403,0.56024604,0.275050852
6,4,0.4,0.2,0.1,0.001,0.053949123,0.233655804,-3.065111495,0.272612693,-3.475680836,0.900454226,0.570201292,0.274598366
7,4,0.4,0.2,0.1,0.001,0.028841338,0.21151816,-3.127698145,0.233606871,-3.872268122,0.892850191,0.571446005,0.293313244
8,4,0.4,0.2,0.1,0.001,0.004476813,0.137273268,-3.304603643,0.137223842,-5.187849033,0.8614588,0.27392402,0.390172404
0,8,0.2,0.2,0,0.001,0.038965328,0.197118114,-3.092341457,0.246497902,-3.812590178,0.898827867,0.524900886,0.27137876
1,8,0.2,0.2,0,0.001,0.058255953,0.207773033,-3.079453464,0.264399867,-3.614465261,0.901455924,0.552522218,0.26641464
2,8,0.2,0.2,0,0.001,0.03146188,0.187403997,-3.117721709,0.230004687,-3.958223201,0.894710639,0.505465005,0.274430375
3,8,0.2,0.2,0,0.001,0.048644038,0.197750262,-3.092847966,0.253204042,-3.734701359,0.901648241,0.537460241,0.267886218
4,8,0.2,0.2,0,0.001,0.016954997,0.173664722,-3.147882237,0.208076028,-4.098635396,0.890351888,0.483629853,0.290404758
5,8,0.2,0.2,0,0.001,0.048644038,0.197750262,-3.092847966,0.253092527,-3.734701359,0.901648242,0.537516624,0.267886218
6,8,0.2,0.2,0,0.001,0.063816257,0.213027068,-3.070092011,0.272303456,-3.596040922,0.902549634,0.55118594,0.265314427
7,8,0.2,0.2,0,0.001,0.025768177,0.185977369,-3.120673169,0.223328608,-3.920918707,0.895482593,0.530548621,0.277209634
8,8,0.2,0.2,0,0.001,0.016073395,0.159642753,-3.204306857,0.191710475,-4.428743459,0.881820613,0.444775068,0.2987482
0,2,0.4,0.4,0.2,0.001,0.046623892,0.186573847,-3.105885629,0.245610263,-3.816709104,0.901367412,0.517792741,0.265699656
1,2,0.4,0.4,0.2,0.001,0.08063544,0.211198242,-3.050350791,0.286403629,-3.441751432,0.904868757,0.552442401,0.259651107
2,2,0.4,0.4,0.2,0.001,0.023384636,0.164468461,-3.169684303,0.19706713,-4.181875256,0.889856773,0.480038375,0.287493695
3,2,0.4,0.4,0.2,0.001,0.072554694,0.201383586,-3.073623154,0.278878908,-3.553937889,0.906310934,0.544917819,0.25937733
4,2,0.4,0.4,0.2,0.001,0.012343973,0.167247705,-3.171283038,0.202055602,-4.188043215,0.889013465,0.496359546,0.286138329
5,2,0.4,0.4,0.2,0.001,0.072554694,0.201383586,-3.073623154,0.278440081,-3.553937889,0.906310934,0.544962137,0.25937733
6,2,0.4,0.4,0.2,0.001,0.083109502,0.211190101,-3.0517815,0.289576048,-3.459252711,0.906405905,0.548352542,0.257804898
7,2,0.4,0.4,0.2,0.001,0.032354199,0.188678939,-3.123591175,0.238183862,-3.855546284,0.898428703,0.529011786,0.272895668
8,2,0.4,0.4,0.2,0.001,0.007697114,0.137738519,-3.259823063,0.155837397,-4.927167162,0.870162531,0.322918431,0.332378654
0,16,0.2,0.1,0.1,0.001,0.032613055,0.183998084,-3.117640633,0.231481639,-3.802247176,0.896693888,0.492268939,0.270625819
1,16,0.2,0.1,0.1,0.001,0.06090479,0.207599015,-3.079600961,0.268772447,-3.534688874,0.901374842,0.520702854,0.267775515
2,16,0.2,0.1,0.1,0.001,0.025707815,0.177736259,-3.135511461,0.218895901,-3.996152828,0.89122782,0.474308045,0.279809032
3,16,0.2,0.1,0.1,0.001,0.043071532,0.197771943,-3.073272431,0.256078699,-3.651103772,0.901254576,0.503057388,0.268237279
4,16,0.2,0.1,0.1,0.001,0.017848272,0.170906966,-3.173004791,0.200152061,-4.147240003,0.886421396,0.449397965,0.288245055
5,16,0.2,0.1,0.1,0.001,0.043071532,0.197771943,-3.073272431,0.25586625,-3.651103772,0.901254577,0.503105735,0.268237279
6,16,0.2,0.1,0.1,0.001,0.059936303,0.20826835,-3.072726664,0.269403032,-3.54909712,0.90221151,0.520415527,0.266714425
7,16,0.2,0.1,0.1,0.001,0.022839025,0.181623913,-3.138639233,0.219769493,-3.921161257,0.891460745,0.489655155,0.280481447
8,16,0.2,0.1,0.1,0.001,0.019853619,0.147996632,-3.224110911,0.175641579,-4.554353652,0.875394369,0.380738039,0.301260254
0,1,0.5,0.2,0.2,0.001,0.02464983,0.169521199,-3.164867866,0.210702945,-4.057836351,0.894581761,0.463392657,0.272188914
1,1,0.5,0.2,0.2,0.001,0.045260312,0.178792603,-3.155278731,0.236872675,-3.768521065,0.900031877,0.515086995,0.264229705
2,1,0.5,0.2,0.2,0.001,0.004927561,0.140465045,-3.252540609,0.154301397,-4.78616363,0.871123338,0.325382785,0.32078946
3,1,0.5,0.2,0.2,0.001,0.047440191,0.201158337,-3.074409379,0.25947658,-3.651918781,0.902003499,0.526041928,0.272429702
4,1,0.5,0.2,0.2,0.001,0.015170739,0.159582468,-3.207449148,0.185425631,-4.399663304,0.881300089,0.397730682,0.305013397
5,1,0.5,0.2,0.2,0.001,0.047440191,0.201158337,-3.074409379,0.25959196,-3.651918781,0.9020035,0.525654128,0.272429702
6,1,0.5,0.2,0.2,0.001,0.056446633,0.195172582,-3.11271522,0.261579102,-3.641184601,0.901380635,0.526724391,0.261249371
7,1,0.5,0.2,0.2,0.001,0.022579542,0.181657468,-3.145028903,0.219911444,-3.935421601,0.894333024,0.491994319,0.27813703
8,1,0.5,0.2,0.2,0.001,0.004535353,0.119557149,-3.299114065,0.117048074,-5.51288079,0.855298768,0.210456204,0.403962555
0,2,0.1,0,0,0.001,0.025556698,0.200199722,-3.140662461,0.233076344,-3.950936266,0.892260653,0.503751362,0.302327371
1,2,0.1,0,0,0.001,0.035489078,0.196691499,-3.140247749,0.248846714,-3.750247565,0.896435411,0.542366151,0.276258485
2,2,0.1,0,0,0.001,0.019207548,0.18831934,-3.181076706,0.209432872,-4.177194218,0.885309466,0.466658839,0.322687589
3,2,0.1,0,0,0.001,0.032171335,0.19692147,-3.120776095,0.241148366,-3.832006912,0.895972962,0.514695495,0.286064614
4,2,0.1,0,0,0.001,0.011653306,0.169730867,-3.210412858,0.181922672,-4.522242289,0.874774545,0.419612006,0.375436343
5,2,0.1,0,0,0.001,0.032171335,0.19692147,-3.120776095,0.241811402,-3.832006912,0.895972961,0.514436474,0.286064614
6,2,0.1,0,0,0.001,0.039833983,0.20235781,-3.119325904,0.257671561,-3.677456539,0.898800311,0.537111175,0.273315032
7,2,0.1,0,0,0.001,0.01453805,0.191819971,-3.172770753,0.207212778,-4.166336773,0.884555289,0.491262046,0.339063851
8,2,0.1,0,0,0.001,0.013184095,0.166201879,-3.219679778,0.179048143,-4.563148872,0.875210317,0.394329959,0.373578689
0,16,0,0,0.3,0.001,0.026255165,0.18421687,-3.121252557,0.228868604,-3.852112593,0.895116741,0.485680776,0.280813606
1,16,0,0,0.3,0.001,0.038118513,0.192972067,-3.120633641,0.245002504,-3.694146426,0.897442642,0.506162428,0.267140005
2,16,0,0,0.3,0.001,0.026924031,0.185026331,-3.147211431,0.22033961,-3.926764655,0.893395287,0.48147932,0.284649383
3,16,0,0,0.3,0.001,0.030177242,0.181849194,-3.13141527,0.231991147,-3.819665489,0.897784017,0.489896103,0.275151314
4,16,0,0,0.3,0.001,0.01470404,0.166532405,-3.180763963,0.196782228,-4.194854989,0.88548603,0.445221297,0.299279951
5,16,0,0,0.3,0.001,0.030177242,0.181849194,-3.13141527,0.232011117,-3.819665489,0.897784018,0.490407304,0.275151314
6,16,0,0,0.3,0.001,0.041782228,0.195062474,-3.110896975,0.248730457,-3.678514761,0.898401028,0.507483774,0.267213463
7,16,0,0,0.3,0.001,0.014878115,0.174489935,-3.180312878,0.204747008,-4.071004652,0.889283389,0.462064487,0.288866774
8,16,0,0,0.3,0.001,0.01618142,0.172354831,-3.178719669,0.204829879,-4.093365467,0.889007885,0.470901681,0.29504044
0,4,0.6,0.3,0.3,0.001,0.016092761,0.167298135,-3.203000656,0.185529143,-4.452277852,0.879552893,0.402314078,0.30370419
1,4,0.6,0.3,0.3,0.001,0.08235742,0.236899863,-3.04954893,0.295760232,-3.314657004,0.904571294,0.550928125,0.263010194
2,4,0.6,0.3,0.3,0.001,0.00302678,0.12030171,-3.322459926,0.117636206,-5.344199682,0.85743253,0.233308323,0.410267988
3,4,0.6,0.3,0.3,0.001,0.064290836,0.210321715,-3.033991906,0.275400825,-3.498837244,0.904391082,0.529070297,0.262847649
4,4,0.6,0.3,0.3,0.001,0.017874114,0.179488341,-3.155790163,0.204623932,-4.129342433,0.886643956,0.482963137,0.29405509
5,4,0.6,0.3,0.3,0.001,0.064290836,0.210321715,-3.033991906,0.274958015,-3.498837244,0.904391084,0.528803297,0.262847649
6,4,0.6,0.3,0.3,0.001,0.089526145,0.234086917,-3.036122852,0.296883185,-3.34791513,0.906001407,0.54905032,0.26149733
7,4,0.6,0.3,0.3,0.001,0.029334419,0.201574829,-3.124347223,0.233601171,-3.844959945,0.895631682,0.539765313,0.286521224
8,4,0.6,0.3,0.3,0.001,0,0.103245618,-3.367571366,0.087697824,-5.733412329,0.846807793,0.173447252,0.506667064
0,8,0,0.3,0.2,0.001,0.049238475,0.202634996,-3.065701252,0.255221299,-3.680577629,0.904107694,0.541214208,0.264480772
1,8,0,0.3,0.2,0.001,0.056763647,0.210850094,-3.073647753,0.267599567,-3.561688134,0.903302056,0.55840409,0.262835066
2,8,0,0.3,0.2,0.001,0.0335986,0.192417511,-3.100309481,0.244110674,-3.811281966,0.901758788,0.537550775,0.267085954
3,8,0,0.3,0.2,0.001,0.052291279,0.204724273,-3.051114759,0.263417349,-3.652534969,0.906184699,0.547083986,0.263076394
4,8,0,0.3,0.2,0.001,0.020209618,0.178888978,-3.140842673,0.212046685,-4.03843869,0.893979688,0.522921557,0.285385724
5,8,0,0.3,0.2,0.001,0.052291279,0.204724273,-3.051114759,0.263307724,-3.652534969,0.9061847,0.546876353,0.263076394
6,8,0,0.3,0.2,0.001,0.058326045,0.211277326,-3.069225869,0.269509102,-3.585160131,0.904148905,0.557363286,0.261068547
7,8,0,0.3,0.2,0.001,0.026313571,0.191385214,-3.11245807,0.22886317,-3.875303478,0.897189309,0.544891282,0.278070906
8,8,0,0.3,0.2,0.001,0.028367734,0.181199992,-3.117571859,0.225057299,-3.926894043,0.897709127,0.531078719,0.271666828
0,16,0.5,0.4,0.1,0.001,0.024658705,0.177448082,-3.146951959,0.22156531,-3.941587012,0.895420902,0.501212196,0.276099992
1,16,0.5,0.4,0.1,0.001,0.06155327,0.208120516,-3.076714969,0.267061891,-3.531993046,0.9011639,0.532870531,0.262685498
2,16,0.5,0.4,0.1,0.001,0.009217046,0.136838263,-3.254518142,0.162994794,-4.729284695,0.873581312,0.387620772,0.304759737
3,16,0.5,0.4,0.1,0.001,0.050802743,0.201574328,-3.074862333,0.26353027,-3.6533602,0.904206823,0.523369514,0.266024232
4,16,0.5,0.4,0.1,0.001,0.018239957,0.168615725,-3.152012811,0.206156888,-4.082049759,0.891882322,0.481897835,0.281355349
5,16,0.5,0.4,0.1,0.001,0.050802743,0.201574328,-3.074862333,0.263499905,-3.6533602,0.904206824,0.52310854,0.266024232
6,16,0.5,0.4,0.1,0.001,0.063817084,0.206786877,-3.07904166,0.269315588,-3.567227351,0.902813871,0.528537956,0.262366932
7,16,0.5,0.4,0.1,0.001,0.027241902,0.182513019,-3.11765985,0.224425565,-3.900589515,0.897276773,0.516012144,0.276887768
8,16,0.5,0.4,0.1,0.001,0,0.096266753,-3.332960748,0.111137163,-5.414109596,0.856618005,0.310577121,0.356969199
0,2,0.3,0.1,0.2,0.001,0.043498642,0.20187974,-3.108336158,0.244510825,-3.803425382,0.898581169,0.51683105,0.27442775
1,2,0.3,0.1,0.2,0.001,0.072336577,0.219809032,-3.086042948,0.282775627,-3.49688432,0.90361387,0.555422169,0.263529652
2,2,0.3,0.1,0.2,0.001,0.021793042,0.185685512,-3.16290542,0.210625735,-4.12122409,0.888020673,0.484814918,0.293649859
3,2,0.3,0.1,0.2,0.001,0.059553325,0.211311265,-3.059386837,0.277062328,-3.575191225,0.903731224,0.537900226,0.265085901
4,2,0.3,0.1,0.2,0.001,0.017933949,0.178157105,-3.167007697,0.201945674,-4.239908017,0.884393078,0.459580087,0.30537624
5,2,0.3,0.1,0.2,0.001,0.059553325,0.211311265,-3.059386837,0.277190421,-3.575191225,0.903731223,0.538207307,0.265085901
6,2,0.3,0.1,0.2,0.001,0.076362146,0.220326533,-3.053190949,0.288056956,-3.466783,0.905434978,0.554432668,0.261490372
7,2,0.3,0.1,0.2,0.001,0.027575244,0.195558984,-3.117264976,0.233524602,-3.86227623,0.89431939,0.522642715,0.281850339
8,2,0.3,0.1,0.2,0.001,0.00972905,0.155783148,-3.250450288,0.160039426,-4.914264627,0.868779828,0.328414068,0.352559398
0,4,0,0.1,0.4,0.001,0.052162528,0.200727335,-3.086520601,0.258294765,-3.659116227,0.902244877,0.518805482,0.264486401
1,4,0,0.1,0.4,0.001,0.08057906,0.220307257,-3.070836765,0.282079644,-3.363428932,0.90320291,0.523336139,0.2610158
2,4,0,0.1,0.4,0.001,0.035947369,0.186549284,-3.109373977,0.23422798,-3.809577932,0.899484553,0.513297594,0.272172197
3,4,0,0.1,0.4,0.001,0.066137972,0.221474313,-3.040629521,0.286351008,-3.472987447,0.904554001,0.52387809,0.26421001
4,4,0,0.1,0.4,0.001,0.018196296,0.166335253,-3.177136157,0.194939905,-4.183834655,0.887179558,0.486334163,0.300668392
5,4,0,0.1,0.4,0.001,0.066137972,0.221474313,-3.040629521,0.286593804,-3.472987447,0.904554001,0.523767013,0.26421001
6,4,0,0.1,0.4,0.001,0.080926199,0.225754201,-3.068363053,0.288420732,-3.394443242,0.90441382,0.519980031,0.261776185
7,4,0,0.1,0.4,0.001,0.025192798,0.185559775,-3.148675534,0.221340042,-3.890356515,0.894223432,0.518523365,0.288464979
8,4,0,0.1,0.4,0.001,0.013376451,0.171583117,-3.160369078,0.210173858,-4.030925021,0.892356226,0.49121639,0.279711207
0,16,0.6,0.2,0.4,0.001,0.014074513,0.150918657,-3.22703429,0.17630124,-4.556273043,0.877497551,0.363847464,0.317480669
1,16,0.6,0.2,0.4,0.001,0.04780319,0.194913262,-3.10283712,0.253292969,-3.611576059,0.8996497,0.523964554,0.264901134
2,16,0.6,0.2,0.4,0.001,0.002256451,0.099209746,-3.342996357,0.107138948,-5.444823449,0.853990993,0.266875354,0.420093534
3,16,0.6,0.2,0.4,0.001,0.044870362,0.190695719,-3.091313768,0.248302748,-3.698304716,0.902541089,0.512770654,0.273415438
4,16,0.6,0.2,0.4,0.001,0.018609885,0.176521439,-3.167710198,0.2038849,-4.102734234,0.888554506,0.440739776,0.300075138
5,16,0.6,0.2,0.4,0.001,0.044870362,0.190695719,-3.091313768,0.248140978,-3.698304716,0.902541089,0.512418501,0.273415438
6,16,0.6,0.2,0.4,0.001,0.053702711,0.19483672,-3.090377368,0.259216301,-3.617939862,0.901262059,0.514852243,0.264206222
7,16,0.6,0.2,0.4,0.001,0.025061506,0.183240281,-3.16023701,0.220882141,-3.93372702,0.894120092,0.484012933,0.284771823
8,16,0.6,0.2,0.4,0.001,0,0.075717128,-3.391237617,0.075463028,-5.786417106,0.841771793,0.27320489,0.506609267
0,1,0.3,0.1,0.4,0.001,0.031002438,0.175342994,-3.156814614,0.222271274,-3.975454384,0.896749955,0.488235069,0.27187058
1,1,0.3,0.1,0.4,0.001,0.036007517,0.173785008,-3.167551057,0.235746303,-3.809111069,0.898713908,0.517036986,0.266019548
2,1,0.3,0.1,0.4,0.001,0.018240792,0.16206076,-3.180917496,0.198121496,-4.177564582,0.889538018,0.446217941,0.280546907
3,1,0.3,0.1,0.4,0.001,0.041035487,0.185424086,-3.101846999,0.253234077,-3.704915338,0.900428764,0.494031243,0.26317701
4,1,0.3,0.1,0.4,0.001,0.01427084,0.158971124,-3.211516408,0.191602329,-4.378824828,0.882430721,0.395480142,0.29471767
5,1,0.3,0.1,0.4,0.001,0.041035487,0.185424086,-3.101846999,0.252872038,-3.704915338,0.900428765,0.493876734,0.26317701
6,1,0.3,0.1,0.4,0.001,0.040164703,0.184019625,-3.127001874,0.253104753,-3.68513013,0.900663003,0.509821132,0.265267592
7,1,0.3,0.1,0.4,0.001,0.019077121,0.165814662,-3.165858644,0.209810966,-4.060642339,0.891726014,0.465043573,0.283135817
8,1,0.3,0.1,0.4,0.001,0.004719736,0.133548065,-3.265495203,0.158116155,-4.902207858,0.868591239,0.290891958,0.319065478
0,8,0.2,0.3,0.1,0.001,0.050608782,0.209453194,-3.082958208,0.262494356,-3.722995831,0.902671509,0.538249416,0.26777512
1,8,0.2,0.3,0.1,0.001,0.064942243,0.205951435,-3.079110813,0.272559718,-3.531927467,0.902754788,0.551666339,0.261923652
2,8,0.2,0.3,0.1,0.001,0.032262816,0.188008525,-3.127007254,0.23211379,-3.874911167,0.897960412,0.526137365,0.272846838
3,8,0.2,0.3,0.1,0.001,0.056631566,0.208359988,-3.058138343,0.271381394,-3.669691625,0.905159291,0.545786241,0.262736491
4,8,0.2,0.3,0.1,0.001,0.019072324,0.17346392,-3.135525154,0.213503512,-4.059728921,0.892624337,0.512964903,0.280784051
5,8,0.2,0.3,0.1,0.001,0.056631566,0.208359988,-3.058138343,0.272016784,-3.669691625,0.90515929,0.545556373,0.262736491
6,8,0.2,0.3,0.1,0.001,0.06229284,0.20825806,-3.079625583,0.274144724,-3.538426627,0.903789589,0.551304413,0.263120189
7,8,0.2,0.3,0.1,0.001,0.01965994,0.186555364,-3.125129646,0.227044043,-3.882867987,0.897109123,0.539259404,0.279891281
8,8,0.2,0.3,0.1,0.001,0.020105543,0.162249315,-3.190071992,0.192336445,-4.264959995,0.8865671,0.463662658,0.291258953
0,4,0.4,0.3,0,0.001,0.03085062,0.199009219,-3.118485041,0.231662052,-3.815989916,0.895658382,0.552251569,0.286585582
1,4,0.4,0.3,0,0.001,0.059489807,0.245659696,-3.067023433,0.289916505,-3.406688141,0.899673979,0.56287755,0.272090525
2,4,0.4,0.3,0,0.001,0.018193568,0.181128098,-3.176333772,0.199522191,-4.314744439,0.881458133,0.470009698,0.31932827
3,4,0.4,0.3,0,0.001,0.050930017,0.236382899,-3.036989019,0.278340524,-3.515956362,0.90265772,0.559185342,0.272095684
4,4,0.4,0.3,0,0.001,0.023203794,0.195666478,-3.146783846,0.215462028,-4.041936069,0.886948178,0.519634487,0.306744397
5,4,0.4,0.3,0,0.001,0.050930017,0.236382899,-3.036989019,0.278354286,-3.515956362,0.902657721,0.558288212,0.272095684
6,4,0.4,0.3,0,0.001,0.066980399,0.246845753,-3.053037228,0.293139142,-3.389026775,0.902372653,0.563997109,0.270730836
7,4,0.4,0.3,0,0.001,0.027314487,0.213556096,-3.10164931,0.240405838,-3.783092537,0.894603579,0.559675545,0.291389787
8,4,0.4,0.3,0,0.001,0.008387509,0.142625388,-3.263937207,0.147151217,-5.052779931,0.863874363,0.30243687,0.391336418
0,16,0.2,0,0,0.001,0.025302694,0.187911557,-3.152066471,0.22276864,-3.962693009,0.889775964,0.441835799,0.285632884
1,16,0.2,0,0,0.001,0.044111196,0.20168629,-3.120304443,0.250765021,-3.60666788,0.896275397,0.504127683,0.27143323
2,16,0.2,0,0,0.001,0.011483876,0.162483082,-3.185823108,0.195590648,-4.277629122,0.883797134,0.407550138,0.290505389
3,16,0.2,0,0,0.001,0.030681342,0.193644388,-3.131436382,0.23480335,-3.817223532,0.895831711,0.482400337,0.279622274
4,16,0.2,0,0,0.001,0.01534565,0.174373071,-3.183385013,0.199393153,-4.231256388,0.882822851,0.395878262,0.303305775
5,16,0.2,0,0,0.001,0.030681342,0.193644388,-3.131436382,0.234710698,-3.817223532,0.89583171,0.482545127,0.279622274
6,16,0.2,0,0,0.001,0.050515066,0.206146273,-3.114235534,0.254210438,-3.60821918,0.897321575,0.502136619,0.271721995
7,16,0.2,0,0,0.001,0.017562346,0.180208237,-3.15247879,0.211537507,-4.02685966,0.889120804,0.440824517,0.2860979
8,16,0.2,0,0,0.001,0.007547107,0.138479861,-3.266790564,0.162934083,-4.890894206,0.866407389,0.32569253,0.32375984
0,2,0.1,0.1,0.1,0.001,0.036757457,0.204416373,-3.090096233,0.250427333,-3.766174581,0.899557285,0.533119474,0.273168654
1,2,0.1,0.1,0.1,0.001,0.059354749,0.212422757,-3.087825904,0.261463901,-3.635470213,0.900907685,0.542646609,0.266444614
2,2,0.1,0.1,0.1,0.001,0.026985508,0.194679545,-3.117697584,0.23523823,-3.90382778,0.894685546,0.522133865,0.283453396
3,2,0.1,0.1,0.1,0.001,0.05140825,0.211347657,-3.060820401,0.263832893,-3.684703976,0.902091495,0.52953882,0.269636695
4,2,0.1,0.1,0.1,0.001,0.019834501,0.179228512,-3.14655611,0.210332786,-4.203395982,0.88619322,0.486454615,0.290023196
5,2,0.1,0.1,0.1,0.001,0.05140825,0.211347657,-3.060820401,0.263380866,-3.684703976,0.902091494,0.528935762,0.269636695
6,2,0.1,0.1,0.1,0.001,0.060474259,0.216550317,-3.06812193,0.269358358,-3.606890648,0.901907518,0.545695436,0.265338625
7,2,0.1,0.1,0.1,0.001,0.029975045,0.191656874,-3.113020439,0.227214241,-3.957231941,0.893435812,0.537103534,0.281256696
8,2,0.1,0.1,0.1,0.001,0.022995277,0.18602426,-3.143648926,0.218072242,-4.143889664,0.888691668,0.484937663,0.290142529
0,1,0.5,0.3,0.3,0.001,0.016408273,0.155389278,-3.184071085,0.192683109,-4.093094526,0.892001119,0.437518292,0.282435365
1,1,0.5,0.3,0.3,0.001,0.044923135,0.158656134,-3.176948273,0.217371238,-3.770199062,0.900448521,0.481311135,0.256838943
2,1,0.5,0.3,0.3,0.001,0.008570847,0.136363301,-3.26079877,0.154350394,-4.771956549,0.873255325,0.308505059,0.31983851
3,1,0.5,0.3,0.3,0.001,0.059581031,0.192196824,-3.01116366,0.259012281,-3.394599484,0.902416761,0.476585062,0.263679744
4,1,0.5,0.3,0.3,0.001,0.011698126,0.145587007,-3.204403081,0.166923638,-4.474738104,0.880643238,0.376706868,0.302003692
5,1,0.5,0.3,0.3,0.001,0.059581031,0.192196824,-3.01116366,0.259247207,-3.394599484,0.902416761,0.476286955,0.263679744
6,1,0.5,0.3,0.3,0.001,0.06471614,0.197990539,-3.078395709,0.268923621,-3.50385653,0.903518661,0.501985671,0.259519153
7,1,0.5,0.3,0.3,0.001,0.017379446,0.171222739,-3.14179807,0.208745553,-3.967828349,0.894002961,0.463001021,0.282055051
8,1,0.5,0.3,0.3,0.001,0,0.113733353,-3.307574367,0.110511697,-5.50783883,0.855114911,0.209449047,0.404780001
0,2,0.6,0.4,0.1,0.001,0.017492682,0.166964731,-3.187740047,0.186078371,-4.28947861,0.883735293,0.452735879,0.308707369
1,2,0.6,0.4,0.1,0.001,0.06228473,0.210270966,-3.106582236,0.276002982,-3.51281799,0.900662588,0.545785087,0.263437556
2,2,0.6,0.4,0.1,0.001,0.003745494,0.129882048,-3.308398882,0.126572047,-5.282090098,0.859301514,0.235559812,0.401208113
3,2,0.6,0.4,0.1,0.001,0.06349809,0.216610118,-3.033757453,0.280699625,-3.435401706,0.904480272,0.534972932,0.261419399
4,2,0.6,0.4,0.1,0.001,0.011795515,0.168784992,-3.178297831,0.192204591,-4.272100068,0.884375886,0.451032214,0.300848172
5,2,0.6,0.4,0.1,0.001,0.06349809,0.216610118,-3.033757453,0.280871423,-3.435401706,0.904480272,0.534423682,0.261419399
6,2,0.6,0.4,0.1,0.001,0.071801219,0.221777549,-3.072273415,0.287227748,-3.44574845,0.904431295,0.555810998,0.260682529
7,2,0.6,0.4,0.1,0.001,0.033741256,0.204071934,-3.128331486,0.239212886,-3.823552411,0.895370271,0.535089867,0.285245528
8,2,0.6,0.4,0.1,0.001,0.002017052,0.111146322,-3.343220353,0.088273117,-5.821234831,0.845310039,0.174463501,0.525920872
0,16,0,0.1,0.2,0.001,0.036709942,0.181014069,-3.13766952,0.228271883,-3.840975371,0.897924834,0.496272619,0.268396797
1,16,0,0.1,0.2,0.001,0.059716795,0.192483594,-3.122075768,0.248060054,-3.677312599,0.898343295,0.509642871,0.265648512
2,16,0,0.1,0.2,0.001,0.024164199,0.174075214,-3.157215171,0.216831412,-3.905314701,0.894161574,0.497922168,0.27581456
3,16,0,0.1,0.2,0.001,0.047500293,0.190536435,-3.106531451,0.242916263,-3.795069002,0.90062564,0.504662324,0.267891659
4,16,0,0.1,0.2,0.001,0.019232978,0.164382676,-3.167687351,0.193410124,-4.151891711,0.886936051,0.458951974,0.286601785
5,16,0,0.1,0.2,0.001,0.047500293,0.190536435,-3.106531451,0.242980452,-3.795069002,0.900625641,0.50481098,0.267891659
6,16,0,0.1,0.2,0.001,0.061098153,0.194551302,-3.11094769,0.251340694,-3.663649299,0.899349361,0.510231653,0.267065381
7,16,0,0.1,0.2,0.001,0.022606504,0.1735065,-3.153296953,0.207353695,-4.000883484,0.892012914,0.485405131,0.285026806
8,16,0,0.1,0.2,0.001,0.021554953,0.176564324,-3.154068167,0.206846424,-4.067399823,0.889873571,0.480301084,0.284911487
0,8,0,0.2,0.3,0.001,0.040288639,0.207213236,-3.082041794,0.253653103,-3.641698888,0.900445678,0.509395711,0.274435363
1,8,0,0.2,0.3,0.001,0.054751591,0.225407121,-3.104659278,0.276753988,-3.309400122,0.897693822,0.527432404,0.266068389
2,8,0,0.2,0.3,0.001,0.028095569,0.195403216,-3.115007998,0.238869475,-3.789747132,0.896481013,0.531416319,0.276514559
3,8,0,0.2,0.3,0.001,0.048027544,0.222197209,-3.049375933,0.280728518,-3.442617215,0.902546129,0.51573429,0.267256165
4,8,0,0.2,0.3,0.001,0.017821309,0.177090019,-3.15700963,0.199327966,-4.117678648,0.886997808,0.49460525,0.294231014
5,8,0,0.2,0.3,0.001,0.048027544,0.222197209,-3.049375933,0.280758441,-3.442617215,0.902546129,0.515917245,0.267256165
6,8,0,0.2,0.3,0.001,0.060214435,0.228263607,-3.07322182,0.283339406,-3.352738022,0.901036742,0.523399299,0.26571368
7,8,0,0.2,0.3,0.001,0.024873464,0.196122082,-3.134940992,0.22354678,-3.804106059,0.894468896,0.535458079,0.289825328
0,4,0.6,0.2,0.2,0.001,0.011427975,0.171292125,-3.21188648,0.188414807,-4.519716139,0.877024844,0.398987163,0.316727351
1,4,0.6,0.2,0.2,0.001,0.057883916,0.229705203,-3.077535867,0.283449049,-3.375232075,0.900958144,0.559205947,0.269475872
2,4,0.6,0.2,0.2,0.001,0,0.125020884,-3.321846874,0.118205571,-5.417751124,0.855749126,0.218968263,0.431255775
3,4,0.6,0.2,0.2,0.001,0.051694865,0.222736416,-3.042177509,0.272168076,-3.480930387,0.90403118,0.549083446,0.269410154
4,4,0.6,0.2,0.2,0.001,0.01956549,0.181013532,-3.167881002,0.201195647,-4.138394845,0.885321051,0.48243416,0.307217878
5,4,0.6,0.2,0.2,0.001,0.051694865,0.222736416,-3.042177509,0.272457695,-3.480930387,0.904031179,0.548887334,0.269410154
6,4,0.6,0.2,0.2,0.001,0.064881011,0.229005298,-3.047428651,0.286406074,-3.354601406,0.903966394,0.554923843,0.26707026
7,4,0.6,0.2,0.2,0.001,0.027090976,0.209691793,-3.114920819,0.239780588,-3.804540314,0.89468541,0.538206218,0.286423773
8,4,0.6,0.2,0.2,0.001,0,0.101179152,-3.356388044,0.089306865,-5.76935819,0.846172565,0.173533466,0.506931813
0,2,0.3,0,0.3,0.001,0.031445273,0.184734583,-3.135418245,0.231914426,-3.902913043,0.895361291,0.507728008,0.271974061
1,2,0.3,0,0.3,0.001,0.049634176,0.202751902,-3.102609524,0.259938754,-3.595514932,0.902212156,0.546989131,0.265620676
2,2,0.3,0,0.3,0.001,0.012102038,0.167086901,-3.196263876,0.193052049,-4.32564878,0.882769441,0.432244608,0.300032316
3,2,0.3,0,0.3,0.001,0.05242608,0.201173435,-3.067265387,0.2627411,-3.670734339,0.903620103,0.519018801,0.264627604
4,2,0.3,0,0.3,0.001,0.016642636,0.161503355,-3.178979222,0.193562146,-4.303620003,0.884337687,0.438853625,0.289911123
5,2,0.3,0,0.3,0.001,0.05242608,0.201173435,-3.067265387,0.262822445,-3.670734339,0.903620104,0.519429145,0.264627604
6,2,0.3,0,0.3,0.001,0.058352936,0.206592469,-3.080478989,0.267108042,-3.564405208,0.902976988,0.543709346,0.26215703
7,2,0.3,0,0.3,0.001,0.020886008,0.180314585,-3.156890827,0.219782229,-3.959769116,0.893248451,0.504385581,0.279251576
8,2,0.3,0,0.3,0.001,0.007588266,0.129686704,-3.282704094,0.137853906,-5.133541024,0.864811245,0.270483767,0.348471681
0,2,0.5,0.2,0.4,0.001,0.028945431,0.182657634,-3.143572086,0.217884721,-3.994744102,0.893853853,0.50015571,0.277419613
1,2,0.5,0.2,0.4,0.001,0.055953159,0.19347259,-3.088745173,0.263677083,-3.568340588,0.902733659,0.544538691,0.262182653
2,2,0.5,0.2,0.4,0.001,0.00927791,0.142654011,-3.243073908,0.157676368,-4.855535389,0.87187762,0.332006914,0.332395726
3,2,0.5,0.2,0.4,0.001,0.063919665,0.202755432,-3.059585936,0.271449626,-3.631627348,0.906325586,0.532290303,0.262372862
4,2,0.5,0.2,0.4,0.001,0.018353057,0.168933691,-3.173018509,0.19818013,-4.233804829,0.886878327,0.458977524,0.290330599
5,2,0.5,0.2,0.4,0.001,0.063919665,0.202755432,-3.059585936,0.270887398,-3.631627348,0.906325587,0.53260449,0.262372862
6,2,0.5,0.2,0.4,0.001,0.066640324,0.199824844,-3.063790473,0.274464314,-3.543402425,0.905081199,0.541798492,0.261582207
7,2,0.5,0.2,0.4,0.001,0.033083908,0.190443547,-3.109304893,0.234454328,-3.868424011,0.897568952,0.519120339,0.278534977
8,2,0.5,0.2,0.4,0.001,0,0.11787699,-3.309121124,0.11782082,-5.477476743,0.855825939,0.215463452,0.426977755
0,8,0.6,0,0.4,0.001,0.008151332,0.126734377,-3.290563915,0.142195875,-5.023358237,0.867156038,0.272321055,0.32588982
1,8,0.6,0,0.4,0.001,0.055719868,0.203806927,-3.083133357,0.262881833,-3.567813827,0.900534183,0.537581392,0.264701743
2,8,0.6,0,0.4,0.001,0.003268192,0.100204214,-3.377809363,0.098038086,-5.574697047,0.850645171,0.225514216,0.446306624
3,8,0.6,0,0.4,0.001,0.047244425,0.200051628,-3.085109676,0.258225128,-3.750177566,0.901669751,0.521978088,0.268701976
4,8,0.6,0,0.4,0.001,0.011232351,0.164406241,-3.181073337,0.194957135,-4.263449181,0.885272656,0.436589584,0.2865118
5,8,0.6,0,0.4,0.001,0.047244425,0.200051628,-3.085109676,0.258072991,-3.750177566,0.901669749,0.521511884,0.268701976
6,8,0.6,0,0.4,0.001,0.064217292,0.205119259,-3.079745687,0.26660397,-3.584151707,0.901802428,0.534505983,0.265544337
7,8,0.6,0,0.4,0.001,0.025636794,0.180918594,-3.135804506,0.222244233,-3.91532933,0.894205826,0.502383028,0.281772746
8,8,0.6,0,0.4,0.001,0,0.078276351,-3.411413171,0.063925377,-5.816939422,0.840233265,0.22031582,0.542251817
0,1,0.4,0.4,0.4,0.001,0.013878681,0.143870742,-3.231567057,0.188715208,-4.115178484,0.892971155,0.369922403,0.274047644
1,1,0.4,0.4,0.4,0.001,0,0.161112502,-3.436599158,0.173952226,-3.916864225,0.889406961,0.351824729,0.273487528
2,1,0.4,0.4,0.4,0.001,0.008143902,0.134962546,-3.278654223,0.162650716,-4.408936343,0.883539439,0.332435685,0.301282851
3,1,0.4,0.4,0.4,0.001,0.045305396,0.176127632,-3.022798704,0.212112684,-3.133927505,0.887707508,0.453381504,0.278083215
4,1,0.4,0.4,0.4,0.001,0.009833876,0.1418105,-3.259785307,0.161632644,-4.401163256,0.881707267,0.317477188,0.30841362
5,1,0.4,0.4,0.4,0.001,0.045305396,0.176127632,-3.022798704,0.211773696,-3.133927505,0.887707509,0.454246304,0.278083215
6,1,0.4,0.4,0.4,0.001,0.052543572,0.192544742,-3.074139407,0.251459315,-3.598885241,0.909565455,0.414905991,0.259173445
7,1,0.4,0.4,0.4,0.001,0.01706685,0.161446319,-3.211004875,0.196457287,-4.03538154,0.891326495,0.36950522,0.282905786
8,1,0.4,0.4,0.4,0.001,0.004926929,0.125215111,-3.326060669,0.129592486,-5.104962594,0.864368593,0.206229875,0.350825105
0,2,0.2,0,0.3,0.001,0.038220167,0.189021357,-3.113207657,0.235934214,-3.861041305,0.898182666,0.512180263,0.269681107
1,2,0.2,0,0.3,0.001,0.055848379,0.207793973,-3.087190255,0.267810377,-3.616639564,0.901319572,0.538917765,0.263789752
2,2,0.2,0,0.3,0.001,0.023848283,0.177889838,-3.150046816,0.215663526,-4.102591174,0.890459981,0.487724905,0.281249686
3,2,0.2,0,0.3,0.001,0.052537982,0.204673307,-3.067967034,0.259559111,-3.724998554,0.901277356,0.516133215,0.267688969
4,2,0.2,0,0.3,0.001,0.016604134,0.171694292,-3.178291839,0.203997617,-4.249372938,0.885788367,0.448348093,0.290385468
5,2,0.2,0,0.3,0.001,0.052537982,0.204673307,-3.067967034,0.259552526,-3.724998554,0.901277356,0.516634349,0.267688969
6,2,0.2,0,0.3,0.001,0.061283036,0.20844926,-3.079369094,0.272519041,-3.579815213,0.902845738,0.541236549,0.262918249
7,2,0.2,0,0.3,0.001,0.025370018,0.187010561,-3.13368831,0.224972235,-3.967812425,0.893162964,0.509078135,0.279260571
8,2,0.2,0,0.3,0.001,0.014766595,0.154081956,-3.223112799,0.177665291,-4.659500411,0.876402725,0.359241798,0.305717203
0,1,0.6,0.2,0.1,0.001,0.009447021,0.154072187,-3.226140261,0.165721642,-4.612083628,0.874566216,0.364314606,0.334965627
1,1,0.6,0.2,0.1,0.001,0.041740346,0.178629066,-3.181618597,0.229891553,-3.684366259,0.897830039,0.517169582,0.263386592
2,1,0.6,0.2,0.1,0.001,0,0.12907259,-3.317536146,0.11421239,-5.56258165,0.850416312,0.202020306,0.463494365
3,1,0.6,0.2,0.1,0.001,0.053893332,0.210019853,-3.036134671,0.26894637,-3.37900158,0.899416536,0.510697037,0.266278472
4,1,0.6,0.2,0.1,0.001,0.011556184,0.165708612,-3.225298131,0.169477526,-4.590527603,0.872561861,0.368709982,0.339297956
5,1,0.6,0.2,0.1,0.001,0.053893332,0.210019853,-3.036134671,0.268901252,-3.37900158,0.899416536,0.51099855,0.266278472
6,1,0.6,0.2,0.1,0.001,0.058645596,0.21003015,-3.108015059,0.273868357,-3.463895224,0.90220294,0.530045508,0.264394602
7,1,0.6,0.2,0.1,0.001,0.02416895,0.188242478,-3.139809729,0.218325091,-3.932297571,0.891500135,0.497856602,0.291467751
8,1,0.6,0.2,0.1,0.001,0,0.120040273,-3.316583292,0.089305067,-5.967068739,0.837655861,0.160122371,0.59039286
0,8,0.1,0.2,0.3,0.001,0.038708972,0.206420364,-3.085632205,0.258117462,-3.750112418,0.901731965,0.527726883,0.267832425
1,8,0.1,0.2,0.3,0.001,0.059515992,0.207948407,-3.082161932,0.271363122,-3.574217422,0.902100271,0.544203723,0.26098864
2,8,0.1,0.2,0.3,0.001,0.035877065,0.197284537,-3.101724989,0.238998743,-3.839690259,0.898177335,0.531273975,0.273943902
3,8,0.1,0.2,0.3,0.001,0.052026111,0.202210855,-3.066465223,0.263824442,-3.675135256,0.905731295,0.534650963,0.263852235
4,8,0.1,0.2,0.3,0.001,0.02235317,0.18229426,-3.143661401,0.21627848,-4.025723411,0.891902824,0.505650746,0.290983945
5,8,0.1,0.2,0.3,0.001,0.052026111,0.202210855,-3.066465223,0.263889672,-3.675135256,0.905731292,0.534761217,0.263852235
6,8,0.1,0.2,0.3,0.001,0.058130018,0.210478333,-3.078483419,0.275063095,-3.573700967,0.903227014,0.546005121,0.260436214
7,8,0.1,0.2,0.3,0.001,0.024635352,0.187494512,-3.113832894,0.228849401,-3.896564915,0.895572086,0.535327435,0.280487221
8,8,0.1,0.2,0.3,0.001,0.022918919,0.175111575,-3.141459166,0.208982905,-4.055406545,0.892378097,0.501695161,0.283135339
0,16,0.1,0.1,0.2,0.001,0.037932271,0.182485173,-3.114977806,0.234759385,-3.812774357,0.897992146,0.501299287,0.26883411
1,16,0.1,0.1,0.2,0.001,0.055115063,0.196129073,-3.096710426,0.25300691,-3.596672079,0.900757737,0.518447883,0.264757367
2,16,0.1,0.1,0.2,0.001,0.027535042,0.176148487,-3.134086228,0.222371173,-3.919165853,0.894674314,0.486050164,0.274243637
3,16,0.1,0.1,0.2,0.001,0.050840524,0.19616481,-3.083640227,0.254208801,-3.720420853,0.90261885,0.504314136,0.265538374
4,16,0.1,0.1,0.2,0.001,0.017274163,0.164638261,-3.170005781,0.199171788,-4.108343369,0.887679386,0.460044158,0.29149168
5,16,0.1,0.1,0.2,0.001,0.050840524,0.19616481,-3.083640227,0.254135761,-3.720420853,0.90261885,0.505684763,0.265538374
6,16,0.1,0.1,0.2,0.001,0.054378766,0.194133235,-3.088243994,0.256125927,-3.625500248,0.901592008,0.51126729,0.264740339
7,16,0.1,0.1,0.2,0.001,0.0239264,0.178394078,-3.136912592,0.214483394,-3.936880111,0.893689121,0.486748862,0.279753488
8,16,0.1,0.1,0.2,0.001,0.014612469,0.167897566,-3.178486572,0.19936479,-4.146771551,0.886543121,0.455452777,0.289073371
0,1,0.5,0.4,0.4,0.001,0.009557672,0.151658395,-3.249333505,0.17815115,-4.168317563,0.887767214,0.361540156,0.297043214
1,1,0.5,0.4,0.4,0.001,0.015042553,0.135952993,-3.343940657,0.203485239,-3.993511733,0.890564855,0.375656749,0.263745207
2,1,0.5,0.4,0.4,0.001,0.004341858,0.129307621,-3.3271246,0.134526103,-4.843778606,0.869717786,0.253153215,0.362904349
3,1,0.5,0.4,0.4,0.001,0.04563041,0.174259045,-3.026659884,0.213989504,-3.157763572,0.888096556,0.453912316,0.276069418
4,1,0.5,0.4,0.4,0.001,0.005464195,0.144086818,-3.270534869,0.160569875,-4.483819379,0.87696691,0.300114994,0.330242385
5,1,0.5,0.4,0.4,0.001,0.04563041,0.174259045,-3.026659884,0.214245704,-3.157763572,0.888096556,0.453888184,0.276069418
6,1,0.5,0.4,0.4,0.001,0.050540001,0.188801411,-3.077544636,0.245638767,-3.653059874,0.910455968,0.412348756,0.258838458
7,1,0.5,0.4,0.4,0.001,0.016252172,0.165304263,-3.231292021,0.194522307,-4.010873039,0.889215433,0.357163466,0.308795344
8,1,0.5,0.4,0.4,0.001,0,0.113694341,-3.345006894,0.104514545,-5.511521668,0.854524469,0.164482048,0.451074302
0,2,0.4,0.2,0.4,0.001,0.02707374,0.179622877,-3.115331411,0.233575962,-3.89222324,0.898670066,0.512880965,0.272561917
1,2,0.4,0.2,0.4,0.001,0.080321194,0.204746021,-3.060452138,0.281848261,-3.489921967,0.903550368,0.547201601,0.259848122
2,2,0.4,0.2,0.4,0.001,0.015258859,0.160440732,-3.18655131,0.188899305,-4.366700118,0.88307063,0.430887496,0.30803119
3,2,0.4,0.2,0.4,0.001,0.058616239,0.201670654,-3.068237056,0.269554062,-3.641270457,0.905667715,0.525806332,0.261024252
4,2,0.4,0.2,0.4,0.001,0,0.166328654,-3.17206855,0.197408649,-4.209450998,0.886291665,0.471469007,0.294308467
5,2,0.4,0.2,0.4,0.001,0.058616239,0.201670654,-3.068237056,0.269770532,-3.641270457,0.905667715,0.525637626,0.261024252
6,2,0.4,0.2,0.4,0.001,0.08161088,0.204475536,-3.060421533,0.283198819,-3.534362981,0.904465663,0.544847819,0.26036293
7,2,0.4,0.2,0.4,0.001,0.021783114,0.188881433,-3.131635919,0.230717961,-3.865611204,0.896640623,0.522588199,0.281354774
8,2,0.4,0.2,0.4,0.001,0,0.133167326,-3.287842469,0.14166224,-5.092312689,0.864554325,0.261767869,0.364076368
0,1,0.2,0.1,0.4,0.001,0.03521796,0.173332751,-3.136951709,0.224871325,-3.941493039,0.898984572,0.476845755,0.26810495
1,1,0.2,0.1,0.4,0.001,0.046554285,0.16655289,-3.147900355,0.224813304,-3.850737147,0.89846432,0.493501059,0.261587545
2,1,0.2,0.1,0.4,0.001,0.020244927,0.160327651,-3.160060006,0.199289377,-4.106191732,0.893168325,0.453863675,0.276245522
3,1,0.2,0.1,0.4,0.001,0.03806493,0.174091983,-3.08752723,0.24324873,-3.682210909,0.900732166,0.473170177,0.262361559
4,1,0.2,0.1,0.4,0.001,0.014245121,0.153816846,-3.207484889,0.182081456,-4.369172881,0.883490892,0.399472932,0.292963573
5,1,0.2,0.1,0.4,0.001,0.03806493,0.174091983,-3.08752723,0.243042748,-3.682210909,0.900732167,0.474055924,0.262361559
6,1,0.2,0.1,0.4,0.001,0.04965588,0.177619015,-3.124715257,0.246135507,-3.721216457,0.900462645,0.495779663,0.263071521
7,1,0.2,0.1,0.4,0.001,0.025104616,0.171079427,-3.16144643,0.21195968,-4.034780308,0.894052649,0.473406127,0.279826228
8,1,0.2,0.1,0.4,0.001,0.01111016,0.140392582,-3.225732962,0.168624461,-4.576639525,0.881196349,0.37356435,0.297821524
0,2,0,0.1,0.1,0.001,0.037833007,0.190071678,-3.093591068,0.248643881,-3.82521868,0.902321867,0.538331376,0.269173328
1,2,0,0.1,0.1,0.001,0.05968159,0.209119748,-3.085167545,0.279590337,-3.590630593,0.903076072,0.559107041,0.259902009
2,2,0,0.1,0.1,0.001,0.028887543,0.18388141,-3.122687594,0.230683931,-3.947718515,0.89717504,0.533213755,0.284072704
3,2,0,0.1,0.1,0.001,0.05663966,0.200435861,-3.061889078,0.270955676,-3.682798327,0.904731989,0.524084544,0.262696516
4,2,0,0.1,0.1,0.001,0.013544421,0.167352201,-3.188134498,0.196314387,-4.276758732,0.886002351,0.490825064,0.32228521
5,2,0,0.1,0.1,0.001,0.05663966,0.200435861,-3.061889078,0.271120416,-3.682798327,0.904731989,0.524289263,0.262696516
6,2,0,0.1,0.1,0.001,0.059708549,0.206100051,-3.085136483,0.278182655,-3.612457927,0.904470193,0.558137722,0.261206921
7,2,0,0.1,0.1,0.001,0.021748804,0.188487451,-3.148750509,0.220120032,-4.040277077,0.892708107,0.536340427,0.304264213
8,2,0,0.1,0.1,0.001,0.01635563,0.177335196,-3.156295789,0.210521721,-4.117290242,0.891068041,0.512035501,0.302923945
0,1,0.4,0.3,0.3,0.001,0.031500173,0.166968549,-3.147489666,0.21457324,-3.972807416,0.895764915,0.476630554,0.269993366
1,1,0.4,0.3,0.3,0.001,0.057721161,0.170804329,-3.154436839,0.231273618,-3.740317139,0.900386787,0.511002019,0.260649845
2,1,0.4,0.3,0.3,0.001,0.017235677,0.151876334,-3.197929107,0.18507333,-4.306244985,0.885437935,0.409166514,0.291726946
3,1,0.4,0.3,0.3,0.001,0.058007359,0.191228321,-3.056162755,0.260529436,-3.536769202,0.902200733,0.493514816,0.264682775
4,1,0.4,0.3,0.3,0.001,0.012367194,0.161891285,-3.192909725,0.190374299,-4.314118056,0.883305421,0.418366458,0.299952177
5,1,0.4,0.3,0.3,0.001,0.058007359,0.191228321,-3.056162755,0.260945532,-3.536769202,0.902200733,0.492921154,0.264682775
6,1,0.4,0.3,0.3,0.001,0.069957809,0.195426562,-3.091802553,0.269607091,-3.57478498,0.901972864,0.522780726,0.260015215
7,1,0.4,0.3,0.3,0.001,0.020671342,0.173841544,-3.138577392,0.217446046,-3.944947275,0.894540674,0.487735789,0.281750455
8,1,0.4,0.3,0.3,0.001,0.006417257,0.129067515,-3.289264342,0.139029848,-5.116796185,0.864229597,0.277876702,0.350887623
0,16,0.6,0.4,0.2,0.001,0.016000216,0.172072408,-3.195949091,0.193225305,-4.251583775,0.883152559,0.44250038,0.310738601
1,16,0.6,0.4,0.2,0.001,0.043906687,0.219758487,-3.090069956,0.259817423,-3.479933675,0.89856033,0.539297984,0.279011889
2,16,0.6,0.4,0.2,0.001,0.006658889,0.120372617,-3.320931437,0.128998759,-5.22325881,0.859341743,0.308247402,0.376718155
3,16,0.6,0.4,0.2,0.001,0.035110936,0.207058605,-3.098890924,0.252690138,-3.632433308,0.899716604,0.524144347,0.27522874
4,16,0.6,0.4,0.2,0.001,0.019235732,0.190531314,-3.151375455,0.210423331,-4.007604105,0.889598845,0.496754413,0.306298464
5,16,0.6,0.4,0.2,0.001,0.035110936,0.207058605,-3.098890924,0.252279193,-3.632433308,0.899716605,0.524335009,0.27522874
6,16,0.6,0.4,0.2,0.001,0.042182813,0.217305975,-3.089290182,0.261123025,-3.50277533,0.89913578,0.533800495,0.27744307
7,16,0.6,0.4,0.2,0.001,0.023150073,0.200561599,-3.133764626,0.224148715,-3.816450738,0.893326039,0.528783809,0.294712272
8,16,0.6,0.4,0.2,0.001,0,0.08758644,-3.37383486,0.090112314,-5.686104549,0.84521795,0.292882821,0.455096283
0,16,0.3,0,0,0.001,0.023533656,0.176109607,-3.172990351,0.209145182,-4.112735798,0.887584764,0.428496934,0.288829654
1,16,0.3,0,0,0.001,0.045560593,0.214427801,-3.109898075,0.256154973,-3.585661044,0.89590057,0.501352286,0.27196791
2,16,0.3,0,0,0.001,0.012227125,0.145697195,-3.234940078,0.174312454,-4.621657957,0.875243527,0.343831696,0.308920206
3,16,0.3,0,0,0.001,0.031065013,0.196456617,-3.119299601,0.24040345,-3.766227269,0.896009774,0.483382654,0.277995048
4,16,0.3,0,0,0.001,0.016123439,0.172403047,-3.201079889,0.195447304,-4.281534757,0.882049442,0.402746372,0.307523368
5,16,0.3,0,0,0.001,0.031065013,0.196456617,-3.119299601,0.240968769,-3.766227269,0.896009774,0.482778205,0.277995048
6,16,0.3,0,0,0.001,0.048998902,0.217110624,-3.10367477,0.260660388,-3.56290578,0.897726108,0.498431079,0.271489152
7,16,0.3,0,0,0.001,0.019445043,0.187403625,-3.176727286,0.211910192,-4.04043096,0.887625942,0.443590596,0.297561476
8,16,0.3,0,0,0.001,0,0.110356135,-3.314341413,0.126878638,-5.281033745,0.858404764,0.288782349,0.369619293
0,8,0.3,0.3,0.1,0.001,0.036687615,0.194625858,-3.089902896,0.243982981,-3.833433635,0.900841247,0.526973985,0.269774139
1,8,0.3,0.3,0.1,0.001,0.072583904,0.212595544,-3.058421237,0.277312657,-3.548437863,0.90307083,0.55628317,0.260566332
2,8,0.3,0.3,0.1,0.001,0.020170906,0.169754142,-3.147907368,0.213931922,-4.007358027,0.895018699,0.501481985,0.27293785
3,8,0.3,0.3,0.1,0.001,0.060812259,0.209035776,-3.038561507,0.270652855,-3.670474298,0.90602896,0.543175598,0.259405937
4,8,0.3,0.3,0.1,0.001,0.024253437,0.178153714,-3.154589103,0.214407347,-4.06756824,0.891605586,0.500611092,0.283635754
5,8,0.3,0.3,0.1,0.001,0.060812259,0.209035776,-3.038561507,0.270333894,-3.670474298,0.906028958,0.542912983,0.259405937
6,8,0.3,0.3,0.1,0.001,0.078584133,0.218780562,-3.055021113,0.285225962,-3.554088674,0.904187057,0.554839163,0.259220115
7,8,0.3,0.3,0.1,0.001,0.028166387,0.192221437,-3.126136509,0.23341953,-3.871547175,0.89768621,0.536938663,0.27764175
8,8,0.3,0.3,0.1,0.001,0.010667016,0.144975302,-3.241184198,0.167136347,-4.729083752,0.875717042,0.39052558,0.305447083
0,4,0.5,0.3,0,0.001,0.022462525,0.190544541,-3.153506486,0.214799187,-4.004090916,0.889929316,0.530459578,0.296114527
1,4,0.5,0.3,0,0.001,0.064475477,0.234089499,-3.059516207,0.285379022,-3.404998444,0.901415902,0.567161156,0.270009799
2,4,0.5,0.3,0,0.001,0.009299724,0.158219137,-3.259541702,0.156854643,-4.886382155,0.867116754,0.357723616,0.362830428
3,4,0.5,0.3,0,0.001,0.056557574,0.227506289,-3.060857404,0.274546084,-3.574628505,0.902684117,0.554575427,0.27078917
4,4,0.5,0.3,0,0.001,0.021134488,0.195164447,-3.148515736,0.21148525,-4.116637246,0.885649383,0.515598544,0.304023971
5,4,0.5,0.3,0,0.001,0.056557574,0.227506289,-3.060857404,0.274590316,-3.574628505,0.902684117,0.554095289,0.27078917
6,4,0.5,0.3,0,0.001,0.071934129,0.241784086,-3.037680941,0.292582946,-3.387961262,0.903657298,0.568151886,0.268965333
7,4,0.5,0.3,0,0.001,0.029475266,0.209722791,-3.104873124,0.233254133,-3.849357544,0.894173056,0.564768103,0.286212258
8,4,0.5,0.3,0,0.001,0.002647928,0.120250244,-3.33179942,0.115007413,-5.400484684,0.854485019,0.245084473,0.44105819
0,1,0.6,0.3,0,0.001,0.011739602,0.155380362,-3.222528852,0.169907972,-4.549995238,0.876840262,0.377669635,0.335273865
1,1,0.6,0.3,0,0.001,0.044978657,0.178969048,-3.191744331,0.22729237,-3.76685877,0.896893817,0.506320709,0.262880172
2,1,0.6,0.3,0,0.001,0.002426806,0.133187187,-3.298132088,0.118923745,-5.424160686,0.853270726,0.204853601,0.45612575
3,1,0.6,0.3,0,0.001,0.047085707,0.198838437,-3.03459388,0.256179598,-3.380376038,0.898380091,0.498677456,0.271413261
4,1,0.6,0.3,0,0.001,0,0.156390641,-3.212453753,0.171210422,-4.5976491,0.873854192,0.364394661,0.340805589
5,1,0.6,0.3,0,0.001,0.047085707,0.198838437,-3.03459388,0.256334023,-3.380376038,0.89838009,0.49812718,0.271413261
6,1,0.6,0.3,0,0.001,0.074859423,0.219385592,-3.081099859,0.279681446,-3.479915983,0.902509241,0.528362735,0.2642142
7,1,0.6,0.3,0,0.001,0.02015948,0.184705893,-3.159950487,0.217370105,-3.938577931,0.891185141,0.473132167,0.298031551
8,1,0.6,0.3,0,0.001,0,0.119421124,-3.327326637,0.088745312,-5.928439012,0.839594163,0.169041147,0.571142857
0,2,0.2,0.1,0.2,0.001,0.036133034,0.197878672,-3.11515623,0.245074668,-3.753492756,0.89925474,0.534389844,0.274829133
1,2,0.2,0.1,0.2,0.001,0.060534557,0.218662829,-3.069513101,0.276568218,-3.533715924,0.902617004,0.563465352,0.263129507
2,2,0.2,0.1,0.2,0.001,0.026693555,0.191206113,-3.134969478,0.230717885,-3.949745009,0.893588218,0.512043322,0.283309041
3,2,0.2,0.1,0.2,0.001,0.055729343,0.214644959,-3.059222268,0.274853314,-3.580560569,0.903697985,0.547726809,0.265599132
4,2,0.2,0.1,0.2,0.001,0.017186822,0.180515477,-3.158791577,0.203791635,-4.172176459,0.886167704,0.486299975,0.297909452
5,2,0.2,0.1,0.2,0.001,0.055729343,0.214644959,-3.059222268,0.274615253,-3.580560569,0.903697987,0.54782365,0.265599132
6,2,0.2,0.1,0.2,0.001,0.063374743,0.219993183,-3.046519886,0.283107329,-3.500315457,0.904074936,0.561616232,0.264987911
7,2,0.2,0.1,0.2,0.001,0.025222746,0.19203785,-3.115939786,0.23012936,-3.898735133,0.895224123,0.538573741,0.28662554
8,2,0.2,0.1,0.2,0.001,0.014946038,0.168305173,-3.200816853,0.18165414,-4.494985765,0.87869816,0.423167993,0.327385714
0,16,0.4,0.4,0.1,0.001,0.033874159,0.182825965,-3.111747867,0.228800273,-3.842806969,0.899044198,0.516920659,0.271018618
1,16,0.4,0.4,0.1,0.001,0.061052358,0.199170144,-3.082999726,0.258892933,-3.567416662,0.901481108,0.528518603,0.26113275
2,16,0.4,0.4,0.1,0.001,0.02128807,0.162467315,-3.172671565,0.193606189,-4.252234387,0.887424461,0.459250415,0.287044901
3,16,0.4,0.4,0.1,0.001,0.053786286,0.199344158,-3.062994574,0.260453824,-3.663529558,0.903916984,0.52451744,0.264482579
4,16,0.4,0.4,0.1,0.001,0.020364913,0.165570222,-3.153962386,0.203217329,-4.097205903,0.891238788,0.484234491,0.276365365
5,16,0.4,0.4,0.1,0.001,0.053786286,0.199344158,-3.062994574,0.260248002,-3.663529558,0.903916984,0.524264586,0.264482579
6,16,0.4,0.4,0.1,0.001,0.062363377,0.195361709,-3.087547281,0.260152515,-3.601127446,0.902464622,0.525275642,0.260375268
7,16,0.4,0.4,0.1,0.001,0.029973074,0.184700109,-3.126666906,0.225613133,-3.883038455,0.897027577,0.516931296,0.275321382
8,16,0.4,0.4,0.1,0.001,0,0.114358813,-3.297451158,0.139017449,-5.099333862,0.865397358,0.345255924,0.334133657
0,8,0.1,0.3,0.2,0.001,0.043119129,0.201094974,-3.070542491,0.255808138,-3.70300339,0.90394358,0.539350983,0.266215333
1,8,0.1,0.3,0.2,0.001,0.070184417,0.215396086,-3.069172428,0.279179139,-3.499334258,0.904179606,0.556038417,0.258920432
2,8,0.1,0.3,0.2,0.001,0.03440335,0.195576589,-3.080212186,0.243759915,-3.815839271,0.900777514,0.541673767,0.269266204
3,8,0.1,0.3,0.2,0.001,0.054474828,0.20863743,-3.059536932,0.273281486,-3.625545083,0.906068679,0.546547688,0.262209521
4,8,0.1,0.3,0.2,0.001,0.018618421,0.176820309,-3.139368598,0.212962601,-4.029327443,0.892838822,0.517028296,0.28695757
5,8,0.1,0.3,0.2,0.001,0.054474828,0.20863743,-3.059536932,0.273151276,-3.625545083,0.90606868,0.546314106,0.262209521
6,8,0.1,0.3,0.2,0.001,0.066912253,0.212271795,-3.066049023,0.276759263,-3.511626152,0.90513496,0.55549196,0.259570882
7,8,0.1,0.3,0.2,0.001,0.030237149,0.19273653,-3.099413986,0.234221659,-3.829571282,0.897328623,0.542753793,0.275635074
8,8,0.1,0.3,0.2,0.001,0.020966283,0.182819285,-3.137311081,0.217312756,-4.031322072,0.893598781,0.517426569,0.281756334
0,16,0.1,0,0.3,0.001,0.034505989,0.181816199,-3.132447633,0.229122012,-3.839136749,0.896609759,0.48359766,0.272943078
1,16,0.1,0,0.3,0.001,0.0471358,0.188117325,-3.125134495,0.247139073,-3.620019902,0.899658915,0.5092537,0.266282174
2,16,0.1,0,0.3,0.001,0.024402642,0.177638046,-3.148437079,0.219809749,-3.962803727,0.892858605,0.467301428,0.278727766
3,16,0.1,0,0.3,0.001,0.045525187,0.195835871,-3.10069392,0.248978089,-3.704853223,0.900198773,0.498736316,0.267829436
4,16,0.1,0,0.3,0.001,0.017567583,0.172679418,-3.173107153,0.20185353,-4.169640046,0.8855628,0.434090918,0.290765606
5,16,0.1,0,0.3,0.001,0.045525187,0.195835871,-3.10069392,0.24883367,-3.704853223,0.900198774,0.498045862,0.267829436
6,16,0.1,0,0.3,0.001,0.050451821,0.185719865,-3.118799021,0.248780737,-3.630489455,0.899933848,0.506335075,0.26551076
7,16,0.1,0,0.3,0.001,0.025380375,0.181660388,-3.156443291,0.215760205,-3.944993633,0.891061612,0.475120854,0.287008623
8,16,0.1,0,0.3,0.001,0.018255263,0.163061705,-3.181537186,0.196679124,-4.300273185,0.883949013,0.424137021,0.287100585
0,4,0.1,0.1,0.4,0.001,0.042445312,0.192436189,-3.078277937,0.256135914,-3.786009408,0.903077907,0.531721059,0.262490507
1,4,0.1,0.1,0.4,0.001,0.080486327,0.211268215,-3.058412181,0.285218196,-3.524861701,0.904279012,0.54979633,0.259649675
2,4,0.1,0.1,0.4,0.001,0.030431117,0.182251141,-3.102759407,0.243087319,-3.866381478,0.90028549,0.521149184,0.265848926
3,4,0.1,0.1,0.4,0.001,0.062738375,0.204349173,-3.054889375,0.276505027,-3.665214807,0.906243951,0.551880298,0.259969482
4,4,0.1,0.1,0.4,0.001,0.021973232,0.173240811,-3.150085437,0.218348984,-4.100408437,0.89151149,0.474429142,0.275784306
5,4,0.1,0.1,0.4,0.001,0.062738375,0.204349173,-3.054889375,0.276267366,-3.665214807,0.906243952,0.551807163,0.259969482
6,4,0.1,0.1,0.4,0.001,0.077662924,0.209055835,-3.058691283,0.283754887,-3.559479065,0.905110436,0.546937938,0.259248098
7,4,0.1,0.1,0.4,0.001,0.031235124,0.192311134,-3.112418288,0.240669542,-3.910275036,0.896529527,0.527070939,0.273841649
8,4,0.1,0.1,0.4,0.001,0.021758064,0.169686722,-3.163660017,0.212921519,-4.089524462,0.892268763,0.490611657,0.275747998
0,4,0.6,0.4,0.4,0.001,0.016286322,0.171616512,-3.182249198,0.20268002,-4.19684113,0.887611853,0.465284358,0.280901346
1,4,0.6,0.4,0.4,0.001,0.078550236,0.220923526,-3.043442042,0.288694254,-3.383126384,0.9037091,0.535636206,0.260721559
2,4,0.6,0.4,0.4,0.001,0.00405654,0.126303906,-3.31001659,0.14083242,-5.136068269,0.864397126,0.266665578,0.350578413
3,4,0.6,0.4,0.4,0.001,0.067830425,0.217404348,-3.042703339,0.285301217,-3.493329999,0.905773655,0.526325086,0.26165486
4,4,0.6,0.4,0.4,0.001,0.021141037,0.174644944,-3.16061877,0.21102859,-4.088308149,0.88933303,0.467491611,0.28674545
5,4,0.6,0.4,0.4,0.001,0.067830425,0.217404348,-3.042703339,0.285385952,-3.493329999,0.905773655,0.52701502,0.26165486
6,4,0.6,0.4,0.4,0.001,0.081556337,0.215954634,-3.042156457,0.286654893,-3.417633913,0.904578776,0.530364935,0.260703703
7,4,0.6,0.4,0.4,0.001,0.031558869,0.194036308,-3.115698057,0.238462572,-3.788493954,0.898085301,0.518260016,0.2758074
8,4,0.6,0.4,0.4,0.001,0.002519708,0.104584397,-3.364467283,0.103083005,-5.573501534,0.853677276,0.186301786,0.423450306
0,1,0.4,0.2,0.2,0.001,0.029894874,0.190768944,-3.149388278,0.227840217,-3.895333916,0.895062467,0.488852851,0.284237735
1,1,0.4,0.2,0.2,0.001,0.031769605,0.179153133,-3.169424316,0.230907107,-3.801858533,0.897735706,0.523804407,0.2759685
2,1,0.4,0.2,0.2,0.001,0.015884114,0.159510832,-3.214260165,0.187237404,-4.280780954,0.883850284,0.433088666,0.305509926
3,1,0.4,0.2,0.2,0.001,0.041114616,0.202406144,-3.076358024,0.258541231,-3.582941584,0.900741819,0.512559359,0.274147386
4,1,0.4,0.2,0.2,0.001,0.013132592,0.161049403,-3.197753193,0.185507304,-4.336621471,0.882659121,0.421463129,0.32041682
5,1,0.4,0.2,0.2,0.001,0.041114616,0.202406144,-3.076358024,0.258436251,-3.582941584,0.90074182,0.512182691,0.274147386
6,1,0.4,0.2,0.2,0.001,0.044126973,0.198109636,-3.112776858,0.25635381,-3.638184726,0.900366103,0.527126501,0.272514731
7,1,0.4,0.2,0.2,0.001,0.026095653,0.186469198,-3.149443846,0.223243832,-3.918695718,0.892595406,0.492357023,0.287150671
8,1,0.4,0.2,0.2,0.001,0,0.140762475,-3.268495929,0.14579999,-5.136198422,0.863098033,0.259183381,0.368284292
0,2,0,0,0,0.001,0.023095996,0.194181073,-3.153762266,0.225926606,-4.025550104,0.892002231,0.501361139,0.297045458
1,2,0,0,0,0.001,0.04051688,0.207114997,-3.14640898,0.250454149,-3.773956781,0.895500083,0.538849606,0.27080954
2,2,0,0,0,0.001,0.020029884,0.193061943,-3.176321027,0.218238618,-4.092463662,0.888163975,0.493455267,0.308101198
3,2,0,0,0,0.001,0.035121458,0.203047388,-3.126906791,0.243443825,-3.941988075,0.895048161,0.517202864,0.288999223
4,2,0,0,0,0.001,0.015120974,0.188066266,-3.188351057,0.200164575,-4.295480046,0.881085563,0.462675219,0.346341483
5,2,0,0,0,0.001,0.035121458,0.203047388,-3.126906791,0.243060093,-3.941988075,0.895048162,0.517670257,0.288999223
6,2,0,0,0,0.001,0.041756069,0.209333203,-3.133711658,0.254610101,-3.750215835,0.896349929,0.540370991,0.272992603
7,2,0,0,0,0.001,0.017550137,0.187441512,-3.19672273,0.203630774,-4.190735724,0.884181806,0.473229384,0.329578956
8,2,0,0,0,0.001,0.018775454,0.184568577,-3.189123668,0.204815186,-4.208274427,0.885026433,0.47977964,0.335234575
0,16,0.3,0.1,0.1,0.001,0.032601022,0.189916056,-3.141119712,0.230255734,-3.894614647,0.892763182,0.478094277,0.273900926
1,16,0.3,0.1,0.1,0.001,0.059356279,0.212274015,-3.100831842,0.265808273,-3.540327695,0.89990497,0.532080839,0.267359794
2,16,0.3,0.1,0.1,0.001,0.012789053,0.161400725,-3.199390406,0.197031566,-4.248389946,0.88347998,0.421483408,0.284997336
3,16,0.3,0.1,0.1,0.001,0.044864667,0.207486338,-3.086102138,0.260072267,-3.641547862,0.901295369,0.504321533,0.267854302
4,16,0.3,0.1,0.1,0.001,0.017711203,0.175586255,-3.171739091,0.206758133,-4.088132192,0.886193537,0.451773356,0.295204356
5,16,0.3,0.1,0.1,0.001,0.044864667,0.207486338,-3.086102138,0.25972437,-3.641547862,0.901295368,0.504358892,0.267854302
6,16,0.3,0.1,0.1,0.001,0.059006272,0.210907025,-3.088565334,0.264905224,-3.54625545,0.900595336,0.530460174,0.265989635
7,16,0.3,0.1,0.1,0.001,0.024058608,0.190917824,-3.158800873,0.221065779,-3.917444975,0.89099776,0.493370222,0.283403239
8,16,0.3,0.1,0.1,0.001,0.006905309,0.122071188,-3.284154882,0.146824861,-4.99172976,0.86508352,0.344575927,0.318350559
0,2,0.5,0.4,0.2,0.001,0.024558869,0.174783832,-3.146044289,0.220526105,-3.973772834,0.896327262,0.503149097,0.273832158
1,2,0.5,0.4,0.2,0.001,0.083254941,0.217786572,-3.055992011,0.292654312,-3.439072229,0.905003947,0.548738796,0.260033317
2,2,0.5,0.4,0.2,0.001,0.010382826,0.138694826,-3.236408626,0.157232785,-4.707621251,0.875362446,0.376752853,0.331600161
3,2,0.5,0.4,0.2,0.001,0.063480078,0.197784736,-3.053844321,0.269941634,-3.506861139,0.904758238,0.523388072,0.260287825
4,2,0.5,0.4,0.2,0.001,0.01800208,0.169962853,-3.167692909,0.203883513,-4.204779399,0.888302744,0.469268654,0.297612506
5,2,0.5,0.4,0.2,0.001,0.063480078,0.197784736,-3.053844321,0.269909728,-3.506861139,0.904758237,0.523664035,0.260287825
6,2,0.5,0.4,0.2,0.001,0.090209257,0.210590054,-3.034689124,0.287217707,-3.455950668,0.906838844,0.544927674,0.25887016
7,2,0.5,0.4,0.2,0.001,0.02780386,0.18711907,-3.133594525,0.236795017,-3.873272787,0.89812229,0.521372062,0.270367296
8,2,0.5,0.4,0.2,0.001,0.003841755,0.125507003,-3.307399238,0.121432539,-5.400897459,0.858450883,0.231148153,0.408473395
0,4,0.5,0.2,0.1,0.001,0.019475162,0.192763461,-3.164998969,0.215488812,-4.071438178,0.887349499,0.523776717,0.296120401
1,4,0.5,0.2,0.1,0.001,0.05635707,0.225246482,-3.082259924,0.271330609,-3.451188129,0.899205332,0.569100343,0.2732812
2,4,0.5,0.2,0.1,0.001,0.00799185,0.155227541,-3.267056103,0.158269437,-4.930095542,0.865926699,0.321258268,0.366905199
3,4,0.5,0.2,0.1,0.001,0.051903257,0.221183736,-3.067116501,0.268045908,-3.581010416,0.901979948,0.56288309,0.274140008
4,4,0.5,0.2,0.1,0.001,0.019759542,0.191871569,-3.170706115,0.20843128,-4.146464323,0.884016372,0.499371167,0.305663262
5,4,0.5,0.2,0.1,0.001,0.051903257,0.221183736,-3.067116501,0.267569139,-3.581010416,0.901979948,0.562745275,0.274140008
6,4,0.5,0.2,0.1,0.001,0.069664096,0.23081571,-3.061457391,0.27709201,-3.436170101,0.901501743,0.564452543,0.272071023
7,4,0.5,0.2,0.1,0.001,0.033004205,0.201117267,-3.112492565,0.229994385,-3.803609025,0.893582956,0.561442375,0.293675557
8,4,0.5,0.2,0.1,0.001,0.003200447,0.119183129,-3.347884113,0.109182816,-5.492515246,0.852419097,0.215061277,0.450073446
0,8,0.3,0.2,0,0.001,0.033761439,0.194809496,-3.128903545,0.238936135,-3.853995499,0.897885889,0.532349581,0.27195961
1,8,0.3,0.2,0,0.001,0.047577312,0.200376778,-3.099489255,0.259771645,-3.585553356,0.900839975,0.554455102,0.267304134
2,8,0.3,0.2,0,0.001,0.023456751,0.174095298,-3.15181796,0.211065488,-4.131575244,0.889888794,0.487542294,0.283738024
3,8,0.3,0.2,0,0.001,0.04096264,0.199405858,-3.089337407,0.257963662,-3.690865129,0.902986706,0.551243181,0.266882103
4,8,0.3,0.2,0,0.001,0.020648319,0.178588622,-3.154218235,0.213213799,-4.109162729,0.890469497,0.496945578,0.288577452
5,8,0.3,0.2,0,0.001,0.04096264,0.199405858,-3.089337407,0.25785629,-3.690865129,0.902986706,0.551301783,0.266882103
6,8,0.3,0.2,0,0.001,0.052083673,0.206607263,-3.085369302,0.265077188,-3.579138009,0.901942301,0.551585459,0.267203033
7,8,0.3,0.2,0,0.001,0.028161115,0.186177469,-3.128302266,0.225122974,-3.926060232,0.89513924,0.531586656,0.282927173
8,8,0.3,0.2,0,0.001,0.009431315,0.133929909,-3.273107646,0.152985911,-4.886772327,0.870824773,0.338313547,0.323306069
0,8,0.4,0.4,0.3,0.001,0.0358645,0.195776252,-3.099714634,0.247942679,-3.757970082,0.901087338,0.532827148,0.265391124
1,8,0.4,0.4,0.3,0.001,0.075610042,0.211818818,-3.061089073,0.275346733,-3.476371156,0.902454589,0.548872887,0.262236158
2,8,0.4,0.4,0.3,0.001,0.020732282,0.174720776,-3.154222287,0.210849845,-4.140847021,0.89002415,0.481687866,0.285148939
3,8,0.4,0.4,0.3,0.001,0.058509058,0.207367093,-3.061999775,0.273299446,-3.558844102,0.906490496,0.536466685,0.262722633
4,8,0.4,0.4,0.3,0.001,0.024616642,0.184911067,-3.138420202,0.217653661,-4.001311098,0.893043376,0.508663489,0.28603731
5,8,0.4,0.4,0.3,0.001,0.058509058,0.207367093,-3.061999775,0.273696119,-3.558844102,0.906490495,0.537264245,0.262722633
6,8,0.4,0.4,0.3,0.001,0.084868413,0.210995354,-3.052154727,0.278827484,-3.500686308,0.904209202,0.548532885,0.260664583
7,8,0.4,0.4,0.3,0.001,0.032679797,0.193380617,-3.110868471,0.233934399,-3.828503208,0.898377478,0.53586408,0.274292506
8,8,0.4,0.4,0.3,0.001,0.009153862,0.132866938,-3.270088773,0.153079845,-4.901166409,0.870280437,0.349488198,0.336958061
0,4,0.2,0.4,0.2,0.001,0.048522135,0.200721594,-3.082243805,0.256327749,-3.657463285,0.902627733,0.53830437,0.265071857
1,4,0.2,0.4,0.2,0.001,0.085934061,0.237309706,-3.048387872,0.302760206,-3.324916999,0.905298526,0.559084512,0.261026293
2,4,0.2,0.4,0.2,0.001,0.038907247,0.200239169,-3.091859925,0.243253573,-3.768809144,0.899848173,0.53395007,0.274379038
3,4,0.2,0.4,0.2,0.001,0.068052235,0.217698483,-3.032724899,0.282031472,-3.42626305,0.904166345,0.536388151,0.26425642
4,4,0.2,0.4,0.2,0.001,0.019375862,0.18109737,-3.148030282,0.209962972,-4.044805374,0.891101192,0.504438527,0.285532393
5,4,0.2,0.4,0.2,0.001,0.068052235,0.217698483,-3.032724899,0.282060235,-3.42626305,0.904166343,0.536163148,0.26425642
6,4,0.2,0.4,0.2,0.001,0.084727794,0.235854125,-3.037363469,0.301615613,-3.347079182,0.905532385,0.557549945,0.26129443
7,4,0.2,0.4,0.2,0.001,0.030513981,0.205491965,-3.105016317,0.241539813,-3.774842483,0.897249742,0.550742922,0.27995073
8,4,0.2,0.4,0.2,0.001,0.016159268,0.168979298,-3.187556822,0.205043777,-4.192232963,0.886252887,0.479483244,0.287636258
0,2,0.2,0.2,0.1,0.001,0.035395083,0.1956919,-3.08607534,0.240123888,-3.773585591,0.899907491,0.530794548,0.270203555
1,2,0.2,0.2,0.1,0.001,0.0673067,0.223460836,-3.069517223,0.286134474,-3.47695285,0.902386146,0.550311766,0.264720776
2,2,0.2,0.2,0.1,0.001,0.029647857,0.192267079,-3.12990122,0.226568461,-3.938805247,0.895295259,0.530230687,0.283519614
3,2,0.2,0.2,0.1,0.001,0.062730863,0.221507724,-3.02072668,0.281811224,-3.503304412,0.904119681,0.542879563,0.266957725
4,2,0.2,0.2,0.1,0.001,0.012400783,0.17858128,-3.161436446,0.199708966,-4.191806532,0.886078458,0.501574234,0.306511189
5,2,0.2,0.2,0.1,0.001,0.062730863,0.221507724,-3.02072668,0.282132065,-3.503304412,0.904119681,0.542351574,0.266957725
6,2,0.2,0.2,0.1,0.001,0.074257743,0.227752862,-3.053465896,0.293029249,-3.467256546,0.90474922,0.555364386,0.263162026
7,2,0.2,0.2,0.1,0.001,0.023806259,0.193353602,-3.124715704,0.231327628,-3.910171936,0.894140259,0.542677873,0.285173921
8,2,0.2,0.2,0.1,0.001,0.015855065,0.170152879,-3.18745466,0.186808749,-4.439591608,0.879867497,0.437274339,0.321475697
0,1,0.6,0,0.3,0.001,0.006333836,0.142401644,-3.270567728,0.15553877,-4.912821841,0.867146416,0.299920666,0.337585665
1,1,0.6,0,0.3,0.001,0.0393996,0.18704704,-3.185054885,0.229748745,-3.815135237,0.895322816,0.517637851,0.282522284
2,1,0.6,0,0.3,0.001,0.002143652,0.118127656,-3.332601891,0.105143172,-5.691052316,0.848419857,0.166607592,0.466285647
3,1,0.6,0,0.3,0.001,0.050597615,0.211495431,-3.076495174,0.268842588,-3.59418024,0.901652943,0.51733956,0.271445343
4,1,0.6,0,0.3,0.001,0.010449734,0.1447923,-3.237560084,0.160000592,-4.764281884,0.869979909,0.327964594,0.321426011
5,1,0.6,0,0.3,0.001,0.050597615,0.211495431,-3.076495174,0.268870368,-3.59418024,0.901652943,0.517731918,0.271445343
6,1,0.6,0,0.3,0.001,0.052229154,0.208734426,-3.117977753,0.261222086,-3.598549895,0.899605321,0.53216465,0.27433768
7,1,0.6,0,0.3,0.001,0.019657235,0.184024511,-3.156436479,0.21398589,-4.01850968,0.890992827,0.473547648,0.289833727
8,1,0.6,0,0.3,0.001,0.001123981,0.108863458,-3.337293355,0.086907551,-6.06205392,0.838358463,0.139598008,0.531609067
0,1,0.3,0.4,0.1,0.001,0.025589209,0.153362809,-3.156365562,0.206013459,-3.959365433,0.897835865,0.459856494,0.2721129
1,1,0.3,0.4,0.1,0.001,0.039084611,0.1627546,-3.199214416,0.217830478,-3.873923011,0.897967786,0.480592227,0.260483552
2,1,0.3,0.4,0.1,0.001,0.015382275,0.153795396,-3.190732498,0.18740705,-4.159693487,0.890999929,0.443437508,0.277770515
3,1,0.3,0.4,0.1,0.001,0.049759594,0.187093388,-3.029196527,0.254395025,-3.428806789,0.900350633,0.465338198,0.271384688
4,1,0.3,0.4,0.1,0.001,0.014169581,0.153121272,-3.216097903,0.17984713,-4.316387465,0.885386598,0.404496785,0.296533808
5,1,0.3,0.4,0.1,0.001,0.049759594,0.187093388,-3.029196527,0.253861352,-3.428806789,0.900350633,0.465224213,0.271384688
6,1,0.3,0.4,0.1,0.001,0.066827865,0.197219241,-3.107483538,0.263350201,-3.575429012,0.901649522,0.495860592,0.260627997
7,1,0.3,0.4,0.1,0.001,0.022065884,0.174421938,-3.166011722,0.212098283,-3.968753216,0.893664438,0.452820215,0.282715943
8,1,0.3,0.4,0.1,0.001,0.009317448,0.140464242,-3.261968844,0.156061672,-4.721427901,0.874852389,0.329842576,0.314518702
0,16,0.1,0.3,0,0.001,0.040579799,0.206755887,-3.113925794,0.254692927,-3.712615931,0.900298066,0.503257536,0.268319329
1,16,0.1,0.3,0,0.001,0.062624385,0.21047496,-3.091558925,0.272780606,-3.479657031,0.901913541,0.525120313,0.263288695
2,16,0.1,0.3,0,0.001,0.029677662,0.193174322,-3.130270206,0.235381197,-3.846632074,0.896835566,0.490537166,0.275510048
3,16,0.1,0.3,0,0.001,0.05264035,0.204263723,-3.077779088,0.264698321,-3.613396856,0.90429228,0.508015445,0.264998883
4,16,0.1,0.3,0,0.001,0.011359792,0.170654493,-3.166536833,0.199754176,-4.127842521,0.888353333,0.469699892,0.288924062
5,16,0.1,0.3,0,0.001,0.05264035,0.204263723,-3.077779088,0.264229415,-3.613396856,0.904292281,0.507553398,0.264998883
6,16,0.1,0.3,0,0.001,0.060348347,0.208689088,-3.085441874,0.272383277,-3.512199833,0.902908519,0.526631251,0.261425842
7,16,0.1,0.3,0,0.001,0.026391508,0.185524312,-3.137878039,0.221366085,-3.86152182,0.894106065,0.509584328,0.283905789
8,16,0.1,0.3,0,0.001,0.024805665,0.175033648,-3.189795908,0.206464955,-4.108846734,0.889208071,0.472571315,0.280809401
0,8,0.1,0,0.1,0.001,0.03501385,0.202667171,-3.0902428,0.241589894,-3.783649135,0.89869443,0.502703456,0.270494351
1,8,0.1,0,0.1,0.001,0.048860267,0.217190676,-3.085493706,0.267416206,-3.496526167,0.899209495,0.52919533,0.268664249
2,8,0.1,0,0.1,0.001,0.029147713,0.185950129,-3.131047768,0.226099226,-4.0233608,0.893668147,0.484166556,0.28082855
3,8,0.1,0,0.1,0.001,0.044884933,0.211123754,-3.065546648,0.263343363,-3.663073454,0.900899487,0.509303146,0.267727938
4,8,0.1,0,0.1,0.001,0.019177924,0.184620911,-3.161896697,0.208820456,-4.151297045,0.886798402,0.470811338,0.289851418
5,8,0.1,0,0.1,0.001,0.044884933,0.211123754,-3.065546648,0.262889139,-3.663073454,0.900899486,0.508865403,0.267727938
6,8,0.1,0,0.1,0.001,0.052465089,0.221678009,-3.072719328,0.273117246,-3.487407785,0.901370849,0.52964417,0.266171749
7,8,0.1,0,0.1,0.001,0.021041593,0.186456487,-3.144441307,0.221110913,-3.995695016,0.891687834,0.499944913,0.28568777
8,8,0.1,0,0.1,0.001,0.01259488,0.167172053,-3.191387383,0.202025504,-4.331114771,0.882685545,0.412740544,0.296671207
0,2,0.1,0.4,0.4,0.001,0.067840258,0.212456647,-3.055233647,0.27517738,-3.60247036,0.904308666,0.536994862,0.262233213
1,2,0.1,0.4,0.4,0.001,0.079897262,0.215807097,-3.058015931,0.284817072,-3.41361415,0.904041912,0.547413852,0.257158908
2,2,0.1,0.4,0.4,0.001,0.043485467,0.19745808,-3.110446047,0.250717142,-3.741967627,0.899876328,0.524919963,0.267620618
3,2,0.1,0.4,0.4,0.001,0.070955026,0.211652197,-3.052633374,0.280255835,-3.565494789,0.906107425,0.53445746,0.261034051
4,2,0.1,0.4,0.4,0.001,0.021772481,0.175609921,-3.150948543,0.217178858,-4.072604824,0.891792706,0.503476405,0.278343989
5,2,0.1,0.4,0.4,0.001,0.070955026,0.211652197,-3.052633374,0.280186214,-3.565494789,0.906107426,0.534030907,0.261034051
6,2,0.1,0.4,0.4,0.001,0.081480289,0.218109469,-3.047749365,0.288368939,-3.436233158,0.905310837,0.550586123,0.258424186
7,2,0.1,0.4,0.4,0.001,0.032695504,0.191093927,-3.118787959,0.236268295,-3.832711089,0.897449754,0.528808984,0.271945387
8,2,0.1,0.4,0.4,0.001,0.034550657,0.186049093,-3.134599967,0.230080557,-3.914358841,0.895423442,0.503004641,0.272070317
0,1,0,0.2,0.4,0.001,0.035337377,0.199118064,-3.09889792,0.256119497,-3.698807382,0.901108057,0.499490643,0.265128634
1,1,0,0.2,0.4,0.001,0.062791414,0.196102776,-3.155120261,0.256588857,-3.641165825,0.898443938,0.523340796,0.261016361
2,1,0,0.2,0.4,0.001,0.036852562,0.179897059,-3.147512341,0.224197953,-3.857694652,0.896841172,0.49385958,0.273537531
3,1,0,0.2,0.4,0.001,0.05205228,0.212692618,-3.032111895,0.269029417,-3.432011443,0.901535625,0.504854336,0.26812095
4,1,0,0.2,0.4,0.001,0.018384707,0.176672435,-3.191069526,0.200042925,-4.150555299,0.887420226,0.457153085,0.292112372
5,1,0,0.2,0.4,0.001,0.05205228,0.212692618,-3.032111895,0.268900766,-3.432011443,0.901535624,0.504919525,0.26812095
6,1,0,0.2,0.4,0.001,0.070264306,0.213221641,-3.106259529,0.273828368,-3.49852688,0.900719935,0.528506344,0.262180759
7,1,0,0.2,0.4,0.001,0.028619052,0.190085913,-3.158513812,0.222444551,-3.928922638,0.892467906,0.487915928,0.284644996
8,1,0,0.2,0.4,0.001,0.016227761,0.174117111,-3.184243712,0.207131587,-4.042120956,0.890393747,0.46856513,0.288779254
0,8,0.5,0.3,0.4,0.001,0.026851422,0.186318964,-3.144484551,0.218414297,-3.98136102,0.89407434,0.504333723,0.278288684
1,8,0.5,0.3,0.4,0.001,0.060229484,0.209838804,-3.0948098,0.269954154,-3.505903379,0.902570622,0.541787,0.264420972
2,8,0.5,0.3,0.4,0.001,0.01150299,0.14598157,-3.234260529,0.163819437,-4.700970991,0.873563522,0.36147349,0.329141021
3,8,0.5,0.3,0.4,0.001,0.046642323,0.198018702,-3.078739969,0.258350877,-3.645404939,0.90425648,0.52484325,0.268707532
4,8,0.5,0.3,0.4,0.001,0.020162065,0.176882385,-3.154306379,0.210903417,-4.054974229,0.890792232,0.481997478,0.283963499
5,8,0.5,0.3,0.4,0.001,0.046642323,0.198018702,-3.078739969,0.258520449,-3.645404939,0.904256479,0.524798123,0.268707532
6,8,0.5,0.3,0.4,0.001,0.065926197,0.208790994,-3.088976419,0.269545258,-3.518525849,0.903633851,0.543087481,0.264372946
7,8,0.5,0.3,0.4,0.001,0.028225872,0.194874603,-3.130690015,0.231119778,-3.859766844,0.896421225,0.523488103,0.28222108
8,8,0.5,0.3,0.4,0.001,0.003527221,0.115049617,-3.342376458,0.121718316,-5.348288337,0.85763405,0.263745332,0.388833314
0,2,0.6,0.1,0.4,0.001,0.008726062,0.146405059,-3.25021761,0.165964182,-4.637440951,0.876095633,0.369900183,0.326610661
1,2,0.6,0.1,0.4,0.001,0.034068697,0.18169654,-3.173748997,0.237517606,-3.769117647,0.896083612,0.524055661,0.277104389
2,2,0.6,0.1,0.4,0.001,0,0.113211328,-3.342699912,0.111271873,-5.463458038,0.856433167,0.188034775,0.407854485
3,2,0.6,0.1,0.4,0.001,0.052737377,0.196399168,-3.064224838,0.262109671,-3.566483305,0.90103053,0.509407764,0.266409534
4,2,0.6,0.1,0.4,0.001,0.011849276,0.154854024,-3.203240572,0.182024878,-4.38176702,0.881804054,0.410543052,0.297357411
5,2,0.6,0.1,0.4,0.001,0.052737377,0.196399168,-3.064224838,0.261834364,-3.566483305,0.901030529,0.509832018,0.266409534
6,2,0.6,0.1,0.4,0.001,0.04529503,0.198316406,-3.126035666,0.261579343,-3.588127207,0.900709135,0.529754605,0.269635888
7,2,0.6,0.1,0.4,0.001,0.024758665,0.1798964,-3.142903033,0.21671499,-3.914444762,0.894662242,0.493144165,0.284201855
8,2,0.6,0.1,0.4,0.001,0,0.102540175,-3.368857887,0.083493891,-5.879676368,0.844455648,0.150308759,0.528382657
0,2,0,0.3,0.3,0.001,0.050229713,0.20424497,-3.083466102,0.263119447,-3.712588344,0.903938035,0.537152485,0.264384664
1,2,0,0.3,0.3,0.001,0.069309104,0.201557897,-3.069548497,0.274117668,-3.552359997,0.903067662,0.551030323,0.260339623
2,2,0,0.3,0.3,0.001,0.036486066,0.190309432,-3.107659792,0.244085889,-3.791754711,0.901549408,0.532532766,0.267463851
3,2,0,0.3,0.3,0.001,0.057159233,0.204186937,-3.067531475,0.27009337,-3.609864285,0.905314349,0.536589365,0.263435425
4,2,0,0.3,0.3,0.001,0.021319545,0.173924944,-3.148330977,0.211297575,-4.059691499,0.892774252,0.511446956,0.286163984
5,2,0,0.3,0.3,0.001,0.057159233,0.204186937,-3.067531475,0.270158721,-3.609864285,0.905314349,0.536092348,0.263435425
6,2,0,0.3,0.3,0.001,0.071690342,0.205390178,-3.063644124,0.277399696,-3.541477544,0.904545664,0.54870312,0.26017972
7,2,0,0.3,0.3,0.001,0.029490756,0.196022699,-3.117929482,0.235721229,-3.878112007,0.896910601,0.526769296,0.277142339
8,2,0,0.3,0.3,0.001,0.021855139,0.185428999,-3.120412377,0.23122423,-3.911137585,0.896138907,0.528309634,0.28184323
0,1,0.4,0.1,0.1,0.001,0.035641983,0.195715264,-3.125263179,0.224983231,-3.978850434,0.893769588,0.512143432,0.277768341
1,1,0.4,0.1,0.1,0.001,0.039236687,0.198462306,-3.145638644,0.248923472,-3.673564701,0.898320324,0.546187527,0.271535663
2,1,0.4,0.1,0.1,0.001,0.015985442,0.164946589,-3.192971099,0.186977285,-4.536534946,0.875857509,0.378632727,0.310916082
3,1,0.4,0.1,0.1,0.001,0.053118844,0.219119779,-3.062975958,0.271660807,-3.641991622,0.901874524,0.541165995,0.267856595
4,1,0.4,0.1,0.1,0.001,0.015906868,0.171627296,-3.191284394,0.190662497,-4.501912984,0.87734986,0.407768558,0.307574104
5,1,0.4,0.1,0.1,0.001,0.053118844,0.219119779,-3.062975958,0.271227864,-3.641991622,0.901874524,0.540908956,0.267856595
6,1,0.4,0.1,0.1,0.001,0.059714564,0.222850647,-3.085529145,0.276155391,-3.562627532,0.901695281,0.560527664,0.267287326
7,1,0.4,0.1,0.1,0.001,0.030381744,0.194573485,-3.120210901,0.224721603,-3.950210518,0.89246982,0.523286622,0.282605457
8,1,0.4,0.1,0.1,0.001,0.005837005,0.13616013,-3.272945531,0.131378533,-5.421150825,0.854830742,0.240195443,0.385692574
0,4,0.5,0.1,0.2,0.001,0.022612895,0.197946061,-3.161898078,0.215207398,-4.155669725,0.885371498,0.495850127,0.299312843
1,4,0.5,0.1,0.2,0.001,0.052682199,0.221110432,-3.083085251,0.259150479,-3.499861083,0.898220442,0.565874605,0.274125676
2,4,0.5,0.1,0.2,0.001,0.006603666,0.142414485,-3.290013033,0.144936712,-5.027511593,0.863901828,0.289916354,0.36881747
3,4,0.5,0.1,0.2,0.001,0.046666859,0.22726522,-3.070580348,0.26247462,-3.614799742,0.900241532,0.556672681,0.27780412
4,4,0.5,0.1,0.2,0.001,0.016141728,0.185308202,-3.161095885,0.202828323,-4.19763732,0.882974063,0.482944488,0.311149956
5,4,0.5,0.1,0.2,0.001,0.046666859,0.22726522,-3.070580348,0.262226036,-3.614799742,0.900241532,0.555953966,0.27780412
6,4,0.5,0.1,0.2,0.001,0.054666756,0.229382078,-3.076592223,0.26567612,-3.474466745,0.899742854,0.566083591,0.27701099
7,4,0.5,0.1,0.2,0.001,0.022023308,0.211500049,-3.133589319,0.229686849,-3.867706894,0.892373191,0.555616815,0.298007346
8,4,0.5,0.1,0.2,0.001,0,0.117984945,-3.351048277,0.104462532,-5.580046683,0.85107158,0.193671425,0.461068945
0,8,0.3,0.1,0.3,0.001,0.036492874,0.197112843,-3.109151032,0.246036079,-3.832253321,0.898028144,0.512723022,0.271640921
1,8,0.3,0.1,0.3,0.001,0.068272833,0.213396072,-3.08038514,0.27260718,-3.548986916,0.90283466,0.546401831,0.262673782
2,8,0.3,0.1,0.3,0.001,0.020740252,0.170388516,-3.172276761,0.209635182,-4.191716001,0.887550196,0.474132312,0.282718203
3,8,0.3,0.1,0.3,0.001,0.045686204,0.200177696,-3.072984313,0.261656792,-3.705257918,0.903394912,0.535508606,0.263645721
4,8,0.3,0.1,0.3,0.001,0.016088219,0.171472678,-3.169007131,0.208365672,-4.160991303,0.888651905,0.480339284,0.291575536
5,8,0.3,0.1,0.3,0.001,0.045686204,0.200177696,-3.072984313,0.262016897,-3.705257918,0.903394912,0.534810443,0.263645721
6,8,0.3,0.1,0.3,0.001,0.066322938,0.21295843,-3.072175764,0.271780724,-3.573577016,0.903214472,0.543588315,0.263372228
7,8,0.3,0.1,0.3,0.001,0.027734394,0.188614381,-3.126133866,0.226354673,-3.904805024,0.895201402,0.521469252,0.280988258
8,8,0.3,0.1,0.3,0.001,0.008274916,0.132621426,-3.267264299,0.153371396,-4.898876468,0.869672482,0.343108558,0.321871281
0,16,0.3,0.2,0.2,0.001,0.029688417,0.187084966,-3.129006571,0.23310152,-3.851661709,0.897199583,0.502849859,0.278690482
1,16,0.3,0.2,0.2,0.001,0.052485254,0.213335519,-3.088277015,0.259699986,-3.561681931,0.899725102,0.542617409,0.271925837
2,16,0.3,0.2,0.2,0.001,0.021193585,0.174946449,-3.156827982,0.203532354,-4.151698012,0.887910029,0.474537382,0.285490941
3,16,0.3,0.2,0.2,0.001,0.035316606,0.198616462,-3.088249176,0.245480305,-3.708362702,0.899486982,0.521819444,0.272038651
4,16,0.3,0.2,0.2,0.001,0.018150658,0.175680369,-3.164392663,0.204941588,-4.108128402,0.88921531,0.479301133,0.289935519
5,16,0.3,0.2,0.2,0.001,0.035316606,0.198616462,-3.088249176,0.245483979,-3.708362702,0.899486983,0.521770263,0.272038651
6,16,0.3,0.2,0.2,0.001,0.048201029,0.21026495,-3.092402498,0.258441238,-3.580884752,0.900173646,0.539879256,0.270849639
7,16,0.3,0.2,0.2,0.001,0.026272618,0.193532998,-3.13882374,0.221932227,-3.925062995,0.894456573,0.511405821,0.283561539
8,16,0.3,0.2,0.2,0.001,0.010456725,0.13343353,-3.260841357,0.155158003,-4.920815486,0.86730215,0.372245969,0.329081324
0,1,0.6,0.1,0.2,0.001,0.012606811,0.153453736,-3.225221389,0.175843216,-4.576265848,0.877547564,0.356197614,0.297326293
1,1,0.6,0.1,0.2,0.001,0.045379242,0.187427627,-3.148936063,0.250483271,-3.691803242,0.900479063,0.526739474,0.265990963
2,1,0.6,0.1,0.2,0.001,0,0.121477506,-3.303393381,0.119442683,-5.509589768,0.854060629,0.202350031,0.408283661
3,1,0.6,0.1,0.2,0.001,0.054170669,0.202812104,-3.062251427,0.27108973,-3.547357083,0.903346933,0.52453592,0.262739496
4,1,0.6,0.1,0.2,0.001,0.012774311,0.15232407,-3.217990938,0.187251822,-4.558949059,0.877997728,0.369628569,0.291463996
5,1,0.6,0.1,0.2,0.001,0.054170669,0.202812104,-3.062251427,0.27106918,-3.547357083,0.903346932,0.524431591,0.262739496
6,1,0.6,0.1,0.2,0.001,0.06235666,0.208905743,-3.104697977,0.275375384,-3.556991543,0.903492401,0.533337677,0.262538096
7,1,0.6,0.1,0.2,0.001,0.031060206,0.186385221,-3.139863803,0.230576848,-3.889126754,0.895467739,0.488885502,0.273915505
8,1,0.6,0.1,0.2,0.001,0.00154372,0.118122676,-3.321244906,0.097639064,-5.942943504,0.842837988,0.159613378,0.500270616
0,2,0.2,0.3,0,0.001,0.044462956,0.209062052,-3.080210244,0.258578697,-3.724572324,0.90099706,0.539387238,0.269820292
1,2,0.2,0.3,0,0.001,0.067006418,0.219918326,-3.087126909,0.284566307,-3.459006455,0.901816976,0.55003158,0.262275623
2,2,0.2,0.3,0,0.001,0.025730232,0.194853106,-3.126087529,0.233175652,-3.88775027,0.895028658,0.526114651,0.283944683
3,2,0.2,0.3,0,0.001,0.063917636,0.220233564,-3.042423681,0.286018437,-3.497977321,0.905036564,0.536573308,0.262951451
4,2,0.2,0.3,0,0.001,0.016576842,0.17876837,-3.159615885,0.208138463,-4.126501243,0.887636669,0.500252839,0.301137742
5,2,0.2,0.3,0,0.001,0.063917636,0.220233564,-3.042423681,0.285673952,-3.497977321,0.905036565,0.537164825,0.262951451
6,2,0.2,0.3,0,0.001,0.068364662,0.223724995,-3.054121249,0.289882027,-3.422256063,0.903942145,0.548679131,0.260710625
7,2,0.2,0.3,0,0.001,0.027842479,0.19623179,-3.106874927,0.230867174,-3.87367084,0.89586052,0.534087545,0.281229021
8,2,0.2,0.3,0,0.001,0.018860979,0.169981172,-3.185706336,0.195665974,-4.418860563,0.881304386,0.447986184,0.308184801
0,16,0.1,0.2,0.1,0.001,0.036075619,0.192972069,-3.118425924,0.242331753,-3.768464557,0.899716885,0.512231597,0.268526424
1,16,0.1,0.2,0.1,0.001,0.06027137,0.201633821,-3.096080611,0.266805841,-3.525859938,0.903057953,0.53274507,0.262838451
2,16,0.1,0.2,0.1,0.001,0.023448063,0.179717632,-3.133359122,0.223757706,-3.897903118,0.894818164,0.498268874,0.274655514
3,16,0.1,0.2,0.1,0.001,0.053205178,0.205667338,-3.076228401,0.26372805,-3.630146104,0.903583521,0.519735515,0.264880772
4,16,0.1,0.2,0.1,0.001,0.014891563,0.169360564,-3.178909898,0.201207726,-4.123288591,0.888179576,0.453234119,0.290230988
5,16,0.1,0.2,0.1,0.001,0.053205178,0.205667338,-3.076228401,0.264260982,-3.630146104,0.90358352,0.51965554,0.264880772
6,16,0.1,0.2,0.1,0.001,0.063279998,0.203559914,-3.09811438,0.267006782,-3.573504216,0.903403127,0.523457587,0.261778439
7,16,0.1,0.2,0.1,0.001,0.026149478,0.187595825,-3.121443584,0.221508395,-3.903305906,0.893276694,0.502639636,0.279864747
8,16,0.1,0.2,0.1,0.001,0.013782605,0.165723937,-3.170930171,0.196134321,-4.150902118,0.887679869,0.468648188,0.291376224
0,8,0.1,0.1,0,0.001,0.042927087,0.206579909,-3.099745039,0.251454161,-3.751066507,0.898615526,0.525012136,0.27228292
1,8,0.1,0.1,0,0.001,0.055820458,0.224278704,-3.077958134,0.268770768,-3.492914147,0.899356589,0.544736002,0.267206454
2,8,0.1,0.1,0,0.001,0.023542257,0.196302098,-3.139479422,0.227276493,-3.949475853,0.894141685,0.513210536,0.282183864
3,8,0.1,0.1,0,0.001,0.048389505,0.214370181,-3.058059156,0.262239168,-3.636570481,0.90246374,0.527603435,0.267945385
4,8,0.1,0.1,0,0.001,0.021324631,0.19379446,-3.152757284,0.214460819,-4.108657526,0.887189474,0.489285828,0.294678804
5,8,0.1,0.1,0,0.001,0.048389505,0.214370181,-3.058059156,0.262659825,-3.636570481,0.902463741,0.527577005,0.267945385
6,8,0.1,0.1,0,0.001,0.059721255,0.225009376,-3.067422228,0.27251893,-3.486282602,0.900663173,0.542429091,0.267494815
7,8,0.1,0.1,0,0.001,0.027160124,0.204303244,-3.099918345,0.234053332,-3.890712029,0.893325858,0.519463096,0.289859004
8,8,0.1,0.1,0,0.001,0.019690414,0.179204804,-3.166760486,0.204218069,-4.208029306,0.885323824,0.482126393,0.291845457
0,16,0.2,0.4,0.4,0.001,0.032483545,0.203743368,-3.116838759,0.237867756,-3.727037042,0.896304336,0.521223759,0.278018359
1,16,0.2,0.4,0.4,0.001,0.043864909,0.21233492,-3.11323623,0.256453782,-3.543002543,0.897423241,0.535040821,0.271575921
2,16,0.2,0.4,0.4,0.001,0.024829943,0.200231501,-3.132738067,0.226685611,-3.826763284,0.894222232,0.528701336,0.288055004
3,16,0.2,0.4,0.4,0.001,0.030639752,0.211299741,-3.087491709,0.251742157,-3.623173259,0.899357663,0.533258005,0.272091983
4,16,0.2,0.4,0.4,0.001,0.020950145,0.191105112,-3.167755406,0.203629016,-4.04421632,0.88780727,0.518642004,0.303383223
5,16,0.2,0.4,0.4,0.001,0.030639752,0.211299741,-3.087491709,0.251352111,-3.623173259,0.899357663,0.53250773,0.272091983
6,16,0.2,0.4,0.4,0.001,0.044756586,0.214016448,-3.113009851,0.256549971,-3.542015097,0.898383156,0.533683182,0.272153105
7,16,0.2,0.4,0.4,0.001,0.023259223,0.203129573,-3.134052839,0.22381084,-3.844453465,0.891985405,0.535160023,0.299897907
8,16,0.2,0.4,0.4,0.001,0.013499448,0.17674879,-3.186572588,0.193181761,-4.16580654,0.88372163,0.483320337,0.309409114
0,16,0.5,0.1,0.4,0.001,0.016105702,0.1691887,-3.185425072,0.198276214,-4.271603033,0.885008744,0.434721855,0.299950919
1,16,0.5,0.1,0.4,0.001,0.040365599,0.192453498,-3.109478395,0.241562109,-3.643485269,0.898184047,0.526516343,0.269592114
2,16,0.5,0.1,0.4,0.001,0,0.115933862,-3.318572063,0.132354244,-5.155910916,0.863573164,0.313772404,0.352250351
3,16,0.5,0.1,0.4,0.001,0.033735791,0.188390637,-3.104109103,0.237366358,-3.78422357,0.899590933,0.517547213,0.276134906
4,16,0.5,0.1,0.4,0.001,0.014017055,0.170873946,-3.18206355,0.198743693,-4.177079946,0.886887942,0.454152461,0.298887207
5,16,0.5,0.1,0.4,0.001,0.033735791,0.188390637,-3.104109103,0.237245803,-3.78422357,0.899590933,0.517409802,0.276134906
6,16,0.5,0.1,0.4,0.001,0.040714157,0.194832695,-3.09346324,0.241838053,-3.641323325,0.899551154,0.527448803,0.270334279
7,16,0.5,0.1,0.4,0.001,0.016457116,0.173799872,-3.150120743,0.208943887,-3.993406811,0.892700196,0.497325024,0.291985765
8,16,0.5,0.1,0.4,0.001,0.002115174,0.08706495,-3.365993294,0.09400364,-5.636845795,0.847293137,0.28974131,0.452913235
0,4,0.3,0.2,0.4,0.001,0.033376498,0.202748475,-3.109056531,0.246200066,-3.71890461,0.899218589,0.521813667,0.274709633
1,4,0.3,0.2,0.4,0.001,0.073147714,0.231484293,-3.077208497,0.283907042,-3.429953401,0.901855572,0.552496727,0.264180713
2,4,0.3,0.2,0.4,0.001,0.020082831,0.184784375,-3.163474049,0.214690183,-4.067536333,0.88987695,0.514397295,0.292744304
3,4,0.3,0.2,0.4,0.001,0.058977647,0.222795125,-3.043134934,0.279299861,-3.528777861,0.904299583,0.54967707,0.26637859
4,4,0.3,0.2,0.4,0.001,0.022042348,0.179556501,-3.154768455,0.211734485,-4.108976633,0.887877777,0.488422748,0.294964144
5,4,0.3,0.2,0.4,0.001,0.05884064,0.222849509,-3.043558455,0.279746326,-3.530383593,0.904331178,0.550072733,0.266651639
6,4,0.3,0.2,0.4,0.001,0.068914845,0.229864027,-3.057880863,0.284613896,-3.420423374,0.903196394,0.552825194,0.26302499
7,4,0.3,0.2,0.4,0.001,0.029876687,0.199910314,-3.107176531,0.239445205,-3.827824087,0.895956425,0.538359823,0.283272774
8,4,0.3,0.2,0.4,0.001,0.008336957,0.153004516,-3.240746622,0.170348993,-4.730718899,0.87241608,0.355190969,0.325892114
0,1,0.4,0,0,0.001,0.017155877,0.172792591,-3.184233157,0.197289739,-4.28399322,0.882234168,0.409053562,0.306863177
1,1,0.4,0,0,0.001,0.034905161,0.191644401,-3.190399047,0.239945472,-3.750252429,0.893439212,0.519434072,0.271775137
2,1,0.4,0,0,0.001,0.003867996,0.141116212,-3.258657659,0.137230781,-5.25696573,0.85960509,0.257051219,0.419009989
3,1,0.4,0,0,0.001,0.044847306,0.210890528,-3.137396884,0.262622257,-3.610327731,0.895722014,0.480520582,0.269703649
4,1,0.4,0,0,0.001,0.007014574,0.159144788,-3.233756381,0.165852249,-4.832298911,0.867452327,0.33162089,0.360320456
5,1,0.4,0,0,0.001,0.044847306,0.210890528,-3.137396884,0.26263103,-3.610327731,0.895722011,0.480895752,0.269703649
6,1,0.4,0,0,0.001,0.055849196,0.231203389,-3.12978507,0.274697068,-3.385930504,0.89760166,0.517044674,0.271011885
7,1,0.4,0,0,0.001,0.017187653,0.187319238,-3.169331895,0.214371518,-4.086954452,0.887075914,0.441701855,0.294350433
8,1,0.4,0,0,0.001,0,0.125109672,-3.303136294,0.101929208,-5.799272584,0.843879943,0.178935028,0.539364395
0,2,0,0.2,0.2,0.001,0.051283444,0.205154613,-3.074778435,0.261164952,-3.693875548,0.902400356,0.545513232,0.266181572
1,2,0,0.2,0.2,0.001,0.054168112,0.206532822,-3.102500071,0.268178736,-3.528101475,0.902207155,0.558538408,0.262072144
2,2,0,0.2,0.2,0.001,0.034557324,0.197223908,-3.109948082,0.24160193,-3.817802032,0.89863234,0.547660084,0.277903543
3,2,0,0.2,0.2,0.001,0.049426257,0.206266072,-3.050247561,0.272269209,-3.562349805,0.903709849,0.545998151,0.26544199
4,2,0,0.2,0.2,0.001,0.015057469,0.176863452,-3.157724583,0.205343813,-4.050924271,0.890526615,0.51730884,0.293579649
5,2,0,0.2,0.2,0.001,0.049426257,0.206266072,-3.050247561,0.272128629,-3.562349805,0.903709847,0.546610212,0.26544199
6,2,0,0.2,0.2,0.001,0.062280683,0.204261621,-3.079410755,0.271251388,-3.528599102,0.90393729,0.556808641,0.261888348
7,2,0,0.2,0.2,0.001,0.026422639,0.194531445,-3.121493897,0.23065142,-3.899777492,0.894695919,0.540262422,0.289230455
8,2,0,0.2,0.2,0.001,0.017911004,0.185654306,-3.140113091,0.224377508,-3.937454021,0.894343733,0.538523947,0.286686079
0,4,0,0.4,0.1,0.001,0.04758879,0.214409576,-3.064281971,0.266711493,-3.613623073,0.903120968,0.561949689,0.264503037
1,4,0,0.4,0.1,0.001,0.075437794,0.235643429,-3.054185214,0.28892754,-3.4449109,0.904302734,0.574595364,0.264602925
2,4,0,0.4,0.1,0.001,0.041404716,0.201670363,-3.091327687,0.245119903,-3.758996053,0.899223818,0.569529589,0.271943358
3,4,0,0.4,0.1,0.001,0.064180033,0.224268612,-3.020856258,0.281646596,-3.531178857,0.904328498,0.558683302,0.266545677
4,4,0,0.4,0.1,0.001,0.025680937,0.189506224,-3.141854702,0.221151552,-3.992984887,0.892724487,0.544092222,0.284841617
5,4,0,0.4,0.1,0.001,0.064180033,0.224268612,-3.020856258,0.281451444,-3.531178857,0.904328497,0.558516705,0.266545677
6,4,0,0.4,0.1,0.001,0.076435786,0.239195648,-3.03862109,0.294460105,-3.438004762,0.905544876,0.570813292,0.26415746
7,4,0,0.4,0.1,0.001,0.028991616,0.194935634,-3.111074819,0.225751778,-3.855095649,0.896124785,0.569782648,0.281139718
8,4,0,0.4,0.1,0.001,0.038955217,0.199222154,-3.104215084,0.236062404,-3.854183806,0.896577553,0.551685727,0.280278768
0,8,0.6,0.4,0,0.001,0.009922784,0.172970414,-3.207852915,0.181993346,-4.48187007,0.87675284,0.428381537,0.348867895
1,8,0.6,0.4,0,0.001,0.06667309,0.235517778,-3.057869269,0.286628917,-3.367692193,0.901659667,0.561225291,0.268289842
2,8,0.6,0.4,0,0.001,0.002421188,0.119922012,-3.32888107,0.1145999,-5.379968618,0.853529727,0.266074342,0.463475403
3,8,0.6,0.4,0,0.001,0.054002838,0.221463208,-3.060667477,0.275889159,-3.549423635,0.904896982,0.551086235,0.270302852
4,8,0.6,0.4,0,0.001,0.015752898,0.190714022,-3.151600635,0.205797806,-4.089809848,0.887155175,0.512713926,0.313411356
5,8,0.6,0.4,0,0.001,0.054002838,0.221463208,-3.060667477,0.275601285,-3.549423635,0.904896982,0.551493476,0.270302852
6,8,0.6,0.4,0,0.001,0.070021781,0.238899237,-3.050095757,0.293412891,-3.367007219,0.904312036,0.557924788,0.267449284
7,8,0.6,0.4,0,0.001,0.025859759,0.205329037,-3.121780926,0.230434383,-3.824267235,0.894692675,0.55090432,0.302848412
8,8,0.6,0.4,0,0.001,0,0.102634044,-3.372472243,0.083354951,-5.684154799,0.841286199,0.242901327,0.583288717
0,8,0.3,0,0.2,0.001,0.032332434,0.198172248,-3.117503192,0.236579401,-3.862038704,0.894884444,0.496353451,0.275328716
1,8,0.3,0,0.2,0.001,0.064799874,0.230172765,-3.089416795,0.276491416,-3.412622799,0.899486538,0.537165623,0.265545611
2,8,0.3,0,0.2,0.001,0.014931107,0.174529064,-3.170040368,0.195567335,-4.329445462,0.881568837,0.422389595,0.298841709
3,8,0.3,0,0.2,0.001,0.066550567,0.215163964,-3.032804527,0.274147647,-3.601500604,0.904237649,0.515653817,0.262638111
4,8,0.3,0,0.2,0.001,0.016840223,0.184196699,-3.158955749,0.205955162,-4.19037502,0.884640738,0.441950517,0.300318831
5,8,0.3,0,0.2,0.001,0.066550567,0.215163964,-3.032804527,0.274519717,-3.601500604,0.90423765,0.515367968,0.262638111
6,8,0.3,0,0.2,0.001,0.072617998,0.233992564,-3.065762684,0.285919699,-3.411425965,0.902022686,0.528138964,0.265279583
7,8,0.3,0,0.2,0.001,0.020589198,0.185735546,-3.128310236,0.221161732,-3.909032281,0.892503537,0.493676453,0.285887476
8,8,0.3,0,0.2,0.001,0.006071672,0.132253498,-3.285881089,0.146301353,-5.095243289,0.862905673,0.294857989,0.357963939
0,4,0.5,0,0.3,0.001,0.015121837,0.145795672,-3.1844334,0.185284781,-4.443152784,0.883160589,0.403841435,0.281904082
1,4,0.5,0,0.3,0.001,0.055116261,0.199581982,-3.063285965,0.265370288,-3.57815221,0.902491452,0.547033219,0.262862293
2,4,0.5,0,0.3,0.001,0.003912036,0.119889047,-3.304222043,0.131720645,-5.281719446,0.861849688,0.245753747,0.355383957
3,4,0.5,0,0.3,0.001,0.046405206,0.198925789,-3.070669582,0.261290222,-3.723173303,0.903117055,0.536842744,0.265235591
4,4,0.5,0,0.3,0.001,0.017136823,0.164332727,-3.182138319,0.196892427,-4.335973301,0.885793888,0.444688655,0.283781379
5,4,0.5,0,0.3,0.001,0.046405206,0.198925789,-3.070669582,0.26153691,-3.723173303,0.903117057,0.537002725,0.265235591
6,4,0.5,0,0.3,0.001,0.058683968,0.203560782,-3.049259619,0.270539786,-3.569833342,0.904006481,0.549062452,0.261571916
7,4,0.5,0,0.3,0.001,0.021241126,0.177564952,-3.137931412,0.226514698,-3.98333774,0.894626173,0.512789446,0.27751331
8,4,0.5,0,0.3,0.001,0,0.096996697,-3.373107017,0.094672489,-5.658781306,0.851331852,0.18184964,0.441092116
0,1,0.1,0.4,0.2,0.001,0.032676034,0.15308599,-3.183227025,0.217161904,-3.904671077,0.896199143,0.404207582,0.265591199
1,1,0.1,0.4,0.2,0.001,0.029820681,0.150714633,-3.228079435,0.199572585,-3.82734625,0.890762031,0.417904099,0.261154316
2,1,0.1,0.4,0.2,0.001,0.017912032,0.141626934,-3.217925748,0.187295346,-4.142682736,0.893720937,0.385991948,0.272041828
3,1,0.1,0.4,0.2,0.001,0.053859226,0.184465601,-3.044247937,0.233511545,-3.245077161,0.889530083,0.440993407,0.273021866
4,1,0.1,0.4,0.2,0.001,0.008555566,0.13773544,-3.259961977,0.166905367,-4.340974936,0.885365195,0.366456781,0.30553554
5,1,0.1,0.4,0.2,0.001,0.053859226,0.184465601,-3.044247937,0.233229353,-3.245077161,0.889530078,0.440940075,0.273021866
6,1,0.1,0.4,0.2,0.001,0.068383408,0.203193546,-3.122156273,0.26294882,-3.435419298,0.899798295,0.436175002,0.263428588
7,1,0.1,0.4,0.2,0.001,0.012310331,0.145515512,-3.211382021,0.185887395,-4.079023416,0.891851263,0.384998529,0.286942653
8,1,0.1,0.4,0.2,0.001,0.009975955,0.131055383,-3.251118746,0.161865078,-4.312859847,0.887595398,0.368832349,0.290550857
0,16,0.3,0.3,0.3,0.001,0.030794481,0.184512113,-3.127434692,0.231838984,-3.831756684,0.898664253,0.505520483,0.273473688
1,16,0.3,0.3,0.3,0.001,0.054902245,0.199332625,-3.108037879,0.257284432,-3.607124732,0.899352446,0.525440277,0.263913702
2,16,0.3,0.3,0.3,0.001,0.024447933,0.170418135,-3.15661141,0.209308152,-4.048495396,0.892233893,0.48659852,0.28972743
3,16,0.3,0.3,0.3,0.001,0.041143925,0.189689111,-3.098276669,0.249072352,-3.732683663,0.902401273,0.512600891,0.270465233
4,16,0.3,0.3,0.3,0.001,0.01842467,0.173745142,-3.151366226,0.20385243,-4.073735851,0.890288999,0.486514129,0.296605471
5,16,0.3,0.3,0.3,0.001,0.041143925,0.189689111,-3.098276669,0.248902409,-3.732683663,0.902401272,0.512374306,0.270465233
6,16,0.3,0.3,0.3,0.001,0.058273573,0.19303619,-3.106265165,0.258301448,-3.657876545,0.901158401,0.528943757,0.261853223
7,16,0.3,0.3,0.3,0.001,0.023078983,0.187266471,-3.145746464,0.221782031,-3.909315234,0.893935261,0.509996376,0.285255959
8,16,0.3,0.3,0.3,0.001,0.009418384,0.135350788,-3.252063125,0.160195513,-4.715743086,0.873792612,0.378529642,0.319856536
0,1,0,0.1,0.1,0.001,0.043397992,0.206248779,-3.107037179,0.255711235,-3.770645583,0.900873738,0.519935672,0.269404527
1,1,0,0.1,0.1,0.001,0.052558956,0.206318959,-3.135213418,0.261864174,-3.53200395,0.897918973,0.539562761,0.265942837
2,1,0,0.1,0.1,0.001,0.032445583,0.186607412,-3.129117016,0.226670049,-3.849944289,0.896637803,0.503056634,0.274773503
3,1,0,0.1,0.1,0.001,0.049357497,0.222753701,-3.051620286,0.273933544,-3.525353669,0.901129111,0.505790113,0.267500617
4,1,0,0.1,0.1,0.001,0.014239016,0.169258193,-3.179986228,0.192564822,-4.239830708,0.885006405,0.457009314,0.302278493
5,1,0,0.1,0.1,0.001,0.049357497,0.222753701,-3.051620286,0.273659791,-3.525353669,0.901129111,0.505560365,0.267500617
6,1,0,0.1,0.1,0.001,0.059015185,0.223350279,-3.089763837,0.278602789,-3.457986155,0.90127055,0.551838098,0.264232953
7,1,0,0.1,0.1,0.001,0.021722245,0.188570953,-3.144174221,0.220991161,-3.984328942,0.891256355,0.504735291,0.283546955
8,1,0,0.1,0.1,0.001,0.016468469,0.172014705,-3.197121629,0.201978603,-4.14791494,0.888201581,0.467092985,0.293581169
0,2,0.4,0.3,0.3,0.001,0.035283511,0.193617054,-3.095959707,0.249311199,-3.809101657,0.900070825,0.525458047,0.267662971
1,2,0.4,0.3,0.3,0.001,0.083091401,0.216302287,-3.057523695,0.287847146,-3.439616576,0.904551938,0.556034974,0.260058917
2,2,0.4,0.3,0.3,0.001,0.021799797,0.176793606,-3.178340319,0.205819965,-4.20826277,0.887453998,0.467551422,0.291697521
3,2,0.4,0.3,0.3,0.001,0.064767736,0.212810165,-3.047201648,0.2824655,-3.512850006,0.906760857,0.534211606,0.26142892
4,2,0.4,0.3,0.3,0.001,0.01945224,0.172183818,-3.154825699,0.211987266,-4.119965108,0.889259343,0.482615106,0.287292301
5,2,0.4,0.3,0.3,0.001,0.064767736,0.212810165,-3.047201648,0.282997963,-3.512850006,0.906760857,0.534110725,0.26142892
6,2,0.4,0.3,0.3,0.001,0.088282631,0.215560228,-3.043286809,0.289264071,-3.449745338,0.9066,0.551581496,0.260022443
7,2,0.4,0.3,0.3,0.001,0.032860394,0.196727629,-3.116999192,0.237733912,-3.826703633,0.897369467,0.531981251,0.278404322
8,2,0.4,0.3,0.3,0.001,0.007096156,0.141951244,-3.247655698,0.153894506,-5.004324783,0.866233624,0.299164515,0.357306484
0,4,0.1,0.1,0.2,0.001,0.045198478,0.199632774,-3.076387317,0.260339215,-3.768307606,0.902075418,0.544441072,0.264231337
1,4,0.1,0.1,0.2,0.001,0.060070566,0.212745427,-3.060583052,0.277012857,-3.548809121,0.904680382,0.56162934,0.261316679
2,4,0.1,0.1,0.2,0.001,0.036543519,0.187019918,-3.111839622,0.245596503,-3.876075141,0.899274279,0.52895026,0.268535405
3,4,0.1,0.1,0.2,0.001,0.052999693,0.207884267,-3.057836989,0.268045091,-3.677036044,0.904924397,0.546998076,0.266073803
4,4,0.1,0.1,0.2,0.001,0.031500239,0.176491447,-3.152683725,0.2185406,-4.122077103,0.891734065,0.501346961,0.280119387
5,4,0.1,0.1,0.2,0.001,0.052999693,0.207884267,-3.057836989,0.267239343,-3.677036044,0.904924396,0.547016779,0.266073803
6,4,0.1,0.1,0.2,0.001,0.058871906,0.211776302,-3.058140421,0.274942317,-3.563665397,0.905072365,0.558381432,0.262386899
7,4,0.1,0.1,0.2,0.001,0.024585677,0.193411042,-3.10959345,0.23660609,-3.908745793,0.896492643,0.542254869,0.280629086
8,4,0.1,0.1,0.2,0.001,0.019905,0.171766918,-3.155823692,0.214736462,-4.15243962,0.891714973,0.500823812,0.279762251
0,8,0.1,0.3,0.4,0.001,0.038165298,0.198404654,-3.103209969,0.2489356,-3.725985139,0.900778993,0.523119201,0.269275211
1,8,0.1,0.3,0.4,0.001,0.069742669,0.215234861,-3.093958507,0.275185512,-3.487872222,0.901212345,0.541797723,0.263227169
2,8,0.1,0.3,0.4,0.001,0.041668101,0.199181518,-3.107010219,0.236627012,-3.781001406,0.897560439,0.526270242,0.281755996
3,8,0.1,0.3,0.4,0.001,0.061047695,0.213133871,-3.056991005,0.267189523,-3.548320132,0.904361013,0.534905034,0.266481185
4,8,0.1,0.3,0.4,0.001,0.021580242,0.188808967,-3.14532171,0.210887075,-4.018046782,0.889456622,0.510672815,0.305316599
5,8,0.1,0.3,0.4,0.001,0.061047695,0.213133871,-3.056991005,0.268052363,-3.548320132,0.904361015,0.535446754,0.266481185
6,8,0.1,0.3,0.4,0.001,0.072353354,0.215375597,-3.082761374,0.27919657,-3.482551894,0.903017417,0.544531133,0.261844576
7,8,0.1,0.3,0.4,0.001,0.02180382,0.195334776,-3.111131929,0.227440345,-3.855985075,0.894633138,0.548151062,0.284701123
8,8,0.1,0.3,0.4,0.001,0.018704147,0.186827962,-3.142758581,0.216942593,-4.004636978,0.8909072,0.514021558,0.298022786
0,2,0.2,0.1,0.4,0.001,0.036707309,0.195611031,-3.095782103,0.24991737,-3.733550172,0.900598093,0.517523074,0.26746159
1,2,0.2,0.1,0.4,0.001,0.07254661,0.208042088,-3.069558693,0.278808734,-3.471540474,0.902139563,0.554930722,0.261235741
2,2,0.2,0.1,0.4,0.001,0.021664705,0.187791375,-3.143564469,0.224609656,-3.956767601,0.89454403,0.507711323,0.286858587
3,2,0.2,0.1,0.4,0.001,0.059050934,0.207369197,-3.044991482,0.278391744,-3.471213752,0.904695652,0.522489571,0.267310865
4,2,0.2,0.1,0.4,0.001,0.018640653,0.176144885,-3.182619288,0.201213549,-4.217546336,0.885314408,0.477811902,0.305467021
5,2,0.2,0.1,0.4,0.001,0.059050934,0.207369197,-3.044991482,0.278271134,-3.471213752,0.904695654,0.522745389,0.267310865
6,2,0.2,0.1,0.4,0.001,0.074414003,0.209674276,-3.056850875,0.283057321,-3.460698895,0.904248976,0.54682763,0.261871092
7,2,0.2,0.1,0.4,0.001,0.024653905,0.19579078,-3.126530039,0.228457778,-3.900299724,0.89315478,0.529542745,0.289045792
8,2,0.2,0.1,0.4,0.001,0.010225848,0.162195539,-3.21710031,0.180060591,-4.499618955,0.877756414,0.410782978,0.319987868
0,2,0.5,0.4,0.4,0.001,0.022881179,0.166209367,-3.153677574,0.204621864,-4.049720777,0.89346877,0.474040847,0.283226222
1,2,0.5,0.4,0.4,0.001,0.06306589,0.192671493,-3.124000623,0.257062755,-3.534929926,0.895155416,0.513398014,0.26187894
2,2,0.5,0.4,0.4,0.001,0.008298061,0.14311265,-3.251171653,0.156186996,-4.708753612,0.875175253,0.356220652,0.328328229
3,2,0.5,0.4,0.4,0.001,0.048903219,0.18903454,-3.01305965,0.256038734,-3.372972945,0.900668463,0.473035776,0.268873907
4,2,0.5,0.4,0.4,0.001,0.014459389,0.158788314,-3.190416613,0.181362561,-4.277261929,0.884997306,0.433737086,0.299576329
5,2,0.5,0.4,0.4,0.001,0.048903219,0.18903454,-3.01305965,0.256214548,-3.372972945,0.900668463,0.473427725,0.268873907
6,2,0.5,0.4,0.4,0.001,0.074875174,0.201908293,-3.063258179,0.272508665,-3.431176313,0.901771516,0.514526753,0.25912599
7,2,0.5,0.4,0.4,0.001,0.021782909,0.180745398,-3.131313979,0.220522175,-3.86913206,0.894785382,0.489643823,0.287257227
8,2,0.5,0.4,0.4,0.001,0,0.115100923,-3.319532231,0.116284271,-5.376181197,0.858732315,0.20764035,0.411891468
0,1,0.4,0.2,0.4,0.001,0.022069561,0.157654935,-3.173552864,0.196940431,-4.076197182,0.894455921,0.445925598,0.274740042
1,1,0.4,0.2,0.4,0.001,0.042721713,0.161811727,-3.184643797,0.221130315,-3.74309036,0.896911592,0.492510612,0.263518751
2,1,0.4,0.2,0.4,0.001,0.011794708,0.13964307,-3.213765891,0.170200242,-4.40473687,0.882606135,0.377384616,0.294209376
3,1,0.4,0.2,0.4,0.001,0.053262117,0.181432726,-3.035007164,0.249827327,-3.490652916,0.899917923,0.475599801,0.263753145
4,1,0.4,0.2,0.4,0.001,0.009552297,0.149227142,-3.224216906,0.172668669,-4.427595058,0.881167753,0.378149426,0.304201149
5,1,0.4,0.2,0.4,0.001,0.053262117,0.181432726,-3.035007164,0.249498737,-3.490652916,0.899917923,0.475350485,0.263753145
6,1,0.4,0.2,0.4,0.001,0.059498533,0.195082848,-3.105178325,0.265359995,-3.544080752,0.900190786,0.496836536,0.262598264
7,1,0.4,0.2,0.4,0.001,0.02233658,0.174611294,-3.161333253,0.213811842,-3.977656848,0.892685956,0.451355733,0.284889633
8,1,0.4,0.2,0.4,0.001,0,0.128814096,-3.275893673,0.135718307,-5.146713992,0.862788432,0.233621887,0.3676913
0,1,0.2,0,0.3,0.001,0.031810402,0.188254526,-3.133201535,0.229890785,-3.903258834,0.895891565,0.50708946,0.276493264
1,1,0.2,0,0.3,0.001,0.036666813,0.18540636,-3.16224466,0.236558594,-3.796798094,0.897819185,0.537078551,0.269104074
2,1,0.2,0,0.3,0.001,0.020305843,0.178097965,-3.169493576,0.212253527,-4.086829366,0.889426915,0.471096878,0.284008162
3,1,0.2,0,0.3,0.001,0.042967871,0.202012884,-3.091133294,0.255527753,-3.723300802,0.900745013,0.528047861,0.271850794
4,1,0.2,0,0.3,0.001,0.011611934,0.160520507,-3.197897035,0.186311781,-4.413850591,0.879720471,0.41120388,0.301482881
5,1,0.2,0,0.3,0.001,0.042967871,0.202012884,-3.091133294,0.255429441,-3.723300802,0.900745012,0.528334641,0.271850794
6,1,0.2,0,0.3,0.001,0.05020181,0.214255607,-3.099558303,0.264276209,-3.641114364,0.900900032,0.544741273,0.269524855
7,1,0.2,0,0.3,0.001,0.025771625,0.178986576,-3.161119088,0.212136037,-4.098864311,0.889373934,0.491211189,0.288915138
8,1,0.2,0,0.3,0.001,0.010231674,0.156648158,-3.231390243,0.174228369,-4.660562023,0.873421653,0.364575376,0.316790509
0,2,0.6,0.2,0.1,0.001,0.019624435,0.179721,-3.177305194,0.198286912,-4.422974278,0.879915128,0.423755756,0.307116914
1,2,0.6,0.2,0.1,0.001,0.057224222,0.212733277,-3.096186643,0.269512209,-3.571545015,0.901145252,0.548774601,0.265257128
2,2,0.6,0.2,0.1,0.001,0.003244004,0.132648614,-3.305038632,0.124367839,-5.405223168,0.85622808,0.227963106,0.40641327
3,2,0.6,0.2,0.1,0.001,0.056963672,0.227234897,-3.056297608,0.280247782,-3.566828991,0.902942369,0.547098305,0.269983129
4,2,0.6,0.2,0.1,0.001,0.01382545,0.174490934,-3.175056639,0.200261976,-4.298603783,0.88285422,0.452251328,0.305333211
5,2,0.6,0.2,0.1,0.001,0.056963672,0.227234897,-3.056297608,0.279448307,-3.566828991,0.902942369,0.547143819,0.269983129
6,2,0.6,0.2,0.1,0.001,0.067983665,0.229930945,-3.05405799,0.288538229,-3.50093029,0.903537346,0.553018621,0.269921257
7,2,0.6,0.2,0.1,0.001,0.029942989,0.196855503,-3.123576969,0.234811642,-3.818724255,0.895166752,0.532862554,0.278160234
8,2,0.6,0.2,0.1,0.001,0,0.109740383,-3.346346167,0.090488766,-5.869391608,0.844886332,0.159273295,0.521559301
0,8,0,0.4,0.3,0.001,0.054519802,0.205328544,-3.069420073,0.263569937,-3.672876947,0.904747072,0.535597586,0.265497239
1,8,0,0.4,0.3,0.001,0.077822727,0.220157446,-3.05549181,0.286002381,-3.446503403,0.904469715,0.545034202,0.262398494
2,8,0,0.4,0.3,0.001,0.036196398,0.190048207,-3.093512124,0.242540376,-3.771463094,0.901650581,0.531281705,0.269280444
3,8,0,0.4,0.3,0.001,0.067635042,0.207004524,-3.047479238,0.274915334,-3.603395178,0.905820924,0.528810031,0.260677405
4,8,0,0.4,0.3,0.001,0.018883922,0.182022228,-3.143880785,0.213665581,-3.974453661,0.894139021,0.516869724,0.286570666
5,8,0,0.4,0.3,0.001,0.067635042,0.207004524,-3.047479238,0.275122455,-3.603395178,0.905820925,0.528824421,0.260677405
6,8,0,0.4,0.3,0.001,0.077780504,0.216881999,-3.044402612,0.284917969,-3.48395939,0.906467099,0.539358241,0.261723839
7,8,0,0.4,0.3,0.001,0.025278358,0.189889536,-3.106494216,0.231959882,-3.859712163,0.897582863,0.528744665,0.278009672
8,8,0,0.4,0.3,0.001,0.033488349,0.18439386,-3.123304563,0.219761103,-3.915134168,0.895588839,0.526086038,0.274579437
0,4,0.6,0.4,0.2,0.001,0.018385987,0.172761166,-3.199766533,0.193380644,-4.379050483,0.881944708,0.427161126,0.304179094
1,4,0.6,0.4,0.2,0.001,0.08156922,0.228759205,-3.058902032,0.294453479,-3.387460862,0.903641776,0.554074414,0.258814886
2,4,0.6,0.4,0.2,0.001,0.003793856,0.120768708,-3.314011273,0.12072575,-5.311165138,0.859522394,0.241661532,0.40292049
3,4,0.6,0.4,0.2,0.001,0.056892367,0.214569377,-3.042017138,0.274625632,-3.445548061,0.904405005,0.532489284,0.264838901
4,4,0.6,0.4,0.2,0.001,0.013370353,0.169385862,-3.174216848,0.20095643,-4.140559584,0.888301871,0.479063498,0.28810684
5,4,0.6,0.4,0.2,0.001,0.056892367,0.214569377,-3.042017138,0.274198845,-3.445548061,0.904405006,0.532562294,0.264838901
6,4,0.6,0.4,0.2,0.001,0.091794088,0.232090841,-3.045531825,0.299494163,-3.38434322,0.905351039,0.545980855,0.259835302
7,4,0.6,0.4,0.2,0.001,0.026442486,0.195977343,-3.124417626,0.23162695,-3.82715255,0.895590931,0.535878568,0.27835641
8,4,0.6,0.4,0.2,0.001,0,0.101621688,-3.366788556,0.086815905,-5.712020166,0.846242245,0.176389505,0.514079862
0,4,0.3,0,0,0.001,0.02291742,0.175005614,-3.147085622,0.21799959,-4.092216456,0.89053031,0.467975664,0.280110916
1,4,0.3,0,0,0.001,0.051950434,0.20393007,-3.113550624,0.256293805,-3.47787361,0.896232068,0.532210498,0.265157649
2,4,0.3,0,0,0.001,0.010873648,0.151941864,-3.213027671,0.175494611,-4.616804036,0.876690238,0.378024018,0.296006969
3,4,0.3,0,0,0.001,0.040196553,0.200759684,-3.092851554,0.259202459,-3.718888111,0.900884779,0.520225118,0.266571593
4,4,0.3,0,0,0.001,0.012662846,0.166297972,-3.191115491,0.191397396,-4.432723122,0.878846946,0.412930295,0.304220134
5,4,0.3,0,0,0.001,0.040196553,0.200759684,-3.092851554,0.258915855,-3.718888111,0.900884778,0.519370389,0.266571593
6,4,0.3,0,0,0.001,0.054388627,0.209772263,-3.091335578,0.264692927,-3.560376176,0.901769419,0.527017571,0.265547184
7,4,0.3,0,0,0.001,0.021410388,0.173609957,-3.150354699,0.212667654,-4.0821152,0.889912434,0.487650933,0.281342656
8,4,0.3,0,0,0.001,0.003959191,0.12169954,-3.306622881,0.126587112,-5.29626783,0.859402738,0.236820118,0.377158642
0,8,0.5,0,0.1,0.001,0.011709013,0.165679842,-3.20657939,0.19058461,-4.502010992,0.878372335,0.385150236,0.304866469
1,8,0.5,0,0.1,0.001,0.053920811,0.225571512,-3.07877974,0.268448596,-3.380769006,0.89537107,0.536019034,0.272663961
2,8,0.5,0,0.1,0.001,0.003063079,0.109918198,-3.33108026,0.112428713,-5.389429735,0.858207268,0.250587999,0.398880775
3,8,0.5,0,0.1,0.001,0.059403118,0.222981013,-3.061283127,0.270853228,-3.551347652,0.901792874,0.506937789,0.272125414
4,8,0.5,0,0.1,0.001,0.014553054,0.174034139,-3.170289146,0.196506384,-4.264066841,0.884254057,0.432214423,0.299530173
5,8,0.5,0,0.1,0.001,0.059403118,0.222981013,-3.061283127,0.270874298,-3.551347652,0.901792873,0.506833715,0.272125414
6,8,0.5,0,0.1,0.001,0.058747005,0.226904193,-3.052384329,0.273155298,-3.402335319,0.899326625,0.532531907,0.270063473
7,8,0.5,0,0.1,0.001,0.024923323,0.197213745,-3.120728236,0.230479096,-3.893218419,0.893233429,0.502757609,0.286258786
8,8,0.5,0,0.1,0.001,0,0.095283523,-3.369436969,0.087556901,-5.706442162,0.845987391,0.226599065,0.510765014
0,16,0.5,0.3,0,0.001,0.023066489,0.177770521,-3.145497551,0.214018558,-4.051627996,0.891559668,0.493607851,0.280638878
1,16,0.5,0.3,0,0.001,0.054820282,0.207835793,-3.086259405,0.259579649,-3.605323455,0.900027655,0.542423282,0.265703427
2,16,0.5,0.3,0,0.001,0.012208951,0.137794877,-3.258908753,0.160409555,-4.882241133,0.871372559,0.362321072,0.322742906
3,16,0.5,0.3,0,0.001,0.047201173,0.199193192,-3.074303077,0.250147419,-3.730446611,0.902055338,0.534618398,0.270810314
4,16,0.5,0.3,0,0.001,0.022589399,0.178721656,-3.157332847,0.21043054,-4.075717635,0.890924779,0.489158663,0.286003144
5,16,0.5,0.3,0,0.001,0.047201173,0.199193192,-3.074303077,0.250536543,-3.730446611,0.902055337,0.53495046,0.270810314
6,16,0.5,0.3,0,0.001,0.054019528,0.207687107,-3.073494013,0.260692387,-3.624847241,0.901220094,0.540321169,0.26784872
7,16,0.5,0.3,0,0.001,0.029234079,0.185324357,-3.133997867,0.221630399,-3.88228535,0.895942717,0.521014494,0.279993109
8,16,0.5,0.3,0,0.001,0,0.093923952,-3.335090148,0.104680784,-5.430235937,0.854257075,0.326081488,0.391885953
0,4,0.4,0.4,0.1,0.001,0.038737851,0.202075955,-3.105096564,0.243530103,-3.794624469,0.89901678,0.536622724,0.276834669
1,4,0.4,0.4,0.1,0.001,0.080451854,0.233727337,-3.059628007,0.293990815,-3.337461983,0.903706718,0.551388241,0.263136085
2,4,0.4,0.4,0.1,0.001,0.017774051,0.175414249,-3.171184102,0.196682305,-4.19427481,0.885760272,0.48544331,0.297432469
3,4,0.4,0.4,0.1,0.001,0.062478321,0.218992425,-3.045352609,0.277399043,-3.518962204,0.904735393,0.543908562,0.263883926
4,4,0.4,0.4,0.1,0.001,0.015612454,0.184664357,-3.139337571,0.211956796,-4.061385641,0.890101801,0.502603779,0.288346149
5,4,0.4,0.4,0.1,0.001,0.062478321,0.218992425,-3.045352609,0.277726715,-3.518962204,0.904735392,0.543158142,0.263883926
6,4,0.4,0.4,0.1,0.001,0.085974995,0.236735707,-3.045007736,0.298426944,-3.349629505,0.905360094,0.549227034,0.260155833
7,4,0.4,0.4,0.1,0.001,0.030845596,0.194012506,-3.125373958,0.230537761,-3.811035443,0.897424298,0.534950867,0.284078228
8,4,0.4,0.4,0.1,0.001,0.010380465,0.133910594,-3.294724154,0.14062833,-5.01050968,0.866028741,0.310234823,0.354438687
0,8,0.2,0.4,0,0.001,0.043995982,0.202119627,-3.089691234,0.254321783,-3.730654018,0.903415132,0.539236705,0.263976575
1,8,0.2,0.4,0,0.001,0.082431164,0.222602217,-3.061720605,0.286794238,-3.452734135,0.903548651,0.557747716,0.262492418
2,8,0.2,0.4,0,0.001,0.027196647,0.189562919,-3.116306792,0.236550231,-3.85376657,0.89956968,0.530689177,0.271197328
3,8,0.2,0.4,0,0.001,0.063277941,0.225194034,-3.042716412,0.287758105,-3.570631129,0.906935827,0.548289022,0.264147096
4,8,0.2,0.4,0,0.001,0.020973841,0.181212596,-3.148887652,0.215186045,-4.023454557,0.892704393,0.515623761,0.281457475
5,8,0.2,0.4,0,0.001,0.063254414,0.225117896,-3.042691689,0.288209999,-3.570836728,0.906933247,0.54776917,0.264138624
6,8,0.2,0.4,0,0.001,0.080128304,0.217253118,-3.055344631,0.287138469,-3.486360171,0.904867565,0.557723057,0.260438942
7,8,0.2,0.4,0,0.001,0.025778442,0.192664667,-3.109588446,0.233657254,-3.84060917,0.898770485,0.534256276,0.275774286
8,8,0.2,0.4,0,0.001,0.014770253,0.164912663,-3.185046181,0.199778079,-4.251545994,0.887744442,0.474284653,0.285408929
0,2,0.4,0.2,0.2,0.001,0.028850387,0.198558489,-3.091678522,0.242539625,-3.796480629,0.89695579,0.537554108,0.274219849
1,2,0.4,0.2,0.2,0.001,0.06633552,0.22057479,-3.062982817,0.282076658,-3.465765984,0.90287486,0.552637538,0.263356977
2,2,0.4,0.2,0.2,0.001,0.018868512,0.17030938,-3.182209381,0.19449456,-4.340895329,0.88270922,0.429320103,0.299379891
3,2,0.4,0.2,0.2,0.001,0.049537105,0.213502136,-3.054392495,0.268159528,-3.595325059,0.903734138,0.542865197,0.266428054
4,2,0.4,0.2,0.2,0.001,0.016990372,0.175225324,-3.157032603,0.201652516,-4.18782636,0.885525327,0.480064581,0.287706125
5,2,0.4,0.2,0.2,0.001,0.049537105,0.213502136,-3.054392495,0.267803453,-3.595325059,0.903734137,0.542947977,0.266428054
6,2,0.4,0.2,0.2,0.001,0.074168841,0.220107655,-3.047020875,0.284128727,-3.461873774,0.903772519,0.555491454,0.263889725
7,2,0.4,0.2,0.2,0.001,0.030331886,0.199554108,-3.105062768,0.237864286,-3.827687728,0.896657555,0.536859817,0.279508373
8,2,0.4,0.2,0.2,0.001,0.007405193,0.142278741,-3.274040462,0.150903235,-5.089736964,0.864164547,0.294816996,0.347042348
0,1,0,0,0,0.001,0.027928383,0.199941975,-3.109550619,0.237371938,-3.898232217,0.894112253,0.492463571,0.280514954
1,1,0,0,0,0.001,0.033483385,0.20074059,-3.179110561,0.235014688,-3.895801458,0.893226598,0.51302812,0.272183658
2,1,0,0,0,0.001,0.02728697,0.191469087,-3.152591445,0.214600105,-4.067476053,0.889382098,0.474180002,0.289240382
3,1,0,0,0,0.001,0.038102753,0.211833105,-3.081025216,0.251590095,-3.733148942,0.896328602,0.510619587,0.277951134
4,1,0,0,0,0.001,0.012223652,0.1722123,-3.205471423,0.18866074,-4.328201096,0.880658521,0.426551747,0.316663872
5,1,0,0,0,0.001,0.038102753,0.211833105,-3.081025216,0.251855079,-3.733148942,0.896328602,0.511037228,0.277951134
6,1,0,0,0,0.001,0.039167695,0.213118953,-3.145087714,0.248622563,-3.765681426,0.895092382,0.515647727,0.271503009
7,1,0,0,0,0.001,0.017566673,0.186307355,-3.172827645,0.208142112,-4.147414082,0.885335884,0.457358966,0.301318293
8,1,0,0,0,0.001,0.017488525,0.177903665,-3.188316424,0.201724981,-4.203703001,0.884398427,0.453015289,0.304209713
0,1,0.5,0.4,0.2,0.001,0.015522365,0.141932599,-3.203780284,0.179777168,-4.192055033,0.892077943,0.396781477,0.279770079
1,1,0.5,0.4,0.2,0.001,0.029741473,0.110580746,-3.258334837,0.165941265,-4.101772768,0.895806305,0.412639903,0.25650056
2,1,0.5,0.4,0.2,0.001,0.007962374,0.127702248,-3.296114196,0.145152454,-4.774620088,0.875120338,0.295619594,0.319678236
3,1,0.5,0.4,0.2,0.001,0.05720167,0.171969788,-2.989542327,0.244200207,-3.275847071,0.897794629,0.458105494,0.262863013
4,1,0.5,0.4,0.2,0.001,0.011660702,0.137862292,-3.250069548,0.166989156,-4.44735354,0.882074642,0.328800537,0.301802333
5,1,0.5,0.4,0.2,0.001,0.05720167,0.171969788,-2.989542327,0.244538155,-3.275847071,0.897794629,0.45799643,0.262863013
6,1,0.5,0.4,0.2,0.001,0.059880489,0.195211124,-3.105821608,0.259173593,-3.478970736,0.900347656,0.452263229,0.261808292
7,1,0.5,0.4,0.2,0.001,0.021877487,0.167911988,-3.186161328,0.203280233,-3.955816656,0.893043611,0.410140879,0.287435884
8,1,0.5,0.4,0.2,0.001,0,0.109385239,-3.316242604,0.111857465,-5.411022321,0.85768341,0.196344032,0.393617569
0,4,0.1,0,0.3,0.001,0.043955053,0.197820592,-3.076767935,0.247512531,-3.835472363,0.90058275,0.530488887,0.271364753
1,4,0.1,0,0.3,0.001,0.062649714,0.222973703,-3.080637983,0.280193125,-3.454762676,0.903520482,0.545315408,0.268029703
2,4,0.1,0,0.3,0.001,0.027441251,0.184076525,-3.141718122,0.226802095,-3.976566792,0.894312835,0.515114582,0.278600865
3,4,0.1,0,0.3,0.001,0.058773734,0.213026068,-3.043167468,0.274695049,-3.642033404,0.904651001,0.541664666,0.265550841
4,4,0.1,0,0.3,0.001,0.015166684,0.174445723,-3.163937671,0.201377393,-4.254762958,0.884444362,0.489968572,0.302734225
5,4,0.1,0,0.3,0.001,0.058773734,0.213026068,-3.043167468,0.274213766,-3.642033404,0.904651,0.54155857,0.265550841
6,4,0.1,0,0.3,0.001,0.068065494,0.230016662,-3.060467376,0.287468911,-3.463326746,0.905907164,0.543969938,0.266382839
7,4,0.1,0,0.3,0.001,0.032024117,0.192313842,-3.114560378,0.226557659,-3.960496793,0.892995976,0.526937079,0.293575397
8,4,0.1,0,0.3,0.001,0.018770827,0.168417266,-3.188091091,0.198716946,-4.382029032,0.883653958,0.452070815,0.295351851
0,16,0.1,0.1,0.4,0.001,0.032882248,0.178133468,-3.134398161,0.228021487,-3.792555377,0.897864742,0.492042913,0.268600295
1,16,0.1,0.1,0.4,0.001,0.054534657,0.190606372,-3.108485771,0.252347498,-3.586403333,0.899542265,0.521559904,0.261967642
2,16,0.1,0.1,0.4,0.001,0.029026263,0.185612402,-3.139338329,0.226652252,-3.866521633,0.89466285,0.477424201,0.274365387
3,16,0.1,0.1,0.4,0.001,0.049099134,0.193911134,-3.084414641,0.256873564,-3.641494849,0.902995237,0.510221029,0.263711772
4,16,0.1,0.1,0.4,0.001,0.014875061,0.166137503,-3.184720534,0.192922674,-4.13647501,0.886780129,0.446481591,0.286758857
5,16,0.1,0.1,0.4,0.001,0.049099134,0.193911134,-3.084414641,0.256615723,-3.641494849,0.902995238,0.510497391,0.263711772
6,16,0.1,0.1,0.4,0.001,0.059000076,0.19493586,-3.092734306,0.257946849,-3.571431808,0.901550591,0.525087944,0.261324154
7,16,0.1,0.1,0.4,0.001,0.021235441,0.174606648,-3.147289899,0.212121002,-3.912804779,0.892673396,0.487996645,0.28180333
8,16,0.1,0.1,0.4,0.001,0.014406416,0.166943499,-3.178290919,0.200852451,-4.143098902,0.88596575,0.448002815,0.287913328
0,16,0.6,0.4,0.4,0.001,0.011968855,0.176468984,-3.197870996,0.1941553,-4.258690446,0.882094612,0.430480902,0.303742119
1,16,0.6,0.4,0.4,0.001,0.045534944,0.21257128,-3.119146443,0.254844607,-3.511732709,0.897759739,0.527758921,0.274795114
2,16,0.6,0.4,0.4,0.001,0,0.129627459,-3.31273708,0.137818622,-5.161914988,0.860126105,0.308535384,0.392315948
3,16,0.6,0.4,0.4,0.001,0.039590261,0.212074447,-3.095241232,0.252088152,-3.624503675,0.900869496,0.507043451,0.276573487
4,16,0.6,0.4,0.4,0.001,0.014818773,0.189127127,-3.172232923,0.202213255,-4.079084944,0.886390971,0.47604017,0.308183998
5,16,0.6,0.4,0.4,0.001,0.039590261,0.212074447,-3.095241232,0.251936738,-3.624503675,0.900869496,0.507126533,0.276573487
6,16,0.6,0.4,0.4,0.001,0.048406791,0.21770974,-3.105514848,0.262795937,-3.514284,0.899847894,0.530061979,0.274740337
7,16,0.6,0.4,0.4,0.001,0.022720077,0.199145742,-3.139602011,0.223707155,-3.867158316,0.893229366,0.518219583,0.29744342
8,16,0.6,0.4,0.4,0.001,0.002365216,0.092900541,-3.385907361,0.092577661,-5.649071728,0.846587505,0.283484807,0.448921477
0,2,0.6,0.3,0,0.001,0.016598083,0.160328532,-3.166824968,0.188608714,-4.368538972,0.881185111,0.43544421,0.296802898
1,2,0.6,0.3,0,0.001,0.069322305,0.220627858,-3.060500012,0.290483614,-3.413940454,0.903822322,0.552013062,0.262556704
2,2,0.6,0.3,0,0.001,0.003432675,0.124807009,-3.296522794,0.126077431,-5.302273577,0.860286563,0.239694756,0.379026732
3,2,0.6,0.3,0,0.001,0.075489259,0.226844587,-3.034180577,0.294973958,-3.493503493,0.9054934,0.53971882,0.26236848
4,2,0.6,0.3,0,0.001,0.017122108,0.164979142,-3.169682488,0.203644939,-4.246414541,0.885287919,0.454103633,0.287206126
5,2,0.6,0.3,0,0.001,0.075489259,0.226844587,-3.034180577,0.294730449,-3.493503493,0.905493399,0.539356239,0.26236848
6,2,0.6,0.3,0,0.001,0.074905372,0.222022178,-3.036239256,0.293713467,-3.367742667,0.905484301,0.558347537,0.262244019
7,2,0.6,0.3,0,0.001,0.029431055,0.200090044,-3.117122877,0.24761017,-3.812862779,0.897253355,0.52449887,0.274094246
8,2,0.6,0.3,0,0.001,0,0.106194896,-3.350608981,0.095903795,-5.796299515,0.847552516,0.174929245,0.466539557
0,1,0.2,0.1,0.2,0.001,0.038734538,0.200517737,-3.099583192,0.250117513,-3.799650931,0.899212807,0.52511597,0.27042016
1,1,0.2,0.1,0.2,0.001,0.054610202,0.195337512,-3.119186684,0.255717469,-3.663301053,0.901982604,0.54140374,0.26255322
2,1,0.2,0.1,0.2,0.001,0.034244519,0.194912858,-3.13998447,0.226774285,-3.96672807,0.89402023,0.500984444,0.277865821
3,1,0.2,0.1,0.2,0.001,0.047104861,0.212791677,-3.050644215,0.267981628,-3.635469042,0.902664956,0.546037898,0.268086504
4,1,0.2,0.1,0.2,0.001,0.013589536,0.167722202,-3.192149544,0.191358563,-4.351123848,0.881061494,0.445698577,0.292594268
5,1,0.2,0.1,0.2,0.001,0.047104861,0.212791677,-3.050644215,0.267974331,-3.635469042,0.902664956,0.546662814,0.268086504
6,1,0.2,0.1,0.2,0.001,0.061528192,0.216967551,-3.076163993,0.278732683,-3.560295819,0.903574726,0.545346911,0.264054058
7,1,0.2,0.1,0.2,0.001,0.029082239,0.191072988,-3.132649025,0.222859676,-3.97518714,0.891840181,0.518425783,0.279844595
8,1,0.2,0.1,0.2,0.001,0.016546094,0.165610076,-3.184638827,0.189723444,-4.470536234,0.878283597,0.414426395,0.299186207
0,8,0.5,0.1,0,0.001,0.018089607,0.158167487,-3.221326546,0.193929632,-4.465121146,0.882085974,0.404383622,0.276439203
1,8,0.5,0.1,0,0.001,0.066439403,0.227446053,-3.070312049,0.277571754,-3.536500872,0.900393008,0.550024191,0.268929486
2,8,0.5,0.1,0,0.001,0.004098283,0.114676874,-3.338512433,0.132775455,-5.24110921,0.86278466,0.264871584,0.329457341
3,8,0.5,0.1,0,0.001,0.056645626,0.217804688,-3.082667104,0.261930759,-3.721325531,0.900811513,0.537337579,0.272924805
4,8,0.5,0.1,0,0.001,0.022198545,0.178689133,-3.170424193,0.209473226,-4.19000905,0.886482298,0.456967678,0.286558134
5,8,0.5,0.1,0,0.001,0.056645626,0.217804688,-3.082667104,0.262317992,-3.721325531,0.900811515,0.537095983,0.272924805
6,8,0.5,0.1,0,0.001,0.063482297,0.226302851,-3.072412415,0.276165967,-3.571390474,0.900993661,0.547379274,0.269838228
7,8,0.5,0.1,0,0.001,0.028892046,0.193597685,-3.132870366,0.227383812,-3.928675714,0.894499403,0.523601663,0.280023352
8,8,0.5,0.1,0,0.001,0.001856238,0.094081428,-3.373808491,0.097241285,-5.631012686,0.850104067,0.240606761,0.427169478
0,4,0.3,0.1,0.1,0.001,0.03635107,0.189239663,-3.120918386,0.236960172,-3.885885687,0.896514204,0.530750642,0.268851521
1,4,0.3,0.1,0.1,0.001,0.062202449,0.209053251,-3.07920895,0.264110275,-3.592544137,0.902089562,0.560980568,0.264574476
2,4,0.3,0.1,0.1,0.001,0.018655056,0.166969854,-3.185758884,0.199750896,-4.272987875,0.887679672,0.463352477,0.280587735
3,4,0.3,0.1,0.1,0.001,0.054052906,0.204840499,-3.066930744,0.262512636,-3.704016336,0.902739617,0.541983452,0.264814406
4,4,0.3,0.1,0.1,0.001,0.024024851,0.174506119,-3.159844477,0.211237555,-4.203129284,0.887948134,0.474542622,0.284971904
5,4,0.3,0.1,0.1,0.001,0.054052906,0.204840499,-3.066930744,0.262535849,-3.704016336,0.902739617,0.542208001,0.264814406
6,4,0.3,0.1,0.1,0.001,0.071457981,0.214169868,-3.071165737,0.271465631,-3.551799708,0.903306384,0.554597386,0.263131305
7,4,0.3,0.1,0.1,0.001,0.025748607,0.180929415,-3.126430008,0.224020837,-3.930920367,0.894464181,0.530699481,0.276257514
8,4,0.3,0.1,0.1,0.001,0.008025412,0.129849852,-3.279689863,0.148505188,-4.996823632,0.868894862,0.310614846,0.325246048
0,16,0.5,0.2,0.1,0.001,0.020142712,0.166858031,-3.165336676,0.20139299,-4.20622822,0.887456668,0.463647379,0.282964316
1,16,0.5,0.2,0.1,0.001,0.049362579,0.20563184,-3.074797217,0.254347362,-3.631783069,0.898850909,0.535272242,0.26986339
2,16,0.5,0.2,0.1,0.001,0.006231618,0.122067259,-3.285069873,0.141035646,-5.079113421,0.864898841,0.33475755,0.344410871
3,16,0.5,0.2,0.1,0.001,0.035839239,0.196275796,-3.076487504,0.245659622,-3.768229056,0.900291163,0.53165662,0.273080614
4,16,0.5,0.2,0.1,0.001,0.017673526,0.18002005,-3.151638901,0.208012261,-4.11865537,0.888217369,0.470765132,0.295715138
5,16,0.5,0.2,0.1,0.001,0.035839239,0.196275796,-3.076487504,0.245571242,-3.768229056,0.900291164,0.531460285,0.273080614
6,16,0.5,0.2,0.1,0.001,0.049864847,0.206024608,-3.078709494,0.254602665,-3.660308979,0.899648667,0.534011192,0.270678682
7,16,0.5,0.2,0.1,0.001,0.022859506,0.186888645,-3.140015828,0.219650115,-3.96494568,0.892189187,0.523630749,0.288813961
8,16,0.5,0.2,0.1,0.001,0.002489725,0.089255987,-3.359371353,0.102112355,-5.55249833,0.850472572,0.293216218,0.403141067
0,1,0,0.3,0.3,0.001,0.03757559,0.1724005,-3.104561057,0.230164404,-3.8987399,0.901516491,0.499416061,0.264541816
1,1,0,0.3,0.3,0.001,0.052736106,0.182063977,-3.133514128,0.239838661,-3.710023406,0.899770706,0.523322681,0.260642866
2,1,0,0.3,0.3,0.001,0.026806261,0.160374705,-3.132302618,0.20405893,-4.023892768,0.8972987,0.502505249,0.278307845
3,1,0,0.3,0.3,0.001,0.048796664,0.186915653,-3.069189278,0.248507275,-3.655110678,0.902578185,0.50460576,0.262628318
4,1,0,0.3,0.3,0.001,0.017384805,0.15570123,-3.182809455,0.184846568,-4.240128049,0.888323756,0.458864547,0.29393219
5,1,0,0.3,0.3,0.001,0.048796664,0.186915653,-3.069189278,0.248378417,-3.655110678,0.902578186,0.504263246,0.262628318
6,1,0,0.3,0.3,0.001,0.063759797,0.187490661,-3.121312444,0.249221002,-3.68889208,0.900815001,0.518139844,0.25870097
7,1,0,0.3,0.3,0.001,0.023490112,0.17351502,-3.141513518,0.209710816,-3.998487167,0.892912921,0.500997035,0.286159229
8,1,0,0.3,0.3,0.001,0.021294088,0.161658654,-3.165778149,0.194997638,-4.130619934,0.892214951,0.486671725,0.283222422
0,2,0.4,0.1,0.1,0.001,0.026666366,0.193999724,-3.131154683,0.233055562,-3.945903312,0.893732242,0.515998992,0.275507225
1,2,0.4,0.1,0.1,0.001,0.054443421,0.210412588,-3.086750199,0.269154166,-3.555197586,0.902069225,0.553820653,0.264836349
2,2,0.4,0.1,0.1,0.001,0.011302313,0.167992525,-3.201789114,0.185050654,-4.573588987,0.875802218,0.382772336,0.314474709
3,2,0.4,0.1,0.1,0.001,0.04722775,0.21289682,-3.056010366,0.270086167,-3.605569975,0.903458931,0.540073596,0.267001382
4,2,0.4,0.1,0.1,0.001,0.017734334,0.181508355,-3.170749185,0.208042368,-4.295406702,0.882675634,0.448838227,0.29909004
5,2,0.4,0.1,0.1,0.001,0.04722775,0.21289682,-3.056010366,0.270196136,-3.605569975,0.90345893,0.540128348,0.267001382
6,2,0.4,0.1,0.1,0.001,0.062036382,0.219699702,-3.053028494,0.27787007,-3.51357593,0.903633599,0.550482008,0.265947635
7,2,0.4,0.1,0.1,0.001,0.025582094,0.203024151,-3.110295758,0.236850277,-3.84965108,0.89506133,0.529767377,0.283606362
8,2,0.4,0.1,0.1,0.001,0.005463443,0.133335314,-3.297302052,0.132534477,-5.351236524,0.858374035,0.230909868,0.394383225
0,16,0.2,0.4,0.2,0.001,0.035367551,0.177532713,-3.098529462,0.231925007,-3.847687309,0.901898482,0.5211486,0.266056007
1,16,0.2,0.4,0.2,0.001,0.060176575,0.203118733,-3.094242378,0.262156824,-3.599616807,0.902071238,0.534880932,0.260206913
2,16,0.2,0.4,0.2,0.001,0.025991747,0.174956791,-3.12047432,0.220335341,-3.936062266,0.897595435,0.51562747,0.271746497
3,16,0.2,0.4,0.2,0.001,0.047411833,0.190349824,-3.079426375,0.253593103,-3.739923596,0.904805445,0.527070445,0.261282281
4,16,0.2,0.4,0.2,0.001,0.02176141,0.167277372,-3.149960836,0.203901444,-4.092039707,0.892724421,0.481626631,0.281984375
5,16,0.2,0.4,0.2,0.001,0.047411833,0.190349824,-3.079426375,0.253540303,-3.739923596,0.904805445,0.526670738,0.261282281
6,16,0.2,0.4,0.2,0.001,0.058320021,0.196429598,-3.092578768,0.256883884,-3.626888192,0.902767493,0.530252072,0.259807221
7,16,0.2,0.4,0.2,0.001,0.029996422,0.181217683,-3.122814779,0.220606527,-3.933362135,0.897197933,0.514890518,0.277531588
8,16,0.2,0.4,0.2,0.001,0.017699124,0.155472992,-3.165192543,0.194642992,-4.224007087,0.889554925,0.475662369,0.284213117
0,4,0.1,0.3,0,0.001,0.046458873,0.219153356,-3.079498724,0.257939607,-3.679696233,0.898978291,0.567178125,0.276397128
1,4,0.1,0.3,0,0.001,0.055145012,0.228153904,-3.076309392,0.271694513,-3.515304064,0.900227313,0.57772592,0.272243512
2,4,0.1,0.3,0,0.001,0.03426517,0.212549234,-3.100222537,0.239533159,-3.813969528,0.896464092,0.56026984,0.285735497
3,4,0.1,0.3,0,0.001,0.052673701,0.229845973,-3.053558495,0.270269259,-3.577455335,0.901431621,0.573077109,0.280386874
4,4,0.1,0.3,0,0.001,0.023201172,0.199620493,-3.132664198,0.222821726,-4.001176207,0.888009603,0.540707106,0.297905741
5,4,0.1,0.3,0,0.001,0.052673701,0.229845973,-3.053558495,0.270290317,-3.577455335,0.90143162,0.573249124,0.280386874
6,4,0.1,0.3,0,0.001,0.060723561,0.234998921,-3.062345174,0.277116449,-3.497635751,0.901504651,0.580794717,0.27252829
7,4,0.1,0.3,0,0.001,0.026773154,0.207708356,-3.104344131,0.23513309,-3.804573513,0.893759002,0.571982146,0.297870092
8,4,0.1,0.3,0,0.001,0.020984819,0.19083551,-3.141931037,0.21653683,-4.011799237,0.889751853,0.54850516,0.301434576
0,1,0.6,0.1,0.4,0.001,0.01337536,0.158953034,-3.228478701,0.173332586,-4.509029895,0.877538306,0.372252478,0.327968788
1,1,0.6,0.1,0.4,0.001,0.026319725,0.163838869,-3.212395757,0.211292962,-3.844962061,0.895433347,0.502009278,0.280475072
2,1,0.6,0.1,0.4,0.001,0.003855896,0.127953538,-3.292987972,0.122829859,-5.383709212,0.855858584,0.198429188,0.412807995
3,1,0.6,0.1,0.4,0.001,0.051863518,0.198599869,-3.039464276,0.259756604,-3.481642887,0.8997695,0.488227199,0.270549662
4,1,0.6,0.1,0.4,0.001,0.007907249,0.15013027,-3.232091034,0.16491454,-4.604378829,0.874187176,0.350591267,0.329133571
5,1,0.6,0.1,0.4,0.001,0.051863518,0.198599869,-3.039464276,0.25974794,-3.481642887,0.899769499,0.488616501,0.270549662
6,1,0.6,0.1,0.4,0.001,0.052312481,0.198634898,-3.107217793,0.261820659,-3.573335661,0.901001141,0.50882489,0.271354901
7,1,0.6,0.1,0.4,0.001,0.019289791,0.18322468,-3.160009888,0.216310737,-3.911503795,0.891599115,0.462411502,0.295884384
8,1,0.6,0.1,0.4,0.001,0.001464387,0.11410951,-3.323277928,0.091520828,-5.926165824,0.842815365,0.159957654,0.523046644
0,8,0.3,0,0.4,0.001,0.030510229,0.198386925,-3.13767205,0.232679224,-3.800706259,0.893708651,0.501222982,0.282623384
1,8,0.3,0,0.4,0.001,0.062453032,0.227823526,-3.117401489,0.274648452,-3.337681144,0.895922712,0.534031319,0.266881869
2,8,0.3,0,0.4,0.001,0.017576292,0.173626507,-3.194088342,0.193947035,-4.285389366,0.881707756,0.430070751,0.301931729
3,8,0.3,0,0.4,0.001,0.055585206,0.221094711,-3.074324645,0.275129195,-3.532384204,0.90207647,0.511302638,0.268100091
4,8,0.3,0,0.4,0.001,0.017986205,0.180957038,-3.166038545,0.198229183,-4.166153933,0.883456769,0.45258748,0.305449175
5,8,0.3,0,0.4,0.001,0.055585206,0.221094711,-3.074324645,0.275129854,-3.532384204,0.90207647,0.510877638,0.268100091
6,8,0.3,0,0.4,0.001,0.064745175,0.226052475,-3.10270923,0.272918256,-3.376131104,0.899145206,0.521751753,0.266032133
7,8,0.3,0,0.4,0.001,0.026874119,0.202717153,-3.114641919,0.227321851,-3.867668547,0.89142912,0.507826358,0.29176221
8,8,0.3,0,0.4,0.001,0.006320292,0.13342119,-3.28249479,0.141148856,-5.020632329,0.864173769,0.305907975,0.370261704
0,1,0.1,0.4,0.4,0.001,0.029184818,0.153657091,-3.185654769,0.214100294,-3.846366135,0.89515988,0.384376058,0.264235869
1,1,0.1,0.4,0.4,0.001,0.025138941,0.168130698,-3.221348565,0.229444199,-3.515521663,0.890505127,0.406698455,0.263701981
2,1,0.1,0.4,0.4,0.001,0.018726756,0.137578934,-3.222458337,0.18598127,-4.10157087,0.893686248,0.375607191,0.273665316
3,1,0.1,0.4,0.4,0.001,0.045154999,0.176804505,-3.018483912,0.210932898,-3.120625491,0.887509355,0.455724569,0.279022287
4,1,0.1,0.4,0.4,0.001,0.007951245,0.141872155,-3.249626916,0.166486392,-4.315925715,0.886076277,0.341056713,0.294520152
5,1,0.1,0.4,0.4,0.001,0.045154999,0.176804505,-3.018483912,0.211185096,-3.120625491,0.887509357,0.455926884,0.279022287
6,1,0.1,0.4,0.4,0.001,0.050774913,0.191896158,-3.073096275,0.249914834,-3.619158323,0.9099392,0.413073161,0.258551235
7,1,0.1,0.4,0.4,0.001,0.016160953,0.152116978,-3.212139601,0.190896857,-4.032135775,0.89121268,0.372155245,0.28730798
8,1,0.1,0.4,0.4,0.001,0.015157144,0.147350668,-3.256408877,0.175191422,-4.252481685,0.887219852,0.357436769,0.289970074
0,2,0,0.2,0.4,0.001,0.049353617,0.207399826,-3.086408094,0.258307302,-3.638926131,0.90102348,0.532245487,0.267728931
1,2,0,0.2,0.4,0.001,0.068011583,0.217173376,-3.069449108,0.283808657,-3.376425107,0.903088912,0.550968943,0.260935329
2,2,0,0.2,0.4,0.001,0.033113433,0.199426038,-3.112407664,0.237387064,-3.770078789,0.898119345,0.541079304,0.27824251
3,2,0,0.2,0.4,0.001,0.058857832,0.218982423,-3.033773444,0.280301341,-3.360880731,0.902151563,0.529805275,0.266163027
4,2,0,0.2,0.4,0.001,0.014139621,0.176279515,-3.163573096,0.202843225,-4.129746735,0.88737279,0.507555557,0.306927831
5,2,0,0.2,0.4,0.001,0.058857832,0.218982423,-3.033773444,0.280469374,-3.360880731,0.902151563,0.529923793,0.266163027
6,2,0,0.2,0.4,0.001,0.073100688,0.213099367,-3.058918876,0.285549454,-3.384932004,0.904519396,0.542973739,0.259127861
7,2,0,0.2,0.4,0.001,0.025528866,0.194214255,-3.117397039,0.228644066,-3.876600203,0.89405248,0.539233299,0.293748147
8,2,0,0.2,0.4,0.001,0.021316385,0.183422182,-3.157063709,0.211589065,-3.999677846,0.891487477,0.515915486,0.294354836
0,1,0.2,0.2,0.1,0.001,0.044212493,0.202683736,-3.083523048,0.253664272,-3.715333988,0.900179954,0.528718745,0.269867792
1,1,0.2,0.2,0.1,0.001,0.063814511,0.212275862,-3.093327909,0.270192862,-3.543458128,0.903363351,0.556077045,0.261755209
2,1,0.2,0.2,0.1,0.001,0.024528105,0.187731875,-3.13577329,0.226644556,-3.934895556,0.894161981,0.506313937,0.279175855
3,1,0.2,0.2,0.1,0.001,0.064105386,0.225902389,-3.046736674,0.288091611,-3.534787357,0.903930703,0.541725219,0.265598839
4,1,0.2,0.2,0.1,0.001,0.018962326,0.183567348,-3.184013516,0.203478299,-4.258475069,0.884397535,0.453307594,0.302647323
5,1,0.2,0.2,0.1,0.001,0.064105386,0.225902389,-3.046736674,0.287655836,-3.534787357,0.903930703,0.541135547,0.265598839
6,1,0.2,0.2,0.1,0.001,0.075089522,0.226953736,-3.057866569,0.29078909,-3.437786637,0.904381165,0.557807732,0.262556348
7,1,0.2,0.2,0.1,0.001,0.024536698,0.192114716,-3.138388932,0.229631073,-3.915014538,0.894233217,0.511188673,0.27995608
8,1,0.2,0.2,0.1,0.001,0.014541777,0.164956515,-3.187232685,0.189110519,-4.418177786,0.881214049,0.429071847,0.304896041
0,2,0.6,0,0.3,0.001,0.006761896,0.144304946,-3.245252013,0.148839023,-4.93572546,0.866208531,0.286807781,0.370108504
1,2,0.6,0,0.3,0.001,0.065990867,0.21902258,-3.087373977,0.279363089,-3.514281528,0.901065286,0.541325888,0.261824396
2,2,0.6,0,0.3,0.001,0,0.110946804,-3.338325766,0.0991514,-5.706807481,0.848844826,0.169353222,0.485942308
3,2,0.6,0,0.3,0.001,0.063766516,0.209397734,-3.046308296,0.277757196,-3.591538322,0.904281375,0.529695753,0.262060811
4,2,0.6,0,0.3,0.001,0.009821815,0.16098588,-3.206099285,0.181859241,-4.425245866,0.87792454,0.400294217,0.309721221
5,2,0.6,0,0.3,0.001,0.063766516,0.209397734,-3.046308296,0.277731923,-3.591538322,0.904281374,0.530035824,0.262060811
6,2,0.6,0,0.3,0.001,0.077826796,0.225673001,-3.044143524,0.291069468,-3.445266054,0.903604905,0.542419936,0.261811796
7,2,0.6,0,0.3,0.001,0.028506092,0.178421608,-3.142375373,0.22129013,-3.942571659,0.894659618,0.500105532,0.277299298
8,2,0.6,0,0.3,0.001,0,0.104169171,-3.351473465,0.076274184,-6.038583098,0.836381402,0.1319726,0.622436099
0,16,0.5,0.1,0.2,0.001,0.020195839,0.164802408,-3.21588276,0.196915523,-4.351676729,0.883091654,0.42114978,0.288721773
1,16,0.5,0.1,0.2,0.001,0.035897163,0.20428432,-3.124395637,0.249776039,-3.680501017,0.896949823,0.534118043,0.272784854
2,16,0.5,0.1,0.2,0.001,0.006419255,0.121080972,-3.322106381,0.134779619,-5.215063045,0.859461515,0.314841988,0.370602287
3,16,0.5,0.1,0.2,0.001,0.03631608,0.200524126,-3.110262373,0.24056299,-3.808226723,0.897697143,0.516494619,0.273581008
4,16,0.5,0.1,0.2,0.001,0.017011688,0.16823982,-3.172702155,0.198717362,-4.195025599,0.886711218,0.465647287,0.291945658
5,16,0.5,0.1,0.2,0.001,0.03631608,0.200524126,-3.110262373,0.240536115,-3.808226723,0.897697143,0.516318488,0.273581008
6,16,0.5,0.1,0.2,0.001,0.039479606,0.206941871,-3.108987536,0.252588688,-3.673822252,0.897987336,0.536069308,0.275903362
7,16,0.5,0.1,0.2,0.001,0.024057015,0.186107399,-3.152548522,0.213789963,-3.973483381,0.89169306,0.498947894,0.293292382
8,16,0.5,0.1,0.2,0.001,0,0.083716469,-3.380764404,0.089075622,-5.652655375,0.847036403,0.285594685,0.434145804
0,2,0.3,0.4,0.1,0.001,0.052774838,0.209721575,-3.068872686,0.270842596,-3.657592726,0.903558629,0.542684554,0.26305356
1,2,0.3,0.4,0.1,0.001,0.086920967,0.2176057,-3.04370118,0.293301771,-3.430904054,0.90568125,0.55808458,0.259313501
2,2,0.3,0.4,0.1,0.001,0.032719722,0.181323654,-3.125413312,0.226992534,-3.936139986,0.896862734,0.521281041,0.272500359
3,2,0.3,0.4,0.1,0.001,0.065761778,0.203050175,-3.061728563,0.273017614,-3.579423555,0.906786873,0.543816868,0.260688646
4,2,0.3,0.4,0.1,0.001,0.022524417,0.17961504,-3.140254074,0.223188339,-4.049803018,0.891500181,0.493960904,0.279521019
5,2,0.3,0.4,0.1,0.001,0.065761778,0.203050175,-3.061728563,0.273312551,-3.579423555,0.906786876,0.543704851,0.260688646
6,2,0.3,0.4,0.1,0.001,0.095481506,0.221541283,-3.032249062,0.299738628,-3.439163403,0.907304463,0.554004576,0.258031066
7,2,0.3,0.4,0.1,0.001,0.03353323,0.197734574,-3.103846653,0.253257896,-3.798455123,0.899538324,0.528547829,0.273551311
8,2,0.3,0.4,0.1,0.001,0.013978575,0.159293711,-3.211693913,0.185939181,-4.556363802,0.879713882,0.412873782,0.295165543
0,8,0.5,0.2,0.3,0.001,0.022119984,0.202223634,-3.155996524,0.214029492,-4.084340962,0.886444437,0.491275638,0.312050595
1,8,0.5,0.2,0.3,0.001,0.051264297,0.222591926,-3.088437456,0.266702999,-3.453126614,0.898908152,0.547822243,0.27289111
2,8,0.5,0.2,0.3,0.001,0.006158079,0.151361511,-3.262091597,0.150025315,-4.920002994,0.863552667,0.325470322,0.40607538
3,8,0.5,0.2,0.3,0.001,0.044887604,0.218980329,-3.09423288,0.260330111,-3.623941724,0.900604993,0.535733271,0.273453961
4,8,0.5,0.2,0.3,0.001,0.016382388,0.184040509,-3.176012745,0.198099943,-4.111749998,0.884841612,0.490341978,0.31446134
5,8,0.5,0.2,0.3,0.001,0.044887604,0.218980329,-3.09423288,0.26039848,-3.623941724,0.900604993,0.535735334,0.273453961
6,8,0.5,0.2,0.3,0.001,0.051188329,0.221894416,-3.087840914,0.268714138,-3.466281776,0.900200238,0.543479319,0.27153391
7,8,0.5,0.2,0.3,0.001,0.026037327,0.208907259,-3.14024891,0.223755799,-3.860270305,0.891916293,0.551362883,0.302197881
8,8,0.5,0.2,0.3,0.001,0,0.116735455,-3.353768127,0.105022343,-5.457910296,0.849623287,0.244647095,0.507379043
0,4,0.3,0.2,0.2,0.001,0.048852238,0.213894235,-3.098344665,0.246751993,-3.735162515,0.896923891,0.558543722,0.280492518
1,4,0.3,0.2,0.2,0.001,0.063926933,0.233490222,-3.071793569,0.275954761,-3.444884766,0.900612854,0.566458429,0.270169734
2,4,0.3,0.2,0.2,0.001,0.024852069,0.196379163,-3.158120343,0.222619996,-4.02732373,0.889343636,0.516867888,0.293350081
3,4,0.3,0.2,0.2,0.001,0.050335501,0.21671392,-3.078427106,0.263796539,-3.569260371,0.90195202,0.54912041,0.269113129
4,4,0.3,0.2,0.2,0.001,0.023404512,0.198578833,-3.151560469,0.219337744,-4.054337963,0.888357849,0.5121696,0.297369075
5,4,0.3,0.2,0.2,0.001,0.050335501,0.21671392,-3.078427106,0.263888513,-3.569260371,0.90195202,0.549069573,0.269113129
6,4,0.3,0.2,0.2,0.001,0.0633733,0.234728144,-3.059962522,0.280348415,-3.440695211,0.901656343,0.560050269,0.2690901
7,4,0.3,0.2,0.2,0.001,0.021070831,0.199662026,-3.123080794,0.225594771,-3.839258195,0.893560607,0.558345715,0.286163257
8,4,0.3,0.2,0.2,0.001,0.009841729,0.160906556,-3.241593123,0.169865568,-4.739374221,0.87151542,0.378203559,0.342419742
0,2,0.4,0,0,0.001,0.015067579,0.17407988,-3.170752799,0.198442179,-4.328231303,0.883126859,0.429879125,0.324679717
1,2,0.4,0,0,0.001,0.053890837,0.205628477,-3.10065544,0.26091471,-3.621847604,0.899481559,0.530515287,0.267519655
2,2,0.4,0,0,0.001,0.005561782,0.146012364,-3.263303683,0.143600723,-5.127108557,0.863023937,0.284038074,0.399162608
3,2,0.4,0,0,0.001,0.037934244,0.204148869,-3.075934762,0.26271834,-3.734610296,0.900105646,0.509267295,0.267599222
4,2,0.4,0,0,0.001,0.011889851,0.159924928,-3.212035212,0.176502747,-4.64183407,0.874730146,0.381890148,0.352636307
5,2,0.4,0,0,0.001,0.037934244,0.204148869,-3.075934762,0.262436852,-3.734610296,0.900105648,0.509276756,0.267599222
6,2,0.4,0,0,0.001,0.058751081,0.211639032,-3.071904968,0.271457554,-3.587402846,0.902682918,0.527822169,0.265344066
7,2,0.4,0,0,0.001,0.015810286,0.179028302,-3.178347148,0.206747135,-4.129185541,0.887035786,0.481403046,0.311414806
8,2,0.4,0,0,0.001,0.001420046,0.113801377,-3.317113398,0.096074624,-5.709930261,0.846966956,0.172504167,0.531584331
0,1,0,0.2,0.2,0.001,0.053730489,0.216363554,-3.069752722,0.266899987,-3.684766203,0.901405049,0.535984718,0.26678795
1,1,0,0.2,0.2,0.001,0.056779986,0.205856439,-3.090165649,0.264348212,-3.578506944,0.901826936,0.551995706,0.261608475
2,1,0,0.2,0.2,0.001,0.035555454,0.198779385,-3.105991675,0.246012011,-3.841377046,0.898389058,0.526061286,0.271037166
3,1,0,0.2,0.2,0.001,0.062328392,0.216629465,-3.042243433,0.282172502,-3.549908138,0.904562691,0.542613858,0.26249941
4,1,0,0.2,0.2,0.001,0.02104557,0.185382088,-3.171692291,0.21008743,-4.135133493,0.88872133,0.490829382,0.292998688
5,1,0,0.2,0.2,0.001,0.062328392,0.216629465,-3.042243433,0.282291329,-3.549908138,0.904562691,0.543142751,0.26249941
6,1,0,0.2,0.2,0.001,0.060229805,0.212091827,-3.066651462,0.277422424,-3.543406483,0.902606882,0.557821113,0.262101049
7,1,0,0.2,0.2,0.001,0.033100852,0.202006732,-3.116580681,0.238660178,-3.896391828,0.894331818,0.521116878,0.280198392
8,1,0,0.2,0.2,0.001,0.023176798,0.185799653,-3.143592224,0.21999606,-3.959453339,0.893428761,0.504015027,0.279138072
0,4,0.1,0.2,0.1,0.001,0.048230251,0.19620164,-3.077614111,0.256337129,-3.74804465,0.903666159,0.550022077,0.265351916
1,4,0.1,0.2,0.1,0.001,0.06818733,0.207686167,-3.082370056,0.272657747,-3.581710641,0.904010962,0.567178429,0.260494984
2,4,0.1,0.2,0.1,0.001,0.038970218,0.184625347,-3.103506939,0.240029622,-3.836615534,0.900251782,0.547992817,0.269505155
3,4,0.1,0.2,0.1,0.001,0.053410942,0.202978821,-3.06551513,0.271821277,-3.650376376,0.905269098,0.552620879,0.263167679
4,4,0.1,0.2,0.1,0.001,0.027644144,0.174724215,-3.140695861,0.216606639,-4.081943191,0.89265485,0.510412396,0.28233707
5,4,0.1,0.2,0.1,0.001,0.053410942,0.202978821,-3.06551513,0.271832743,-3.650376376,0.905269097,0.552879007,0.263167679
6,4,0.1,0.2,0.1,0.001,0.068035808,0.207720409,-3.068503224,0.275550809,-3.571091527,0.90499752,0.571105251,0.261877304
7,4,0.1,0.2,0.1,0.001,0.03831382,0.186473716,-3.092059804,0.234114394,-3.884067395,0.897952009,0.546790395,0.273885576
8,4,0.1,0.2,0.1,0.001,0.02801173,0.167306529,-3.134347715,0.216144384,-4.077079356,0.894129453,0.517098918,0.282277463
0,2,0.1,0.4,0.2,0.001,0.043952513,0.196314173,-3.080573462,0.263388109,-3.625871439,0.904764061,0.526758431,0.262708429
1,2,0.1,0.4,0.2,0.001,0.087392471,0.225834717,-3.034172417,0.302372944,-3.390872351,0.906865333,0.549004537,0.259034274
2,2,0.1,0.4,0.2,0.001,0.043558315,0.19297791,-3.100761338,0.247518562,-3.77568751,0.901034364,0.542779837,0.266667535
3,2,0.1,0.4,0.2,0.001,0.067240194,0.205240072,-3.035956382,0.282607141,-3.530490583,0.907397616,0.529869593,0.260726597
4,2,0.1,0.4,0.2,0.001,0.028495639,0.178372475,-3.149872412,0.214736212,-4.050003273,0.893077032,0.514342127,0.279916516
5,2,0.1,0.4,0.2,0.001,0.067240194,0.205240072,-3.035956382,0.282541842,-3.530490583,0.907397615,0.530024058,0.260726597
6,2,0.1,0.4,0.2,0.001,0.086511748,0.222330913,-3.035060935,0.300256226,-3.427006402,0.907503612,0.549129654,0.25833468
7,2,0.1,0.4,0.2,0.001,0.032182343,0.194382064,-3.095323621,0.242662914,-3.817519752,0.898340036,0.548254893,0.273682366
8,2,0.1,0.4,0.2,0.001,0.026131673,0.184452819,-3.119406054,0.228576937,-3.963939154,0.895611973,0.512095387,0.277908439
0,4,0.2,0.4,0.4,0.001,0.048537264,0.205865078,-3.094358703,0.259484675,-3.678862297,0.903086004,0.530245899,0.265701341
1,4,0.2,0.4,0.4,0.001,0.065407329,0.209083328,-3.079535853,0.276902945,-3.455235739,0.904918828,0.537946195,0.259606391
2,4,0.2,0.4,0.4,0.001,0.038979457,0.200955083,-3.089752833,0.247965168,-3.743315725,0.898491275,0.528000565,0.275103621
3,4,0.2,0.4,0.4,0.001,0.053837807,0.202593984,-3.054293841,0.266603033,-3.557299503,0.905056143,0.529978136,0.263804326
4,4,0.2,0.4,0.4,0.001,0.021262237,0.18339794,-3.154478653,0.21758007,-3.981632847,0.891196171,0.507384906,0.284007707
5,4,0.2,0.4,0.4,0.001,0.053837807,0.202593984,-3.054293841,0.267092864,-3.557299503,0.905056144,0.529598344,0.263804326
6,4,0.2,0.4,0.4,0.001,0.070024119,0.212088466,-3.066099344,0.279660986,-3.46538683,0.905489311,0.536735238,0.259925512
7,4,0.2,0.4,0.4,0.001,0.029594054,0.196338453,-3.118229152,0.23976763,-3.771953598,0.897724394,0.531570556,0.27573478
8,4,0.2,0.4,0.4,0.001,0.020544853,0.178313938,-3.171112305,0.214809889,-4.150605292,0.88955088,0.469684307,0.284604224
0,4,0.5,0.1,0.4,0.001,0.019331713,0.190534062,-3.166704488,0.213597813,-4.08752989,0.887070747,0.475322889,0.293317829
1,4,0.5,0.1,0.4,0.001,0.058342203,0.225940718,-3.079243133,0.276836834,-3.40654493,0.900418657,0.546657582,0.265370718
2,4,0.5,0.1,0.4,0.001,0.005806239,0.14634474,-3.283815583,0.149502834,-5.036428427,0.864252163,0.290198682,0.359158959
3,4,0.5,0.1,0.4,0.001,0.053341814,0.223349784,-3.05971141,0.272781095,-3.524731415,0.902557799,0.538505803,0.267024204
4,4,0.5,0.1,0.4,0.001,0.015726515,0.186509653,-3.184541786,0.202328664,-4.172757854,0.883921306,0.463959355,0.307130071
5,4,0.5,0.1,0.4,0.001,0.053341814,0.223349784,-3.05971141,0.272768139,-3.524731415,0.902557799,0.538371056,0.267024204
6,4,0.5,0.1,0.4,0.001,0.062354819,0.22728662,-3.064622704,0.278905339,-3.410734427,0.902032228,0.55181052,0.266035794
7,4,0.5,0.1,0.4,0.001,0.026817526,0.209330859,-3.129541925,0.230516629,-3.839284716,0.893889546,0.533261669,0.293614141
8,4,0.5,0.1,0.4,0.001,0.002968266,0.119026255,-3.328847794,0.108084649,-5.57412482,0.852202087,0.184491151,0.456727707
0,16,0.3,0.2,0.4,0.001,0.024264513,0.175564127,-3.13518085,0.220634536,-3.886133528,0.896911029,0.501537473,0.27779433
1,16,0.3,0.2,0.4,0.001,0.041475387,0.194274264,-3.120925174,0.250510165,-3.637150776,0.898174065,0.527585465,0.269150715
2,16,0.3,0.2,0.4,0.001,0.016434447,0.171044639,-3.176491821,0.202831426,-4.110114072,0.888884765,0.460005248,0.29351293
3,16,0.3,0.2,0.4,0.001,0.042779014,0.184059391,-3.087856699,0.241076142,-3.778605527,0.901985807,0.507130164,0.26929033
4,16,0.3,0.2,0.4,0.001,0.019844101,0.17772444,-3.170748377,0.201028413,-4.101970831,0.888901928,0.471293329,0.292504711
5,16,0.3,0.2,0.4,0.001,0.042779014,0.184059391,-3.087856699,0.24075441,-3.778605527,0.901985806,0.507437783,0.26929033
6,16,0.3,0.2,0.4,0.001,0.048665827,0.193584681,-3.106448343,0.253111305,-3.644900892,0.899841923,0.522213412,0.265960424
7,16,0.3,0.2,0.4,0.001,0.023035498,0.181923975,-3.11998259,0.219485977,-3.91181098,0.893461529,0.504770697,0.289168124
8,16,0.3,0.2,0.4,0.001,0,0.124131178,-3.260171888,0.146940025,-4.85608577,0.869889158,0.355430456,0.331169292
0,2,0.6,0.1,0.2,0.001,0.011240051,0.169766298,-3.22400354,0.180722402,-4.639463162,0.873101164,0.36191081,0.319416744
1,2,0.6,0.1,0.2,0.001,0.050015374,0.219626068,-3.08147894,0.268708147,-3.513553676,0.90005886,0.552121259,0.270414877
2,2,0.6,0.1,0.2,0.001,0.00291251,0.132565054,-3.31336425,0.122355763,-5.52624354,0.853261351,0.20150009,0.439237691
3,2,0.6,0.1,0.2,0.001,0.045197037,0.222458296,-3.087597977,0.262835163,-3.638369859,0.901235557,0.538571177,0.274999661
4,2,0.6,0.1,0.2,0.001,0.012967335,0.172720793,-3.185788076,0.192398472,-4.366863221,0.879423632,0.429741363,0.308505801
5,2,0.6,0.1,0.2,0.001,0.045197037,0.222458296,-3.087597977,0.263112308,-3.638369859,0.901235556,0.538093378,0.274999661
6,2,0.6,0.1,0.2,0.001,0.054845169,0.2251102,-3.060901389,0.27352352,-3.493253634,0.901472652,0.551161978,0.270106815
7,2,0.6,0.1,0.2,0.001,0.032230894,0.20892018,-3.124376619,0.238223892,-3.872233488,0.893526365,0.536510395,0.287930367
8,2,0.6,0.1,0.2,0.001,0.001390267,0.112769363,-3.360486066,0.091376602,-5.916171707,0.842769342,0.14813272,0.537287318
0,1,0.2,0.3,0,0.001,0.04020284,0.197772459,-3.096044285,0.247859274,-3.760056832,0.900041025,0.513651103,0.272327965
1,1,0.2,0.3,0,0.001,0.049821337,0.194267499,-3.122349202,0.255085031,-3.623256661,0.900734076,0.543231455,0.261987343
2,1,0.2,0.3,0,0.001,0.030250492,0.185061617,-3.162099753,0.222756592,-3.965810796,0.893309436,0.504051806,0.283607307
3,1,0.2,0.3,0,0.001,0.057255241,0.218249219,-3.026146689,0.274659572,-3.380423556,0.901296037,0.525616657,0.26856509
4,1,0.2,0.3,0,0.001,0.013360562,0.164997862,-3.185664269,0.188212253,-4.270213375,0.884090913,0.457419972,0.295635054
5,1,0.2,0.3,0,0.001,0.057255241,0.218249219,-3.026146689,0.275687226,-3.380423556,0.901296037,0.525482389,0.26856509
6,1,0.2,0.3,0,0.001,0.070430742,0.219232315,-3.067208244,0.285157923,-3.47526944,0.903550033,0.550194939,0.263539498
7,1,0.2,0.3,0,0.001,0.030318914,0.19357547,-3.123871297,0.230798565,-3.904953524,0.894280586,0.507556753,0.282150257
8,1,0.2,0.3,0,0.001,0.011629448,0.167958404,-3.206714995,0.189011665,-4.423868976,0.880473612,0.413335953,0.311028722
0,16,0,0.4,0.1,0.001,0.042236598,0.18882767,-3.118272415,0.245729979,-3.691133284,0.90040437,0.498849236,0.267116052
1,16,0,0.4,0.1,0.001,0.060432532,0.195808891,-3.114745114,0.263620784,-3.474567827,0.900621467,0.518262359,0.262025243
2,16,0,0.4,0.1,0.001,0.030054125,0.1889072,-3.147231649,0.238455063,-3.78135819,0.896849983,0.490037468,0.269983861
3,16,0,0.4,0.1,0.001,0.055564921,0.215831172,-3.069778804,0.278904956,-3.485214195,0.903156507,0.504429823,0.267668143
4,16,0,0.4,0.1,0.001,0.016280649,0.168321501,-3.193050214,0.19777295,-4.048449801,0.888617666,0.470235428,0.290260985
5,16,0,0.4,0.1,0.001,0.055564921,0.215831172,-3.069778804,0.278509085,-3.485214195,0.903156507,0.503666493,0.267668143
6,16,0,0.4,0.1,0.001,0.057612798,0.199812328,-3.106431831,0.268964843,-3.492436445,0.901374091,0.515643778,0.261405686
7,16,0,0.4,0.1,0.001,0.022340464,0.178591618,-3.160534864,0.221466232,-3.858336827,0.89356874,0.489807751,0.280970893
8,16,0,0.4,0.1,0.001,0.025927933,0.183993113,-3.164228677,0.217461935,-3.941953684,0.89199141,0.478712922,0.278933377
0,16,0.5,0,0.3,0.001,0.012010003,0.154207583,-3.212010382,0.188130756,-4.365278558,0.880857214,0.37801815,0.289122933
1,16,0.5,0,0.3,0.001,0.064375223,0.20738071,-3.085695712,0.271898212,-3.472333768,0.90224845,0.522994746,0.260085661
2,16,0.5,0,0.3,0.001,0.004031185,0.1090384,-3.346609234,0.121933225,-5.316675882,0.858199577,0.270410122,0.373044363
3,16,0.5,0,0.3,0.001,0.044708214,0.203967418,-3.107500024,0.263363984,-3.655709427,0.902750583,0.491770032,0.266843749
4,16,0.5,0,0.3,0.001,0.013315412,0.166450262,-3.203559361,0.194705196,-4.221897185,0.884906177,0.404045028,0.292307723
5,16,0.5,0,0.3,0.001,0.044708214,0.203967418,-3.107500024,0.263576999,-3.655709427,0.902750584,0.491859878,0.266843749
6,16,0.5,0,0.3,0.001,0.068814253,0.204175634,-3.090837202,0.272854899,-3.491377681,0.903209446,0.513670425,0.260310652
7,16,0.5,0,0.3,0.001,0.021328372,0.182641885,-3.159659744,0.219926239,-3.958255537,0.892451491,0.463048188,0.287185211
8,16,0.5,0,0.3,0.001,0,0.081458729,-3.379238926,0.078591765,-5.710633342,0.844131069,0.265736007,0.481976455
0,4,0.3,0.3,0.3,0.001,0.044232837,0.205947502,-3.109405339,0.248823643,-3.712356996,0.899752454,0.543799323,0.26958033
1,4,0.3,0.3,0.3,0.001,0.076056575,0.22778886,-3.053182626,0.289086571,-3.400835728,0.904142487,0.55970277,0.262017144
2,4,0.3,0.3,0.3,0.001,0.02448355,0.185166661,-3.14499035,0.220470171,-3.939729814,0.893855044,0.516474722,0.2833464
3,4,0.3,0.3,0.3,0.001,0.0617323,0.215753849,-3.03643988,0.277322501,-3.501918197,0.904809185,0.542518713,0.262439015
4,4,0.3,0.3,0.3,0.001,0.021780525,0.183704624,-3.156349438,0.211747716,-4.084763362,0.888381371,0.519340038,0.292223256
5,4,0.3,0.3,0.3,0.001,0.0617323,0.215753849,-3.03643988,0.277261345,-3.501918197,0.904809186,0.54304318,0.262439015
6,4,0.3,0.3,0.3,0.001,0.084891493,0.226906209,-3.036358975,0.292939931,-3.428627469,0.905580045,0.556373604,0.260519059
7,4,0.3,0.3,0.3,0.001,0.033318873,0.201805641,-3.101602443,0.237762505,-3.78773941,0.896855543,0.55883702,0.285980795
8,4,0.3,0.3,0.3,0.001,0.010759728,0.154880739,-3.220747451,0.173996612,-4.650580634,0.874109364,0.384155023,0.318721444
0,8,0.5,0.3,0.2,0.001,0.021594772,0.196367627,-3.148754314,0.220580588,-3.956092429,0.891211641,0.516900442,0.30096792
1,8,0.5,0.3,0.2,0.001,0.063713282,0.220638549,-3.076533492,0.272633792,-3.418716532,0.900223141,0.549596298,0.265022252
2,8,0.5,0.3,0.2,0.001,0.00712821,0.150287328,-3.266744614,0.155305453,-4.848282416,0.868455466,0.333818768,0.36036345
3,8,0.5,0.3,0.2,0.001,0.057268433,0.222795628,-3.074881622,0.273474702,-3.54863825,0.904542399,0.538844673,0.26722134
4,8,0.5,0.3,0.2,0.001,0.017063372,0.187797613,-3.161162739,0.20665619,-4.065394429,0.887060995,0.499239379,0.30624878
5,8,0.5,0.3,0.2,0.001,0.057268433,0.222795628,-3.074881622,0.273860908,-3.54863825,0.9045424,0.538926327,0.26722134
6,8,0.5,0.3,0.2,0.001,0.06504091,0.223143444,-3.073227181,0.276744168,-3.435643522,0.902025534,0.546582491,0.264852327
7,8,0.5,0.3,0.2,0.001,0.019737737,0.201206001,-3.123222999,0.222860133,-3.841197193,0.894334132,0.544988797,0.291325236
8,8,0.5,0.3,0.2,0.001,0,0.118172171,-3.352121604,0.112018526,-5.398634577,0.852992867,0.263433296,0.461043374
0,16,0.2,0.2,0.4,0.001,0.030284346,0.183802571,-3.11961493,0.229680258,-3.869515223,0.898457465,0.503881687,0.27252277
1,16,0.2,0.2,0.4,0.001,0.048621139,0.188434829,-3.109062264,0.248407336,-3.662386462,0.900046277,0.522523224,0.267457309
2,16,0.2,0.2,0.4,0.001,0.025503288,0.174732119,-3.152735847,0.211733012,-3.964993768,0.894193872,0.497284377,0.280757675
3,16,0.2,0.2,0.4,0.001,0.037736125,0.189001119,-3.10431604,0.244900369,-3.77882204,0.901537125,0.516596557,0.267630358
4,16,0.2,0.2,0.4,0.001,0.02210039,0.179665224,-3.159582816,0.212676522,-4.077618549,0.890069083,0.470668799,0.293640402
5,16,0.2,0.2,0.4,0.001,0.037736125,0.189001119,-3.10431604,0.24462433,-3.77882204,0.901537125,0.516721842,0.267630358
6,16,0.2,0.2,0.4,0.001,0.048658508,0.189445127,-3.111194347,0.248275635,-3.683195407,0.900499505,0.517897079,0.267161196
7,16,0.2,0.2,0.4,0.001,0.019965982,0.187183613,-3.140765425,0.224383154,-3.947420727,0.894294258,0.499926559,0.281967174
8,16,0.2,0.2,0.4,0.001,0.013880126,0.151864068,-3.204052917,0.176790778,-4.428475228,0.880296904,0.417861026,0.300454958
0,4,0.4,0.1,0.4,0.001,0.03000357,0.202476118,-3.129518754,0.229324813,-3.868582526,0.892741444,0.522771549,0.284944006
1,4,0.4,0.1,0.4,0.001,0.051435407,0.224941416,-3.105820888,0.274540775,-3.43936345,0.899109776,0.552611881,0.271537185
2,4,0.4,0.1,0.4,0.001,0.01130096,0.175110386,-3.216679918,0.185468358,-4.54084287,0.874594992,0.414119257,0.322555895
3,4,0.4,0.1,0.4,0.001,0.04941813,0.222803657,-3.073346472,0.267925287,-3.543468782,0.901345705,0.55508538,0.273420302
4,4,0.4,0.1,0.4,0.001,0.015654824,0.184462346,-3.168229706,0.202819638,-4.202769908,0.884231804,0.491762083,0.305749635
5,4,0.4,0.1,0.4,0.001,0.04941813,0.222803657,-3.073346472,0.268272919,-3.543468782,0.901345705,0.555166052,0.273420302
6,4,0.4,0.1,0.4,0.001,0.058320283,0.228577586,-3.084051777,0.279523051,-3.445367814,0.901211455,0.544141796,0.269882178
7,4,0.4,0.1,0.4,0.001,0.022334562,0.201035049,-3.13914202,0.228859161,-3.836681646,0.893079549,0.543067024,0.291956697
8,4,0.4,0.1,0.4,0.001,0.00649179,0.133374973,-3.302497812,0.133396398,-5.225207682,0.859876922,0.244525058,0.387112628
0,4,0.2,0.3,0.3,0.001,0.044904341,0.209067031,-3.082191504,0.257820672,-3.661306711,0.900926457,0.545781122,0.269923814
1,4,0.2,0.3,0.3,0.001,0.081141485,0.232791689,-3.06914339,0.289974857,-3.390897581,0.903964396,0.558780352,0.261599096
2,4,0.2,0.3,0.3,0.001,0.030738671,0.194459186,-3.126138389,0.234211856,-3.811931441,0.896599179,0.534882416,0.273633339
3,4,0.2,0.3,0.3,0.001,0.056669488,0.208764735,-3.051079547,0.271777522,-3.516114528,0.904533838,0.540214515,0.264458986
4,4,0.2,0.3,0.3,0.001,0.020369777,0.184144708,-3.163346957,0.213768193,-4.026191437,0.889752905,0.518526231,0.288278987
5,4,0.2,0.3,0.3,0.001,0.056669488,0.208764735,-3.051079547,0.271580059,-3.516114528,0.904533838,0.540395559,0.264458986
6,4,0.2,0.3,0.3,0.001,0.080169695,0.229086336,-3.058728067,0.286468455,-3.425859057,0.90469209,0.554564367,0.260581369
7,4,0.2,0.3,0.3,0.001,0.02922443,0.190355194,-3.102924604,0.226595303,-3.851767554,0.895992588,0.547411384,0.284943753
8,4,0.2,0.3,0.3,0.001,0.015961464,0.174182711,-3.188330484,0.201929988,-4.262057096,0.885698379,0.477036559,0.296258553
0,8,0.4,0.3,0.2,0.001,0.03142686,0.214066738,-3.124225202,0.245274888,-3.770502634,0.896655496,0.541665735,0.285409006
1,8,0.4,0.3,0.2,0.001,0.061871731,0.226386388,-3.096585821,0.277724877,-3.460602646,0.899377573,0.559832925,0.268363141
2,8,0.4,0.3,0.2,0.001,0.014902721,0.188031424,-3.177436687,0.199331353,-4.242035031,0.882734342,0.466405234,0.322120156
3,8,0.4,0.3,0.2,0.001,0.052048543,0.227789723,-3.061347144,0.269755409,-3.555665552,0.902614569,0.549500448,0.270291257
4,8,0.4,0.3,0.2,0.001,0.01962244,0.195111499,-3.142737738,0.209951056,-4.014618703,0.88854509,0.519371251,0.307270392
5,8,0.4,0.3,0.2,0.001,0.052048543,0.227789723,-3.061347144,0.269857557,-3.555665552,0.902614568,0.549694717,0.270291257
6,8,0.4,0.3,0.2,0.001,0.063594418,0.232652855,-3.081838472,0.283260157,-3.458482973,0.901226331,0.553627815,0.270064552
7,8,0.4,0.3,0.2,0.001,0.023955294,0.201072007,-3.133164324,0.227758584,-3.815691204,0.893633084,0.553242677,0.299384426
8,8,0.4,0.3,0.2,0.001,0.004365097,0.142042141,-3.279579936,0.146008606,-5.017472418,0.862447733,0.32542157,0.403782298
0,16,0.4,0,0.3,0.001,0.02135889,0.166745439,-3.166366625,0.211325187,-4.047527197,0.89162981,0.437686299,0.274873179
1,16,0.4,0,0.3,0.001,0.068080399,0.212515912,-3.076664712,0.280304231,-3.517044635,0.902426666,0.506326175,0.263539152
2,16,0.4,0,0.3,0.001,0.008884503,0.131025093,-3.274934023,0.15908537,-4.792605974,0.87130288,0.324484899,0.30953221
3,16,0.4,0,0.3,0.001,0.046148753,0.202103161,-3.075146241,0.263498887,-3.590738882,0.903340839,0.497620837,0.265804478
4,16,0.4,0,0.3,0.001,0.016897218,0.167235451,-3.196578221,0.194502764,-4.201867195,0.886463811,0.416890087,0.295240524
5,16,0.4,0,0.3,0.001,0.046148753,0.202103161,-3.075146241,0.263709242,-3.590738882,0.903340838,0.497890833,0.265804478
6,16,0.4,0,0.3,0.001,0.064675651,0.210765935,-3.074811324,0.279756627,-3.510912565,0.903157664,0.508012817,0.263556697
7,16,0.4,0,0.3,0.001,0.022010989,0.182783569,-3.135678941,0.218600162,-3.932506386,0.893202857,0.477087503,0.282332806
8,16,0.4,0,0.3,0.001,0,0.094895026,-3.35227003,0.107857622,-5.468309275,0.855682768,0.276062493,0.37347382
0,16,0.1,0.4,0.1,0.001,0.042355125,0.182614357,-3.094169197,0.231315755,-3.826691635,0.901246951,0.526599255,0.263020702
1,16,0.1,0.4,0.1,0.001,0.058351493,0.200176406,-3.095195016,0.252162232,-3.619349484,0.90100497,0.533403052,0.262384553
2,16,0.1,0.4,0.1,0.001,0.035086165,0.178924462,-3.112273383,0.22701538,-3.874869512,0.898509445,0.515382179,0.268829565
3,16,0.1,0.4,0.1,0.001,0.043592111,0.189724873,-3.083024194,0.245166891,-3.747074521,0.903002713,0.530533917,0.264503597
4,16,0.1,0.4,0.1,0.001,0.019817244,0.170810547,-3.13907486,0.205104378,-4.04809589,0.89110619,0.514869424,0.283416543
5,16,0.1,0.4,0.1,0.001,0.043592111,0.189724873,-3.083024194,0.245231132,-3.747074521,0.903002714,0.530746852,0.264503597
6,16,0.1,0.4,0.1,0.001,0.060744582,0.193961885,-3.090261778,0.250097474,-3.653516658,0.901725135,0.527737254,0.261318758
7,16,0.1,0.4,0.1,0.001,0.027523219,0.176018094,-3.129565611,0.21440761,-3.948502687,0.895055791,0.527386079,0.279640152
8,16,0.1,0.4,0.1,0.001,0.024690745,0.172704722,-3.127170125,0.207562652,-4.032917363,0.893883584,0.513866102,0.282741594
0,1,0.3,0.3,0,0.001,0.024482073,0.187916627,-3.133390708,0.233691375,-3.85633058,0.897440024,0.499188709,0.274061291
1,1,0.3,0.3,0,0.001,0.041032437,0.183265013,-3.176882057,0.234965067,-3.689049926,0.897202019,0.519387678,0.26787603
2,1,0.3,0.3,0,0.001,0.014027059,0.173052185,-3.193002884,0.201396128,-4.126319957,0.888217347,0.467044424,0.293649895
3,1,0.3,0.3,0,0.001,0.047702009,0.209542148,-3.043893461,0.267879477,-3.446634327,0.898160853,0.511906365,0.272742866
4,1,0.3,0.3,0,0.001,0.011113932,0.15633038,-3.202095232,0.183170213,-4.378827234,0.880182049,0.429199195,0.312042345
5,1,0.3,0.3,0,0.001,0.047702009,0.209542148,-3.043893461,0.267659938,-3.446634327,0.898160854,0.511734284,0.272742866
6,1,0.3,0.3,0,0.001,0.052930508,0.201616026,-3.110878988,0.266083543,-3.542503388,0.900133741,0.537369359,0.268074873
7,1,0.3,0.3,0,0.001,0.020320403,0.18318134,-3.147614605,0.21664405,-3.996459876,0.891822795,0.507272562,0.289887042
8,1,0.3,0.3,0,0.001,0.006863442,0.14656765,-3.247073679,0.159471717,-4.8657884,0.868319658,0.317873497,0.354435434
0,2,0,0.4,0.2,0.001,0.05547988,0.193072224,-3.061597308,0.261120212,-3.720096672,0.905087775,0.536084726,0.26353315
1,2,0,0.4,0.2,0.001,0.065393926,0.194557983,-3.076976342,0.268014927,-3.557549656,0.903903735,0.55137245,0.259088499
2,2,0,0.4,0.2,0.001,0.052553662,0.197199485,-3.07892705,0.258527094,-3.779534283,0.90305884,0.534240281,0.264930289
3,2,0,0.4,0.2,0.001,0.062772628,0.200335651,-3.045874747,0.268331432,-3.619542814,0.905931271,0.547414135,0.260258719
4,2,0,0.4,0.2,0.001,0.025384523,0.174329462,-3.133393606,0.217383327,-4.023149446,0.894430396,0.525595555,0.281931992
5,2,0,0.4,0.2,0.001,0.062772628,0.200335651,-3.045874747,0.268725233,-3.619542814,0.905931271,0.54690541,0.260258719
6,2,0,0.4,0.2,0.001,0.069692295,0.196096223,-3.064614671,0.27131887,-3.580512546,0.905007098,0.552882822,0.257664622
7,2,0,0.4,0.2,0.001,0.021663862,0.193353168,-3.099784052,0.236109314,-3.869366597,0.898327592,0.54184219,0.275098234
8,2,0,0.4,0.2,0.001,0.032603535,0.191049972,-3.113308983,0.2370385,-3.8940114,0.898429027,0.538686679,0.274730856
0,16,0.6,0.1,0.1,0.001,0.009139644,0.133489399,-3.288112946,0.150551649,-5.00398901,0.866736208,0.315423743,0.336201416
1,16,0.6,0.1,0.1,0.001,0.048278777,0.207150299,-3.071282838,0.256766031,-3.583986366,0.897949759,0.535242164,0.273064159
2,16,0.6,0.1,0.1,0.001,0,0.090660243,-3.365849072,0.093475251,-5.63319641,0.847309226,0.281462856,0.462729873
3,16,0.6,0.1,0.1,0.001,0.042940145,0.209462471,-3.08025736,0.248956135,-3.729929154,0.8988179,0.523931679,0.273163571
4,16,0.6,0.1,0.1,0.001,0.018827252,0.178606667,-3.162252101,0.203284211,-4.157961945,0.886884841,0.460187075,0.288524788
5,16,0.6,0.1,0.1,0.001,0.042940145,0.209462471,-3.08025736,0.248788243,-3.729929154,0.8988179,0.523972305,0.273163571
6,16,0.6,0.1,0.1,0.001,0.050076886,0.206469466,-3.076790198,0.256972271,-3.58179366,0.898698528,0.535432451,0.273953518
7,16,0.6,0.1,0.1,0.001,0.025163773,0.193306577,-3.125107836,0.221049903,-3.909493052,0.89322088,0.506212675,0.285132674
8,16,0.6,0.1,0.1,0.001,0,0.075705803,-3.395578207,0.067248483,-5.87543153,0.835625023,0.280568619,0.559778829
0,4,0,0.2,0.1,0.001,0.053760538,0.202923951,-3.075240731,0.259869236,-3.69764904,0.904266522,0.527464462,0.263799621
1,4,0,0.2,0.1,0.001,0.082159872,0.237331639,-3.044901494,0.297963685,-3.35664878,0.906715234,0.5347449,0.263009705
2,4,0,0.2,0.1,0.001,0.0351057,0.189861357,-3.105002927,0.238954407,-3.812213693,0.899604229,0.532465748,0.273514776
3,4,0,0.2,0.1,0.001,0.068049633,0.218760458,-3.030209151,0.287220132,-3.518518444,0.906805104,0.532343171,0.261040084
4,4,0,0.2,0.1,0.001,0.018992513,0.17468404,-3.146773384,0.207062278,-4.138172956,0.891194481,0.492297306,0.29599436
5,4,0,0.2,0.1,0.001,0.068049633,0.218760458,-3.030209151,0.287113362,-3.518518444,0.906805105,0.532425394,0.261040084
6,4,0,0.2,0.1,0.001,0.083966766,0.240254175,-3.037371728,0.302756811,-3.402992861,0.907957179,0.53726841,0.262350203
7,4,0,0.2,0.1,0.001,0.027772591,0.188077977,-3.121493595,0.227341495,-3.902133689,0.895394969,0.546739698,0.287999667
8,4,0,0.2,0.1,0.001,0.024231818,0.182426365,-3.14472616,0.221769607,-3.991704101,0.894772381,0.518912373,0.283229741
0,8,0.6,0.2,0,0.001,0.011891431,0.151545221,-3.230191345,0.176617781,-4.655602084,0.877262181,0.375479515,0.303307298
1,8,0.6,0.2,0,0.001,0.058264204,0.227612472,-3.061709133,0.284736443,-3.442023801,0.902642138,0.549187187,0.266743789
2,8,0.6,0.2,0,0.001,0,0.10623602,-3.343533632,0.105084877,-5.450845858,0.855922257,0.255687224,0.409749991
3,8,0.6,0.2,0,0.001,0.06075015,0.221541353,-3.044423938,0.277234065,-3.614689686,0.90537676,0.541742738,0.265914477
4,8,0.6,0.2,0,0.001,0.021333124,0.176204621,-3.15593239,0.211477252,-4.130316586,0.88958279,0.473594996,0.291535068
5,8,0.6,0.2,0,0.001,0.06075015,0.221541353,-3.044423938,0.27727684,-3.614689686,0.90537676,0.541113211,0.265914477
6,8,0.6,0.2,0,0.001,0.064685462,0.229109613,-3.051637027,0.287166253,-3.470892327,0.904338,0.547154131,0.267261941
7,8,0.6,0.2,0,0.001,0.030187769,0.199441499,-3.123736882,0.235007543,-3.872086155,0.897574688,0.522103251,0.279489422
8,8,0.6,0.2,0,0.001,0,0.090346372,-3.38146364,0.083209705,-5.710739663,0.845223252,0.225120298,0.504797579
0,2,0.5,0,0,0.001,0.007529079,0.158212804,-3.242260621,0.168487645,-4.70970709,0.870756652,0.352369699,0.372779249
1,2,0.5,0,0,0.001,0.050609539,0.200828098,-3.13882943,0.258692732,-3.662743615,0.897457452,0.530506034,0.265780532
2,2,0.5,0,0,0.001,0.001945327,0.122302344,-3.325333621,0.105062376,-5.577540363,0.848654991,0.194223245,0.519249243
3,2,0.5,0,0,0.001,0.04302043,0.192283898,-3.097678498,0.25770253,-3.693014592,0.900767604,0.516385591,0.266151393
4,2,0.5,0,0,0.001,0.006192185,0.15346367,-3.234095451,0.165164852,-4.72062412,0.871274176,0.355342057,0.370598977
5,2,0.5,0,0,0.001,0.04302043,0.192283898,-3.097678498,0.257793979,-3.693014592,0.900767605,0.515946028,0.266151393
6,2,0.5,0,0,0.001,0.056469795,0.20197569,-3.107691011,0.266919159,-3.576369219,0.901658776,0.536246629,0.261687736
7,2,0.5,0,0,0.001,0.018527083,0.180080299,-3.168201437,0.206649082,-4.1023152,0.88742813,0.478373252,0.306628995
8,2,0.5,0,0,0.001,0,0.109422503,-3.35350743,0.074232242,-5.990692341,0.834038382,0.146895881,0.638467177
0,1,0.1,0.2,0.2,0.001,0.047210187,0.199943379,-3.089819643,0.258109337,-3.709780451,0.901855185,0.531247701,0.264565937
1,1,0.1,0.2,0.2,0.001,0.066199587,0.199009788,-3.090294345,0.262993323,-3.556482793,0.903511256,0.552982643,0.261132845
2,1,0.1,0.2,0.2,0.001,0.033326034,0.195721183,-3.120414853,0.243839267,-3.818326673,0.897517929,0.516023919,0.274681133
3,1,0.1,0.2,0.2,0.001,0.060618767,0.213430957,-3.057750315,0.277958875,-3.565235749,0.904740305,0.537655676,0.264062949
4,1,0.1,0.2,0.2,0.001,0.015355773,0.170815263,-3.180304435,0.199650198,-4.190469009,0.885854734,0.468865932,0.290158482
5,1,0.1,0.2,0.2,0.001,0.060618767,0.213430957,-3.057750315,0.278195797,-3.565235749,0.904740306,0.537007447,0.264062949
6,1,0.1,0.2,0.2,0.001,0.071141851,0.215010663,-3.063184357,0.285397006,-3.498096152,0.904068214,0.556510523,0.261617737
7,1,0.1,0.2,0.2,0.001,0.028585826,0.190348415,-3.123951662,0.223963357,-3.928589075,0.894373273,0.510947655,0.285011258
8,1,0.1,0.2,0.2,0.001,0.01981503,0.180370313,-3.172554962,0.209867473,-4.122070087,0.889592402,0.475185003,0.281526091
0,4,0.3,0.4,0.4,0.001,0.027290367,0.171845438,-3.132198101,0.21932772,-3.910054633,0.897938955,0.484173122,0.271098487
1,4,0.3,0.4,0.4,0.001,0.036175582,0.176823868,-3.171589508,0.236517045,-3.63361916,0.893604639,0.511787395,0.264703353
2,4,0.3,0.4,0.4,0.001,0.012987717,0.155778431,-3.192760207,0.190409222,-4.065730412,0.891371512,0.458383976,0.285396434
3,4,0.3,0.4,0.4,0.001,0.05264511,0.197181533,-3.039780648,0.255099163,-3.412430384,0.89849388,0.475582225,0.269329728
4,4,0.3,0.4,0.4,0.001,0.014988421,0.160982898,-3.190614184,0.18395225,-4.155731603,0.888410254,0.459025182,0.29726671
5,4,0.3,0.4,0.4,0.001,0.05264511,0.197181533,-3.039780648,0.255415166,-3.412430384,0.898493879,0.475035237,0.269329728
6,4,0.3,0.4,0.4,0.001,0.054111697,0.185676718,-3.110919339,0.25318721,-3.564771015,0.898336919,0.502383557,0.26400729
7,4,0.3,0.4,0.4,0.001,0.022716612,0.17403621,-3.132064998,0.212177691,-3.901334319,0.89473077,0.492467741,0.289230907
8,4,0.3,0.4,0.4,0.001,0.007397325,0.131774407,-3.266438173,0.152873257,-4.679332869,0.875682408,0.361057335,0.315367183
0,2,0.1,0.2,0.4,0.001,0.044125668,0.197345276,-3.090415732,0.251647954,-3.738712711,0.902488108,0.538068481,0.26783614
1,2,0.1,0.2,0.4,0.001,0.062150365,0.203948139,-3.090874718,0.274504294,-3.566854302,0.902614955,0.547617751,0.263594981
2,2,0.1,0.2,0.4,0.001,0.037709185,0.190982941,-3.107415069,0.240778287,-3.826691838,0.898704696,0.529014832,0.273108411
3,2,0.1,0.2,0.4,0.001,0.051523797,0.19652205,-3.080595886,0.262260042,-3.660386815,0.903966123,0.528134039,0.26236716
4,2,0.1,0.2,0.4,0.001,0.021872688,0.178432684,-3.156715715,0.210481815,-4.111516745,0.88977424,0.501955757,0.286791435
5,2,0.1,0.2,0.4,0.001,0.051523797,0.19652205,-3.080595886,0.262474297,-3.660386815,0.903966123,0.52792524,0.26236716
6,2,0.1,0.2,0.4,0.001,0.063415024,0.208798316,-3.084162917,0.276962595,-3.566897085,0.903622553,0.54539009,0.261522711
7,2,0.1,0.2,0.4,0.001,0.031427159,0.193364159,-3.113597346,0.233454027,-3.898866266,0.895702647,0.531213837,0.281793399
8,2,0.1,0.2,0.4,0.001,0.020807097,0.170199709,-3.14667885,0.208157637,-4.07663222,0.891154058,0.520827784,0.293375911
0,1,0,0.4,0.4,0.001,0.028851766,0.158473933,-3.176918387,0.214466668,-3.760193344,0.896827194,0.391018499,0.267137409
1,1,0,0.4,0.4,0.001,0.012966803,0.174256977,-3.352506601,0.198008671,-3.739004002,0.889021788,0.38173891,0.270048151
2,1,0,0.4,0.4,0.001,0.013300993,0.146849612,-3.205263046,0.193698591,-4.00108506,0.893377358,0.380098115,0.272697275
3,1,0,0.4,0.4,0.001,0.046012028,0.175970683,-3.020471891,0.212362891,-3.130864433,0.887832371,0.453868792,0.278041647
4,1,0,0.4,0.4,0.001,0.010763746,0.141072386,-3.245774234,0.168054864,-4.308585139,0.884803255,0.34430554,0.302869396
5,1,0,0.4,0.4,0.001,0.046012028,0.175970683,-3.020471891,0.21241877,-3.130864433,0.887832371,0.455265304,0.278041647
6,1,0,0.4,0.4,0.001,0.078009046,0.231677293,-3.151368458,0.294541582,-3.100173249,0.898808893,0.437967931,0.264802584
7,1,0,0.4,0.4,0.001,0.01488302,0.156478182,-3.210721514,0.192468702,-4.024514547,0.891548307,0.376851276,0.290319547
8,1,0,0.4,0.4,0.001,0.016708289,0.140713952,-3.231595472,0.17730586,-4.183918599,0.889538478,0.36850186,0.286256865
0,8,0.2,0,0.4,0.001,0.035766571,0.205796937,-3.116827345,0.245502731,-3.787907226,0.896493939,0.509245757,0.27908981
1,8,0.2,0,0.4,0.001,0.052749073,0.218989475,-3.100570086,0.267576521,-3.401364036,0.897935793,0.540118528,0.267832451
2,8,0.2,0,0.4,0.001,0.021271035,0.18802902,-3.160190935,0.21765382,-4.011616145,0.888885088,0.477977623,0.290527105
3,8,0.2,0,0.4,0.001,0.045571426,0.204552742,-3.080093773,0.257002673,-3.656922932,0.901645064,0.50948554,0.27215992
4,8,0.2,0,0.4,0.001,0.017222678,0.180404117,-3.180410394,0.198905813,-4.170215791,0.884118782,0.454269711,0.306701276
5,8,0.2,0,0.4,0.001,0.045571426,0.204552742,-3.080093773,0.257291639,-3.656922932,0.901645066,0.50988854,0.27215992
6,8,0.2,0,0.4,0.001,0.056244772,0.220456251,-3.082995058,0.26879893,-3.44999671,0.899681175,0.532054367,0.268560953
7,8,0.2,0,0.4,0.001,0.025536815,0.193781694,-3.123011491,0.22148002,-3.906653069,0.891839676,0.503198875,0.292723127
8,8,0.2,0,0.4,0.001,0.011541171,0.152538219,-3.232618409,0.167166132,-4.659874513,0.872205026,0.367057616,0.334001194
0,8,0.4,0.2,0.3,0.001,0.032168893,0.208463845,-3.111908754,0.234459087,-3.828889966,0.894883358,0.542438771,0.290886754
1,8,0.4,0.2,0.3,0.001,0.055486929,0.218930366,-3.09346437,0.265958321,-3.491038308,0.899274673,0.550730488,0.26939053
2,8,0.4,0.2,0.3,0.001,0.011366032,0.172304768,-3.207096559,0.188155511,-4.383747518,0.878511553,0.431442896,0.315128256
3,8,0.4,0.2,0.3,0.001,0.04685697,0.21058859,-3.087710459,0.255733229,-3.641856558,0.901188312,0.539538704,0.265439845
4,8,0.4,0.2,0.3,0.001,0.017354345,0.186711888,-3.157951669,0.205315175,-4.087559256,0.88650046,0.490308943,0.301404997
5,8,0.4,0.2,0.3,0.001,0.04685697,0.21058859,-3.087710459,0.255822174,-3.641856558,0.901188313,0.539430751,0.265439845
6,8,0.4,0.2,0.3,0.001,0.056448871,0.219291743,-3.09094862,0.267237253,-3.505754327,0.900406989,0.545355635,0.268609917
7,8,0.4,0.2,0.3,0.001,0.026806985,0.202665192,-3.140743011,0.224458471,-3.842866051,0.891899274,0.53534793,0.293032452
8,8,0.4,0.2,0.3,0.001,0.005990259,0.131327487,-3.306610494,0.137281198,-5.121827393,0.860511382,0.288753317,0.400159125
0,4,0.2,0.2,0.2,0.001,0.03263507,0.209010879,-3.103820689,0.243363811,-3.753562799,0.897924418,0.54014031,0.27727205
1,4,0.2,0.2,0.2,0.001,0.053531258,0.219147368,-3.101683761,0.26168691,-3.519069727,0.899391126,0.560099131,0.271214693
2,4,0.2,0.2,0.2,0.001,0.025219929,0.197794208,-3.133927819,0.231763098,-3.892178146,0.892436546,0.538493641,0.289579535
3,4,0.2,0.2,0.2,0.001,0.049986595,0.217605368,-3.067609344,0.263909934,-3.626962116,0.900661214,0.554204335,0.271341316
4,4,0.2,0.2,0.2,0.001,0.021529976,0.19772535,-3.149316868,0.216153218,-4.037104445,0.887617153,0.512138566,0.302260517
5,4,0.2,0.2,0.2,0.001,0.049986595,0.217605368,-3.067609344,0.263349939,-3.626962116,0.900661214,0.554228654,0.271341316
6,4,0.2,0.2,0.2,0.001,0.055887669,0.220176922,-3.081936328,0.265019587,-3.524810395,0.900696783,0.560744547,0.269661663
7,4,0.2,0.2,0.2,0.001,0.027899702,0.2028321,-3.125749771,0.229193497,-3.831619059,0.892864799,0.550287546,0.291906223
8,4,0.2,0.2,0.2,0.001,0.012546136,0.174677028,-3.183714086,0.194479112,-4.32508272,0.880677278,0.44754206,0.312732015
0,2,0.2,0.4,0.1,0.001,0.054339122,0.202890877,-3.072488965,0.261357,-3.660160311,0.903327979,0.529176697,0.265050295
1,2,0.2,0.4,0.1,0.001,0.080281862,0.222697099,-3.049373774,0.293077107,-3.46636648,0.905800254,0.554319995,0.25947412
2,2,0.2,0.4,0.1,0.001,0.036910059,0.200524789,-3.084452997,0.249682056,-3.788506403,0.899673154,0.542714519,0.269087112
3,2,0.2,0.4,0.1,0.001,0.066662605,0.204318113,-3.038982413,0.271765832,-3.567623242,0.9052201,0.543921745,0.261109091
4,2,0.2,0.4,0.1,0.001,0.023177017,0.176704561,-3.139105996,0.219622892,-4.058279208,0.891587809,0.508521367,0.283249746
5,2,0.2,0.4,0.1,0.001,0.066662605,0.204318113,-3.038982413,0.272205778,-3.567623242,0.905220103,0.543720226,0.261109091
6,2,0.2,0.4,0.1,0.001,0.082077088,0.221018346,-3.030380343,0.293853912,-3.456416715,0.906732445,0.55036213,0.260578541
7,2,0.2,0.4,0.1,0.001,0.0316888,0.192582007,-3.110525322,0.236038751,-3.844836066,0.897207591,0.543944245,0.277461967
8,2,0.2,0.4,0.1,0.001,0.022887543,0.178013773,-3.144228689,0.212854854,-4.156829561,0.888442671,0.494853807,0.292501146
0,16,0.4,0.1,0.2,0.001,0.023105955,0.175833759,-3.169727351,0.218171742,-3.988214741,0.892966957,0.459707284,0.275499518
1,16,0.4,0.1,0.2,0.001,0.056583585,0.202871819,-3.107324247,0.262579636,-3.512734745,0.900594188,0.522934992,0.263043096
2,16,0.4,0.1,0.2,0.001,0.009811938,0.137603034,-3.248388674,0.171393369,-4.595946998,0.87682302,0.364758915,0.2987376
3,16,0.4,0.1,0.2,0.001,0.044900387,0.191666111,-3.103230035,0.255114848,-3.651611026,0.902642848,0.494876554,0.264612814
4,16,0.4,0.1,0.2,0.001,0.014860761,0.165526707,-3.183101779,0.198232975,-4.152840714,0.887385419,0.433244927,0.28897163
5,16,0.4,0.1,0.2,0.001,0.044900387,0.191666111,-3.103230035,0.255240654,-3.651611026,0.902642847,0.495471444,0.264612814
6,16,0.4,0.1,0.2,0.001,0.061907378,0.201372929,-3.100516457,0.265392999,-3.535968007,0.901462398,0.516133162,0.262319561
7,16,0.4,0.1,0.2,0.001,0.024065533,0.186934726,-3.15936275,0.219044081,-3.937714412,0.891850568,0.486882403,0.287178993
8,16,0.4,0.1,0.2,0.001,0,0.101353893,-3.334972899,0.119398002,-5.311966186,0.858240661,0.292886396,0.347911995
0,1,0.3,0.2,0.1,0.001,0.040391427,0.210378334,-3.090207215,0.254985103,-3.778071317,0.89861882,0.522322957,0.273708426
1,1,0.3,0.2,0.1,0.001,0.051747996,0.20489591,-3.132032658,0.259714944,-3.588575584,0.900160658,0.554274932,0.267515746
2,1,0.3,0.2,0.1,0.001,0.028632899,0.181726764,-3.14110528,0.212284031,-4.080044564,0.889733017,0.480877597,0.289528028
3,1,0.3,0.2,0.1,0.001,0.047844137,0.215959703,-3.046100881,0.276348531,-3.511940416,0.901981724,0.531990594,0.267942661
4,1,0.3,0.2,0.1,0.001,0.016296411,0.171651109,-3.169909035,0.197278993,-4.320002866,0.882405488,0.433866048,0.302552922
5,1,0.3,0.2,0.1,0.001,0.047844137,0.215959703,-3.046100881,0.277027603,-3.511940416,0.901981724,0.532853864,0.267942661
6,1,0.3,0.2,0.1,0.001,0.061639329,0.229631229,-3.061635012,0.287713813,-3.446991849,0.903594428,0.562902153,0.266529317
7,1,0.3,0.2,0.1,0.001,0.029483555,0.193997493,-3.134298108,0.232948188,-3.957792563,0.893567105,0.507352445,0.284258729
8,1,0.3,0.2,0.1,0.001,0.010724357,0.146854348,-3.258219818,0.155491748,-4.912267947,0.866946408,0.325354455,0.346223321
0,16,0.6,0,0,0.001,0.004286256,0.122984496,-3.303833641,0.136774188,-5.158513795,0.861329338,0.255169247,0.366908251
1,16,0.6,0,0,0.001,0.041417894,0.212358846,-3.089614618,0.258865787,-3.527372435,0.895761649,0.503921579,0.268845098
2,16,0.6,0,0,0.001,0,0.086788178,-3.371917236,0.08258454,-5.726095228,0.842956861,0.248025918,0.504592036
3,16,0.6,0,0,0.001,0.041851724,0.201982804,-3.115409921,0.251317446,-3.702212638,0.898223921,0.482458411,0.269878062
4,16,0.6,0,0,0.001,0.014119795,0.168961506,-3.200792158,0.190506617,-4.303471201,0.881319173,0.380327613,0.301278841
5,16,0.6,0,0,0.001,0.041851724,0.201982804,-3.115409921,0.251274383,-3.702212638,0.898223923,0.482925362,0.269878062
6,16,0.6,0,0,0.001,0.048338022,0.214073412,-3.083065758,0.262030441,-3.511133622,0.897612665,0.503793418,0.2681993
7,16,0.6,0,0,0.001,0.018190781,0.187275564,-3.158617775,0.215760677,-4.003138137,0.888855453,0.439312505,0.287737358
8,16,0.6,0,0,0.001,0.000857103,0.072944881,-3.381619847,0.057652813,-5.945825561,0.830534458,0.280996075,0.620476261
0,8,0.6,0.3,0.1,0.001,0.015182203,0.167015895,-3.214322081,0.174632619,-4.56311283,0.874661366,0.40984082,0.336031083
1,8,0.6,0.3,0.1,0.001,0.05383138,0.234096013,-3.088437812,0.278609236,-3.422058883,0.89977093,0.555072898,0.271196045
2,8,0.6,0.3,0.1,0.001,0.002486154,0.123499669,-3.322326365,0.113366043,-5.358727242,0.853061666,0.24619093,0.471562794
3,8,0.6,0.3,0.1,0.001,0.048638341,0.223254118,-3.075320377,0.267763058,-3.555113741,0.90288004,0.542299128,0.270298446
4,8,0.6,0.3,0.1,0.001,0.023395018,0.190305013,-3.155812118,0.20808783,-4.040544644,0.886021544,0.494395112,0.315898661
5,8,0.6,0.3,0.1,0.001,0.048638341,0.223254118,-3.075320377,0.267304927,-3.555113741,0.902880039,0.541978139,0.270298446
6,8,0.6,0.3,0.1,0.001,0.064041526,0.23701766,-3.077212757,0.282839895,-3.415626978,0.901807708,0.551683992,0.267821816
7,8,0.6,0.3,0.1,0.001,0.02414823,0.203185526,-3.10853647,0.225878629,-3.826084944,0.893677626,0.5465497,0.300324771
8,8,0.6,0.3,0.1,0.001,0.001269293,0.101747247,-3.384437899,0.083343055,-5.732192353,0.840513304,0.227801635,0.583080699
0,4,0,0.3,0,0.001,0.048840687,0.210150637,-3.076094511,0.268075251,-3.647941251,0.903805717,0.531525579,0.266160067
1,4,0,0.3,0,0.001,0.074650331,0.231260611,-3.071427023,0.289514948,-3.357542814,0.905126016,0.54149757,0.26203464
2,4,0,0.3,0,0.001,0.03844181,0.197009132,-3.109388981,0.241835019,-3.802848188,0.898858297,0.531230963,0.272595969
3,4,0,0.3,0,0.001,0.058629692,0.221866828,-3.047802594,0.281240953,-3.507091201,0.904345799,0.534306218,0.266733165
4,4,0,0.3,0,0.001,0.017009378,0.173755806,-3.160807896,0.202190001,-4.109311135,0.890691867,0.508954146,0.28941347
5,4,0,0.3,0,0.001,0.058629692,0.221866828,-3.047802594,0.281803271,-3.507091201,0.904345797,0.533954369,0.266733165
6,4,0,0.3,0,0.001,0.075662242,0.232970046,-3.056219773,0.29301826,-3.385653124,0.906097501,0.539032504,0.261810385
7,4,0,0.3,0,0.001,0.0291219,0.192592161,-3.12742534,0.233214034,-3.891031484,0.896506933,0.538919643,0.281881464
8,4,0,0.3,0,0.001,0.026254107,0.181303784,-3.150112958,0.215226242,-3.992736247,0.893822523,0.512160986,0.283067393
0,16,0.3,0.4,0.2,0.001,0.028597812,0.206974998,-3.108213344,0.237851041,-3.768850981,0.896358769,0.534209253,0.286620537
1,16,0.3,0.4,0.2,0.001,0.046632702,0.216952432,-3.081737572,0.255420539,-3.556349065,0.898325341,0.543122989,0.276494436
2,16,0.3,0.4,0.2,0.001,0.020898084,0.197238984,-3.147072297,0.215880758,-3.958177748,0.890281168,0.512067622,0.295597826
3,16,0.3,0.4,0.2,0.001,0.036174252,0.218994181,-3.087401193,0.249028198,-3.662644207,0.898672485,0.533418048,0.276200743
4,16,0.3,0.4,0.2,0.001,0.016604503,0.190118058,-3.163115177,0.205062747,-4.022149104,0.88780312,0.518485168,0.305598127
5,16,0.3,0.4,0.2,0.001,0.036174252,0.218994181,-3.087401193,0.249056047,-3.662644207,0.898672485,0.533467729,0.276200743
6,16,0.3,0.4,0.2,0.001,0.043964305,0.22014942,-3.084755542,0.257056371,-3.556562349,0.899286427,0.541323116,0.276384103
7,16,0.3,0.4,0.2,0.001,0.020026994,0.205016462,-3.136082087,0.223928935,-3.857987825,0.89258296,0.541230269,0.299320772
8,16,0.3,0.4,0.2,0.001,0.012932071,0.161033072,-3.220882761,0.172292043,-4.598524801,0.872645655,0.416297287,0.331773684
0,1,0.1,0.3,0.3,0.001,0.034692566,0.166430622,-3.133346516,0.229384464,-3.90218338,0.901024914,0.495638361,0.265406523
1,1,0.1,0.3,0.3,0.001,0.043405932,0.169813688,-3.157553156,0.231510904,-3.765728847,0.899711573,0.51197168,0.259297321
2,1,0.1,0.3,0.3,0.001,0.028898705,0.171610019,-3.152858923,0.213293981,-3.976017627,0.897430036,0.478865013,0.269885422
3,1,0.1,0.3,0.3,0.001,0.05197469,0.195170569,-3.059562217,0.261466533,-3.536178781,0.900600328,0.484270956,0.265350794
4,1,0.1,0.3,0.3,0.001,0.016155032,0.150114725,-3.199510846,0.181835795,-4.249524789,0.88654402,0.438689618,0.291239004
5,1,0.1,0.3,0.3,0.001,0.05197469,0.195170569,-3.059562217,0.261452793,-3.536178781,0.900600327,0.484544001,0.265350794
6,1,0.1,0.3,0.3,0.001,0.05220672,0.184971344,-3.115739465,0.254079271,-3.645366559,0.901531556,0.518978214,0.260198509
7,1,0.1,0.3,0.3,0.001,0.028560282,0.177969358,-3.158594665,0.216066931,-3.964845704,0.894670663,0.473059219,0.281570174
8,1,0.1,0.3,0.3,0.001,0.019917644,0.149641614,-3.197031971,0.185860318,-4.237365053,0.890648152,0.443892662,0.283073667
0,2,0.5,0.1,0.1,0.001,0.021067893,0.180990875,-3.164221176,0.210409534,-4.193563275,0.886631881,0.47432888,0.294700419
1,2,0.5,0.1,0.1,0.001,0.051784252,0.204345595,-3.100522821,0.26697918,-3.582663852,0.901365475,0.555582446,0.264213893
2,2,0.5,0.1,0.1,0.001,0.007490867,0.133664033,-3.278659429,0.14311981,-5.155137694,0.86301111,0.283055253,0.362412145
3,2,0.5,0.1,0.1,0.001,0.05591489,0.21352174,-3.054039934,0.274170411,-3.610584808,0.902776315,0.543205474,0.267616208
4,2,0.5,0.1,0.1,0.001,0.016418003,0.169406965,-3.190144259,0.192391779,-4.385902522,0.8807312,0.439270393,0.304673196
5,2,0.5,0.1,0.1,0.001,0.05591489,0.21352174,-3.054039934,0.274214802,-3.610584808,0.902776314,0.542825789,0.267616208
6,2,0.5,0.1,0.1,0.001,0.063183059,0.218995644,-3.058143356,0.279937182,-3.49668652,0.903166946,0.560602818,0.265081168
7,2,0.5,0.1,0.1,0.001,0.027109973,0.195976437,-3.128591554,0.229251096,-3.911259303,0.89516717,0.515100677,0.283134502
8,2,0.5,0.1,0.1,0.001,0,0.111944833,-3.341907639,0.1004072,-5.695432563,0.849196801,0.176869593,0.455949972
0,16,0.4,0.2,0.1,0.001,0.025910693,0.175394944,-3.137743561,0.214798907,-4.03611666,0.892283367,0.485631268,0.280389035
1,16,0.4,0.2,0.1,0.001,0.043932078,0.195938199,-3.087378759,0.245725215,-3.662963419,0.898938228,0.534687437,0.266352975
2,16,0.4,0.2,0.1,0.001,0.014591942,0.147525174,-3.240685282,0.175723832,-4.524099942,0.87852475,0.402818258,0.298029483
3,16,0.4,0.2,0.1,0.001,0.042260304,0.192879296,-3.086595224,0.243359405,-3.764753088,0.900862146,0.52476421,0.270546294
4,16,0.4,0.2,0.1,0.001,0.02293084,0.170662729,-3.154649919,0.206019801,-4.09696338,0.888400755,0.474683501,0.285287911
5,16,0.4,0.2,0.1,0.001,0.042260304,0.192879296,-3.086595224,0.243108061,-3.764753088,0.900862146,0.524525252,0.270546294
6,16,0.4,0.2,0.1,0.001,0.047418561,0.195973138,-3.089012293,0.247776076,-3.660924151,0.899979017,0.532720534,0.266408625
7,16,0.4,0.2,0.1,0.001,0.022345139,0.181974086,-3.128649779,0.218225049,-3.947099269,0.89290381,0.511489844,0.285384791
8,16,0.4,0.2,0.1,0.001,0.00559306,0.111859977,-3.314755424,0.128300211,-5.290939598,0.858744702,0.326376366,0.350159705
0,8,0.4,0.1,0,0.001,0.02395012,0.191809469,-3.137664751,0.226035626,-3.95766994,0.891131238,0.479587182,0.277173793
1,8,0.4,0.1,0,0.001,0.060142442,0.230577387,-3.102464622,0.282481216,-3.342370267,0.897133703,0.537956634,0.269299386
2,8,0.4,0.1,0,0.001,0.008289884,0.145368866,-3.242334967,0.169445485,-4.718438079,0.872916986,0.35661423,0.313885304
3,8,0.4,0.1,0,0.001,0.052569562,0.21295072,-3.082611012,0.270874898,-3.579409322,0.902172856,0.512789401,0.268381582
4,8,0.4,0.1,0,0.001,0.015581736,0.176485292,-3.175115204,0.199011527,-4.174186159,0.883895352,0.447065742,0.298918893
5,8,0.4,0.1,0,0.001,0.052569562,0.21295072,-3.082611012,0.271183142,-3.579409322,0.902172856,0.513361626,0.268381582
6,8,0.4,0.1,0,0.001,0.059969589,0.232632229,-3.073662221,0.283556599,-3.350876228,0.900792403,0.529594011,0.267384211
7,8,0.4,0.1,0,0.001,0.028805853,0.200382505,-3.115377775,0.237530142,-3.852778975,0.893674656,0.501598401,0.285508851
8,8,0.4,0.1,0,0.001,0,0.113107358,-3.331255416,0.121681482,-5.319607342,0.85737519,0.263251023,0.401606549
0,4,0.2,0.1,0.1,0.001,0.041603628,0.198004399,-3.078287329,0.253746613,-3.824560961,0.900428206,0.534107139,0.268115888
1,4,0.2,0.1,0.1,0.001,0.061964659,0.218189602,-3.053847021,0.274569636,-3.561697974,0.904152452,0.557898863,0.265135693
2,4,0.2,0.1,0.1,0.001,0.027250717,0.187442151,-3.11821366,0.234679184,-4.008495428,0.89566765,0.5035227,0.274416446
3,4,0.2,0.1,0.1,0.001,0.050138223,0.208326408,-3.070665957,0.263805041,-3.699614386,0.90378423,0.554264196,0.271765126
4,4,0.2,0.1,0.1,0.001,0.023743506,0.189044583,-3.156892631,0.223159281,-4.152203706,0.890093268,0.48365289,0.284408085
5,4,0.2,0.1,0.1,0.001,0.050138223,0.208326408,-3.070665957,0.264080635,-3.699614386,0.903784228,0.554608528,0.271765126
6,4,0.2,0.1,0.1,0.001,0.066048102,0.217675797,-3.053257456,0.275793236,-3.58022217,0.904332962,0.558043742,0.265937161
7,4,0.2,0.1,0.1,0.001,0.029257161,0.192175928,-3.106972945,0.236817109,-3.908958857,0.89727317,0.532006602,0.276679059
8,4,0.2,0.1,0.1,0.001,0.020297205,0.152587196,-3.212227965,0.183770905,-4.604167221,0.879976232,0.401585196,0.294482586
0,1,0.3,0.1,0.2,0.001,0.038356633,0.201967634,-3.11093119,0.244954374,-3.839744418,0.89670914,0.517432688,0.275531295
1,1,0.3,0.1,0.2,0.001,0.046467116,0.19332968,-3.099913705,0.253891775,-3.631867188,0.900862695,0.546052087,0.264939726
2,1,0.3,0.1,0.2,0.001,0.01724771,0.178425884,-3.154176974,0.213486975,-4.125576386,0.887463179,0.468946194,0.29009125
3,1,0.3,0.1,0.2,0.001,0.055660166,0.211316672,-3.048965613,0.274091111,-3.552160871,0.903118317,0.527981674,0.266170876
4,1,0.3,0.1,0.2,0.001,0.014878786,0.174528294,-3.173899262,0.193386072,-4.376940146,0.881053565,0.443119869,0.303612884
5,1,0.3,0.1,0.2,0.001,0.055660166,0.211316672,-3.048965613,0.273999783,-3.552160871,0.903118317,0.527569554,0.266170876
6,1,0.3,0.1,0.2,0.001,0.059740028,0.208702981,-3.055756957,0.274405322,-3.541295722,0.90240423,0.556879851,0.26545813
7,1,0.3,0.1,0.2,0.001,0.029082954,0.200346554,-3.120210069,0.235223742,-3.882744592,0.89324578,0.514199724,0.28177544
8,1,0.3,0.1,0.2,0.001,0.008521892,0.148602724,-3.258793563,0.157205276,-4.968431797,0.865346946,0.302006795,0.347014279
0,8,0.6,0,0.2,0.001,0,0.122586636,-3.316711373,0.137723154,-5.15420662,0.863889689,0.267211008,0.328804309
1,8,0.6,0,0.2,0.001,0.051571486,0.201893722,-3.09245019,0.251836692,-3.588779412,0.899484814,0.536949159,0.266794174
2,8,0.6,0,0.2,0.001,0.003008332,0.092535167,-3.378699755,0.089852006,-5.680075224,0.849616805,0.220694761,0.455320751
3,8,0.6,0,0.2,0.001,0.040036745,0.203528799,-3.090458597,0.249078709,-3.757960483,0.900151577,0.526440578,0.272960873
4,8,0.6,0,0.2,0.001,0.009276505,0.166890476,-3.17500894,0.197693123,-4.275417356,0.884395625,0.415256383,0.288584276
5,8,0.6,0,0.2,0.001,0.040036745,0.203528799,-3.090458597,0.248982694,-3.757960483,0.900151577,0.526326567,0.272960873
6,8,0.6,0,0.2,0.001,0.049776658,0.201690854,-3.086140585,0.255391681,-3.605062797,0.900549645,0.534179724,0.267283102
7,8,0.6,0,0.2,0.001,0.016809657,0.185501047,-3.139922205,0.219288813,-3.973135272,0.892718307,0.507926762,0.28007952
8,8,0.6,0,0.2,0.001,0,0.078891723,-3.410751769,0.061887092,-5.883083394,0.837135599,0.216339703,0.588246898
0,4,0,0,0.3,0.001,0.068215532,0.21979254,-3.068418171,0.278382532,-3.444986654,0.905010806,0.540423357,0.264223056
1,4,0,0,0.3,0.001,0.027267518,0.189456562,-3.111831313,0.237349918,-3.83406072,0.898739735,0.521956077,0.271486104
2,4,0,0,0.3,0.001,0.054529245,0.208465602,-3.051549112,0.271676473,-3.651783231,0.904683032,0.525667707,0.262245962
3,4,0,0,0.3,0.001,0.018651241,0.177195783,-3.146725107,0.205445077,-4.157661931,0.889238547,0.494099847,0.29552722
4,4,0,0,0.3,0.001,0.054529245,0.208465602,-3.051549112,0.271223944,-3.651783231,0.904683033,0.525060032,0.262245962
5,4,0,0,0.3,0.001,0.059774139,0.218321079,-3.061498956,0.278214361,-3.465575374,0.905319668,0.538886019,0.264501939
6,4,0,0,0.3,0.001,0.023802987,0.188815941,-3.116457244,0.226936858,-3.949275923,0.89446403,0.526654574,0.286170436
7,4,0,0,0.3,0.001,0.017303998,0.176228352,-3.143626809,0.213026417,-4.070600684,0.891646553,0.501486036,0.280630205
0,16,0.6,0.3,0.3,0.001,0.014242795,0.156803905,-3.205202742,0.181215255,-4.445923726,0.881366016,0.409968088,0.301073376
1,16,0.6,0.3,0.3,0.001,0.06108036,0.203417157,-3.090486121,0.263477087,-3.5686896,0.9010176,0.522895286,0.263938016
2,16,0.6,0.3,0.3,0.001,0.004714169,0.106882774,-3.335784434,0.117775429,-5.365666997,0.85751992,0.296182456,0.384500165
3,16,0.6,0.3,0.3,0.001,0.0526354,0.195332653,-3.081419793,0.258577567,-3.729762624,0.904587273,0.513225429,0.26401692
4,16,0.6,0.3,0.3,0.001,0.017870607,0.172013293,-3.170085748,0.202125074,-4.145538273,0.888924509,0.465085904,0.289190633
5,16,0.6,0.3,0.3,0.001,0.0526354,0.195332653,-3.081419793,0.258451592,-3.729762624,0.904587273,0.512485807,0.26401692
6,16,0.6,0.3,0.3,0.001,0.062231312,0.202013175,-3.085984188,0.265294794,-3.59385459,0.902574093,0.521384619,0.262712293
7,16,0.6,0.3,0.3,0.001,0.028420667,0.186605031,-3.128513639,0.226709776,-3.893649518,0.896165089,0.505028181,0.276648975
8,16,0.6,0.3,0.3,0.001,0,0.07870833,-3.376917017,0.081191965,-5.757535706,0.84396065,0.297804118,0.482339864
0,1,0.4,0.4,0.2,0.001,0.02397007,0.143029698,-3.18337371,0.194700786,-4.116512618,0.89521023,0.400387727,0.273487925
1,1,0.4,0.4,0.2,0.001,0.032820943,0.15239613,-3.214892615,0.213434841,-3.856103972,0.892489443,0.430037858,0.260984691
2,1,0.4,0.4,0.2,0.001,0.011051456,0.139043274,-3.247789871,0.165256966,-4.41288741,0.885421461,0.354503547,0.28988369
3,1,0.4,0.4,0.2,0.001,0.051258741,0.167978094,-3.01374561,0.234243102,-3.274237735,0.892937261,0.447680148,0.265287365
4,1,0.4,0.4,0.2,0.001,0.00687556,0.139804179,-3.231601623,0.167984594,-4.382055686,0.883738121,0.357359319,0.291095195
5,1,0.4,0.4,0.2,0.001,0.051258741,0.167978094,-3.01374561,0.233824175,-3.274237735,0.89293726,0.44746065,0.265287365
6,1,0.4,0.4,0.2,0.001,0.051206265,0.190191867,-3.087656728,0.261540057,-3.498464417,0.904390072,0.441930179,0.25893671
7,1,0.4,0.4,0.2,0.001,0.016410002,0.1561954,-3.180645787,0.196884874,-3.977655595,0.894087414,0.41094636,0.27821519
8,1,0.4,0.4,0.2,0.001,0.004891578,0.11068858,-3.316606067,0.122523153,-5.18088266,0.866214791,0.236816099,0.341567423
0,2,0.5,0.2,0.2,0.001,0.023776386,0.184793984,-3.130131339,0.228521831,-3.955201299,0.892934824,0.498070126,0.278647181
1,2,0.5,0.2,0.2,0.001,0.069559143,0.221658427,-3.056232794,0.287340678,-3.477794743,0.903824159,0.550405718,0.263499525
2,2,0.5,0.2,0.2,0.001,0.011752007,0.156285096,-3.245730914,0.167713786,-4.820842291,0.870718388,0.337275351,0.343371719
3,2,0.5,0.2,0.2,0.001,0.050070334,0.207405712,-3.070363635,0.273330431,-3.625198398,0.904063767,0.533483691,0.264877161
4,2,0.5,0.2,0.2,0.001,0.019494607,0.176427199,-3.160002755,0.209273908,-4.193896234,0.886468448,0.469574354,0.29954408
5,2,0.5,0.2,0.2,0.001,0.050070334,0.207405712,-3.070363635,0.27288775,-3.625198398,0.904063766,0.533003585,0.264877161
6,2,0.5,0.2,0.2,0.001,0.072860146,0.224425799,-3.048616962,0.292079011,-3.483631417,0.905101587,0.545847291,0.261549672
7,2,0.5,0.2,0.2,0.001,0.028075804,0.200103971,-3.119269749,0.242843962,-3.85053539,0.897428294,0.536542026,0.276983356
8,2,0.5,0.2,0.2,0.001,0.003935453,0.120196542,-3.31348284,0.115849222,-5.498508196,0.855099361,0.194099746,0.412023665
0,1,0.1,0,0,0.001,0.02677886,0.195653356,-3.141913887,0.232923792,-3.955657436,0.892814222,0.485163889,0.27752581
1,1,0.1,0,0,0.001,0.03296184,0.20197198,-3.193744024,0.240450227,-3.823625436,0.893445326,0.523070778,0.273986018
2,1,0.1,0,0,0.001,0.018646409,0.181212843,-3.159845855,0.20736767,-4.141725384,0.886135973,0.456855105,0.299842382
3,1,0.1,0,0,0.001,0.043058605,0.231785136,-3.085367074,0.268227043,-3.62711242,0.895986001,0.492109719,0.278573148
4,1,0.1,0,0,0.001,0.010697568,0.163251155,-3.23316971,0.176079634,-4.5743763,0.873661052,0.365596339,0.335270759
5,1,0.1,0,0,0.001,0.043058605,0.231785136,-3.085367074,0.268544821,-3.62711242,0.895986002,0.491153453,0.278573148
6,1,0.1,0,0,0.001,0.040718596,0.215697128,-3.13432465,0.256447172,-3.650113457,0.896029778,0.522110333,0.274898134
7,1,0.1,0,0,0.001,0.021933294,0.190872963,-3.159914618,0.219336157,-4.15126263,0.886012777,0.449090518,0.299496155
8,1,0.1,0,0,0.001,0.010956387,0.166151276,-3.220040067,0.178633269,-4.555541591,0.874775682,0.38331938,0.328410759
0,4,0.5,0.4,0.1,0.001,0.027230673,0.192541275,-3.131386985,0.226339427,-3.949497065,0.893061684,0.52662255,0.285263969
1,4,0.5,0.4,0.1,0.001,0.08075367,0.235096837,-3.060082631,0.296247568,-3.33490943,0.903595007,0.556780449,0.262404367
2,4,0.5,0.4,0.1,0.001,0.008793489,0.146991682,-3.239688532,0.160788214,-4.794907125,0.871990593,0.360255739,0.335749576
3,4,0.5,0.4,0.1,0.001,0.059239437,0.219928319,-3.02703247,0.27880537,-3.468778598,0.905259859,0.544821065,0.263325944
4,4,0.5,0.4,0.1,0.001,0.018867038,0.179183666,-3.163000664,0.20378486,-4.106365167,0.88814685,0.495809181,0.299095067
5,4,0.5,0.4,0.1,0.001,0.059239437,0.219928319,-3.02703247,0.27895301,-3.468778598,0.90525986,0.544522924,0.263325944
6,4,0.5,0.4,0.1,0.001,0.082951323,0.235959643,-3.03984562,0.29546111,-3.354929854,0.905687093,0.553678906,0.2613526
7,4,0.5,0.4,0.1,0.001,0.027179352,0.207485091,-3.097970985,0.23712837,-3.738523571,0.895954772,0.551972028,0.284157198
8,4,0.5,0.4,0.1,0.001,0,0.119084042,-3.351793032,0.116459539,-5.412872154,0.856358274,0.22379629,0.425645503
0,8,0.3,0.4,0,0.001,0.043125874,0.212832218,-3.078904978,0.252143807,-3.697216778,0.900404019,0.555197984,0.281041735
1,8,0.3,0.4,0,0.001,0.066757813,0.234370677,-3.050012698,0.286079493,-3.416347936,0.902652098,0.566074571,0.270085676
2,8,0.3,0.4,0,0.001,0.024017784,0.192092864,-3.14302517,0.218189785,-3.979748772,0.890751178,0.535649943,0.298177536
3,8,0.3,0.4,0,0.001,0.058477765,0.231063562,-3.039292251,0.280576877,-3.533089139,0.904323746,0.5525466,0.27037518
4,8,0.3,0.4,0,0.001,0.020204087,0.195393038,-3.163878399,0.213799149,-4.030082585,0.889058493,0.526531746,0.305932257
5,8,0.3,0.4,0,0.001,0.058477765,0.231063562,-3.039292251,0.280816221,-3.533089139,0.904323747,0.553241214,0.27037518
6,8,0.3,0.4,0,0.001,0.073458554,0.236421521,-3.042340879,0.288371492,-3.425253176,0.904135276,0.566202524,0.266813061
7,8,0.3,0.4,0,0.001,0.027724935,0.203537891,-3.128513915,0.230836475,-3.807806719,0.895351756,0.561816391,0.289671643
8,8,0.3,0.4,0,0.001,0.010943581,0.165255777,-3.232474705,0.181795185,-4.624083067,0.872886283,0.409371489,0.331250077
0,16,0,0.1,0.4,0.001,0.035232373,0.18682408,-3.117099848,0.240656077,-3.784715915,0.900332576,0.497358534,0.269597484
1,16,0,0.1,0.4,0.001,0.057201701,0.195755005,-3.116420435,0.256366967,-3.583089176,0.901240956,0.525176766,0.265111637
2,16,0,0.1,0.4,0.001,0.029824691,0.186549374,-3.144939525,0.227672471,-3.892668798,0.894990848,0.503839992,0.276477648
3,16,0,0.1,0.4,0.001,0.040514633,0.199352294,-3.106182058,0.255213295,-3.679981657,0.901846179,0.508516338,0.270382421
4,16,0,0.1,0.4,0.001,0.016661045,0.174015885,-3.16766592,0.20473044,-4.119572574,0.887874511,0.46079822,0.287331279
5,16,0,0.1,0.4,0.001,0.040514633,0.199352294,-3.106182058,0.254868572,-3.679981657,0.901846178,0.508740474,0.270382421
6,16,0,0.1,0.4,0.001,0.053672464,0.1948446,-3.108633337,0.256853704,-3.604304978,0.9023604,0.526739295,0.263297328
7,16,0,0.1,0.4,0.001,0.023807179,0.189019192,-3.149500785,0.221552732,-3.937078926,0.892434325,0.506200412,0.285503274
8,16,0,0.1,0.4,0.001,0.021942303,0.171653796,-3.170081347,0.207865655,-4.031375217,0.891281127,0.489833463,0.279335153
0,4,0.6,0.2,0.4,0.001,0.015929911,0.167994138,-3.217450037,0.180977324,-4.611340587,0.874880146,0.375214451,0.326668415
1,4,0.6,0.2,0.4,0.001,0.064863442,0.217282594,-3.070840177,0.277851137,-3.423777937,0.902393631,0.549846917,0.264844853
2,4,0.6,0.2,0.4,0.001,0.00273334,0.119442987,-3.340956826,0.112543776,-5.462408435,0.855955056,0.20555852,0.423019825
3,4,0.6,0.2,0.4,0.001,0.058848715,0.206949213,-3.054222903,0.272744924,-3.570122097,0.904636881,0.533875586,0.265758784
4,4,0.6,0.2,0.4,0.001,0.010318325,0.176102106,-3.178706033,0.198651098,-4.186035974,0.885384162,0.462580403,0.302207725
5,4,0.6,0.2,0.4,0.001,0.058848715,0.206949213,-3.054222903,0.272596777,-3.570122097,0.904636882,0.533712311,0.265758784
6,4,0.6,0.2,0.4,0.001,0.074398976,0.222180928,-3.05171754,0.285446024,-3.449067373,0.903602356,0.555143183,0.261842801
7,4,0.6,0.2,0.4,0.001,0.025285422,0.200730763,-3.103332581,0.238237078,-3.812408066,0.895942021,0.528939422,0.292049501
8,4,0.6,0.2,0.4,0.001,0,0.09655144,-3.381081418,0.080144701,-5.800064821,0.844936401,0.16519838,0.525227872
0,1,0.5,0.2,0.4,0.001,0.020731454,0.168972943,-3.178355727,0.204580542,-4.074353957,0.891642815,0.443176464,0.284867752
1,1,0.5,0.2,0.4,0.001,0.046627302,0.154516755,-3.185654451,0.205673201,-3.798889286,0.90043393,0.492928161,0.26006839
2,1,0.5,0.2,0.4,0.001,0.007383043,0.137406585,-3.26543674,0.14966368,-4.839697013,0.871498334,0.312094481,0.325464708
3,1,0.5,0.2,0.4,0.001,0.050671008,0.194899081,-3.043908048,0.257515315,-3.499941491,0.900671284,0.490850822,0.264261423
4,1,0.5,0.2,0.4,0.001,0.011413149,0.149193787,-3.215517864,0.173935109,-4.445820588,0.880978661,0.389412424,0.303094802
5,1,0.5,0.2,0.4,0.001,0.050671008,0.194899081,-3.043908048,0.257556429,-3.499941491,0.900671282,0.490100177,0.264261423
6,1,0.5,0.2,0.4,0.001,0.071679705,0.203787453,-3.081144248,0.27407756,-3.500658643,0.903873147,0.510774076,0.262220952
7,1,0.5,0.2,0.4,0.001,0.022178899,0.175941194,-3.162954802,0.219938352,-3.976396693,0.893117845,0.456231622,0.286884198
8,1,0.5,0.2,0.4,0.001,0.002697333,0.121165332,-3.31806318,0.118995345,-5.539892388,0.854856361,0.210471038,0.401240612
0,2,0.4,0.4,0.4,0.001,0.028102526,0.170084401,-3.138531594,0.218572374,-3.938429331,0.898951033,0.490114253,0.268243028
1,2,0.4,0.4,0.4,0.001,0.06683022,0.191706288,-3.099010635,0.259172406,-3.571592362,0.899446684,0.533821995,0.261930735
2,2,0.4,0.4,0.4,0.001,0.014204684,0.154599152,-3.17921809,0.184309783,-4.271301049,0.887385099,0.436924787,0.284630454
3,2,0.4,0.4,0.4,0.001,0.063618445,0.192655004,-3.028788477,0.259751776,-3.476478326,0.903483859,0.504426556,0.26194762
4,2,0.4,0.4,0.4,0.001,0.01546942,0.154245966,-3.1862546,0.187917157,-4.250077683,0.887594363,0.443591346,0.289496505
5,2,0.4,0.4,0.4,0.001,0.063618445,0.192655004,-3.028788477,0.260237369,-3.476478326,0.90348386,0.505108803,0.26194762
6,2,0.4,0.4,0.4,0.001,0.080121925,0.201586732,-3.069838727,0.273452575,-3.525171544,0.903390868,0.524473802,0.259167721
7,2,0.4,0.4,0.4,0.001,0.023408819,0.17967186,-3.124157519,0.224423004,-3.905491144,0.896582998,0.505594816,0.276553439
8,2,0.4,0.4,0.4,0.001,0.00600894,0.125543465,-3.297353753,0.134940392,-5.003614026,0.868347054,0.287373954,0.327223021
0,16,0.4,0.3,0,0.001,0.029567411,0.185980673,-3.117687843,0.22845334,-3.90619777,0.896663057,0.509286037,0.271626221
1,16,0.4,0.3,0,0.001,0.057950167,0.206216296,-3.068053158,0.257743367,-3.624513803,0.901014399,0.540670149,0.264809729
2,16,0.4,0.3,0,0.001,0.018254514,0.162405158,-3.192590026,0.193237916,-4.354373531,0.884257722,0.444402802,0.294775039
3,16,0.4,0.3,0,0.001,0.049971651,0.204618785,-3.068231831,0.256660623,-3.675773371,0.902434138,0.529748718,0.270789068
4,16,0.4,0.3,0,0.001,0.021180695,0.176594449,-3.139183,0.211298193,-4.068972373,0.89175358,0.494843542,0.28770013
5,16,0.4,0.3,0,0.001,0.049971651,0.204618785,-3.068231831,0.256577219,-3.675773371,0.902434138,0.530337572,0.270789068
6,16,0.4,0.3,0,0.001,0.055283065,0.205800831,-3.067477806,0.25814701,-3.603606821,0.901652427,0.539722965,0.268083457
7,16,0.4,0.3,0,0.001,0.028648571,0.190416357,-3.122366678,0.228369233,-3.90835102,0.895733064,0.513753333,0.279207064
8,16,0.4,0.3,0,0.001,0.007190113,0.121032512,-3.305818041,0.136654781,-5.196411784,0.861418515,0.335370378,0.351238463
0,1,0.6,0.4,0.1,0.001,0.007652925,0.150542365,-3.264289495,0.162744951,-4.484973573,0.877980893,0.330734469,0.337868258
1,1,0.6,0.4,0.1,0.001,0.022253206,0.14299574,-3.302087428,0.196571954,-3.807028729,0.886529318,0.421987104,0.266691697
2,1,0.6,0.4,0.1,0.001,0,0.124152448,-3.331349387,0.114482346,-5.40332793,0.855033928,0.190224311,0.440677179
3,1,0.6,0.4,0.1,0.001,0.04967375,0.179403146,-2.986462205,0.242736984,-3.236210473,0.895326972,0.462619171,0.270774357
4,1,0.6,0.4,0.1,0.001,0.008735569,0.143157844,-3.259707037,0.15719527,-4.591232909,0.874326897,0.313793686,0.335471968
5,1,0.6,0.4,0.1,0.001,0.04967375,0.179403146,-2.986462205,0.242741968,-3.236210473,0.895326973,0.462434195,0.270774357
6,1,0.6,0.4,0.1,0.001,0.069542656,0.209436615,-3.107066267,0.273208938,-3.381012802,0.901094899,0.426326673,0.264391373
7,1,0.6,0.4,0.1,0.001,0.019356106,0.17465015,-3.211285741,0.207498697,-4.002159022,0.88968646,0.401329066,0.298009773
8,1,0.6,0.4,0.1,0.001,0,0.108652323,-3.337121413,0.08510194,-5.922027566,0.842692012,0.150820264,0.538282632
0,4,0.2,0,0,0.001,0.028623443,0.194893299,-3.125711963,0.235406532,-3.934113671,0.893755511,0.498221683,0.279413962
1,4,0.2,0,0,0.001,0.052965852,0.210557183,-3.100474299,0.260860001,-3.540312953,0.898194301,0.536557333,0.267596611
2,4,0.2,0,0,0.001,0.015404876,0.168677321,-3.176288181,0.199095091,-4.300598603,0.884440078,0.422184276,0.2905697
3,4,0.2,0,0,0.001,0.039625951,0.203340843,-3.089998285,0.256100717,-3.720812903,0.900482863,0.510390487,0.270671715
4,4,0.2,0,0,0.001,0.014423365,0.169879029,-3.175832054,0.19210846,-4.405470929,0.879861306,0.415196288,0.305342742
5,4,0.2,0,0,0.001,0.039625951,0.203340843,-3.089998285,0.256302606,-3.720812903,0.900482862,0.510118077,0.270671715
6,4,0.2,0,0,0.001,0.048301859,0.212520564,-3.089502779,0.26433829,-3.561968249,0.900557999,0.520823775,0.267729716
7,4,0.2,0,0,0.001,0.024640492,0.190595348,-3.143648421,0.224131937,-4.067034207,0.890257458,0.482324242,0.286351164
8,4,0.2,0,0,0.001,0.00793312,0.144240423,-3.25565704,0.162710869,-4.897305902,0.869093578,0.309269549,0.340819006
0,8,0.4,0,0.1,0.001,0.030101086,0.190720288,-3.142120154,0.22512023,-4.085848226,0.890791875,0.465541999,0.282253502
1,8,0.4,0,0.1,0.001,0.046914404,0.213393448,-3.085306556,0.267345074,-3.437552085,0.89879348,0.52617762,0.26995517
2,8,0.4,0,0.1,0.001,0.008037872,0.132737019,-3.259276359,0.153049025,-4.958616197,0.869209823,0.298197999,0.327591593
3,8,0.4,0,0.1,0.001,0.055661609,0.217598697,-3.046672994,0.2727995,-3.610285998,0.903481733,0.510767794,0.269038844
4,8,0.4,0,0.1,0.001,0.016361483,0.179073049,-3.158946603,0.206784025,-4.230491656,0.885957557,0.435332762,0.292877538
5,8,0.4,0,0.1,0.001,0.055661609,0.217598697,-3.046672994,0.27306775,-3.610285998,0.903481733,0.511398827,0.269038844
6,8,0.4,0,0.1,0.001,0.058907329,0.219492631,-3.061072371,0.276325231,-3.422476423,0.902765517,0.520666109,0.267047632
7,8,0.4,0,0.1,0.001,0.025369376,0.19922701,-3.098499235,0.233180723,-3.886449274,0.893474643,0.497708676,0.284634362
8,8,0.4,0,0.1,0.001,0.002809161,0.103209397,-3.350408068,0.108222234,-5.512480603,0.853321237,0.246969223,0.435166485
0,8,0.1,0.4,0.3,0.001,0.047755803,0.206641996,-3.08442708,0.253970063,-3.66167043,0.90218769,0.540603613,0.269851421
1,8,0.1,0.4,0.3,0.001,0.078085879,0.219958754,-3.05717063,0.278876989,-3.405817751,0.902883984,0.556975745,0.26126191
2,8,0.1,0.4,0.3,0.001,0.030218719,0.195056557,-3.108621345,0.233982841,-3.755654751,0.897920181,0.540660571,0.275817389
3,8,0.1,0.4,0.3,0.001,0.06390816,0.218629554,-3.034610672,0.274739547,-3.499750014,0.904360298,0.545483145,0.264369933
4,8,0.1,0.4,0.3,0.001,0.019419471,0.185028651,-3.147216509,0.213028155,-3.972231651,0.890733707,0.510500809,0.300068286
5,8,0.1,0.4,0.3,0.001,0.06390816,0.218629554,-3.034610672,0.274658585,-3.499750014,0.904360298,0.545692015,0.264369933
6,8,0.1,0.4,0.3,0.001,0.087173114,0.22100557,-3.048897337,0.281758891,-3.415269682,0.904102653,0.55167326,0.259565905
7,8,0.1,0.4,0.3,0.001,0.024748191,0.199005303,-3.123241598,0.228379893,-3.834289416,0.896096086,0.539504704,0.288139875
8,8,0.1,0.4,0.3,0.001,0.027126409,0.190834948,-3.1288975,0.212251447,-3.946440619,0.892256229,0.526057949,0.291660521
0,1,0.3,0,0.3,0.001,0.028713309,0.19384429,-3.13643399,0.227961963,-3.935574192,0.893667308,0.500135263,0.281489325
1,1,0.3,0,0.3,0.001,0.03290896,0.196737926,-3.165160701,0.241411728,-3.729431876,0.89646709,0.541233689,0.27946216
2,1,0.3,0,0.3,0.001,0.016620622,0.16717582,-3.20078141,0.193661173,-4.303799641,0.882628509,0.432837314,0.298072815
3,1,0.3,0,0.3,0.001,0.048557318,0.221051629,-3.073509374,0.268557364,-3.614217581,0.899962313,0.523852056,0.271807831
4,1,0.3,0,0.3,0.001,0.010401916,0.162212207,-3.225185685,0.179353384,-4.515677754,0.876453208,0.390708188,0.319240459
5,1,0.3,0,0.3,0.001,0.048557318,0.221051629,-3.073509374,0.268817136,-3.614217581,0.899962311,0.524069646,0.271807831
6,1,0.3,0,0.3,0.001,0.050817953,0.213647945,-3.0971988,0.266623058,-3.598743166,0.900312525,0.550566661,0.271606705
7,1,0.3,0,0.3,0.001,0.020842386,0.191395356,-3.14605147,0.221805329,-4.039318572,0.889390264,0.501384825,0.296236255
8,1,0.3,0,0.3,0.001,0.005952519,0.145815249,-3.260788214,0.144593308,-5.147554753,0.861606464,0.273291698,0.354408661
0,4,0,0.1,0.2,0.001,0.06068477,0.203955799,-3.070150593,0.25995844,-3.738676261,0.903333932,0.520711998,0.262610524
1,4,0,0.1,0.2,0.001,0.079694206,0.229308297,-3.054452643,0.287805018,-3.412548792,0.905501169,0.542599526,0.260556055
2,4,0,0.1,0.2,0.001,0.039447453,0.199416483,-3.084235244,0.247201479,-3.814565063,0.900356176,0.527318881,0.267369652
3,4,0,0.1,0.2,0.001,0.059694573,0.21526927,-3.030387823,0.277228878,-3.564727562,0.905662343,0.534624258,0.266997029
4,4,0,0.1,0.2,0.001,0.023367622,0.175670304,-3.158548707,0.209102549,-4.131226987,0.890162748,0.504419929,0.285801585
5,4,0,0.1,0.2,0.001,0.059694573,0.21526927,-3.030387823,0.277242228,-3.564727562,0.905662343,0.53498197,0.266997029
6,4,0,0.1,0.2,0.001,0.081774516,0.229796054,-3.046068291,0.289652571,-3.44793274,0.906850943,0.539543149,0.261074601
7,4,0,0.1,0.2,0.001,0.024221367,0.190847246,-3.121472003,0.235656151,-3.934335655,0.896042416,0.526120326,0.273759979
8,4,0,0.1,0.2,0.001,0.022345949,0.177941231,-3.157339841,0.217199042,-3.999514126,0.894507176,0.509796498,0.278356539
0,8,0.6,0.1,0.3,0.001,0.006562975,0.139574524,-3.26346465,0.167441955,-4.742022952,0.874496177,0.341590469,0.305317762
1,8,0.6,0.1,0.3,0.001,0.066006159,0.213405258,-3.086734884,0.271410269,-3.503376741,0.9018542,0.543838285,0.264194664
2,8,0.6,0.1,0.3,0.001,0.002421587,0.102814123,-3.34897337,0.110457221,-5.421090507,0.855304762,0.240366857,0.402282482
3,8,0.6,0.1,0.3,0.001,0.057071237,0.211048603,-3.073666861,0.272576249,-3.633904675,0.904531913,0.529164672,0.264854602
4,8,0.6,0.1,0.3,0.001,0.013635072,0.182234445,-3.163910269,0.207399013,-4.175597703,0.88669532,0.457793412,0.291477433
5,8,0.6,0.1,0.3,0.001,0.057071237,0.211048603,-3.073666861,0.272411457,-3.633904675,0.904531914,0.529320571,0.264854602
6,8,0.6,0.1,0.3,0.001,0.064588358,0.213645451,-3.075517014,0.273276787,-3.526723838,0.902988834,0.53949623,0.263175872
7,8,0.6,0.1,0.3,0.001,0.028476888,0.194983587,-3.12198193,0.233120616,-3.865253343,0.896103566,0.517435971,0.281438812
8,8,0.6,0.1,0.3,0.001,0,0.085491863,-3.379952904,0.075758046,-5.746301405,0.842453552,0.222896584,0.529803716
0,16,0.6,0.2,0.2,0.001,0.010147416,0.147889755,-3.218318378,0.170291263,-4.595018554,0.876140564,0.377045743,0.31394559
1,16,0.6,0.2,0.2,0.001,0.040385587,0.198912236,-3.100764267,0.251120994,-3.641449502,0.898541571,0.531877766,0.269047211
2,16,0.6,0.2,0.2,0.001,0,0.103132252,-3.336165019,0.110911579,-5.442729126,0.854371417,0.294908589,0.398892694
3,16,0.6,0.2,0.2,0.001,0.037918667,0.199689982,-3.083446726,0.248471071,-3.731298558,0.901413541,0.521102773,0.269158371
4,16,0.6,0.2,0.2,0.001,0.015699921,0.174012453,-3.152894477,0.203031742,-4.124720887,0.888042216,0.47805679,0.288268273
5,16,0.6,0.2,0.2,0.001,0.037918667,0.199689982,-3.083446726,0.248540461,-3.731298558,0.901413542,0.520771312,0.269158371
6,16,0.6,0.2,0.2,0.001,0.042883395,0.198911659,-3.105642508,0.253596599,-3.642244514,0.899766912,0.528940661,0.266908011
7,16,0.6,0.2,0.2,0.001,0.020374279,0.1901226,-3.116464895,0.22104477,-3.902418259,0.893568432,0.51486983,0.289777284
8,16,0.6,0.2,0.2,0.001,0,0.082486065,-3.381301621,0.081450182,-5.775489238,0.842103855,0.27921678,0.500676678
0,1,0.1,0.1,0.1,0.001,0.04725604,0.182553363,-3.083534401,0.251105103,-3.859754486,0.903448446,0.52474747,0.260564395
1,1,0.1,0.1,0.1,0.001,0.076395179,0.195719084,-3.100622989,0.26706679,-3.689612872,0.903859709,0.547417394,0.258057007
2,1,0.1,0.1,0.1,0.001,0.046734564,0.181637327,-3.10852079,0.239234632,-3.946161207,0.90152093,0.506165787,0.262114799
3,1,0.1,0.1,0.1,0.001,0.065025356,0.196345998,-3.063990729,0.270887953,-3.748944828,0.90617798,0.533441957,0.257042195
4,1,0.1,0.1,0.1,0.001,0.024993689,0.16205956,-3.158730389,0.209609716,-4.248048925,0.89065834,0.465979078,0.272907336
5,1,0.1,0.1,0.1,0.001,0.065025356,0.196345998,-3.063990729,0.270105291,-3.748944828,0.906177977,0.533597035,0.257042195
6,1,0.1,0.1,0.1,0.001,0.0764147,0.20339838,-3.073364884,0.277399282,-3.67815139,0.905227731,0.545914514,0.257719019
7,1,0.1,0.1,0.1,0.001,0.023151804,0.173026075,-3.135711816,0.22876032,-3.993648121,0.896713621,0.494076705,0.267250959
8,1,0.1,0.1,0.1,0.001,0.018740681,0.156966567,-3.156620302,0.208091187,-4.174481735,0.893121225,0.474647927,0.270052118
0,2,0.5,0.3,0.3,0.001,0.025475093,0.168818256,-3.153276711,0.213232131,-3.992211767,0.893650265,0.484287253,0.277330738
1,2,0.5,0.3,0.3,0.001,0.058412907,0.196703272,-3.120859369,0.264201815,-3.560737334,0.899271468,0.539159313,0.26537509
2,2,0.5,0.3,0.3,0.001,0.008747229,0.137650879,-3.254356911,0.162233828,-4.693448651,0.874438031,0.345966202,0.308308518
3,2,0.5,0.3,0.3,0.001,0.056754609,0.198706701,-3.053134327,0.26530197,-3.559606737,0.904049561,0.524171755,0.265041193
4,2,0.5,0.3,0.3,0.001,0.011336024,0.167263111,-3.168949993,0.194780011,-4.208428095,0.88544879,0.44730447,0.28826842
5,2,0.5,0.3,0.3,0.001,0.056754609,0.198706701,-3.053134327,0.265171639,-3.559606737,0.904049561,0.524198249,0.265041193
6,2,0.5,0.3,0.3,0.001,0.066702572,0.201446557,-3.09262727,0.269291198,-3.549476583,0.902626971,0.541693206,0.264637936
7,2,0.5,0.3,0.3,0.001,0.027952526,0.185391859,-3.127391797,0.225543571,-3.869225842,0.895542517,0.511959157,0.276521762
8,2,0.5,0.3,0.3,0.001,0.00356626,0.114427038,-3.33230618,0.11676405,-5.365178099,0.858320828,0.222423223,0.392494918
0,2,0.3,0.1,0.4,0.001,0.036051529,0.199609695,-3.106350795,0.244500415,-3.793075868,0.89774592,0.517109275,0.274108964
1,2,0.3,0.1,0.4,0.001,0.065964125,0.203288467,-3.091603964,0.265798095,-3.596428377,0.902167255,0.540623917,0.264380314
2,2,0.3,0.1,0.4,0.001,0.018227119,0.175295272,-3.164814317,0.216420479,-4.117341633,0.889856927,0.470098583,0.284520935
3,2,0.3,0.1,0.4,0.001,0.055870292,0.207623902,-3.0652459,0.264500153,-3.643506052,0.904404456,0.528194018,0.26475813
4,2,0.3,0.1,0.4,0.001,0.022925097,0.182786481,-3.151132635,0.211044808,-4.149597375,0.887418335,0.463852749,0.299672531
5,2,0.3,0.1,0.4,0.001,0.055870292,0.207623902,-3.0652459,0.264514223,-3.643506052,0.904404457,0.527704613,0.26475813
6,2,0.3,0.1,0.4,0.001,0.058307145,0.20449272,-3.085968265,0.266492831,-3.58870326,0.903476241,0.538382141,0.263014419
7,2,0.3,0.1,0.4,0.001,0.029177643,0.191981416,-3.126806405,0.228242335,-3.884989973,0.894126013,0.515560048,0.282165609
8,2,0.3,0.1,0.4,0.001,0.008936708,0.147168208,-3.265029002,0.158353497,-4.881445845,0.870075886,0.32125114,0.339457235
0,8,0,0.3,0.4,0.001,0.042556044,0.203776589,-3.077317211,0.261255123,-3.670459842,0.903721783,0.527340922,0.261748595
1,8,0,0.3,0.4,0.001,0.074895379,0.206137167,-3.078513906,0.273588374,-3.45789696,0.903554926,0.543934447,0.258613538
2,8,0,0.3,0.4,0.001,0.036420387,0.189467166,-3.09937381,0.237666692,-3.786136598,0.900484367,0.523364567,0.271125827
3,8,0,0.3,0.4,0.001,0.064282023,0.205097913,-3.056935823,0.27467092,-3.576914075,0.905321921,0.538486992,0.258271848
4,8,0,0.3,0.4,0.001,0.018763763,0.183147541,-3.138099355,0.213886753,-4.021027397,0.89249753,0.51682025,0.285553414
5,8,0,0.3,0.4,0.001,0.064282023,0.205097913,-3.056935823,0.274704976,-3.576914075,0.905321921,0.538821296,0.258271848
6,8,0,0.3,0.4,0.001,0.076494227,0.204064594,-3.065427388,0.275761939,-3.474673189,0.905737033,0.542361788,0.257397146
7,8,0,0.3,0.4,0.001,0.031555567,0.186879858,-3.114304342,0.232096456,-3.837162881,0.897824623,0.5287827,0.276664347
8,8,0,0.3,0.4,0.001,0.026738467,0.178536325,-3.1233605,0.21883111,-3.932826482,0.896066887,0.524229329,0.274727931
0,4,0.5,0.4,0.2,0.001,0.022617906,0.189534271,-3.138971546,0.222469398,-3.921349583,0.894197584,0.519633886,0.277993897
1,4,0.5,0.4,0.2,0.001,0.082976461,0.244365988,-3.05248204,0.305273874,-3.307481269,0.904583457,0.555433978,0.261977057
2,4,0.5,0.4,0.2,0.001,0.010086149,0.150669769,-3.248457717,0.168130356,-4.738258317,0.873971271,0.3703293,0.325255294
3,4,0.5,0.4,0.2,0.001,0.054250973,0.218556656,-3.027019485,0.286594895,-3.481259713,0.906189802,0.540987549,0.263083286
4,4,0.5,0.4,0.2,0.001,0.010060732,0.18284328,-3.154182643,0.211984726,-4.073446351,0.888543744,0.498706276,0.292135437
5,4,0.5,0.4,0.2,0.001,0.054250973,0.218556656,-3.027019485,0.286629074,-3.481259713,0.906189802,0.540660459,0.263083286
6,4,0.5,0.4,0.2,0.001,0.084248242,0.244072142,-3.027342936,0.308415089,-3.334268051,0.905874482,0.550419884,0.260708299
7,4,0.5,0.4,0.2,0.001,0.034025906,0.202602962,-3.108146844,0.241053144,-3.825983162,0.897556477,0.536482475,0.282286566
8,4,0.5,0.4,0.2,0.001,0,0.112517203,-3.335233361,0.117683855,-5.378527811,0.857426755,0.228913994,0.400572474
0,8,0.3,0.4,0.3,0.001,0.04571159,0.19551901,-3.088480902,0.247686896,-3.77150655,0.901775067,0.530540018,0.26622453
1,8,0.3,0.4,0.3,0.001,0.081860657,0.218922772,-3.053319816,0.283959104,-3.481344966,0.903924223,0.545389225,0.261944358
2,8,0.3,0.4,0.3,0.001,0.025223392,0.180835572,-3.127242894,0.228333172,-3.862969807,0.896665688,0.515629397,0.277553553
3,8,0.3,0.4,0.3,0.001,0.059246308,0.20347919,-3.043200916,0.270727484,-3.597420298,0.905915813,0.532217562,0.261947265
4,8,0.3,0.4,0.3,0.001,0.021072702,0.178866466,-3.138781198,0.217108661,-4.019628534,0.892459432,0.518208592,0.282697218
5,8,0.3,0.4,0.3,0.001,0.059246308,0.20347919,-3.043200916,0.270524615,-3.597420298,0.905915812,0.532563482,0.261947265
6,8,0.3,0.4,0.3,0.001,0.080645617,0.211376382,-3.05563008,0.279799155,-3.516712701,0.905172694,0.541567603,0.260530193
7,8,0.3,0.4,0.3,0.001,0.034109673,0.198076791,-3.105827299,0.237756291,-3.831993888,0.898512125,0.533361043,0.273957853
8,8,0.3,0.4,0.3,0.001,0.011490623,0.152968534,-3.209248973,0.182442468,-4.500503139,0.879487581,0.423905319,0.305526476
0,1,0.1,0,0.3,0.001,0.049473028,0.177194125,-3.097939805,0.246139252,-3.860689425,0.903538709,0.509928131,0.262621815
1,1,0.1,0,0.3,0.001,0.056314449,0.186472117,-3.10846768,0.257758873,-3.654615949,0.904444574,0.543491173,0.258612911
2,1,0.1,0,0.3,0.001,0.038071132,0.170677085,-3.137918441,0.231299919,-3.99813239,0.899953107,0.499061329,0.262942303
3,1,0.1,0,0.3,0.001,0.062449848,0.186519512,-3.07840133,0.264768441,-3.756927172,0.906948858,0.530844915,0.257457
4,1,0.1,0,0.3,0.001,0.020106646,0.154759685,-3.182361391,0.197876032,-4.269539711,0.888385581,0.430936986,0.273121684
5,1,0.1,0,0.3,0.001,0.062449848,0.186519512,-3.07840133,0.264595708,-3.756927172,0.906948855,0.531003672,0.257457
6,1,0.1,0,0.3,0.001,0.061140844,0.191623683,-3.105365155,0.265068302,-3.63672134,0.904288522,0.543312423,0.257275093
7,1,0.1,0,0.3,0.001,0.025056054,0.174061205,-3.154641071,0.230912425,-4.015430879,0.897235913,0.488385971,0.270015482
8,1,0.1,0,0.3,0.001,0.016963309,0.157079216,-3.152430832,0.203997968,-4.220542461,0.89112711,0.44275233,0.269480748
0,2,0.5,0.2,0.1,0.001,0.028836514,0.196978719,-3.119024553,0.225698781,-4.018292274,0.891658303,0.506830907,0.284969758
1,2,0.5,0.2,0.1,0.001,0.052540885,0.213641417,-3.091655229,0.264034051,-3.576010296,0.900244458,0.55473126,0.268219818
2,2,0.5,0.2,0.1,0.001,0.009168926,0.155975863,-3.245877954,0.165073011,-4.84389617,0.869481362,0.336682646,0.332591054
3,2,0.5,0.2,0.1,0.001,0.05211238,0.224456873,-3.057299825,0.275268745,-3.585215544,0.90311877,0.549793081,0.272186474
4,2,0.5,0.2,0.1,0.001,0.015029393,0.176951824,-3.161238861,0.204231583,-4.218966527,0.883770179,0.476622175,0.293706323
5,2,0.5,0.2,0.1,0.001,0.05211238,0.224456873,-3.057299825,0.274983029,-3.585215544,0.90311877,0.55035028,0.272186474
6,2,0.5,0.2,0.1,0.001,0.058308185,0.224142921,-3.062281846,0.277753056,-3.466923431,0.902860636,0.561036791,0.267853194
7,2,0.5,0.2,0.1,0.001,0.03548385,0.208142677,-3.1137936,0.242615743,-3.820836546,0.895859725,0.544464787,0.282619937
8,2,0.5,0.2,0.1,0.001,0.003562913,0.12315529,-3.312850493,0.115902758,-5.516107959,0.854571377,0.214821266,0.428936377
0,16,0.6,0.3,0,0.001,0.013607691,0.146787589,-3.216303904,0.17714913,-4.526699418,0.880150664,0.405476658,0.301290553
1,16,0.6,0.3,0,0.001,0.055478721,0.200785504,-3.075833208,0.25561808,-3.603021801,0.901430892,0.537688972,0.266113552
2,16,0.6,0.3,0,0.001,0.003340942,0.100920638,-3.341116869,0.115966688,-5.450931041,0.855740018,0.30717553,0.373718146
3,16,0.6,0.3,0,0.001,0.045096095,0.199172239,-3.08247418,0.247621941,-3.739573539,0.901607161,0.527717175,0.269538526
4,16,0.6,0.3,0,0.001,0.02073244,0.169397795,-3.168006731,0.195760913,-4.137518022,0.889721731,0.47697006,0.286122691
5,16,0.6,0.3,0,0.001,0.045096095,0.199172239,-3.08247418,0.247532976,-3.739573539,0.90160716,0.527720178,0.269538526
6,16,0.6,0.3,0,0.001,0.059244344,0.197077499,-3.070078508,0.257790031,-3.618711058,0.90219802,0.532861013,0.266754399
7,16,0.6,0.3,0,0.001,0.025947817,0.180094008,-3.116409822,0.21497059,-3.910358703,0.896056786,0.523716865,0.282784928
8,16,0.6,0.3,0,0.001,0,0.073078333,-3.38679048,0.076355432,-5.794365702,0.843706097,0.298360542,0.457910598
0,1,0.4,0.4,0.1,0.001,0.023139293,0.170246816,-3.136286216,0.215177682,-3.932322674,0.897006652,0.464112321,0.276928877
1,1,0.4,0.4,0.1,0.001,0.04122253,0.155602992,-3.210415805,0.21033879,-3.830712075,0.898058927,0.481326279,0.259807603
2,1,0.4,0.4,0.1,0.001,0.012794667,0.154355342,-3.223512415,0.173422138,-4.347303272,0.884147456,0.407761747,0.318606769
3,1,0.4,0.4,0.1,0.001,0.049563222,0.190406146,-3.006871355,0.253068542,-3.394520758,0.900391307,0.476144488,0.26734595
4,1,0.4,0.4,0.1,0.001,0.011351166,0.152717803,-3.228558325,0.174328294,-4.380807774,0.881438943,0.398125499,0.312533075
5,1,0.4,0.4,0.1,0.001,0.049563222,0.190406146,-3.006871355,0.25266873,-3.394520758,0.900391305,0.475918029,0.26734595
6,1,0.4,0.4,0.1,0.001,0.068755928,0.199011723,-3.081410382,0.266789473,-3.49325839,0.902941375,0.503291867,0.260727836
7,1,0.4,0.4,0.1,0.001,0.018234091,0.171887009,-3.169564332,0.209931658,-3.98954415,0.893673552,0.456366224,0.292890766
8,1,0.4,0.4,0.1,0.001,0.006294797,0.128653348,-3.294939893,0.12996119,-5.090202085,0.865058355,0.27425324,0.388303286
0,8,0.6,0,0.1,0.001,0.006363748,0.134611091,-3.274801847,0.145795444,-5.049965865,0.866555034,0.284223176,0.353443746
1,8,0.6,0,0.1,0.001,0.058788224,0.233403638,-3.07077487,0.28210247,-3.356686684,0.897716225,0.536488652,0.266936982
2,8,0.6,0,0.1,0.001,0.00136214,0.099630795,-3.349344284,0.091980067,-5.628833873,0.848553064,0.206759125,0.483998319
3,8,0.6,0,0.1,0.001,0.05223898,0.214668846,-3.075232986,0.27111042,-3.618217842,0.90296034,0.510626756,0.266957541
4,8,0.6,0,0.1,0.001,0.017311466,0.174010512,-3.174784049,0.197993416,-4.206718036,0.884480374,0.405975498,0.295215734
5,8,0.6,0,0.1,0.001,0.05223898,0.214668846,-3.075232986,0.271263765,-3.618217842,0.902960339,0.511070671,0.266957541
6,8,0.6,0,0.1,0.001,0.06704116,0.235439219,-3.051607851,0.286232913,-3.368471513,0.901136377,0.533857562,0.264691322
7,8,0.6,0,0.1,0.001,0.019502407,0.20093241,-3.125591242,0.229134178,-3.870738261,0.892955829,0.492610854,0.286934667
8,8,0.6,0,0.1,0.001,0,0.088051472,-3.390995977,0.066004257,-5.857704669,0.834978125,0.212630201,0.630444984
0,4,0,0,0,0.001,0.034894465,0.191798388,-3.124910271,0.238420855,-3.950825284,0.895960238,0.494679663,0.274393335
1,4,0,0,0,0.001,0.051161884,0.195649264,-3.130139359,0.248910294,-3.725863247,0.897716746,0.522985568,0.266178537
2,4,0,0,0,0.001,0.02710187,0.184323452,-3.141395244,0.224373006,-4.012995045,0.893092991,0.496381334,0.280437874
3,4,0,0,0,0.001,0.036948636,0.188241049,-3.104939593,0.240776646,-3.914111211,0.897824045,0.5054563,0.267085738
4,4,0,0,0,0.001,0.016764684,0.175664279,-3.180245105,0.204397982,-4.258102529,0.884768438,0.468358425,0.294885574
5,4,0,0,0,0.001,0.036948636,0.188241049,-3.104939593,0.240751392,-3.914111211,0.897824045,0.50602897,0.267085738
6,4,0,0,0,0.001,0.047149256,0.197918385,-3.120264136,0.250403326,-3.728315218,0.898341262,0.52470056,0.267124368
7,4,0,0,0,0.001,0.025463646,0.190272363,-3.14475543,0.221287127,-4.091569864,0.889252256,0.493888425,0.295137569
8,4,0,0,0,0.001,0.023723554,0.180250803,-3.164266619,0.214371356,-4.107630513,0.889997721,0.480492279,0.283879995
0,2,0.6,0.4,0.4,0.001,0.01077278,0.141387295,-3.238229858,0.167715954,-4.456057417,0.882969865,0.390222001,0.304417691
1,2,0.6,0.4,0.4,0.001,0.048367196,0.186647493,-3.165049971,0.245825293,-3.587839456,0.891947975,0.503268086,0.262515144
2,2,0.6,0.4,0.4,0.001,0.003597773,0.117127228,-3.327033232,0.114984119,-5.319806997,0.860199795,0.225627474,0.407859564
3,2,0.6,0.4,0.4,0.001,0.056203695,0.191891009,-3.013896372,0.254573408,-3.340064883,0.900456333,0.464895327,0.265142134
4,2,0.6,0.4,0.4,0.001,0.009124886,0.14964666,-3.207610834,0.172229916,-4.340367524,0.88248793,0.4041536,0.30928924
5,2,0.6,0.4,0.4,0.001,0.056203695,0.191891009,-3.013896372,0.254629356,-3.340064883,0.900456331,0.465108848,0.265142134
6,2,0.6,0.4,0.4,0.001,0.069158015,0.208491284,-3.068414908,0.277552911,-3.424750744,0.900905386,0.501432709,0.260488325
7,2,0.6,0.4,0.4,0.001,0.020303317,0.171825675,-3.162859885,0.20911318,-3.961386493,0.893343481,0.475848597,0.293252524
8,2,0.6,0.4,0.4,0.001,0,0.104003576,-3.35893653,0.084539515,-5.766766426,0.847818529,0.149014592,0.515113585
0,8,0.2,0.3,0.4,0.001,0.036609522,0.207403492,-3.096513097,0.254554451,-3.668190222,0.900346224,0.534769867,0.274690369
1,8,0.2,0.3,0.4,0.001,0.073327662,0.215919439,-3.078286796,0.273841115,-3.463437972,0.902012984,0.546084512,0.263717219
2,8,0.2,0.3,0.4,0.001,0.027662864,0.194028912,-3.115958807,0.227000186,-3.847568355,0.895111402,0.524240502,0.292393243
3,8,0.2,0.3,0.4,0.001,0.062216019,0.211006686,-3.046770645,0.271634029,-3.559138516,0.905097507,0.529624697,0.265957656
4,8,0.2,0.3,0.4,0.001,0.014230038,0.183872821,-3.15720136,0.204796048,-4.042884252,0.887954658,0.50148171,0.310292974
5,8,0.2,0.3,0.4,0.001,0.062216019,0.211006686,-3.046770645,0.271672751,-3.559138516,0.905097508,0.529186396,0.265957656
6,8,0.2,0.3,0.4,0.001,0.072693427,0.213928712,-3.07104632,0.276347853,-3.47765696,0.903272293,0.544448854,0.265830313
7,8,0.2,0.3,0.4,0.001,0.027363497,0.194729976,-3.119576228,0.22375066,-3.819728251,0.894535201,0.545929233,0.29262779
8,8,0.2,0.3,0.4,0.001,0.01447143,0.171980028,-3.191701557,0.191267199,-4.273515272,0.883289486,0.461938114,0.318278323
0,2,0.1,0.1,0.4,0.001,0.050848299,0.208155267,-3.083460503,0.265631572,-3.670490654,0.902207121,0.528056908,0.266251319
1,2,0.1,0.1,0.4,0.001,0.076015048,0.21703558,-3.085321932,0.281842091,-3.407042072,0.90269243,0.551603986,0.259762247
2,2,0.1,0.1,0.4,0.001,0.032835902,0.191028168,-3.110827757,0.234514476,-3.860291641,0.896137684,0.513396573,0.275823059
3,2,0.1,0.1,0.4,0.001,0.059066336,0.21243317,-3.034847266,0.274513458,-3.472402233,0.902677533,0.535681418,0.264903915
4,2,0.1,0.1,0.4,0.001,0.019354464,0.181513341,-3.149610695,0.212384403,-4.126467756,0.887760821,0.472620494,0.294569757
5,2,0.1,0.1,0.4,0.001,0.059066336,0.21243317,-3.034847266,0.274175249,-3.472402233,0.902677532,0.535844616,0.264903915
6,2,0.1,0.1,0.4,0.001,0.078805262,0.212043887,-3.058030068,0.280921659,-3.419151357,0.904363099,0.551698662,0.260584904
7,2,0.1,0.1,0.4,0.001,0.028392991,0.194170905,-3.121909851,0.227061388,-3.878911127,0.893654414,0.523783459,0.287931263
8,2,0.1,0.1,0.4,0.001,0.021198086,0.183684782,-3.175547573,0.207443165,-4.155336318,0.887224395,0.480670431,0.303220156
0,1,0.3,0.1,0.1,0.001,0.033314414,0.200699708,-3.127105793,0.239154714,-3.861412242,0.895354956,0.512728976,0.276583132
1,1,0.3,0.1,0.1,0.001,0.046873107,0.205043244,-3.133177767,0.25043312,-3.665826399,0.899093468,0.542130855,0.267428007
2,1,0.3,0.1,0.1,0.001,0.022330725,0.175979985,-3.167616319,0.204932248,-4.125336868,0.885917982,0.462034678,0.292105823
3,1,0.3,0.1,0.1,0.001,0.043400556,0.220126861,-3.064859607,0.265522043,-3.633625409,0.901164989,0.544720716,0.273143215
4,1,0.3,0.1,0.1,0.001,0.021113076,0.17122333,-3.197759645,0.193468087,-4.394618524,0.878723473,0.415179881,0.301981658
5,1,0.3,0.1,0.1,0.001,0.043400556,0.220126861,-3.064859607,0.265013257,-3.633625409,0.901164989,0.544788893,0.273143215
6,1,0.3,0.1,0.1,0.001,0.053616334,0.219463834,-3.101426676,0.266326104,-3.562630645,0.901067637,0.549485585,0.266223714
7,1,0.3,0.1,0.1,0.001,0.027733714,0.197396046,-3.144515036,0.227154853,-3.96959401,0.89130992,0.518454395,0.286115421
8,1,0.3,0.1,0.1,0.001,0.007765735,0.148372978,-3.243739411,0.156796169,-4.996628857,0.865485766,0.30019698,0.345200041
0,8,0.4,0.1,0.3,0.001,0.02832266,0.18535533,-3.122953405,0.233952978,-3.946825194,0.895603866,0.504351487,0.275011227
1,8,0.4,0.1,0.3,0.001,0.056827206,0.211969791,-3.083261161,0.26954234,-3.53579699,0.901958617,0.551658669,0.262954747
2,8,0.4,0.1,0.3,0.001,0.015456453,0.152802469,-3.231590815,0.177113566,-4.582361672,0.877487611,0.376367828,0.299657226
3,8,0.4,0.1,0.3,0.001,0.047544196,0.207468803,-3.070332354,0.262278675,-3.677916327,0.903865806,0.536994422,0.265345513
4,8,0.4,0.1,0.3,0.001,0.014910565,0.177356262,-3.154683225,0.211354207,-4.095206079,0.888708349,0.467293403,0.284158218
5,8,0.4,0.1,0.3,0.001,0.047544196,0.207468803,-3.070332354,0.262329957,-3.677916327,0.903865804,0.536945227,0.265345513
6,8,0.4,0.1,0.3,0.001,0.062285928,0.213978032,-3.07589584,0.275022045,-3.543943866,0.903080783,0.547898033,0.262366398
7,8,0.4,0.1,0.3,0.001,0.02326547,0.179736309,-3.132350478,0.218879827,-3.910723259,0.895138714,0.522046388,0.277812218
8,8,0.4,0.1,0.3,0.001,0.004708802,0.116455006,-3.320614109,0.126236766,-5.270290214,0.859918352,0.276355133,0.387281257
0,4,0.2,0.1,0.2,0.001,0.043524956,0.184760806,-3.093320427,0.244577233,-3.793693934,0.901552816,0.532458768,0.266855278
1,4,0.2,0.1,0.2,0.001,0.056218926,0.202163086,-3.089664969,0.267368701,-3.605215761,0.903847363,0.549909575,0.263784406
2,4,0.2,0.1,0.2,0.001,0.025711896,0.170794882,-3.126648911,0.222188423,-3.984528525,0.895920038,0.513730529,0.271521375
3,4,0.2,0.1,0.2,0.001,0.058269553,0.204579764,-3.067187586,0.272710503,-3.69175389,0.905343149,0.543004066,0.262993576
4,4,0.2,0.1,0.2,0.001,0.017697969,0.166791854,-3.149632934,0.207038971,-4.105424297,0.890210962,0.48694452,0.279027989
5,4,0.2,0.1,0.2,0.001,0.058269553,0.204579764,-3.067187586,0.272329441,-3.69175389,0.905343149,0.543266226,0.262993576
6,4,0.2,0.1,0.2,0.001,0.055894672,0.203038745,-3.087463857,0.267035565,-3.606377125,0.904347099,0.545924061,0.263328406
7,4,0.2,0.1,0.2,0.001,0.025056543,0.181826874,-3.117188599,0.228035498,-3.905721462,0.896069448,0.533167992,0.276949691
8,4,0.2,0.1,0.2,0.001,0.013383454,0.153569085,-3.211916335,0.182541495,-4.496194101,0.880529394,0.421691268,0.298012927
0,16,0.4,0.2,0.2,0.001,0.022880954,0.177109639,-3.133016427,0.219011184,-3.944118647,0.893796316,0.502091342,0.279704323
1,16,0.4,0.2,0.2,0.001,0.048093827,0.197127634,-3.107417795,0.250630149,-3.618256207,0.899490877,0.535899553,0.268334778
2,16,0.4,0.2,0.2,0.001,0.016129892,0.156771509,-3.20378197,0.182724374,-4.519861377,0.878798173,0.419881683,0.296901561
3,16,0.4,0.2,0.2,0.001,0.043598461,0.193012673,-3.087607248,0.240741133,-3.74217898,0.901179375,0.521502268,0.273800871
4,16,0.4,0.2,0.2,0.001,0.014967277,0.17084146,-3.161078847,0.201131857,-4.132118888,0.88896798,0.489025363,0.289955719
5,16,0.4,0.2,0.2,0.001,0.043598461,0.193012673,-3.087607248,0.24086383,-3.74217898,0.901179374,0.520931431,0.273800871
6,16,0.4,0.2,0.2,0.001,0.048316781,0.196100045,-3.104115169,0.250932103,-3.637669703,0.900112315,0.533088982,0.269517051
7,16,0.4,0.2,0.2,0.001,0.026150636,0.185650676,-3.131962363,0.213917712,-3.944042245,0.894330288,0.510794851,0.286336716
8,16,0.4,0.2,0.2,0.001,0,0.110284648,-3.310409175,0.129491531,-5.272507597,0.859718611,0.331843215,0.360387642
0,2,0.5,0.3,0,0.001,0.028171336,0.188365422,-3.126018942,0.227074869,-3.990463957,0.894011947,0.511124186,0.276723088
1,2,0.5,0.3,0,0.001,0.069722543,0.217925682,-3.070589097,0.280669733,-3.514503444,0.903054994,0.551808825,0.26290124
2,2,0.5,0.3,0,0.001,0.008354253,0.149522446,-3.246246408,0.167580775,-4.768092232,0.873360088,0.36173026,0.314182401
3,2,0.5,0.3,0,0.001,0.051138713,0.219937956,-3.065538329,0.273882702,-3.610840267,0.903944533,0.548634117,0.268991526
4,2,0.5,0.3,0,0.001,0.02146691,0.175050697,-3.160793622,0.206389088,-4.153959223,0.88661476,0.473074701,0.293418452
5,2,0.5,0.3,0,0.001,0.051138713,0.219937956,-3.065538329,0.274227538,-3.610840267,0.903944534,0.548412613,0.268991526
6,2,0.5,0.3,0,0.001,0.068565778,0.220370995,-3.056203433,0.286333326,-3.481903638,0.904322086,0.55250063,0.262933443
7,2,0.5,0.3,0,0.001,0.033719242,0.194622872,-3.11333443,0.237273259,-3.851965589,0.897142608,0.533801741,0.27797565
8,2,0.5,0.3,0,0.001,0.003245053,0.119572525,-3.313262628,0.124379818,-5.432841163,0.858200098,0.229752987,0.39059573
0,1,0.1,0.1,0.2,0.001,0.046487385,0.178104333,-3.095530939,0.253795035,-3.858422779,0.904067534,0.526230847,0.258550913
1,1,0.1,0.1,0.2,0.001,0.082441789,0.197320309,-3.092406454,0.272262126,-3.607925339,0.905404485,0.554413483,0.256545649
2,1,0.1,0.1,0.2,0.001,0.033440048,0.173175907,-3.131433607,0.237705388,-3.904088261,0.901865918,0.513060091,0.261744389
3,1,0.1,0.1,0.2,0.001,0.071564979,0.199080989,-3.058215539,0.279498779,-3.62071061,0.907608282,0.538663295,0.257629646
4,1,0.1,0.1,0.2,0.001,0.022438958,0.154516356,-3.170325139,0.202186325,-4.24581455,0.891186961,0.457485509,0.26887668
5,1,0.1,0.1,0.2,0.001,0.071564979,0.199080989,-3.058215539,0.27950149,-3.62071061,0.907608282,0.539335729,0.257629646
6,1,0.1,0.1,0.2,0.001,0.077296048,0.20172939,-3.082934021,0.279826426,-3.601538649,0.905490356,0.553964868,0.257359503
7,1,0.1,0.1,0.2,0.001,0.028265577,0.17362092,-3.123934254,0.230059319,-3.973243477,0.898371357,0.505096961,0.265915883
8,1,0.1,0.1,0.2,0.001,0.024637209,0.154101796,-3.159673609,0.204604134,-4.170656643,0.893758156,0.466284192,0.269271906
0,16,0.6,0.2,0.1,0.001,0.009834569,0.143320357,-3.248049794,0.168670958,-4.703445445,0.874990051,0.375153343,0.302343819
1,16,0.6,0.2,0.1,0.001,0.04676273,0.208950184,-3.092529916,0.257090523,-3.625495256,0.898398006,0.541519176,0.272251162
2,16,0.6,0.2,0.1,0.001,0.003725234,0.094757277,-3.358728796,0.102982253,-5.503764625,0.853429136,0.281407027,0.390442094
3,16,0.6,0.2,0.1,0.001,0.040087813,0.20573064,-3.095039049,0.250360209,-3.746186877,0.900122361,0.532682109,0.278438533
4,16,0.6,0.2,0.1,0.001,0.018175531,0.178352792,-3.16870382,0.207469947,-4.15068501,0.888188567,0.469318978,0.291929864
5,16,0.6,0.2,0.1,0.001,0.040087813,0.20573064,-3.095039049,0.25064741,-3.746186877,0.900122362,0.532573598,0.278438533
6,16,0.6,0.2,0.1,0.001,0.047580404,0.208701772,-3.082745965,0.258412594,-3.61811284,0.89940425,0.542294368,0.273650793
7,16,0.6,0.2,0.1,0.001,0.023638293,0.193305678,-3.128207147,0.223385148,-3.897201674,0.89440453,0.529427706,0.288257928
8,16,0.6,0.2,0.1,0.001,0,0.074282137,-3.392736615,0.073949847,-5.801756503,0.841774543,0.28286708,0.484834845
0,4,0,0.1,0.1,0.001,0.04025821,0.19877113,-3.096699447,0.250885932,-3.742068247,0.900831735,0.528353715,0.26758114
1,4,0,0.1,0.1,0.001,0.061534598,0.209429414,-3.078185626,0.272300269,-3.53494168,0.902823222,0.544616292,0.263478488
2,4,0,0.1,0.1,0.001,0.034266654,0.189973899,-3.114079855,0.236545934,-3.842124508,0.897541772,0.529764439,0.273640976
3,4,0,0.1,0.1,0.001,0.050563508,0.217230886,-3.03886575,0.27223765,-3.534944034,0.904175437,0.534348266,0.267624393
4,4,0,0.1,0.1,0.001,0.016919462,0.178508201,-3.169617582,0.204599158,-4.152247509,0.888018596,0.505973926,0.30015766
5,4,0,0.1,0.1,0.001,0.050563508,0.217230886,-3.03886575,0.272385381,-3.534944034,0.904175438,0.534296389,0.267624393
6,4,0,0.1,0.1,0.001,0.060481934,0.206500782,-3.057817103,0.270203761,-3.529510483,0.90375739,0.54674599,0.263692353
7,4,0,0.1,0.1,0.001,0.029347071,0.193337596,-3.120754775,0.229839486,-3.88590742,0.894069502,0.53969936,0.286230831
8,4,0,0.1,0.1,0.001,0.023772332,0.181502233,-3.150287033,0.21805075,-4.013507212,0.892462117,0.506923178,0.284170262
0,8,0.6,0.1,0,0.001,0.010622786,0.133285133,-3.27546533,0.152344925,-4.930348177,0.871019146,0.31575111,0.316335136
1,8,0.6,0.1,0,0.001,0.047485789,0.211216719,-3.066275229,0.260117995,-3.562279249,0.899493794,0.544012309,0.268959621
2,8,0.6,0.1,0,0.001,0.003129823,0.094005102,-3.371859269,0.096363386,-5.576091809,0.853590474,0.231455394,0.401192984
3,8,0.6,0.1,0,0.001,0.040917849,0.20868799,-3.064565736,0.254807478,-3.739049765,0.9003394,0.541352268,0.273797887
4,8,0.6,0.1,0,0.001,0.015643004,0.161964494,-3.1723955,0.190111879,-4.254430197,0.886172598,0.45746267,0.291686462
5,8,0.6,0.1,0,0.001,0.040917849,0.20868799,-3.064565736,0.254603961,-3.739049765,0.900339399,0.540850658,0.273797887
6,8,0.6,0.1,0,0.001,0.049093156,0.209461058,-3.066720569,0.261203994,-3.593909071,0.900779725,0.53819729,0.268264405
7,8,0.6,0.1,0,0.001,0.027172536,0.189655988,-3.127944732,0.224501514,-3.949583945,0.893006721,0.525062946,0.284636354
8,8,0.6,0.1,0,0.001,0,0.083188733,-3.399435874,0.072495506,-5.788393148,0.843044329,0.220790278,0.517123181
0,16,0.5,0.4,0.4,0.001,0.021382373,0.194560829,-3.15232776,0.221836651,-3.898603707,0.890181628,0.50262704,0.298178684
1,16,0.5,0.4,0.4,0.001,0.048023528,0.21452784,-3.111922576,0.25814827,-3.485323381,0.89725737,0.535116436,0.274027947
2,16,0.5,0.4,0.4,0.001,0.014361334,0.166581872,-3.245187405,0.17519877,-4.588299783,0.873815888,0.397076409,0.33554627
3,16,0.5,0.4,0.4,0.001,0.038702985,0.211834676,-3.089341864,0.251831948,-3.63600746,0.89989868,0.517283191,0.276120179
4,16,0.5,0.4,0.4,0.001,0.016321321,0.187365325,-3.183435993,0.205474268,-4.056289133,0.886727384,0.483158443,0.310657074
5,16,0.5,0.4,0.4,0.001,0.038702985,0.211834676,-3.089341864,0.251943607,-3.63600746,0.899898679,0.517354015,0.276120179
6,16,0.5,0.4,0.4,0.001,0.050409775,0.215435796,-3.09281716,0.260074362,-3.507261473,0.89854353,0.527428506,0.272736721
7,16,0.5,0.4,0.4,0.001,0.024535705,0.200139149,-3.133121157,0.22099573,-3.8725667,0.89242377,0.513587964,0.299244075
8,16,0.5,0.4,0.4,0.001,0.004799629,0.12015807,-3.32068053,0.130755678,-5.310370796,0.856006859,0.322790294,0.389757346
0,16,0.2,0.1,0.4,0.001,0.022935564,0.186497855,-3.123396101,0.233772033,-3.805721483,0.897488889,0.488699949,0.272542105
1,16,0.2,0.1,0.4,0.001,0.061117061,0.199811008,-3.082132589,0.261471398,-3.505708465,0.901569478,0.516742249,0.262920712
2,16,0.2,0.1,0.4,0.001,0.02480306,0.173272829,-3.165091352,0.213216755,-3.97149324,0.891563133,0.467117964,0.278555928
3,16,0.2,0.1,0.4,0.001,0.049006894,0.207877067,-3.078009119,0.263019473,-3.593818768,0.901691803,0.495618689,0.266591301
4,16,0.2,0.1,0.4,0.001,0.01955915,0.172711469,-3.165434879,0.200900261,-4.151034382,0.887567196,0.45011191,0.290440279
5,16,0.2,0.1,0.4,0.001,0.049006894,0.207877067,-3.078009119,0.262774017,-3.593818768,0.901691802,0.495495575,0.266591301
6,16,0.2,0.1,0.4,0.001,0.063824943,0.204166152,-3.075200013,0.27005939,-3.522463738,0.903277066,0.509589981,0.262080406
7,16,0.2,0.1,0.4,0.001,0.025032471,0.190434593,-3.133584434,0.222162388,-3.903909001,0.892437185,0.497263303,0.28529956
8,16,0.2,0.1,0.4,0.001,0.013786472,0.143062888,-3.226559109,0.173115495,-4.538379432,0.877255146,0.380398994,0.307039335
0,4,0.4,0.2,0.4,0.001,0.026847414,0.190292454,-3.124002978,0.23000994,-3.900408194,0.895739518,0.512236901,0.279583617
1,4,0.4,0.2,0.4,0.001,0.067509412,0.225088566,-3.091166297,0.279304573,-3.434232791,0.902001078,0.552600954,0.2648171
2,4,0.4,0.2,0.4,0.001,0.012725031,0.175016024,-3.20795936,0.194336209,-4.393331882,0.880865933,0.418326133,0.308645098
3,4,0.4,0.2,0.4,0.001,0.059662023,0.211226015,-3.0721196,0.273369366,-3.591094312,0.904581899,0.543309485,0.264317827
4,4,0.4,0.2,0.4,0.001,0.018365685,0.179745943,-3.186942648,0.198248972,-4.171537183,0.886129439,0.472117184,0.3015613
5,4,0.4,0.2,0.4,0.001,0.059662023,0.211226015,-3.0721196,0.273140612,-3.591094312,0.904581898,0.543811341,0.264317827
6,4,0.4,0.2,0.4,0.001,0.069765004,0.221919195,-3.073837749,0.278553263,-3.453008556,0.903592667,0.552715334,0.262735822
7,4,0.4,0.2,0.4,0.001,0.031106865,0.197556276,-3.132501871,0.229443297,-3.849681572,0.895178873,0.532225246,0.286718399
8,4,0.4,0.2,0.4,0.001,0.004192821,0.133503719,-3.301720789,0.138141814,-5.123079714,0.86330979,0.26574553,0.368241604
0,1,0.3,0,0,0.001,0.024723898,0.185095937,-3.163181668,0.214791803,-4.099204682,0.888966715,0.443106179,0.294436189
1,1,0.3,0,0,0.001,0.040247152,0.206391047,-3.167705526,0.24403072,-3.756986652,0.894376124,0.51078159,0.272482481
2,1,0.3,0,0,0.001,0.012958811,0.165052171,-3.216685507,0.170059052,-4.726247825,0.871805082,0.355151905,0.350101399
3,1,0.3,0,0,0.001,0.039481244,0.223322893,-3.094899919,0.26694494,-3.578525298,0.896514437,0.49367055,0.274934445
4,1,0.3,0,0,0.001,0.009899107,0.15870283,-3.224751504,0.167602973,-4.735638323,0.86978531,0.34117106,0.358073164
5,1,0.3,0,0,0.001,0.039481244,0.223322893,-3.094899919,0.266896,-3.578525298,0.896514437,0.493945493,0.274934445
6,1,0.3,0,0,0.001,0.055048138,0.237658793,-3.127712998,0.27702759,-3.46590555,0.8963342,0.518224612,0.272496551
7,1,0.3,0,0,0.001,0.019721165,0.180528706,-3.164913668,0.20956487,-4.13433231,0.88603431,0.454760256,0.303147717
8,1,0.3,0,0,0.001,0.002624985,0.134451518,-3.279941753,0.121495624,-5.44560203,0.851803023,0.213481155,0.465935895
0,8,0.1,0.4,0,0.001,0.05647962,0.205874605,-3.05523238,0.264343042,-3.699865606,0.904624765,0.544528444,0.2616966
1,8,0.1,0.4,0,0.001,0.07478223,0.220451649,-3.052698245,0.28681413,-3.444047847,0.903805889,0.557015355,0.26177079
2,8,0.1,0.4,0,0.001,0.0417637,0.200315909,-3.07816107,0.248616173,-3.790803189,0.900231466,0.54077576,0.270052992
3,8,0.1,0.4,0,0.001,0.057995057,0.211530765,-3.031904378,0.273363894,-3.586679315,0.905971963,0.544147253,0.262366239
4,8,0.1,0.4,0,0.001,0.018708527,0.179642535,-3.138692025,0.213088189,-4.006516276,0.892489935,0.520549204,0.285033326
5,8,0.1,0.4,0,0.001,0.057995057,0.211530765,-3.031904378,0.273444511,-3.586679315,0.905971964,0.544134944,0.262366239
6,8,0.1,0.4,0,0.001,0.080163309,0.221212101,-3.04357639,0.291658416,-3.448766412,0.905506998,0.552777007,0.259813465
7,8,0.1,0.4,0,0.001,0.025125148,0.196006902,-3.10908754,0.234645073,-3.846095103,0.89718818,0.542422064,0.277665222
8,8,0.1,0.4,0,0.001,0.019736678,0.179672068,-3.132451284,0.218141143,-4.004775092,0.893443028,0.521903286,0.278835871
0,4,0.2,0,0.3,0.001,0.029329561,0.195897028,-3.099578944,0.244445223,-3.78887073,0.898662186,0.517900288,0.271991643
1,4,0.2,0,0.3,0.001,0.069964709,0.219284344,-3.072723066,0.281532971,-3.4008544,0.903629868,0.543505123,0.265903023
2,4,0.2,0,0.3,0.001,0.022480839,0.181916626,-3.156327407,0.217868181,-4.029990834,0.890646929,0.474338173,0.283068374
3,4,0.2,0,0.3,0.001,0.056182885,0.211918668,-3.05066295,0.273258757,-3.569841127,0.905077851,0.532111907,0.265766272
4,4,0.2,0,0.3,0.001,0.016459495,0.172349459,-3.186096757,0.199994824,-4.23073073,0.88456566,0.455840706,0.296116312
5,4,0.2,0,0.3,0.001,0.056182885,0.211918668,-3.05066295,0.273898821,-3.569841127,0.90507785,0.532271902,0.265766272
6,4,0.2,0,0.3,0.001,0.067424913,0.214959401,-3.070929998,0.280591394,-3.42910977,0.905679886,0.534636792,0.263857019
7,4,0.2,0,0.3,0.001,0.024280363,0.186875933,-3.125861242,0.229295058,-3.911443164,0.893617619,0.523231301,0.288584186
8,4,0.2,0,0.3,0.001,0.006895325,0.150773209,-3.237860559,0.173596351,-4.681243884,0.874653484,0.366914542,0.31097253
0,8,0.4,0,0.2,0.001,0.025040917,0.19351106,-3.150741869,0.222844746,-4.003728379,0.888658456,0.47283545,0.293103213
1,8,0.4,0,0.2,0.001,0.059166983,0.23128668,-3.084296431,0.27877979,-3.341772721,0.898388092,0.536909551,0.269493935
2,8,0.4,0,0.2,0.001,0.006604013,0.145950486,-3.253140622,0.158023731,-4.820035737,0.86907162,0.33642248,0.346540296
3,8,0.4,0,0.2,0.001,0.050999193,0.228386558,-3.052831713,0.274894388,-3.509682435,0.902406084,0.515523948,0.276982838
4,8,0.4,0,0.2,0.001,0.015860499,0.173172197,-3.180782644,0.195520598,-4.223110198,0.883694918,0.448831558,0.308052375
5,8,0.4,0,0.2,0.001,0.050999193,0.228386558,-3.052831713,0.275413039,-3.509682435,0.902406083,0.515357045,0.276982838
6,8,0.4,0,0.2,0.001,0.060447625,0.236332703,-3.06775335,0.286250511,-3.353393646,0.901229244,0.531800608,0.266411239
7,8,0.4,0,0.2,0.001,0.026925638,0.205484879,-3.116617458,0.229460886,-3.863579479,0.892872097,0.510422601,0.296543126
8,8,0.4,0,0.2,0.001,0.003116494,0.116052053,-3.350527005,0.114702777,-5.433422409,0.853899086,0.252002606,0.427335467
0,16,0.4,0.3,0.3,0.001,0.032922884,0.178463254,-3.134724423,0.223672619,-3.889901596,0.897135984,0.514028681,0.273516254
1,16,0.4,0.3,0.3,0.001,0.059974425,0.202920628,-3.105753905,0.262535148,-3.582538436,0.901338154,0.531565422,0.266663765
2,16,0.4,0.3,0.3,0.001,0.015648546,0.15440556,-3.205755658,0.18708953,-4.341884814,0.882833612,0.42783768,0.305889454
3,16,0.4,0.3,0.3,0.001,0.049480731,0.198121738,-3.080756944,0.256699182,-3.669830565,0.904465099,0.519385174,0.267659547
4,16,0.4,0.3,0.3,0.001,0.022795542,0.174872634,-3.156166868,0.206320255,-4.062965087,0.890131732,0.476695137,0.288339058
5,16,0.4,0.3,0.3,0.001,0.049480731,0.198121738,-3.080756944,0.257056412,-3.669830565,0.904465098,0.519675303,0.267659547
6,16,0.4,0.3,0.3,0.001,0.06099181,0.205572948,-3.09398948,0.266263493,-3.602004734,0.902408945,0.528871582,0.265911953
7,16,0.4,0.3,0.3,0.001,0.029569409,0.186846997,-3.144776032,0.225438473,-3.904570075,0.895147901,0.505548851,0.286426193
8,16,0.4,0.3,0.3,0.001,0.006326083,0.119837261,-3.288986479,0.139660309,-5.109909142,0.864098223,0.340003752,0.351871009
0,1,0.6,0.4,0.2,0.001,0.007721044,0.142547188,-3.282765473,0.155487552,-4.530135096,0.876385177,0.310498597,0.325498521
1,1,0.6,0.4,0.2,0.001,0.016850524,0.146985187,-3.343862685,0.201988385,-3.835175393,0.884508431,0.394766738,0.268550391
2,1,0.6,0.4,0.2,0.001,0,0.118948568,-3.344374674,0.106119936,-5.42386511,0.855047369,0.180064491,0.431221506
3,1,0.6,0.4,0.2,0.001,0.045589408,0.177434078,-3.029019375,0.215315587,-3.159935933,0.88794816,0.450269368,0.276828959
4,1,0.6,0.4,0.2,0.001,0.007130047,0.140070118,-3.259223844,0.150608247,-4.617230921,0.874467436,0.289439722,0.332245543
5,1,0.6,0.4,0.2,0.001,0.045589408,0.177434078,-3.029019375,0.21506797,-3.159935933,0.887948158,0.450540792,0.276828959
6,1,0.6,0.4,0.2,0.001,0.067863184,0.201691465,-3.105450712,0.263689162,-3.422579166,0.902812568,0.407086955,0.263160705
7,1,0.6,0.4,0.2,0.001,0.011769183,0.165340927,-3.230384691,0.193935893,-4.015210814,0.887988546,0.371898615,0.297589509
8,1,0.6,0.4,0.2,0.001,0.001487618,0.108669675,-3.348523465,0.087072411,-5.889062888,0.843100372,0.141403533,0.530382965
0,1,0.1,0.2,0.1,0.001,0.040417374,0.20009814,-3.100293645,0.252489619,-3.765543621,0.899489009,0.53163595,0.270896882
1,1,0.1,0.2,0.1,0.001,0.050345903,0.212762469,-3.100332603,0.267864861,-3.590009985,0.901315345,0.553476721,0.263997329
2,1,0.1,0.2,0.1,0.001,0.028895861,0.199803242,-3.114829074,0.2400634,-3.834153533,0.896340987,0.518571352,0.276233523
3,1,0.1,0.2,0.1,0.001,0.043116958,0.219542508,-3.064514437,0.276143815,-3.598534255,0.90254221,0.535189234,0.268849007
4,1,0.1,0.2,0.1,0.001,0.018713245,0.180111993,-3.172647755,0.210979583,-4.206637106,0.885943229,0.475931828,0.29623712
5,1,0.1,0.2,0.1,0.001,0.043116958,0.219542508,-3.064514437,0.276184619,-3.598534255,0.90254221,0.535117383,0.268849007
6,1,0.1,0.2,0.1,0.001,0.060956791,0.229107499,-3.06177837,0.288394075,-3.512174561,0.90284559,0.560873972,0.265175726
7,1,0.1,0.2,0.1,0.001,0.029926243,0.194362255,-3.132749281,0.231374161,-3.916515792,0.892783029,0.51534548,0.282349945
8,1,0.1,0.2,0.1,0.001,0.017389224,0.18198869,-3.158141459,0.209117867,-4.112295038,0.888427928,0.48392677,0.292274226
0,2,0.5,0,0.3,0.001,0.015566538,0.169566332,-3.187280455,0.191597482,-4.365339417,0.881177506,0.434142851,0.313254941
1,2,0.5,0,0.3,0.001,0.055637238,0.210198893,-3.08478199,0.268702432,-3.561182209,0.900173627,0.559468906,0.263943347
2,2,0.5,0,0.3,0.001,0,0.129754187,-3.297083464,0.125337436,-5.362159434,0.857271466,0.236651709,0.398242654
3,2,0.5,0,0.3,0.001,0.057959965,0.208699329,-3.059194424,0.276894832,-3.584817386,0.90378264,0.527496144,0.263311751
4,2,0.5,0,0.3,0.001,0.013277586,0.167129008,-3.193975229,0.188857141,-4.400793591,0.880361955,0.418880816,0.305213814
5,2,0.5,0,0.3,0.001,0.057959965,0.208699329,-3.059194424,0.276719742,-3.584817386,0.903782641,0.527482774,0.263311751
6,2,0.5,0,0.3,0.001,0.066489864,0.219558058,-3.05287016,0.281106873,-3.503825255,0.902895241,0.55418078,0.263300288
7,2,0.5,0,0.3,0.001,0.024798314,0.190622902,-3.130374641,0.225231343,-3.913471511,0.89374396,0.51330718,0.284001683
8,2,0.5,0,0.3,0.001,0,0.11353656,-3.343460747,0.0942013,-5.802433152,0.846217597,0.161018337,0.519138577
0,4,0,0.2,0.2,0.001,0.0518798,0.199045394,-3.093918767,0.257327997,-3.68370248,0.903394127,0.528138613,0.26561419
1,4,0,0.2,0.2,0.001,0.080961357,0.230379611,-3.052526296,0.295386352,-3.359016474,0.905190103,0.544015,0.261132984
2,4,0,0.2,0.2,0.001,0.028016088,0.185350522,-3.134107612,0.23355915,-3.837358271,0.899616772,0.525848526,0.269840588
3,4,0,0.2,0.2,0.001,0.060540895,0.225114694,-3.034854213,0.287349317,-3.450506945,0.905759521,0.5266139,0.264224853
4,4,0,0.2,0.2,0.001,0.021555432,0.181775847,-3.154400748,0.208897924,-4.067492836,0.890612802,0.502538562,0.288583645
5,4,0,0.2,0.2,0.001,0.060540895,0.225114694,-3.034854213,0.287051965,-3.450506945,0.905759523,0.527215691,0.264224853
6,4,0,0.2,0.2,0.001,0.075163665,0.23117437,-3.046114997,0.296011686,-3.371923976,0.906595854,0.542874541,0.26048413
7,4,0,0.2,0.2,0.001,0.028000673,0.19496073,-3.12556893,0.236831343,-3.849227622,0.897432315,0.53614719,0.278797497
8,4,0,0.2,0.2,0.001,0.029322995,0.180635623,-3.135673787,0.221170675,-3.961326019,0.894521982,0.515534386,0.281633641
0,8,0.6,0.2,0.3,0.001,0.011514328,0.166690778,-3.22482857,0.174335807,-4.591981459,0.872964979,0.382344886,0.354214895
1,8,0.6,0.2,0.3,0.001,0.054528836,0.219998091,-3.077636177,0.270530499,-3.482040472,0.899547395,0.552806526,0.271368289
2,8,0.6,0.2,0.3,0.001,0.00321363,0.117771195,-3.331400277,0.113334655,-5.396078938,0.85333395,0.241073472,0.458186519
3,8,0.6,0.2,0.3,0.001,0.043462924,0.207488198,-3.07696017,0.258463438,-3.658200226,0.902078909,0.539982616,0.270419912
4,8,0.6,0.2,0.3,0.001,0.019032486,0.19105424,-3.164371599,0.204469054,-4.116474541,0.886322831,0.483825096,0.307182075
5,8,0.6,0.2,0.3,0.001,0.043462924,0.207488198,-3.07696017,0.258515709,-3.658200226,0.902078908,0.539975156,0.270419912
6,8,0.6,0.2,0.3,0.001,0.057860081,0.219118716,-3.066912914,0.270543176,-3.503018884,0.901156763,0.548820949,0.270254788
7,8,0.6,0.2,0.3,0.001,0.023640469,0.201965783,-3.122735001,0.225853041,-3.86371648,0.894425192,0.550281435,0.292691079
8,8,0.6,0.2,0.3,0.001,0,0.095945203,-3.3872025,0.079653439,-5.736020175,0.841599121,0.225492362,0.57604726
0,2,0,0.4,0.1,0.001,0.045175651,0.205802043,-3.063289459,0.263793029,-3.634014214,0.902893649,0.547724205,0.265631086
1,2,0,0.4,0.1,0.001,0.077768295,0.221378305,-3.050063816,0.287810487,-3.475432375,0.904697184,0.554944119,0.261176464
2,2,0,0.4,0.1,0.001,0.043228191,0.196112646,-3.102170315,0.25291138,-3.754274872,0.901368171,0.545319579,0.267637439
3,2,0,0.4,0.1,0.001,0.067689603,0.213656791,-3.049611224,0.27846688,-3.577823617,0.905717655,0.555376234,0.263007226
4,2,0,0.4,0.1,0.001,0.021537336,0.183554231,-3.120165347,0.219255493,-3.972567146,0.892367819,0.541357402,0.292068478
5,2,0,0.4,0.1,0.001,0.067689603,0.213656791,-3.049611224,0.278957524,-3.577823617,0.905717657,0.554938986,0.263007226
6,2,0,0.4,0.1,0.001,0.080087337,0.223993312,-3.036602844,0.289945346,-3.479995938,0.905985103,0.552024895,0.258853929
7,2,0,0.4,0.1,0.001,0.031242238,0.193184433,-3.107102432,0.229498411,-3.851924453,0.896525757,0.555680522,0.280903606
8,2,0,0.4,0.1,0.001,0.031581335,0.189738088,-3.111820511,0.235699755,-3.882130127,0.89784909,0.554000637,0.277150852
0,16,0.6,0.1,0.2,0.001,0.007813937,0.135584612,-3.259995786,0.15389662,-4.882017836,0.869353105,0.333982277,0.32428238
1,16,0.6,0.1,0.2,0.001,0.040292086,0.210807706,-3.106891002,0.250736533,-3.652029895,0.897484261,0.530652259,0.273405302
2,16,0.6,0.1,0.2,0.001,0,0.09089486,-3.373224373,0.096991809,-5.60050388,0.848373182,0.273879462,0.414729665
3,16,0.6,0.1,0.2,0.001,0.03343027,0.199352299,-3.08520689,0.244156121,-3.782672314,0.898828983,0.518053621,0.276282635
4,16,0.6,0.1,0.2,0.001,0.012813019,0.172662068,-3.175182835,0.198885162,-4.193793297,0.885900887,0.445973645,0.30186272
5,16,0.6,0.1,0.2,0.001,0.03343027,0.199352299,-3.08520689,0.244665589,-3.782672314,0.898828983,0.518483688,0.276282635
6,16,0.6,0.1,0.2,0.001,0.042948823,0.211723729,-3.097311094,0.254050345,-3.633696875,0.898853544,0.529693738,0.273256416
7,16,0.6,0.1,0.2,0.001,0,0.072873353,-3.405419786,0.069076271,-5.878200839,0.837925877,0.283777731,0.524322521
0,1,0.2,0.4,0.4,0.001,0.029304491,0.153193777,-3.178913282,0.211485434,-3.921091977,0.895640846,0.387455328,0.267153197
1,1,0.2,0.4,0.4,0.001,0.009553353,0.137796864,-3.358336616,0.190771199,-3.968763996,0.885202469,0.357285446,0.265346519
2,1,0.2,0.4,0.4,0.001,0.019912827,0.145652627,-3.216561068,0.181938484,-4.140208599,0.891206309,0.368249527,0.285031012
3,1,0.2,0.4,0.4,0.001,0.045208538,0.176678447,-3.01867762,0.210755842,-3.120800564,0.887533099,0.455788306,0.279016675
4,1,0.2,0.4,0.4,0.001,0.006890764,0.140005389,-3.253989348,0.164906993,-4.336392982,0.88383034,0.323396482,0.304789007
5,1,0.2,0.4,0.4,0.001,0.045208538,0.176678447,-3.01867762,0.210940221,-3.120800564,0.887533099,0.45562786,0.279016675
6,1,0.2,0.4,0.4,0.001,0.038289375,0.18715926,-3.091946404,0.265834892,-3.2203226,0.894494294,0.421367831,0.26053887
7,1,0.2,0.4,0.4,0.001,0.018701542,0.16639099,-3.215907842,0.203666398,-4.014853493,0.890889149,0.372545419,0.289409769
8,1,0.2,0.4,0.4,0.001,0.01221543,0.139387367,-3.263725902,0.161600274,-4.429101328,0.882610575,0.322322128,0.302958322
0,8,0,0,0.4,0.001,0.041297945,0.205125012,-3.101257428,0.252265753,-3.745391434,0.899463949,0.525869692,0.272497257
1,8,0,0,0.4,0.001,0.057716743,0.222962958,-3.095721909,0.269265637,-3.437766758,0.899071029,0.538881484,0.26645615
2,8,0,0,0.4,0.001,0.027495927,0.19035059,-3.140849425,0.229483048,-3.874284801,0.895526657,0.512841214,0.2778197
3,8,0,0,0.4,0.001,0.0481416,0.21146603,-3.077008084,0.265465459,-3.635124083,0.902726542,0.526650952,0.267210021
4,8,0,0,0.4,0.001,0.015378922,0.190999288,-3.167500563,0.211498613,-4.097115509,0.886998451,0.498673769,0.298367762
5,8,0,0,0.4,0.001,0.0481416,0.21146603,-3.077008084,0.265303514,-3.635124083,0.902726543,0.52640317,0.267210021
6,8,0,0,0.4,0.001,0.057203317,0.22319472,-3.078388601,0.272667975,-3.459985491,0.900899376,0.536116626,0.266416404
7,8,0,0,0.4,0.001,0.017172465,0.188594784,-3.14559938,0.213990238,-3.955077379,0.892144456,0.511909287,0.290632759
8,8,0,0,0.4,0.001,0.020822458,0.184525074,-3.14960053,0.213195203,-4.019787846,0.890457979,0.503777475,0.294574081
0,2,0.3,0.2,0.4,0.001,0.03660304,0.194999152,-3.107539882,0.248488427,-3.787212799,0.901192502,0.514550748,0.27039204
1,2,0.3,0.2,0.4,0.001,0.068279009,0.209636557,-3.061866848,0.283192763,-3.459453877,0.903258581,0.546016967,0.259686171
2,2,0.3,0.2,0.4,0.001,0.021080621,0.176539662,-3.160606192,0.220328607,-4.061727939,0.892794486,0.489643908,0.286273798
3,2,0.3,0.2,0.4,0.001,0.057897426,0.202167113,-3.066288612,0.271407102,-3.603315249,0.905359107,0.518917489,0.261888818
4,2,0.3,0.2,0.4,0.001,0.017647354,0.177053063,-3.154283343,0.207124155,-4.165548456,0.88699656,0.467551049,0.291243934
5,2,0.3,0.2,0.4,0.001,0.057897426,0.202167113,-3.066288612,0.27167397,-3.603315249,0.905359108,0.519047971,0.261888818
6,2,0.3,0.2,0.4,0.001,0.075386652,0.217100535,-3.041294337,0.289670099,-3.454821234,0.905107276,0.545600359,0.25896066
7,2,0.3,0.2,0.4,0.001,0.027154947,0.189007232,-3.123862371,0.232981462,-3.848198317,0.896287955,0.522922276,0.278956913
8,2,0.3,0.2,0.4,0.001,0.011613658,0.155153735,-3.217104798,0.178416532,-4.719620381,0.873579153,0.347107916,0.326574832
0,1,0.5,0.1,0.4,0.001,0.018907923,0.166558924,-3.190411729,0.200559271,-4.132279132,0.889663773,0.424486003,0.2895387
1,1,0.5,0.1,0.4,0.001,0.032931735,0.164630262,-3.196566546,0.223794514,-3.794589519,0.896190115,0.494341321,0.269959142
2,1,0.5,0.1,0.4,0.001,0.007174294,0.133564673,-3.27626459,0.143255129,-5.000310244,0.866880502,0.271167424,0.341816258
3,1,0.5,0.1,0.4,0.001,0.046385556,0.190131397,-3.077047807,0.256521684,-3.525733407,0.896433629,0.483187147,0.271396597
4,1,0.5,0.1,0.4,0.001,0.010024155,0.143640489,-3.22109501,0.165101442,-4.552109514,0.877963818,0.354322253,0.308989765
5,1,0.5,0.1,0.4,0.001,0.046385556,0.190131397,-3.077047807,0.256369981,-3.525733407,0.896433629,0.483901494,0.271396597
6,1,0.5,0.1,0.4,0.001,0.052067239,0.187787014,-3.124006834,0.255602398,-3.660870673,0.901437194,0.495618676,0.270198749
7,1,0.5,0.1,0.4,0.001,0.024081289,0.175573928,-3.171442095,0.214976745,-4.008311784,0.893493566,0.453480891,0.282671101
8,1,0.5,0.1,0.4,0.001,0,0.12071247,-3.33377969,0.113486479,-5.640622025,0.851886977,0.187832125,0.413884618
0,16,0.1,0.4,0.2,0.001,0.041908827,0.192102365,-3.093643926,0.245366399,-3.779768976,0.901829989,0.524988334,0.264489703
1,16,0.1,0.4,0.2,0.001,0.055323396,0.207797991,-3.100483777,0.261560593,-3.602771706,0.9010806,0.536655825,0.262678792
2,16,0.1,0.4,0.2,0.001,0.028290404,0.182603918,-3.119588396,0.230248187,-3.854504671,0.899512425,0.510594804,0.270103601
3,16,0.1,0.4,0.2,0.001,0.053010146,0.192024919,-3.085561299,0.253085765,-3.746989821,0.90350748,0.518480137,0.261715006
4,16,0.1,0.4,0.2,0.001,0.023753596,0.172013197,-3.139932122,0.206415503,-4.03788686,0.891070963,0.510639765,0.282564747
5,16,0.1,0.4,0.2,0.001,0.053010146,0.192024919,-3.085561299,0.253553593,-3.746989821,0.903507481,0.519042289,0.261715006
6,16,0.1,0.4,0.2,0.001,0.026870736,0.175785109,-3.139001743,0.212875206,-3.950732274,0.89509286,0.517142833,0.274376314
7,16,0.1,0.4,0.2,0.001,0.022428588,0.178237913,-3.15494724,0.210927297,-3.97193906,0.893124865,0.504776525,0.280494946
0,1,0.3,0.3,0.3,0.001,0.029936126,0.172212476,-3.127145623,0.222465802,-3.919157197,0.898985374,0.48286524,0.268255059
1,1,0.3,0.3,0.3,0.001,0.055203134,0.182385753,-3.127460813,0.248305682,-3.687149268,0.901141202,0.51669936,0.263630268
2,1,0.3,0.3,0.3,0.001,0.015260063,0.159286435,-3.176975666,0.198763754,-4.117702626,0.891560305,0.449486051,0.283791759
3,1,0.3,0.3,0.3,0.001,0.062360598,0.19879234,-3.043879216,0.270792473,-3.504434233,0.904062521,0.49711245,0.262432588
4,1,0.3,0.3,0.3,0.001,0.011970615,0.155139283,-3.202326078,0.180978847,-4.360169116,0.885072896,0.428807128,0.302786671
5,1,0.3,0.3,0.3,0.001,0.062360598,0.19879234,-3.043879216,0.270028933,-3.504434233,0.904062519,0.497322012,0.262432588
6,1,0.3,0.3,0.3,0.001,0.064410673,0.200120885,-3.100444369,0.268457445,-3.614112024,0.901669875,0.517108085,0.259941859
7,1,0.3,0.3,0.3,0.001,0.023325939,0.175803877,-3.155477857,0.214999689,-3.998329189,0.893813327,0.485886289,0.283405125
8,1,0.3,0.3,0.3,0.001,0.007801141,0.137312625,-3.266163492,0.155593457,-4.732030852,0.874638525,0.339071322,0.323085022
0,16,0.4,0,0,0.001,0.014181528,0.173577047,-3.214264679,0.201982916,-4.301050891,0.881575931,0.389381814,0.297062796
1,16,0.4,0,0,0.001,0.049954166,0.222482124,-3.107844635,0.266214852,-3.51015018,0.896949283,0.506499874,0.271422439
2,16,0.4,0,0,0.001,0.004885069,0.134764958,-3.304223106,0.140331829,-5.13592757,0.860180181,0.287178889,0.384161315
3,16,0.4,0,0,0.001,0.037247413,0.210447955,-3.125712128,0.250917952,-3.726297319,0.895997106,0.487675937,0.274464031
4,16,0.4,0,0,0.001,0.014957295,0.181318303,-3.211610638,0.196097595,-4.268785053,0.880209245,0.392531976,0.324508841
5,16,0.4,0,0,0.001,0.037247413,0.210447955,-3.125712128,0.251199354,-3.726297319,0.895997106,0.487338188,0.274464031
6,16,0.4,0,0,0.001,0.048836639,0.224218397,-3.104620807,0.271490334,-3.501221035,0.898999223,0.508800901,0.268222051
7,16,0.4,0,0,0.001,0.020294737,0.197571069,-3.168506236,0.215009522,-3.965581873,0.887898269,0.46345773,0.304039815
8,16,0.4,0,0,0.001,0,0.099116375,-3.360008938,0.093187242,-5.644253354,0.844939709,0.273044662,0.502087564
0,4,0.2,0.3,0,0.001,0.035528529,0.217300318,-3.077302751,0.256595139,-3.709550755,0.898518174,0.568040866,0.279857565
1,4,0.2,0.3,0,0.001,0.062843453,0.229295684,-3.061533053,0.276383789,-3.451076068,0.90045808,0.571932484,0.271182354
2,4,0.2,0.3,0,0.001,0.028667211,0.20246142,-3.113429188,0.228942963,-3.866488451,0.893949243,0.55578571,0.283878626
3,4,0.2,0.3,0,0.001,0.051380062,0.223277747,-3.049767967,0.272511111,-3.579397376,0.902324462,0.569891913,0.272242259
4,4,0.2,0.3,0,0.001,0.023642116,0.202401518,-3.137183756,0.219487997,-4.059172334,0.887503857,0.5296049,0.302210409
5,4,0.2,0.3,0,0.001,0.051380062,0.223277747,-3.049767967,0.272662135,-3.579397376,0.902324463,0.57027671,0.272242259
6,4,0.2,0.3,0,0.001,0.064144396,0.234029105,-3.052530785,0.280093981,-3.43671065,0.902166214,0.569650854,0.270481619
7,4,0.2,0.3,0,0.001,0.022889318,0.199000887,-3.125272873,0.227390773,-3.884482984,0.892503096,0.570149104,0.298624269
8,4,0.2,0.3,0,0.001,0.022776227,0.18763082,-3.171789255,0.205258257,-4.252696773,0.882654671,0.487102748,0.305142734
0,8,0.4,0.3,0.1,0.001,0.027501671,0.203485601,-3.111891032,0.234616185,-3.803856068,0.894902418,0.538868747,0.286055867
1,8,0.4,0.3,0.1,0.001,0.058322972,0.225916133,-3.067607077,0.274820293,-3.444547691,0.899321621,0.562056228,0.271188714
2,8,0.4,0.3,0.1,0.001,0.017601193,0.178958043,-3.186416334,0.190201409,-4.351221216,0.879418381,0.459175908,0.331726507
3,8,0.4,0.3,0.1,0.001,0.050161493,0.227973689,-3.064576844,0.269813471,-3.575886845,0.90130832,0.553119524,0.273065722
4,8,0.4,0.3,0.1,0.001,0.01904526,0.197496232,-3.143822489,0.211273966,-4.005526059,0.887002223,0.521397907,0.313114262
5,8,0.4,0.3,0.1,0.001,0.050161493,0.227973689,-3.064576844,0.269765887,-3.575886845,0.90130832,0.55277482,0.273065722
6,8,0.4,0.3,0.1,0.001,0.059943093,0.230312361,-3.064693308,0.283034459,-3.435280718,0.901320956,0.556541408,0.270021476
7,8,0.4,0.3,0.1,0.001,0.023648911,0.208905755,-3.118333551,0.22941914,-3.83835146,0.893263809,0.547201208,0.297044844
8,8,0.4,0.3,0.1,0.001,0.007558939,0.143135812,-3.285951953,0.142807179,-5.067883455,0.859423617,0.30821965,0.402634754
0,16,0.3,0.4,0.1,0.001,0.039690513,0.18569637,-3.103657422,0.241515203,-3.797239395,0.901980429,0.516640599,0.266096214
1,16,0.3,0.4,0.1,0.001,0.068168818,0.211993057,-3.068436443,0.270441712,-3.551302202,0.902857097,0.535197218,0.262319683
2,16,0.3,0.4,0.1,0.001,0.030835482,0.17376771,-3.13934955,0.215504587,-3.997109742,0.89565444,0.498690641,0.277935345
3,16,0.3,0.4,0.1,0.001,0.054181015,0.198710574,-3.064817563,0.260790928,-3.693428288,0.905085872,0.520788145,0.263626616
4,16,0.3,0.4,0.1,0.001,0.020555193,0.176212108,-3.148907799,0.207781447,-4.05751734,0.892149533,0.498866617,0.281830219
5,16,0.3,0.4,0.1,0.001,0.054181015,0.198710574,-3.064817563,0.260519819,-3.693428288,0.905085872,0.5210852,0.263626616
6,16,0.3,0.4,0.1,0.001,0.067697735,0.208917077,-3.068213963,0.269481347,-3.57896978,0.903524674,0.534567573,0.261557874
7,16,0.3,0.4,0.1,0.001,0.026034558,0.181911757,-3.111871553,0.219708465,-3.914199387,0.895938315,0.518771353,0.277814287
8,16,0.3,0.4,0.1,0.001,0.010709072,0.137055352,-3.231910626,0.168179762,-4.639692424,0.876530391,0.423915997,0.299926273
0,2,0.5,0.1,0.2,0.001,0.016317673,0.186692125,-3.161886938,0.210887669,-4.17527776,0.885606002,0.477353834,0.301784018
1,2,0.5,0.1,0.2,0.001,0.064432185,0.21162225,-3.075304628,0.282753868,-3.488119169,0.902390067,0.554626911,0.262560652
2,2,0.5,0.1,0.2,0.001,0.005728967,0.142502913,-3.268975777,0.145109675,-5.099919574,0.863328,0.276560473,0.382412025
3,2,0.5,0.1,0.2,0.001,0.059544973,0.213465085,-3.061224289,0.279461746,-3.509191974,0.90296675,0.533236996,0.263615504
4,2,0.5,0.1,0.2,0.001,0.010678325,0.166012156,-3.187828159,0.18937971,-4.318674108,0.882059589,0.432219086,0.309962032
5,2,0.5,0.1,0.2,0.001,0.059544973,0.213465085,-3.061224289,0.279393726,-3.509191974,0.902966749,0.533022245,0.263615504
6,2,0.5,0.1,0.2,0.001,0.078251756,0.224594925,-3.042687797,0.296904318,-3.416126268,0.905488472,0.549245909,0.260134792
7,2,0.5,0.1,0.2,0.001,0.029459034,0.199166486,-3.112958542,0.235401291,-3.85551136,0.894456318,0.524928854,0.281779652
8,2,0.5,0.1,0.2,0.001,0.001843284,0.117539606,-3.327875689,0.103362434,-5.687096364,0.848737294,0.17290777,0.487251676
0,1,0.1,0.3,0,0.001,0.041822265,0.195592218,-3.091121297,0.250337983,-3.74542561,0.90083784,0.523635053,0.269529694
1,1,0.1,0.3,0,0.001,0.055591722,0.206391179,-3.113630655,0.264001406,-3.558295403,0.900560882,0.547834739,0.264770278
2,1,0.1,0.3,0,0.001,0.036331022,0.189642995,-3.136506125,0.229670151,-3.883381078,0.896058525,0.508343925,0.273438957
3,1,0.1,0.3,0,0.001,0.057182436,0.218281125,-3.050973593,0.272545514,-3.498131468,0.900845427,0.539848674,0.268727084
4,1,0.1,0.3,0,0.001,0.020545853,0.171565347,-3.185529334,0.200029458,-4.169422532,0.885873684,0.470389366,0.297696667
5,1,0.1,0.3,0,0.001,0.057214979,0.218291226,-3.050870734,0.272906149,-3.498153557,0.90088021,0.539683607,0.268755447
6,1,0.1,0.3,0,0.001,0.063049408,0.221254769,-3.061283983,0.2828906,-3.482210553,0.90345739,0.557912262,0.264504083
7,1,0.1,0.3,0,0.001,0.028070172,0.191324897,-3.123610338,0.227930661,-3.934500585,0.894472507,0.502849782,0.277340184
8,1,0.1,0.3,0,0.001,0.024245806,0.175284283,-3.173657273,0.207854594,-4.076442147,0.889614328,0.483186588,0.284767972
0,8,0.6,0.3,0.2,0.001,0.011025156,0.172462546,-3.205423671,0.180470889,-4.467860407,0.876441554,0.421149273,0.350859041
1,8,0.6,0.3,0.2,0.001,0.058268697,0.224923326,-3.087047997,0.274116812,-3.441150523,0.899855423,0.549120436,0.269796838
2,8,0.6,0.3,0.2,0.001,0.003867186,0.128436881,-3.330702347,0.121100151,-5.354112943,0.855140913,0.25254841,0.467034934
3,8,0.6,0.3,0.2,0.001,0.053134711,0.223364835,-3.076195219,0.268359422,-3.544362217,0.902118407,0.541549567,0.272908759
4,8,0.6,0.3,0.2,0.001,0.015843603,0.189196719,-3.159078128,0.205001696,-4.106222434,0.886467307,0.484057505,0.316129833
5,8,0.6,0.3,0.2,0.001,0.053134711,0.223364835,-3.076195219,0.268386602,-3.544362217,0.902118408,0.541482982,0.272908759
6,8,0.6,0.3,0.2,0.001,0.066567108,0.228495724,-3.069230374,0.280720649,-3.438418841,0.902210358,0.546078593,0.267097523
7,8,0.6,0.3,0.2,0.001,0.029240059,0.206633248,-3.135544433,0.228525307,-3.808881848,0.894707415,0.536985431,0.297284465
8,8,0.6,0.3,0.2,0.001,0,0.101586556,-3.381406349,0.083865194,-5.705914307,0.841821591,0.22987083,0.573722766
0,4,0,0.3,0.3,0.001,0.055629686,0.216237939,-3.05169309,0.271648398,-3.613031429,0.905314061,0.549359124,0.267624012
1,4,0,0.3,0.3,0.001,0.067544658,0.22694198,-3.070002321,0.284540972,-3.433038855,0.902954532,0.567238337,0.263917572
2,4,0,0.3,0.3,0.001,0.034367657,0.194282097,-3.102493962,0.241309262,-3.762775883,0.900441897,0.554799623,0.271273179
3,4,0,0.3,0.3,0.001,0.057819278,0.211545395,-3.043270493,0.274098352,-3.512966642,0.904917029,0.561278229,0.263648401
4,4,0,0.3,0.3,0.001,0.019469881,0.187526493,-3.130243949,0.219885069,-3.998972068,0.892248555,0.529978488,0.290829102
5,4,0,0.3,0.3,0.001,0.057819278,0.211545395,-3.043270493,0.274412053,-3.512966642,0.904917029,0.561304372,0.263648401
6,4,0,0.3,0.3,0.001,0.069266084,0.223121735,-3.060780113,0.28588659,-3.449105834,0.904310235,0.565759329,0.264387768
7,4,0,0.3,0.3,0.001,0.029011935,0.205420634,-3.116815763,0.237915483,-3.810137471,0.896268706,0.558491721,0.281675766
8,4,0,0.3,0.3,0.001,0.029485872,0.193491006,-3.134199062,0.228460756,-3.948228272,0.894863069,0.541275353,0.279979644
0,16,0.6,0,0.3,0.001,0,0.113374943,-3.299820585,0.136722079,-5.066198408,0.866560145,0.280794951,0.321307676
1,16,0.6,0,0.3,0.001,0.056871366,0.198305726,-3.096063633,0.265432108,-3.511184163,0.901935195,0.521667173,0.265001522
2,16,0.6,0,0.3,0.001,0,0.081836582,-3.377758362,0.087093211,-5.679419715,0.849847992,0.25720702,0.413335452
3,16,0.6,0,0.3,0.001,0.046338249,0.202064532,-3.07003049,0.261905509,-3.621708348,0.903405568,0.490494894,0.268222739
4,16,0.6,0,0.3,0.001,0.012804701,0.166460573,-3.205117558,0.199720731,-4.235788677,0.88516116,0.398286627,0.29347576
5,16,0.6,0,0.3,0.001,0.046338249,0.202064532,-3.07003049,0.262184563,-3.621708348,0.903405568,0.490428348,0.268222739
6,16,0.6,0,0.3,0.001,0.059582066,0.201388008,-3.088998329,0.270346561,-3.530010399,0.90312205,0.521549844,0.263947973
7,16,0.6,0,0.3,0.001,0.021198543,0.185046906,-3.143463709,0.221596189,-3.932967898,0.89291284,0.467930731,0.282699862
8,16,0.6,0,0.3,0.001,0,0.065747962,-3.418906024,0.064413583,-5.928919285,0.838662572,0.269266714,0.506342693
0,16,0,0.2,0.4,0.001,0.037539217,0.192782473,-3.102876678,0.247633453,-3.760187389,0.900797775,0.490294294,0.268555093
1,16,0,0.2,0.4,0.001,0.058502759,0.196277319,-3.085287528,0.263811699,-3.540225383,0.901836137,0.51128012,0.26257304
2,16,0,0.2,0.4,0.001,0.034188202,0.183191278,-3.124326323,0.23648358,-3.853969068,0.897856706,0.490865046,0.269270588
3,16,0,0.2,0.4,0.001,0.059473653,0.204401949,-3.057507169,0.271873655,-3.592503796,0.904785616,0.507326493,0.262307301
4,16,0,0.2,0.4,0.001,0.015669821,0.159487979,-3.166051071,0.19995573,-4.094192793,0.88909132,0.461710167,0.284542625
5,16,0,0.2,0.4,0.001,0.059473653,0.204401949,-3.057507169,0.271901058,-3.592503796,0.904785614,0.50711652,0.262307301
6,16,0,0.2,0.4,0.001,0.062807793,0.200021482,-3.076778988,0.26846002,-3.547802709,0.903454902,0.512781729,0.259559125
7,16,0,0.2,0.4,0.001,0.0225173,0.176117993,-3.15984268,0.219440111,-3.912573984,0.893286654,0.496365335,0.28142307
8,16,0,0.2,0.4,0.001,0.017877568,0.164229653,-3.172958241,0.199976261,-4.056723692,0.891145543,0.485909175,0.282207809
0,4,0.6,0.1,0.4,0.001,0.011931501,0.157538062,-3.246913173,0.169451536,-4.710107064,0.872617367,0.34904086,0.334276622
1,4,0.6,0.1,0.4,0.001,0.063264016,0.22894042,-3.082902858,0.279524677,-3.433029896,0.90034577,0.546037991,0.266541749
2,4,0.6,0.1,0.4,0.001,0.003129972,0.121959474,-3.342095494,0.115309775,-5.484077959,0.855086688,0.204532779,0.439191771
3,4,0.6,0.1,0.4,0.001,0.052644151,0.208017883,-3.070911117,0.264803298,-3.596195794,0.903048668,0.535014116,0.268552782
4,4,0.6,0.1,0.4,0.001,0.018867931,0.183323173,-3.18207933,0.203689487,-4.246615545,0.883068508,0.450759702,0.308884867
5,4,0.6,0.1,0.4,0.001,0.052644151,0.208017883,-3.070911117,0.264320616,-3.596195794,0.903048668,0.534188503,0.268552782
6,4,0.6,0.1,0.4,0.001,0.066499434,0.224061356,-3.064026259,0.278156013,-3.451295555,0.901931706,0.545111226,0.26514281
7,4,0.6,0.1,0.4,0.001,0.027870508,0.207336902,-3.129606335,0.23576243,-3.843453195,0.893613536,0.525875912,0.288795862
8,4,0.6,0.1,0.4,0.001,0.001234637,0.099005446,-3.374184608,0.080526018,-5.800589083,0.844347592,0.164596265,0.543830115
0,4,0.1,0.4,0.4,0.001,0.044593768,0.190576252,-3.082897632,0.251574264,-3.721074019,0.902628947,0.533487582,0.264950393
1,4,0.1,0.4,0.4,0.001,0.071259741,0.202198846,-3.065361681,0.275445757,-3.495256565,0.903849119,0.550264136,0.261568885
2,4,0.1,0.4,0.4,0.001,0.04182063,0.197211371,-3.103476288,0.24604511,-3.806622635,0.899962266,0.529643456,0.268075569
3,4,0.1,0.4,0.4,0.001,0.055255794,0.19802508,-3.05589338,0.265412846,-3.625745922,0.904537263,0.539926458,0.261929761
4,4,0.1,0.4,0.4,0.001,0.022599671,0.180150542,-3.161169409,0.213210491,-4.058006414,0.891639969,0.515733527,0.285762919
5,4,0.1,0.4,0.4,0.001,0.055255794,0.19802508,-3.05589338,0.26557041,-3.625745922,0.904537265,0.539636056,0.261929761
6,4,0.1,0.4,0.4,0.001,0.076423336,0.207432101,-3.063757603,0.2815906,-3.499905659,0.904364586,0.5481022,0.261305672
7,4,0.1,0.4,0.4,0.001,0.030083406,0.188524252,-3.129155677,0.228872182,-3.848078182,0.896620795,0.548776783,0.283120938
8,4,0.1,0.4,0.4,0.001,0.027176507,0.185827069,-3.146272584,0.227654669,-3.974718041,0.893748226,0.513776776,0.281288461
0,1,0.3,0.2,0.2,0.001,0.035406051,0.186559769,-3.117992113,0.23440887,-3.840425013,0.897998459,0.508077334,0.273198162
1,1,0.3,0.2,0.2,0.001,0.050060756,0.199174848,-3.122302853,0.258180654,-3.690297591,0.901356201,0.530335544,0.266766918
2,1,0.3,0.2,0.2,0.001,0.021358871,0.181271468,-3.167006436,0.217209445,-4.032392194,0.892633782,0.482388168,0.280315878
3,1,0.3,0.2,0.2,0.001,0.055772423,0.202499142,-3.082104695,0.256426533,-3.677836722,0.901123999,0.515698,0.271431581
4,1,0.3,0.2,0.2,0.001,0.017425738,0.167025575,-3.196026955,0.198802458,-4.228893096,0.885062262,0.43283668,0.287279487
5,1,0.3,0.2,0.2,0.001,0.055772423,0.202499142,-3.082104695,0.256171625,-3.677836722,0.901123998,0.515532878,0.271431581
6,1,0.3,0.2,0.2,0.001,0.061788863,0.20819403,-3.103445165,0.268429281,-3.60923286,0.902918435,0.533878109,0.265951694
7,1,0.3,0.2,0.2,0.001,0.026974728,0.186517562,-3.145229998,0.221315221,-3.947826482,0.894133234,0.494470224,0.281445785
8,1,0.3,0.2,0.2,0.001,0.012049236,0.148286116,-3.242987983,0.169086879,-4.695587313,0.874599817,0.35417728,0.30854007
0,2,0.2,0.4,0.2,0.001,0.059226128,0.196175532,-3.082856371,0.264651813,-3.707134822,0.904823244,0.534658208,0.263958005
1,2,0.2,0.4,0.2,0.001,0.083117097,0.210393325,-3.064114527,0.285291239,-3.458382046,0.904557651,0.546233485,0.258192517
2,2,0.2,0.4,0.2,0.001,0.030793059,0.181955198,-3.104750478,0.243090396,-3.81690816,0.900704926,0.522387368,0.266944355
3,2,0.2,0.4,0.2,0.001,0.071936637,0.20588982,-3.054974449,0.2843867,-3.57699199,0.90738552,0.53554701,0.259536006
4,2,0.2,0.4,0.2,0.001,0.019420203,0.172044919,-3.140616904,0.215470757,-4.039717685,0.892634416,0.494431626,0.28095073
5,2,0.2,0.4,0.2,0.001,0.071936637,0.20588982,-3.054974449,0.283967135,-3.57699199,0.90738552,0.535564977,0.259536006
6,2,0.2,0.4,0.2,0.001,0.084932868,0.209975932,-3.060297198,0.286484408,-3.477960783,0.906287495,0.547200141,0.257797586
7,2,0.2,0.4,0.2,0.001,0.036392543,0.19196906,-3.103042819,0.243204432,-3.838846723,0.898920452,0.530631576,0.272793362
8,2,0.2,0.4,0.2,0.001,0.025122687,0.170670659,-3.157529851,0.209171289,-4.162689195,0.889952739,0.484488156,0.278496601
0,16,0.4,0.1,0.1,0.001,0.021745842,0.176616715,-3.16742567,0.207865027,-4.188363653,0.88621255,0.463533055,0.284708147
1,16,0.4,0.1,0.1,0.001,0.041437705,0.202578297,-3.109569315,0.244144098,-3.689614662,0.896411941,0.537741612,0.274990191
2,16,0.4,0.1,0.1,0.001,0.009933682,0.139489038,-3.279394637,0.165432943,-4.870701432,0.869799134,0.351967183,0.320423862
3,16,0.4,0.1,0.1,0.001,0.030209011,0.198199502,-3.116629722,0.234925264,-3.78610035,0.897000321,0.531448444,0.280659372
4,16,0.4,0.1,0.1,0.001,0.01824514,0.181067818,-3.175197628,0.208729839,-4.17032541,0.885821272,0.468153374,0.293965924
5,16,0.4,0.1,0.1,0.001,0.030209011,0.198199502,-3.116629722,0.234726438,-3.78610035,0.897000323,0.53096563,0.280659372
6,16,0.4,0.1,0.1,0.001,0.042040979,0.204641921,-3.103246373,0.246062926,-3.697780497,0.897231666,0.54343057,0.276074396
7,16,0.4,0.1,0.1,0.001,0.024735714,0.188605611,-3.151528599,0.218595564,-3.931228459,0.892712243,0.512365534,0.28951753
8,16,0.4,0.1,0.1,0.001,0.004480592,0.101501917,-3.353407481,0.10809897,-5.484927984,0.852626554,0.301576711,0.396621091
0,8,0.4,0.2,0,0.001,0.029210193,0.185003673,-3.143299051,0.220613504,-3.987389639,0.894269704,0.505806619,0.279234034
1,8,0.4,0.2,0,0.001,0.060057822,0.220162298,-3.06188733,0.276723472,-3.510054413,0.901844797,0.559221431,0.265079795
2,8,0.4,0.2,0,0.001,0.012269202,0.149705156,-3.209874764,0.178225014,-4.53431449,0.879412185,0.40199428,0.292660936
3,8,0.4,0.2,0,0.001,0.057195589,0.22051483,-3.064331176,0.272115283,-3.657603814,0.903201351,0.543726463,0.266500263
4,8,0.4,0.2,0,0.001,0.015125778,0.176219994,-3.1558155,0.210226296,-4.128226222,0.889342059,0.477976158,0.285823414
5,8,0.4,0.2,0,0.001,0.057195589,0.22051483,-3.064331176,0.272220359,-3.657603814,0.90320135,0.543446414,0.266500263
6,8,0.4,0.2,0,0.001,0.064731758,0.221412595,-3.050562762,0.276573095,-3.529147223,0.903335901,0.556185654,0.265055316
7,8,0.4,0.2,0,0.001,0.023171008,0.195497899,-3.118798414,0.230338689,-3.877271065,0.896285282,0.532656176,0.28083898
8,8,0.4,0.2,0,0.001,0.00544593,0.122964982,-3.316871653,0.133733368,-5.19657987,0.861451021,0.303062554,0.375676961
0,4,0.2,0.2,0.1,0.001,0.044073251,0.199677687,-3.081441218,0.252567072,-3.803249158,0.90216613,0.544847722,0.265013628
1,4,0.2,0.2,0.1,0.001,0.084901044,0.218489996,-3.032313497,0.285147979,-3.518050926,0.90543047,0.562436439,0.261121144
2,4,0.2,0.2,0.1,0.001,0.029978205,0.191065006,-3.108627529,0.239728989,-3.883794002,0.898457519,0.539203498,0.272463349
3,4,0.2,0.2,0.1,0.001,0.05989678,0.200974341,-3.051955287,0.2670248,-3.666087797,0.905103677,0.560410864,0.262197587
4,4,0.2,0.2,0.1,0.001,0.024975092,0.178328873,-3.124019476,0.221200597,-4.102758281,0.891534811,0.518531579,0.279026895
5,4,0.2,0.2,0.1,0.001,0.05989678,0.200974341,-3.051955287,0.266606276,-3.666087797,0.905103677,0.559830703,0.262197587
6,4,0.2,0.2,0.1,0.001,0.080933306,0.219628082,-3.022600169,0.285759322,-3.52488247,0.906471656,0.559757107,0.260526605
7,4,0.2,0.2,0.1,0.001,0.03562253,0.191319495,-3.114627053,0.237758865,-3.86434875,0.897324433,0.553881997,0.279963636
8,4,0.2,0.2,0.1,0.001,0.01949067,0.157717143,-3.177276603,0.197281929,-4.394687329,0.884297829,0.449962986,0.289672508
0,4,0,0.4,0.4,0.001,0.060533911,0.198467019,-3.065541053,0.258902309,-3.680787364,0.904301798,0.536996621,0.266700472
1,4,0,0.4,0.4,0.001,0.078864614,0.229013275,-3.051409237,0.287462908,-3.416289214,0.905486563,0.554493215,0.260663848
2,4,0,0.4,0.4,0.001,0.038451955,0.200721898,-3.101099807,0.244763168,-3.768920112,0.901011475,0.543525011,0.270905273
3,4,0,0.4,0.4,0.001,0.066188562,0.203660336,-3.045836001,0.268512105,-3.554349608,0.905250852,0.526807437,0.263736937
4,4,0,0.4,0.4,0.001,0.017386915,0.178297374,-3.150227405,0.204629751,-4.065487908,0.892477975,0.522117648,0.288693728
5,4,0,0.4,0.4,0.001,0.066188562,0.203660336,-3.045836001,0.268566526,-3.554349608,0.905250852,0.526544691,0.263736937
6,4,0,0.4,0.4,0.001,0.082734709,0.224125986,-3.048133933,0.286801939,-3.471694419,0.907001408,0.546993403,0.258977217
7,4,0,0.4,0.4,0.001,0.02743436,0.186292962,-3.106378247,0.224385422,-3.897448063,0.897513609,0.539580478,0.280176072
8,4,0,0.4,0.4,0.001,0.030846823,0.197423935,-3.110070454,0.226031435,-3.897134293,0.896827876,0.535414304,0.289791746
0,8,0.5,0.2,0,0.001,0.025656382,0.180659524,-3.168133381,0.213445328,-4.14014797,0.888514989,0.476216612,0.291387442
1,8,0.5,0.2,0,0.001,0.066685343,0.221863156,-3.046416466,0.280398021,-3.455977287,0.90247113,0.555269615,0.265108161
2,8,0.5,0.2,0,0.001,0.005774525,0.129105412,-3.280507183,0.145341372,-5.06935384,0.866326504,0.305062445,0.333883855
3,8,0.5,0.2,0,0.001,0.058767576,0.228565931,-3.057119138,0.281207112,-3.627797017,0.904297375,0.554291716,0.271127242
4,8,0.5,0.2,0,0.001,0.021877189,0.179978376,-3.156649942,0.211615565,-4.11543867,0.889319425,0.468465669,0.289818174
5,8,0.5,0.2,0,0.001,0.058767576,0.228565931,-3.057119138,0.281063875,-3.627797017,0.904297376,0.554701872,0.271127242
6,8,0.5,0.2,0,0.001,0.066180737,0.226177972,-3.048542875,0.283322182,-3.46324906,0.903724034,0.554337505,0.265239888
7,8,0.5,0.2,0,0.001,0.02399129,0.199528833,-3.109233175,0.233720516,-3.841167682,0.896071223,0.534819613,0.285913534
8,8,0.5,0.2,0,0.001,0,0.102946219,-3.369978851,0.102830656,-5.523478193,0.853063735,0.253536359,0.438803977
0,4,0.3,0.2,0.1,0.001,0.037827987,0.216360156,-3.088501416,0.247957287,-3.76531402,0.896454953,0.554156141,0.282774132
1,4,0.3,0.2,0.1,0.001,0.058666774,0.235410083,-3.071967895,0.275318715,-3.480998216,0.899727566,0.566493615,0.274161977
2,4,0.3,0.2,0.1,0.001,0.024910744,0.198796305,-3.133571269,0.221045683,-4.025212665,0.888743305,0.52417329,0.294036452
3,4,0.3,0.2,0.1,0.001,0.046409894,0.229329482,-3.060462783,0.265765907,-3.599535922,0.900216406,0.563124956,0.27463736
4,4,0.3,0.2,0.1,0.001,0.018000238,0.191017955,-3.151821147,0.216638914,-4.069631392,0.887141731,0.50027383,0.29395393
5,4,0.3,0.2,0.1,0.001,0.046409894,0.229329482,-3.060462783,0.265890832,-3.599535922,0.900216406,0.562523015,0.27463736
6,4,0.3,0.2,0.1,0.001,0.055863933,0.236458915,-3.063920525,0.277853634,-3.470208596,0.900733687,0.56604638,0.27196049
7,4,0.3,0.2,0.1,0.001,0.026799061,0.212537496,-3.114381903,0.235545102,-3.844078201,0.892733173,0.575576997,0.296147215
8,4,0.3,0.2,0.1,0.001,0.011477315,0.159757039,-3.239573517,0.171837465,-4.749094359,0.871739676,0.365766144,0.339590756
0,16,0.5,0.1,0.1,0.001,0.016376777,0.155960399,-3.217323735,0.184664457,-4.472093932,0.880351927,0.39424151,0.29432758
1,16,0.5,0.1,0.1,0.001,0.040226324,0.20252199,-3.09894605,0.247442492,-3.664923858,0.897447257,0.540014723,0.273890309
2,16,0.5,0.1,0.1,0.001,0.003780507,0.109412137,-3.333458668,0.123361726,-5.290871119,0.859440046,0.290807151,0.36181713
3,16,0.5,0.1,0.1,0.001,0.043407497,0.204018203,-3.100866885,0.244204411,-3.783032702,0.898954329,0.526633707,0.27628393
4,16,0.5,0.1,0.1,0.001,0.0171145,0.172969029,-3.180347986,0.200831764,-4.178249248,0.886942814,0.466848473,0.291213305
5,16,0.5,0.1,0.1,0.001,0.043407497,0.204018203,-3.100866885,0.244015119,-3.783032702,0.898954331,0.527063762,0.27628393
6,16,0.5,0.1,0.1,0.001,0.044579116,0.203880248,-3.095218958,0.250598321,-3.64647192,0.898595119,0.536674375,0.274572783
7,16,0.5,0.1,0.1,0.001,0.02809954,0.186333179,-3.128749243,0.221705469,-3.944608202,0.892250293,0.503352956,0.289245927
8,16,0.5,0.1,0.1,0.001,0.00224071,0.085129438,-3.382086188,0.089060339,-5.707214526,0.845892871,0.28717502,0.448623417
0,2,0.3,0.4,0.2,0.001,0.040405672,0.197579655,-3.077615642,0.255013667,-3.707428226,0.903102079,0.536453754,0.262495507
1,2,0.3,0.4,0.2,0.001,0.083161609,0.21393286,-3.06786861,0.2880404,-3.445854086,0.90603773,0.555593543,0.258282097
2,2,0.3,0.4,0.2,0.001,0.026071735,0.183747587,-3.120483865,0.228148832,-3.894719817,0.896926143,0.511409398,0.27338822
3,2,0.3,0.4,0.2,0.001,0.061821809,0.211331435,-3.034102604,0.282170202,-3.489610063,0.907346407,0.533126439,0.260144004
4,2,0.3,0.4,0.2,0.001,0.0148238,0.168524607,-3.156772856,0.209809895,-4.092585282,0.891196878,0.498090345,0.285340374
5,2,0.3,0.4,0.2,0.001,0.061821809,0.211331435,-3.034102604,0.282219619,-3.489610063,0.907346406,0.53347165,0.260144004
6,2,0.3,0.4,0.2,0.001,0.076040045,0.213635314,-3.056296553,0.290822355,-3.460668613,0.906503734,0.551079299,0.257901049
7,2,0.3,0.4,0.2,0.001,0.02549273,0.191914088,-3.11749944,0.239787385,-3.793441794,0.899036414,0.530751928,0.274306616
8,2,0.3,0.4,0.2,0.001,0.014019281,0.155596491,-3.20760432,0.185138231,-4.521746994,0.879972502,0.405744629,0.308444019
0,2,0.6,0,0,0.001,0,0.131652726,-3.286261107,0.127855967,-5.247479504,0.856276906,0.250715456,0.454543865
1,2,0.6,0,0,0.001,0.053917598,0.210171452,-3.119388023,0.264762733,-3.562814733,0.899920599,0.53591999,0.26552808
2,2,0.6,0,0,0.001,0,0.116441611,-3.345394501,0.083920198,-5.90574711,0.837032107,0.151807852,0.632027997
3,2,0.6,0,0,0.001,0.040802898,0.210337418,-3.085331167,0.266532596,-3.593020153,0.900123885,0.517954586,0.272772724
4,2,0.6,0,0,0.001,0.009374336,0.154500346,-3.235101291,0.159213719,-4.77162651,0.869480938,0.342367753,0.385412179
5,2,0.6,0,0,0.001,0.040802898,0.210337418,-3.085331167,0.266403973,-3.593020153,0.900123885,0.517906993,0.272772724
6,2,0.6,0,0,0.001,0.065444062,0.216644431,-3.083101243,0.278883081,-3.518806621,0.903828014,0.536168259,0.261617624
7,2,0.6,0,0,0.001,0.018692857,0.191717101,-3.151637021,0.216735465,-4.083157832,0.887731727,0.494210245,0.325408211
8,2,0.6,0,0,0.001,0,0.103939873,-3.359685697,0.061989614,-6.189944944,0.823077969,0.130977349,0.747142567
0,1,0.2,0.2,0.2,0.001,0.041266314,0.18375831,-3.127775351,0.235879513,-3.813283755,0.898559938,0.522063597,0.270359569
1,1,0.2,0.2,0.2,0.001,0.048458642,0.195776841,-3.122881809,0.25414721,-3.702206445,0.900103775,0.530874512,0.263953336
2,1,0.2,0.2,0.2,0.001,0.024406787,0.186828721,-3.152388074,0.226086796,-3.926996451,0.89446592,0.491566755,0.275513855
3,1,0.2,0.2,0.2,0.001,0.056526136,0.204114898,-3.07399919,0.263524873,-3.639923402,0.902299297,0.519593855,0.265364924
4,1,0.2,0.2,0.2,0.001,0.017209437,0.161370837,-3.182667242,0.191682439,-4.265144966,0.884828211,0.432598587,0.288998791
5,1,0.2,0.2,0.2,0.001,0.056526136,0.204114898,-3.07399919,0.263397177,-3.639923402,0.902299295,0.519100791,0.265364924
6,1,0.2,0.2,0.2,0.001,0.054662355,0.199977155,-3.106417776,0.26188123,-3.626963135,0.901169098,0.530657381,0.265393031
7,1,0.2,0.2,0.2,0.001,0.028410895,0.19198674,-3.133966314,0.230381414,-3.885470448,0.894106591,0.499398525,0.282538781
8,1,0.2,0.2,0.2,0.001,0.018136148,0.164815201,-3.210558145,0.195594557,-4.316965052,0.883533957,0.422473428,0.294909945
0,4,0.1,0.3,0.3,0.001,0.043863094,0.207369123,-3.078055485,0.26073565,-3.677977835,0.902673164,0.547844153,0.26821013
1,4,0.1,0.3,0.3,0.001,0.082083081,0.232370946,-3.046943376,0.295041424,-3.398246715,0.904390918,0.565624193,0.262467645
2,4,0.1,0.3,0.3,0.001,0.040209066,0.198495767,-3.087287002,0.245314644,-3.769838139,0.899511602,0.545181937,0.271693591
3,4,0.1,0.3,0.3,0.001,0.069215443,0.216609649,-3.031958373,0.278603251,-3.538225011,0.905129463,0.549921363,0.262832358
4,4,0.1,0.3,0.3,0.001,0.023902267,0.191732238,-3.139348041,0.216046109,-4.013695827,0.889846227,0.527700631,0.294570502
5,4,0.1,0.3,0.3,0.001,0.069215443,0.216609649,-3.031958373,0.278319489,-3.538225011,0.905129463,0.5499056,0.262832358
6,4,0.1,0.3,0.3,0.001,0.079202051,0.228815671,-3.04182546,0.294229594,-3.40707209,0.905385342,0.562026217,0.262346609
7,4,0.1,0.3,0.3,0.001,0.028209046,0.199129408,-3.099614873,0.232509198,-3.78418135,0.896801607,0.541569638,0.284678988
8,4,0.1,0.3,0.3,0.001,0.021571028,0.187925359,-3.131229224,0.217182625,-4.006744421,0.891964804,0.534808339,0.287370567
0,2,0.4,0.1,0.2,0.001,0.026758545,0.192678821,-3.121997386,0.235665847,-3.896946395,0.895715104,0.505354163,0.274624956
1,2,0.4,0.1,0.2,0.001,0.07255845,0.212858628,-3.063153162,0.281772262,-3.474073377,0.903078791,0.551128774,0.263539128
2,2,0.4,0.1,0.2,0.001,0.016456871,0.162740697,-3.213023111,0.178746018,-4.571803045,0.876878789,0.39041347,0.320122989
3,2,0.4,0.1,0.2,0.001,0.059625098,0.211134664,-3.030358628,0.282906672,-3.572804032,0.904789083,0.530906198,0.26410442
4,2,0.4,0.1,0.2,0.001,0.016353344,0.168295152,-3.184668194,0.192726565,-4.296333962,0.884220133,0.469269546,0.296410272
5,2,0.4,0.1,0.2,0.001,0.059625098,0.211134664,-3.030358628,0.282794625,-3.572804032,0.904789082,0.530853664,0.26410442
6,2,0.4,0.1,0.2,0.001,0.083237261,0.2213469,-3.044378307,0.290252813,-3.452240272,0.904412471,0.545352257,0.261301874
7,2,0.4,0.1,0.2,0.001,0.027555211,0.197400168,-3.111827058,0.233353917,-3.843130047,0.895101456,0.526154062,0.280088857
8,2,0.4,0.1,0.2,0.001,0.005371628,0.130302237,-3.277489604,0.130995829,-5.325912624,0.858705636,0.246945293,0.392325712
0,1,0,0.3,0,0.001,0.049627333,0.209305938,-3.08524747,0.263082553,-3.712200977,0.900536232,0.539896757,0.269574408
1,1,0,0.3,0,0.001,0.049086304,0.212617129,-3.10912472,0.265479278,-3.622863091,0.90004538,0.551004886,0.263690731
2,1,0,0.3,0,0.001,0.027179314,0.20070512,-3.116516476,0.244506686,-3.830208976,0.89724843,0.524918232,0.277700298
3,1,0,0.3,0,0.001,0.054843497,0.229037947,-3.04533216,0.280867185,-3.550044818,0.901529094,0.53656489,0.267940494
4,1,0,0.3,0,0.001,0.021844724,0.176626071,-3.163426015,0.205715775,-4.132783387,0.888081689,0.486698834,0.299525055
5,1,0,0.3,0,0.001,0.054843497,0.229037947,-3.04533216,0.280357857,-3.550044818,0.901529094,0.536966889,0.267940494
6,1,0,0.3,0,0.001,0.056168802,0.220115035,-3.086280647,0.276270948,-3.564719278,0.902086204,0.55484911,0.263687431
7,1,0,0.3,0,0.001,0.029637086,0.202017047,-3.118920581,0.227225843,-3.924869864,0.892212988,0.524159236,0.290836692
8,1,0,0.3,0,0.001,0.023235924,0.187887499,-3.148933729,0.220386892,-4.004096036,0.892187702,0.502840099,0.287239278
0,16,0.2,0.4,0.1,0.001,0.044883082,0.184339417,-3.094403812,0.239507002,-3.803448654,0.901311842,0.517671032,0.266836811
1,16,0.2,0.4,0.1,0.001,0.06639576,0.202723639,-3.077598446,0.26224309,-3.601547684,0.902388384,0.53048251,0.262486992
2,16,0.2,0.4,0.1,0.001,0.029061282,0.173482361,-3.122125255,0.217660018,-3.937530008,0.897294902,0.511447663,0.273211535
3,16,0.2,0.4,0.1,0.001,0.055494497,0.192092307,-3.074746437,0.252185283,-3.700913772,0.903535544,0.520191332,0.265531134
4,16,0.2,0.4,0.1,0.001,0.018633089,0.159432992,-3.16393974,0.197237889,-4.088592163,0.89280921,0.487048858,0.279110442
5,16,0.2,0.4,0.1,0.001,0.055494497,0.192092307,-3.074746437,0.25204131,-3.700913772,0.903535544,0.520096859,0.265531134
6,16,0.2,0.4,0.1,0.001,0.062356792,0.202674962,-3.080378332,0.264315648,-3.600571811,0.902962938,0.525563052,0.262337916
7,16,0.2,0.4,0.1,0.001,0.021333315,0.176088809,-3.125254122,0.214431287,-3.943135524,0.895082185,0.520877831,0.277497501
8,16,0.2,0.4,0.1,0.001,0.017454516,0.158582535,-3.188310729,0.193149303,-4.253192161,0.886942912,0.454436231,0.290889351
0,16,0.1,0.2,0.4,0.001,0.043217386,0.187126962,-3.106336823,0.242850155,-3.695439811,0.901083776,0.48871561,0.266166067
1,16,0.1,0.2,0.4,0.001,0.071040377,0.200597474,-3.069492022,0.269024125,-3.476356111,0.904504514,0.512719738,0.260007412
2,16,0.1,0.2,0.4,0.001,0.02543061,0.175879454,-3.134622441,0.219414443,-3.882909957,0.896564933,0.475421073,0.277862306
3,16,0.1,0.2,0.4,0.001,0.055099733,0.194408446,-3.054104965,0.262217067,-3.55505464,0.90469567,0.491529996,0.261287571
4,16,0.1,0.2,0.4,0.001,0.012635149,0.163956233,-3.178266877,0.194012896,-4.116423373,0.888325652,0.450710758,0.294206734
5,16,0.1,0.2,0.4,0.001,0.055099733,0.194408446,-3.054104965,0.261941706,-3.55505464,0.904695669,0.491088911,0.261287571
6,16,0.1,0.2,0.4,0.001,0.069318796,0.204338998,-3.067418034,0.27429828,-3.492530497,0.905975999,0.51582468,0.25873366
7,16,0.1,0.2,0.4,0.001,0.024548979,0.183349773,-3.148998523,0.227346298,-3.857993402,0.89503353,0.489723477,0.27933484
8,16,0.1,0.2,0.4,0.001,0.014052206,0.1643797,-3.182861865,0.198575257,-4.114227114,0.889134168,0.447991259,0.287035479
0,1,0.4,0.1,0.4,0.001,0.028003084,0.157708546,-3.189441966,0.20662621,-4.011661135,0.894012543,0.435360906,0.274069693
1,1,0.4,0.1,0.4,0.001,0.041970769,0.153611698,-3.209639902,0.209464908,-3.794469874,0.894861001,0.481102405,0.263836911
2,1,0.4,0.1,0.4,0.001,0.012546388,0.146785416,-3.240577841,0.174478817,-4.46664298,0.881130279,0.362606496,0.298492442
3,1,0.4,0.1,0.4,0.001,0.042973763,0.17485477,-3.11436477,0.241809557,-3.580780084,0.898117483,0.471755938,0.267087177
4,1,0.4,0.1,0.4,0.001,0.012521618,0.15010516,-3.230478448,0.178415045,-4.422025235,0.881255903,0.373294165,0.291620493
5,1,0.4,0.1,0.4,0.001,0.042973763,0.17485477,-3.11436477,0.242408216,-3.580780084,0.898117483,0.471342927,0.267087177
6,1,0.4,0.1,0.4,0.001,0.051875959,0.16862764,-3.159786007,0.244727803,-3.699844344,0.899847519,0.496272893,0.259385515
7,1,0.4,0.1,0.4,0.001,0.022597862,0.167473992,-3.183901862,0.213084239,-3.991749346,0.893595599,0.443275348,0.276225407
8,1,0.4,0.1,0.4,0.001,0.004788819,0.122113717,-3.30345734,0.129875631,-5.268641887,0.860385896,0.233038413,0.366949397
0,4,0.3,0.3,0,0.001,0.037955036,0.214045452,-3.089176691,0.252523376,-3.740636618,0.898298112,0.555244089,0.278505385
1,4,0.3,0.3,0,0.001,0.059623697,0.238712584,-3.062036443,0.280537961,-3.430084849,0.900833666,0.563631006,0.273098803
2,4,0.3,0.3,0,0.001,0.023946678,0.194642889,-3.126147136,0.225277289,-3.977492241,0.890967528,0.540773845,0.289813524
3,4,0.3,0.3,0,0.001,0.051785036,0.23313598,-3.046598148,0.27250716,-3.54488153,0.901980059,0.568506834,0.27397076
4,4,0.3,0.3,0,0.001,0.024795739,0.193530624,-3.139741189,0.21508824,-4.038438572,0.887165335,0.525747817,0.303395303
5,4,0.3,0.3,0,0.001,0.051785036,0.23313598,-3.046598148,0.272851027,-3.54488153,0.901980058,0.568906935,0.27397076
6,4,0.3,0.3,0,0.001,0.063951012,0.244425335,-3.040158961,0.287040122,-3.39302162,0.902745407,0.571792064,0.272465683
7,4,0.3,0.3,0,0.001,0.027833428,0.207678856,-3.11165538,0.23304129,-3.824473375,0.89389367,0.570818984,0.29668543
8,4,0.3,0.3,0,0.001,0.012557423,0.160626333,-3.23794633,0.174723123,-4.628574498,0.87372854,0.374852983,0.324209237
0,8,0.5,0.3,0.1,0.001,0.023134379,0.195300522,-3.141477236,0.214943963,-3.964954469,0.889459054,0.511618991,0.298532824
1,8,0.5,0.3,0.1,0.001,0.058258771,0.233171257,-3.065340217,0.283297174,-3.407076725,0.900684934,0.548602141,0.268784692
2,8,0.5,0.3,0.1,0.001,0.007757818,0.145718345,-3.27562266,0.149037103,-4.915809678,0.865894856,0.337223402,0.374266544
3,8,0.5,0.3,0.1,0.001,0.047375976,0.224632555,-3.086047943,0.270718487,-3.562620322,0.902623999,0.54145085,0.272400808
4,8,0.5,0.3,0.1,0.001,0.022389269,0.189944628,-3.149075477,0.209137784,-4.069677585,0.887715381,0.494409249,0.306385548
5,8,0.5,0.3,0.1,0.001,0.047375976,0.224632555,-3.086047943,0.270661261,-3.562620322,0.902623998,0.54144074,0.272400808
6,8,0.5,0.3,0.1,0.001,0.065443836,0.235241625,-3.050474917,0.289281253,-3.399001341,0.9025642,0.543712443,0.266150368
7,8,0.5,0.3,0.1,0.001,0.024872677,0.200724754,-3.129709857,0.227698294,-3.849920503,0.893928647,0.553763077,0.2967029
8,8,0.5,0.3,0.1,0.001,0,0.112620373,-3.355234848,0.108539768,-5.467286469,0.851266816,0.266016805,0.47938574
0,16,0.5,0,0,0.001,0.014082939,0.14899816,-3.210110147,0.186071973,-4.528792892,0.876584352,0.34549479,0.293782939
1,16,0.5,0,0,0.001,0.056536786,0.209244488,-3.108328979,0.269912965,-3.528949152,0.899581237,0.50906769,0.265077602
2,16,0.5,0,0,0.001,0.00521703,0.105410078,-3.332557038,0.119958818,-5.345981668,0.856885599,0.268118488,0.377576154
3,16,0.5,0,0,0.001,0.041560261,0.203530319,-3.094823174,0.25804519,-3.690789856,0.899864408,0.49242031,0.270040475
4,16,0.5,0,0,0.001,0.010009758,0.167916941,-3.19357137,0.197194665,-4.25702648,0.882388942,0.381984118,0.299969848
5,16,0.5,0,0,0.001,0.041560261,0.203530319,-3.094823174,0.257940575,-3.690789856,0.899864408,0.492253174,0.270040475
6,16,0.5,0,0,0.001,0.062922838,0.218374194,-3.083946178,0.277227275,-3.499110903,0.900657677,0.508191716,0.266554403
7,16,0.5,0,0,0.001,0.022521479,0.184562558,-3.158811737,0.222758315,-3.972791631,0.891347836,0.45375499,0.282356044
8,16,0.5,0,0,0.001,0,0.077381113,-3.390495431,0.07539167,-5.793568632,0.842904977,0.27400702,0.474589199
0,1,0.2,0.3,0.3,0.001,0.041460258,0.181404105,-3.090530018,0.239839459,-3.805949116,0.901405242,0.489391599,0.265799542
1,1,0.2,0.3,0.3,0.001,0.060894111,0.175903025,-3.143667902,0.243530563,-3.689866146,0.901878351,0.515136154,0.257829997
2,1,0.2,0.3,0.3,0.001,0.024403408,0.159719871,-3.164816776,0.204028273,-4.029399261,0.895583226,0.4776217,0.276652466
3,1,0.2,0.3,0.3,0.001,0.064806966,0.188659548,-3.023841834,0.260582647,-3.508897994,0.90472383,0.496754214,0.259887228
4,1,0.2,0.3,0.3,0.001,0.015589742,0.154376315,-3.196037217,0.185467996,-4.283969474,0.887023278,0.430737938,0.290470618
5,1,0.2,0.3,0.3,0.001,0.064806966,0.188659548,-3.023841834,0.261131363,-3.508897994,0.904723829,0.496905378,0.259887228
6,1,0.2,0.3,0.3,0.001,0.06489635,0.198578896,-3.087250873,0.271465038,-3.580447564,0.902950117,0.515798756,0.26265532
7,1,0.2,0.3,0.3,0.001,0.027034362,0.182055457,-3.13086665,0.223279555,-3.94773008,0.895042899,0.492750305,0.281336363
8,1,0.2,0.3,0.3,0.001,0.012154346,0.144477549,-3.226512843,0.176503914,-4.372076465,0.885497049,0.407590976,0.294691276
0,2,0.6,0.1,0.1,0.001,0.011332985,0.153378905,-3.232521208,0.168199006,-4.765077699,0.87057113,0.352065915,0.325595795
1,2,0.6,0.1,0.1,0.001,0.067639969,0.220920709,-3.070967184,0.283162878,-3.472100742,0.902437608,0.55689475,0.264321689
2,2,0.6,0.1,0.1,0.001,0.002403281,0.120969776,-3.31962721,0.113906191,-5.600123796,0.852149386,0.190465216,0.45135825
3,2,0.6,0.1,0.1,0.001,0.050583615,0.215944825,-3.039604548,0.276810991,-3.546046969,0.903460714,0.522946843,0.267014013
4,2,0.6,0.1,0.1,0.001,0.014826573,0.169752614,-3.178377905,0.196274478,-4.376829208,0.880484697,0.416382018,0.303294333
5,2,0.6,0.1,0.1,0.001,0.050583615,0.215944825,-3.039604548,0.276970573,-3.546046969,0.903460714,0.52237748,0.267014013
6,2,0.6,0.1,0.1,0.001,0.076034834,0.230886531,-3.047050994,0.299153918,-3.413476534,0.904753076,0.547344104,0.261733878
7,2,0.6,0.1,0.1,0.001,0.032251106,0.208838778,-3.109522543,0.247493287,-3.798886554,0.895887244,0.533943731,0.283328154
8,2,0.6,0.1,0.1,0.001,0,0.106450886,-3.355616917,0.082310637,-5.953919446,0.841338771,0.145522409,0.54892793
0,16,0,0.4,0.2,0.001,0.042200224,0.191702815,-3.113688109,0.249480834,-3.694959109,0.900301683,0.488097603,0.266067482
1,16,0,0.4,0.2,0.001,0.063783151,0.214860766,-3.08435449,0.277885841,-3.430689867,0.901671215,0.514041803,0.260968651
2,16,0,0.4,0.2,0.001,0.02637046,0.179701339,-3.14348642,0.228198139,-3.794370724,0.896868553,0.484777742,0.270393082
3,16,0,0.4,0.2,0.001,0.057118651,0.209404091,-3.061201091,0.27615816,-3.483506332,0.90329475,0.495098575,0.264789826
4,16,0,0.4,0.2,0.001,0.013744255,0.164041968,-3.193935069,0.198004961,-4.070738662,0.888970776,0.459582858,0.282087837
5,16,0,0.4,0.2,0.001,0.057118651,0.209404091,-3.061201091,0.276181305,-3.483506332,0.903294749,0.494689738,0.264789826
6,16,0,0.4,0.2,0.001,0.064502627,0.211863252,-3.080339866,0.278999375,-3.45938166,0.902260247,0.510750866,0.261550532
7,16,0,0.4,0.2,0.001,0.022780843,0.188815031,-3.138832735,0.226710521,-3.846712663,0.895689927,0.486382706,0.279001197
8,16,0,0.4,0.2,0.001,0.023632478,0.173915106,-3.171495961,0.212500562,-3.968723566,0.892244943,0.46600374,0.279179511
0,2,0.1,0.4,0.1,0.001,0.055652745,0.206819872,-3.062000459,0.265363993,-3.633215628,0.904270324,0.553984088,0.265119595
1,2,0.1,0.4,0.1,0.001,0.076131142,0.223595614,-3.045904062,0.295901883,-3.450789268,0.905650372,0.554247126,0.258895797
2,2,0.1,0.4,0.1,0.001,0.04185363,0.204342827,-3.076419002,0.258921904,-3.74017803,0.901398439,0.55554403,0.268480386
3,2,0.1,0.4,0.1,0.001,0.064872542,0.21764098,-3.041067657,0.280888509,-3.549473305,0.906492978,0.545301297,0.262719563
4,2,0.1,0.4,0.1,0.001,0.024604854,0.187476663,-3.134670938,0.222678659,-4.030429356,0.89279079,0.517768299,0.284846796
5,2,0.1,0.4,0.1,0.001,0.064872542,0.21764098,-3.041067657,0.280610734,-3.549473305,0.906492979,0.545554082,0.262719563
6,2,0.1,0.4,0.1,0.001,0.086285428,0.225263192,-3.029809306,0.295411091,-3.465924601,0.906708869,0.552978331,0.259828958
7,2,0.1,0.4,0.1,0.001,0.031206161,0.199439109,-3.100418466,0.240196699,-3.815999955,0.898424526,0.539055298,0.27513405
8,2,0.1,0.4,0.1,0.001,0.033788642,0.19328436,-3.117545128,0.233848757,-3.929379848,0.8959674,0.525864945,0.276576382
0,4,0.1,0.2,0.2,0.001,0.048453054,0.204256836,-3.066600322,0.265567722,-3.730042986,0.904681431,0.543653708,0.262668492
1,4,0.1,0.2,0.2,0.001,0.085314405,0.224807235,-3.059637273,0.294715125,-3.510628181,0.905175635,0.558330884,0.260473983
2,4,0.1,0.2,0.2,0.001,0.042661212,0.189968704,-3.08429467,0.249551395,-3.834999698,0.90052962,0.547823418,0.265110532
3,4,0.1,0.2,0.2,0.001,0.063747388,0.214700538,-3.046230719,0.283852098,-3.604056992,0.906980084,0.556026077,0.261734774
4,4,0.1,0.2,0.2,0.001,0.023502657,0.173465657,-3.126441408,0.216471826,-4.046748612,0.893293423,0.512854905,0.279387708
5,4,0.1,0.2,0.2,0.001,0.063747388,0.214700538,-3.046230719,0.283534685,-3.604056992,0.906980082,0.555820736,0.261734774
6,4,0.1,0.2,0.2,0.001,0.082942475,0.226120272,-3.057069795,0.297426949,-3.500104169,0.905893116,0.557426003,0.259227789
7,4,0.1,0.2,0.2,0.001,0.027811282,0.189158897,-3.125491712,0.236051976,-3.883500218,0.897584819,0.543985673,0.273539584
8,4,0.1,0.2,0.2,0.001,0.022906354,0.175149285,-3.146721346,0.2186138,-4.054537142,0.89386886,0.521634277,0.276308872
0,1,0,0.2,0.1,0.001,0.061486124,0.189655334,-3.095636125,0.256022217,-3.802735645,0.90424585,0.534677793,0.258268055
1,1,0,0.2,0.1,0.001,0.06746567,0.192904944,-3.107950787,0.262786491,-3.627409021,0.90353432,0.549648461,0.258985724
2,1,0,0.2,0.1,0.001,0.039768657,0.177746653,-3.121584312,0.238660619,-3.872606744,0.902066594,0.522280802,0.262501922
3,1,0,0.2,0.1,0.001,0.064560211,0.198673656,-3.074598351,0.275926101,-3.650272297,0.906666187,0.537894431,0.259443241
4,1,0,0.2,0.1,0.001,0.021970621,0.16345182,-3.154694924,0.208408095,-4.097654896,0.894000166,0.488031516,0.272868231
5,1,0,0.2,0.1,0.001,0.064560211,0.198673656,-3.074598351,0.276246069,-3.650272297,0.906666185,0.538113458,0.259443241
6,1,0,0.2,0.1,0.001,0.073598153,0.194426586,-3.097268754,0.267609747,-3.63564546,0.904847486,0.553071206,0.258216077
7,1,0,0.2,0.1,0.001,0.034621745,0.172596511,-3.138830411,0.226749235,-3.925385935,0.898236936,0.504639063,0.265499687
8,1,0,0.2,0.1,0.001,0.026030476,0.162383996,-3.15143086,0.217333417,-4.042384376,0.897367935,0.510708252,0.263697443
0,2,0.4,0,0.3,0.001,0.02348156,0.184701199,-3.131869845,0.221526985,-4.028757507,0.892537014,0.487442607,0.280822142
1,2,0.4,0,0.3,0.001,0.065707241,0.215212313,-3.090969297,0.278396982,-3.589858218,0.902390988,0.548123654,0.264483316
2,2,0.4,0,0.3,0.001,0.009148667,0.149640784,-3.227344968,0.163566238,-4.83667583,0.87007475,0.334921323,0.323584449
3,2,0.4,0,0.3,0.001,0.060531089,0.205315567,-3.061629305,0.269882295,-3.657947092,0.9036188,0.524695704,0.265830734
4,2,0.4,0,0.3,0.001,0.015435838,0.166920313,-3.190567072,0.197362667,-4.335621156,0.882585782,0.426550401,0.299433752
5,2,0.4,0,0.3,0.001,0.060531089,0.205315567,-3.061629305,0.269451874,-3.657947092,0.9036188,0.525099669,0.265830734
6,2,0.4,0,0.3,0.001,0.073411589,0.223586223,-3.065379064,0.287642306,-3.53595833,0.904774325,0.544738895,0.261946858
7,2,0.4,0,0.3,0.001,0.022630192,0.191690584,-3.145163026,0.23157571,-3.944333222,0.893798091,0.507716652,0.283234828
8,2,0.4,0,0.3,0.001,0.004629837,0.124949335,-3.322156946,0.12355589,-5.502701791,0.856072881,0.20646882,0.406220161
0,2,0.2,0.2,0.4,0.001,0.03550456,0.190638855,-3.086000657,0.252830839,-3.752423969,0.902610738,0.52698962,0.264928404
1,2,0.2,0.2,0.4,0.001,0.074254569,0.203715688,-3.07117456,0.278267052,-3.522240885,0.903636203,0.544802088,0.258190051
2,2,0.2,0.2,0.4,0.001,0.032998077,0.189760298,-3.124427227,0.239194798,-3.871218358,0.897799895,0.520731968,0.271937254
3,2,0.2,0.2,0.4,0.001,0.062866818,0.205035491,-3.06087236,0.275363541,-3.589520383,0.906314798,0.5312955,0.26126266
4,2,0.2,0.2,0.4,0.001,0.019124051,0.177278637,-3.15139184,0.207426586,-4.149007717,0.889776703,0.476903374,0.291335002
5,2,0.2,0.2,0.4,0.001,0.062866818,0.205035491,-3.06087236,0.275193364,-3.589520383,0.9063148,0.531472433,0.26126266
6,2,0.2,0.2,0.4,0.001,0.069478705,0.209563871,-3.057388396,0.282443788,-3.522819802,0.904742905,0.544321817,0.258099377
7,2,0.2,0.2,0.4,0.001,0.029885708,0.191743149,-3.126525938,0.237867771,-3.841547724,0.896675302,0.528911653,0.279646648
8,2,0.2,0.2,0.4,0.001,0.013606521,0.166467247,-3.172891958,0.19802382,-4.322355499,0.883611752,0.43542452,0.294529744
0,8,0.1,0,0.4,0.001,0.039176833,0.201965707,-3.094246386,0.246629618,-3.698198988,0.899561033,0.511002239,0.274410832
1,8,0.1,0,0.4,0.001,0.057270376,0.226274801,-3.08695237,0.277883839,-3.36455387,0.900608308,0.530723848,0.265095421
2,8,0.1,0,0.4,0.001,0.023260202,0.190300233,-3.126264488,0.227342242,-3.873705792,0.893615651,0.506042879,0.283903863
3,8,0.1,0,0.4,0.001,0.048789052,0.210480126,-3.066264873,0.265316153,-3.624706479,0.904008148,0.504921272,0.266294414
4,8,0.1,0,0.4,0.001,0.015518519,0.185663029,-3.167258132,0.208521603,-4.142686906,0.885973853,0.471533179,0.308234358
5,8,0.1,0,0.4,0.001,0.048789052,0.210480126,-3.066264873,0.265284436,-3.624706479,0.904008149,0.504860218,0.266294414
6,8,0.1,0,0.4,0.001,0.058919425,0.232049083,-3.076391242,0.283067122,-3.381654311,0.902203465,0.526348793,0.266106546
7,8,0.1,0,0.4,0.001,0.031287557,0.201056276,-3.125572648,0.22894671,-3.87293462,0.893584862,0.501740924,0.291261789
8,8,0.1,0,0.4,0.001,0.015621656,0.170950234,-3.171173806,0.194849504,-4.254519911,0.884389594,0.459412135,0.305877877
0,1,0.3,0.4,0.4,0.001,0.020918959,0.15343227,-3.203423363,0.197631344,-3.931326504,0.893992087,0.37907936,0.274626399
1,1,0.3,0.4,0.4,0.001,0,0.163613593,-3.437042392,0.173823108,-3.903673248,0.889478744,0.353493626,0.273194341
2,1,0.3,0.4,0.4,0.001,0.010425986,0.142548776,-3.246533854,0.170018321,-4.220479621,0.88871717,0.35610477,0.296358865
3,1,0.3,0.4,0.4,0.001,0.045039941,0.176063052,-3.020359663,0.210791401,-3.125451392,0.887602978,0.455049693,0.278870288
4,1,0.3,0.4,0.4,0.001,0.008392921,0.143531969,-3.264185775,0.168045934,-4.373052282,0.882379224,0.319972254,0.315874996
5,1,0.3,0.4,0.4,0.001,0.045039941,0.176063052,-3.020359663,0.210675682,-3.125451392,0.887602978,0.454675062,0.278870288
6,1,0.3,0.4,0.4,0.001,0.041503,0.187367683,-3.096656085,0.265785339,-3.213278604,0.894798283,0.425266444,0.260616927
7,1,0.3,0.4,0.4,0.001,0.0157625,0.165278387,-3.228770321,0.195645733,-4.011488739,0.890515306,0.368833049,0.29483353
8,1,0.3,0.4,0.4,0.001,0,0.13428177,-3.308548467,0.144976803,-4.754145112,0.873027077,0.255554448,0.355261548
0,4,0.5,0.2,0.4,0.001,0.02086813,0.190223583,-3.154769768,0.215486678,-4.068886402,0.88915762,0.491893566,0.296125672
1,4,0.5,0.2,0.4,0.001,0.066057855,0.22848569,-3.080994027,0.282733221,-3.423831602,0.900689386,0.553266241,0.264888411
2,4,0.5,0.2,0.4,0.001,0.004361828,0.141381269,-3.272556699,0.149478788,-4.96745553,0.865745227,0.313343687,0.363055567
3,4,0.5,0.2,0.4,0.001,0.053730452,0.219070599,-3.05267843,0.272414089,-3.509682762,0.904364312,0.542753618,0.266059326
4,4,0.5,0.2,0.4,0.001,0.016878122,0.178262803,-3.171019015,0.202455941,-4.214707337,0.884678502,0.478462491,0.308391434
5,4,0.5,0.2,0.4,0.001,0.053730452,0.219070599,-3.05267843,0.272436707,-3.509682762,0.904364312,0.541797906,0.266059326
6,4,0.5,0.2,0.4,0.001,0.06849307,0.227196565,-3.074544215,0.285542934,-3.451241588,0.902767795,0.550965489,0.263584061
7,4,0.5,0.2,0.4,0.001,0.02430585,0.200628289,-3.135034162,0.227203227,-3.864198148,0.894003565,0.542115123,0.285013656
8,4,0.5,0.2,0.4,0.001,0.002327086,0.110726244,-3.357131495,0.103946492,-5.502304412,0.853929713,0.200024532,0.441421691
0,16,0.3,0.1,0.4,0.001,0.025087208,0.177064255,-3.147849134,0.218569589,-3.94409857,0.893237222,0.483581354,0.282464914
1,16,0.3,0.1,0.4,0.001,0.033055962,0.195088648,-3.117848178,0.245676975,-3.656475636,0.897870638,0.537043663,0.268658157
2,16,0.3,0.1,0.4,0.001,0.015524907,0.16250271,-3.178517651,0.195856264,-4.254369148,0.884291535,0.432750774,0.293535959
3,16,0.3,0.1,0.4,0.001,0.039142821,0.194761507,-3.107842758,0.244156736,-3.745094368,0.898642437,0.515234609,0.269893605
4,16,0.3,0.1,0.4,0.001,0.014640836,0.172543434,-3.183475608,0.201307788,-4.162847032,0.886813658,0.452151891,0.29858399
5,16,0.3,0.1,0.4,0.001,0.039142821,0.194761507,-3.107842758,0.244432687,-3.745094368,0.898642438,0.5158327,0.269893605
6,16,0.3,0.1,0.4,0.001,0.040305856,0.196629692,-3.111051311,0.24677268,-3.673025193,0.898408571,0.532234314,0.268447024
7,16,0.3,0.1,0.4,0.001,0.020840764,0.186603406,-3.157788699,0.215683805,-3.971565048,0.890676206,0.497128789,0.288563985
8,16,0.3,0.1,0.4,0.001,0.00851037,0.121400711,-3.291135004,0.145302258,-5.043964886,0.864271069,0.336152793,0.339654995
0,16,0.5,0.3,0.3,0.001,0.025849808,0.173091824,-3.141314729,0.212670514,-4.014952685,0.893782324,0.483318972,0.283743072
1,16,0.5,0.3,0.3,0.001,0.057604896,0.199725137,-3.08973168,0.260158197,-3.588249099,0.899922385,0.528870183,0.264827699
2,16,0.5,0.3,0.3,0.001,0.008128711,0.145142487,-3.255501118,0.165272302,-4.852747574,0.870580929,0.353681141,0.336446349
3,16,0.5,0.3,0.3,0.001,0.053659008,0.200672478,-3.081378856,0.26112351,-3.647269225,0.903571174,0.518221057,0.264419166
4,16,0.5,0.3,0.3,0.001,0.019705561,0.170054313,-3.159146419,0.201927356,-4.075960729,0.889666187,0.471464469,0.28785503
5,16,0.5,0.3,0.3,0.001,0.053659008,0.200672478,-3.081378856,0.260775691,-3.647269225,0.903571172,0.518058004,0.264419166
6,16,0.5,0.3,0.3,0.001,0.056655729,0.199801458,-3.092693415,0.260337021,-3.622071379,0.901221695,0.522096699,0.264779532
7,16,0.5,0.3,0.3,0.001,0.023427072,0.18278234,-3.129336191,0.21848499,-3.891524058,0.89485711,0.517093678,0.290917257
8,16,0.5,0.3,0.3,0.001,0.003711688,0.100267399,-3.34690349,0.106178338,-5.498741693,0.852841239,0.299289125,0.429906902
0,4,0.3,0,0.3,0.001,0.034602125,0.175274565,-3.119270104,0.231290315,-3.991549661,0.895539796,0.496488118,0.264893099
1,4,0.3,0,0.3,0.001,0.067728523,0.213534533,-3.068579809,0.277607844,-3.60486729,0.904186834,0.552271974,0.262114377
2,4,0.3,0,0.3,0.001,0.011637704,0.157526578,-3.188705007,0.197910685,-4.413280333,0.883470735,0.415600734,0.281160499
3,4,0.3,0,0.3,0.001,0.051430195,0.201601587,-3.089548536,0.264581494,-3.739781441,0.903633148,0.530035572,0.264045471
4,4,0.3,0,0.3,0.001,0.025495277,0.162986454,-3.170309644,0.203197212,-4.243021073,0.88732701,0.450557139,0.277909265
5,4,0.3,0,0.3,0.001,0.051430195,0.201601587,-3.089548536,0.264211331,-3.739781441,0.903633148,0.529757363,0.264045471
6,4,0.3,0,0.3,0.001,0.062560537,0.208507915,-3.057022756,0.274022239,-3.60831786,0.904756943,0.548666374,0.261927319
7,4,0.3,0,0.3,0.001,0.028762659,0.181919786,-3.121407951,0.229781082,-3.969948893,0.894931269,0.516867002,0.277188416
8,4,0.3,0,0.3,0.001,0.007085309,0.122122585,-3.283146307,0.14280894,-5.073681842,0.867065954,0.277475779,0.329784461
0,8,0.5,0,0.2,0.001,0.014291316,0.160772812,-3.202581925,0.187416643,-4.405544185,0.880837395,0.398607974,0.299709557
1,8,0.5,0,0.2,0.001,0.05177673,0.224177245,-3.133910661,0.271646931,-3.349609488,0.895304094,0.538018466,0.269031343
2,8,0.5,0,0.2,0.001,0,0.115213504,-3.318741025,0.123693039,-5.305110823,0.859459206,0.254859471,0.385334985
3,8,0.5,0,0.2,0.001,0.050501846,0.213627702,-3.07475712,0.276320695,-3.565208954,0.903308375,0.498051203,0.267244589
4,8,0.5,0,0.2,0.001,0.013882861,0.167848278,-3.193847083,0.192799365,-4.248504692,0.883185337,0.436327854,0.305674562
5,8,0.5,0,0.2,0.001,0.050501846,0.213627702,-3.07475712,0.275896329,-3.565208954,0.903308375,0.497373051,0.267244589
6,8,0.5,0,0.2,0.001,0.05819796,0.227185625,-3.092834244,0.27898355,-3.382342794,0.900477661,0.524843088,0.267136392
7,8,0.5,0,0.2,0.001,0.02332349,0.193256189,-3.132733001,0.224095298,-3.880983264,0.892598631,0.492387241,0.292886235
8,8,0.5,0,0.2,0.001,0.001725121,0.097438611,-3.382270892,0.088602751,-5.643240569,0.846582315,0.225199987,0.505724732
0,8,0,0.4,0,0.001,0.045096269,0.207926133,-3.089299887,0.251728369,-3.61210437,0.900803491,0.520124828,0.270579799
1,8,0,0.4,0,0.001,0.06210441,0.219415027,-3.114833229,0.271058117,-3.28246013,0.897637507,0.520036778,0.266270952
2,8,0,0.4,0,0.001,0.031132317,0.199982433,-3.106182033,0.241611534,-3.713678815,0.897649358,0.515814095,0.276514549
3,8,0,0.4,0,0.001,0.045584767,0.223798155,-3.066485436,0.273082553,-3.441433186,0.901472748,0.51455922,0.273116424
4,8,0,0.4,0,0.001,0.021316214,0.18830437,-3.147175476,0.209595057,-4.053916422,0.889146587,0.498726818,0.296715776
5,8,0,0.4,0,0.001,0.045584767,0.223798155,-3.066485436,0.272744111,-3.441433186,0.901472749,0.514409308,0.273116424
6,8,0,0.4,0,0.001,0.071150872,0.232459141,-3.078072122,0.282639734,-3.294175734,0.901459492,0.524394636,0.265391765
7,8,0,0.4,0,0.001,0.028748412,0.188450236,-3.110030397,0.223714662,-3.832115866,0.893691941,0.531366474,0.285322151
8,8,0,0.4,0,0.001,0.01767648,0.179673694,-3.141977762,0.214791216,-3.947668426,0.892042209,0.506676864,0.28223131
0,4,0.6,0.4,0.1,0.001,0.015973115,0.16114958,-3.199920321,0.181026374,-4.531910891,0.879448746,0.427542437,0.314911677
1,4,0.6,0.4,0.1,0.001,0.076219661,0.236156702,-3.037483973,0.29985434,-3.349101961,0.904547009,0.554118005,0.262763791
2,4,0.6,0.4,0.1,0.001,0.002630257,0.122338445,-3.310904163,0.119598942,-5.365586192,0.857103777,0.241512694,0.420505326
3,4,0.6,0.4,0.1,0.001,0.061506943,0.22206571,-3.015676472,0.288203712,-3.458595132,0.90777549,0.535410436,0.26099681
4,4,0.6,0.4,0.1,0.001,0.015325295,0.179090434,-3.162653523,0.205738009,-4.150905783,0.888113723,0.472238636,0.287896623
5,4,0.6,0.4,0.1,0.001,0.061506943,0.22206571,-3.015676472,0.288453694,-3.458595132,0.907775491,0.535303307,0.26099681
6,4,0.6,0.4,0.1,0.001,0.082945069,0.232779996,-3.028367205,0.302191158,-3.36667792,0.905810656,0.550444286,0.261605785
7,4,0.6,0.4,0.1,0.001,0.028183981,0.196742009,-3.117381961,0.234909074,-3.790970753,0.897094592,0.53487425,0.284339792
8,4,0.6,0.4,0.1,0.001,0,0.103813829,-3.365821666,0.085819574,-5.729236273,0.84574533,0.184726274,0.514660917
0,2,0.6,0.2,0.2,0.001,0.015274389,0.168222488,-3.201050617,0.188602949,-4.531711077,0.877784518,0.418777959,0.307256693
1,2,0.6,0.2,0.2,0.001,0.064959693,0.206905147,-3.087924266,0.27106545,-3.55971285,0.902157831,0.546258781,0.265638441
2,2,0.6,0.2,0.2,0.001,0.003854567,0.127023231,-3.291822976,0.124351347,-5.458211343,0.856142892,0.217519203,0.411961018
3,2,0.6,0.2,0.2,0.001,0.056438865,0.218541779,-3.051726941,0.276151631,-3.615849872,0.905914962,0.544297744,0.263193696
4,2,0.6,0.2,0.2,0.001,0.013042262,0.164413737,-3.173403854,0.195518516,-4.338145408,0.883655238,0.445730452,0.296672538
5,2,0.6,0.2,0.2,0.001,0.056438865,0.218541779,-3.051726941,0.276207694,-3.615849872,0.905914962,0.543985251,0.263193696
6,2,0.6,0.2,0.2,0.001,0.069287155,0.21257343,-3.074653951,0.28020231,-3.532946035,0.903854791,0.548399579,0.262415271
7,2,0.6,0.2,0.2,0.001,0.033300447,0.190586817,-3.117758803,0.231493925,-3.862900074,0.896472025,0.534365221,0.278074172
8,2,0.6,0.2,0.2,0.001,0.001380648,0.109566476,-3.352667248,0.09151063,-5.884406462,0.845664711,0.171087094,0.52358305
0,1,0.2,0,0,0.001,0.032886817,0.195559973,-3.126797562,0.228872579,-3.962256704,0.891696533,0.476183468,0.281401209
1,1,0.2,0,0,0.001,0.034095241,0.201790679,-3.195349055,0.240615925,-3.77786978,0.893275176,0.518689314,0.271744894
2,1,0.2,0,0,0.001,0.020267899,0.175786761,-3.190350002,0.198445163,-4.29067742,0.881693082,0.426743283,0.313222791
3,1,0.2,0,0,0.001,0.045836501,0.21963355,-3.084220134,0.268650597,-3.567964047,0.897237292,0.494985489,0.274281993
4,1,0.2,0,0,0.001,0.005850784,0.15646797,-3.22562114,0.169945965,-4.711435263,0.871928137,0.358808095,0.340180019
5,1,0.2,0,0,0.001,0.045836501,0.21963355,-3.084220134,0.268566787,-3.567964047,0.897237292,0.495191063,0.274281993
6,1,0.2,0,0,0.001,0.047630916,0.220508213,-3.13903979,0.264201392,-3.581152019,0.896183596,0.520692351,0.272979555
7,1,0.2,0,0,0.001,0.015836303,0.188771178,-3.173839414,0.210857916,-4.138719849,0.885470602,0.45157102,0.303189478
8,1,0.2,0,0,0.001,0.008344536,0.151355882,-3.257075837,0.152303443,-5.070366081,0.863120775,0.286796065,0.374713458
0,4,0.1,0.1,0.1,0.001,0.039861778,0.206841688,-3.089015376,0.256264125,-3.764504996,0.901608469,0.526868902,0.266153113
1,4,0.1,0.1,0.1,0.001,0.063168698,0.210227357,-3.087201011,0.274712267,-3.476159847,0.903071366,0.554785316,0.267494388
2,4,0.1,0.1,0.1,0.001,0.027889383,0.186500737,-3.134766946,0.226397,-3.912288193,0.895247953,0.515363736,0.280280654
3,4,0.1,0.1,0.1,0.001,0.051701042,0.203710036,-3.049701217,0.266975385,-3.638679403,0.904941053,0.541282191,0.26548169
4,4,0.1,0.1,0.1,0.001,0.016920436,0.181770681,-3.167403443,0.212548989,-4.154235211,0.887532265,0.486927375,0.299479686
5,4,0.1,0.1,0.1,0.001,0.051701042,0.203710036,-3.049701217,0.266761299,-3.638679403,0.904941056,0.541509879,0.26548169
6,4,0.1,0.1,0.1,0.001,0.069950379,0.216168305,-3.061030994,0.283353456,-3.458661215,0.905452249,0.553709134,0.263781938
7,4,0.1,0.1,0.1,0.001,0.020943658,0.18301052,-3.124900386,0.2249329,-3.945117774,0.894298439,0.532986313,0.284123581
8,4,0.1,0.1,0.1,0.001,0.023051674,0.169080276,-3.166718952,0.201567339,-4.228123044,0.886593631,0.46893349,0.297845769
0,2,0.4,0.3,0,0.001,0.043951923,0.201548703,-3.099325606,0.250922852,-3.748208199,0.899315886,0.520907701,0.267970754
1,2,0.4,0.3,0,0.001,0.071024085,0.229709809,-3.053934359,0.293268318,-3.449772788,0.90369561,0.556271851,0.262645263
2,2,0.4,0.3,0,0.001,0.01783701,0.175767465,-3.163643184,0.210012746,-4.18091037,0.886693212,0.466366801,0.285245885
3,2,0.4,0.3,0,0.001,0.058660353,0.220992801,-3.066056733,0.282063418,-3.538051996,0.903909013,0.54543672,0.264135023
4,2,0.4,0.3,0,0.001,0.019299268,0.17759992,-3.154005409,0.214716633,-4.11534559,0.888276945,0.486227947,0.287606229
5,2,0.4,0.3,0,0.001,0.058660353,0.220992801,-3.066056733,0.282490924,-3.538051996,0.903909012,0.545655798,0.264135023
6,2,0.4,0.3,0,0.001,0.076576385,0.236176826,-3.039630324,0.300201804,-3.396191921,0.905404409,0.552512099,0.260699466
7,2,0.4,0.3,0,0.001,0.032365371,0.202091467,-3.099951489,0.24826355,-3.78879176,0.89741463,0.525300066,0.273982312
8,2,0.4,0.3,0,0.001,0.008219575,0.144739445,-3.252202281,0.15789185,-5.020519753,0.86643723,0.302081204,0.340091051
0,1,0,0.1,0.2,0.001,0.04857654,0.211538063,-3.082070236,0.261909097,-3.648182551,0.900997407,0.51119611,0.267818464
1,1,0,0.1,0.2,0.001,0.067410234,0.222795246,-3.138953395,0.274430149,-3.418052859,0.898222012,0.541441467,0.265434152
2,1,0,0.1,0.2,0.001,0.033588442,0.196583315,-3.141117104,0.230636598,-3.830316728,0.895842092,0.499316594,0.277184958
3,1,0,0.1,0.2,0.001,0.053258218,0.218293367,-3.035141094,0.266382787,-3.348360035,0.899099325,0.502526445,0.270902288
4,1,0,0.1,0.2,0.001,0.019071837,0.17845833,-3.198833076,0.196617217,-4.197909388,0.883805523,0.440473175,0.313884481
5,1,0,0.1,0.2,0.001,0.053258218,0.218293367,-3.035141094,0.266199755,-3.348360035,0.899099325,0.502555703,0.270902288
6,1,0,0.1,0.2,0.001,0.074967861,0.23889417,-3.080575407,0.290187234,-3.296293733,0.900697111,0.538605436,0.267333221
7,1,0,0.1,0.2,0.001,0.023993311,0.19367448,-3.158109831,0.222669887,-3.959759925,0.891430389,0.486768259,0.288872363
8,1,0,0.1,0.2,0.001,0.017472663,0.175252272,-3.174623872,0.206058727,-4.05573601,0.88950022,0.471717187,0.29045232
0,16,0.4,0.4,0.4,0.001,0.02960571,0.209036168,-3.135631791,0.236630949,-3.759570613,0.895630138,0.506811778,0.285404953
1,16,0.4,0.4,0.4,0.001,0.044308651,0.211090669,-3.100258357,0.256613115,-3.492100157,0.899001387,0.53679947,0.272893438
2,16,0.4,0.4,0.4,0.001,0.015121803,0.182253058,-3.187510086,0.197638421,-4.172460297,0.885103909,0.468799288,0.306293063
3,16,0.4,0.4,0.4,0.001,0.041180262,0.213297094,-3.083942687,0.255867565,-3.584225945,0.901005798,0.52641204,0.272489635
4,16,0.4,0.4,0.4,0.001,0.013528089,0.18761341,-3.166807887,0.205930658,-4.04881046,0.887115243,0.491791049,0.307568552
5,16,0.4,0.4,0.4,0.001,0.041180262,0.213297094,-3.083942687,0.255556834,-3.584225945,0.901005799,0.526926741,0.272489635
6,16,0.4,0.4,0.4,0.001,0.044200982,0.21161097,-3.090535257,0.259211002,-3.509256977,0.900575045,0.527441224,0.273428525
7,16,0.4,0.4,0.4,0.001,0.021943031,0.20271769,-3.122751124,0.22530114,-3.796781926,0.892985083,0.527500259,0.298564402
8,16,0.4,0.4,0.4,0.001,0.009070649,0.137565381,-3.277098924,0.153102655,-4.928577017,0.865122845,0.347804458,0.343610372
0,2,0,0.1,0.4,0.001,0.04997965,0.201291522,-3.089630551,0.256266867,-3.739353086,0.902029341,0.522072753,0.268340093
1,2,0,0.1,0.4,0.001,0.076617422,0.217701584,-3.07433406,0.286457653,-3.461259124,0.90409355,0.549994886,0.261040782
2,2,0,0.1,0.4,0.001,0.028698439,0.193685579,-3.111361773,0.238117975,-3.870120724,0.898084271,0.522565161,0.277191145
3,2,0,0.1,0.4,0.001,0.058096504,0.217054346,-3.064640743,0.281036384,-3.523058255,0.904267317,0.523336738,0.264515047
4,2,0,0.1,0.4,0.001,0.01970916,0.181135871,-3.158417431,0.20665209,-4.111791739,0.888567827,0.501651695,0.304238783
5,2,0,0.1,0.4,0.001,0.058096504,0.217054346,-3.064640743,0.281428243,-3.523058255,0.904267319,0.523661481,0.264515047
6,2,0,0.1,0.4,0.001,0.075345974,0.218018093,-3.066849909,0.288004049,-3.460576825,0.904736842,0.548368692,0.259380683
7,2,0,0.1,0.4,0.001,0.026287426,0.192677092,-3.129782107,0.229195788,-3.923292386,0.894279987,0.525973906,0.283798407
8,2,0,0.1,0.4,0.001,0.027057264,0.186945201,-3.142709141,0.221119693,-4.000757613,0.892727718,0.510099059,0.291150433
0,8,0.3,0.3,0.4,0.001,0.036864164,0.200618767,-3.100519243,0.24156908,-3.713096352,0.899441601,0.53775402,0.27407559
1,8,0.3,0.3,0.4,0.001,0.070675096,0.215245822,-3.081625515,0.274311797,-3.440225805,0.901302768,0.546957857,0.262431938
2,8,0.3,0.3,0.4,0.001,0.026180637,0.186873947,-3.145532852,0.220331197,-3.944329391,0.893134539,0.513659642,0.297747682
3,8,0.3,0.3,0.4,0.001,0.054244978,0.219256216,-3.058555788,0.270416677,-3.493534059,0.903963862,0.530907634,0.266949598
4,8,0.3,0.3,0.4,0.001,0.018107775,0.188748519,-3.165874001,0.213768303,-4.005912555,0.888981114,0.501052847,0.307927641
5,8,0.3,0.3,0.4,0.001,0.054244978,0.219256216,-3.058555788,0.270443532,-3.493534059,0.903963864,0.531195526,0.266949598
6,8,0.3,0.3,0.4,0.001,0.078165806,0.216831033,-3.075657187,0.280869028,-3.443836705,0.903301576,0.543397507,0.259987801
7,8,0.3,0.3,0.4,0.001,0.027842877,0.202919645,-3.131704088,0.228256136,-3.818273893,0.894943075,0.532123934,0.294920696
8,8,0.3,0.3,0.4,0.001,0.011784233,0.153306286,-3.247009107,0.164418058,-4.648741349,0.87301217,0.383475996,0.357227611
0,16,0.5,0.2,0.2,0.001,0.022657483,0.168879166,-3.181064849,0.206933918,-4.197443038,0.88909296,0.469698144,0.282019208
1,16,0.5,0.2,0.2,0.001,0.049536514,0.197206624,-3.097248725,0.253107947,-3.640259055,0.898834042,0.527763974,0.266313345
2,16,0.5,0.2,0.2,0.001,0.005442832,0.124972901,-3.278004464,0.138016794,-5.001099988,0.865933425,0.334733158,0.330819447
3,16,0.5,0.2,0.2,0.001,0.041113241,0.191575084,-3.090322153,0.243849824,-3.744831559,0.900311299,0.524695763,0.273559386
4,16,0.5,0.2,0.2,0.001,0.020773932,0.168342738,-3.169210272,0.20260028,-4.135857516,0.889454719,0.465704549,0.285269925
5,16,0.5,0.2,0.2,0.001,0.041113241,0.191575084,-3.090322153,0.243947819,-3.744831559,0.900311299,0.524437402,0.273559386
6,16,0.5,0.2,0.2,0.001,0.051161159,0.197752155,-3.095940654,0.252718357,-3.658633057,0.899983579,0.528883002,0.266731599
7,16,0.5,0.2,0.2,0.001,0.019937656,0.182256427,-3.138898546,0.218888193,-3.916412092,0.894622666,0.514729259,0.282286538
8,16,0.5,0.2,0.2,0.001,0,0.09431233,-3.346355272,0.102835931,-5.53426534,0.851589511,0.300452493,0.417395711
0,8,0.5,0.1,0.3,0.001,0.020522916,0.174489304,-3.175471976,0.207988466,-4.166291347,0.888004338,0.448990902,0.278914446
1,8,0.5,0.1,0.3,0.001,0.067152298,0.215291597,-3.074283536,0.271986582,-3.547104387,0.901053818,0.544816229,0.265736326
2,8,0.5,0.1,0.3,0.001,0,0.124102052,-3.298276696,0.143373857,-5.093566677,0.865285961,0.295020038,0.335279142
3,8,0.5,0.1,0.3,0.001,0.057452003,0.20758351,-3.069377778,0.266091902,-3.663405028,0.903286856,0.521900949,0.263355752
4,8,0.5,0.1,0.3,0.001,0.017964478,0.183249899,-3.165443511,0.211941914,-4.143304198,0.887840657,0.463869101,0.287468356
5,8,0.5,0.1,0.3,0.001,0.057452003,0.20758351,-3.069377778,0.265643347,-3.663405028,0.903286854,0.522271971,0.263355752
6,8,0.5,0.1,0.3,0.001,0.067032923,0.215419772,-3.073021117,0.273027799,-3.538056734,0.902405754,0.543989394,0.26447641
7,8,0.5,0.1,0.3,0.001,0.029757327,0.190019959,-3.126961555,0.229360282,-3.916540686,0.894684752,0.508512623,0.281007587
8,8,0.5,0.1,0.3,0.001,0.00227657,0.103447557,-3.370947947,0.105176491,-5.512117255,0.85175563,0.251582762,0.437174656
0,4,0.3,0.1,0.2,0.001,0.043831848,0.193510569,-3.109850049,0.24081636,-3.829254789,0.89991154,0.527315467,0.267467586
1,4,0.3,0.1,0.2,0.001,0.070555919,0.220713456,-3.056590903,0.279443884,-3.543615126,0.904619174,0.559369526,0.260705419
2,4,0.3,0.1,0.2,0.001,0.01966999,0.166591896,-3.166481958,0.205753761,-4.193583034,0.889546457,0.474934413,0.28182077
3,4,0.3,0.1,0.2,0.001,0.048559235,0.202973447,-3.063446164,0.26185533,-3.678320135,0.905405814,0.546526337,0.262002558
4,4,0.3,0.1,0.2,0.001,0.020593085,0.16990011,-3.153861767,0.209931549,-4.166569181,0.890085126,0.486718876,0.280925842
5,4,0.3,0.1,0.2,0.001,0.048559235,0.202973447,-3.063446164,0.261617189,-3.678320135,0.905405815,0.546075328,0.262002558
6,4,0.3,0.1,0.2,0.001,0.070084745,0.221109454,-3.043580848,0.28449797,-3.542243039,0.905870382,0.561776117,0.261669158
7,4,0.3,0.1,0.2,0.001,0.027963426,0.192377489,-3.11361647,0.237756496,-3.89058842,0.89668823,0.533515969,0.276515885
8,4,0.3,0.1,0.2,0.001,0.007911701,0.131249407,-3.266416282,0.154802548,-4.969347284,0.86977792,0.324419273,0.320094453
0,1,0.2,0.1,0.1,0.001,0.047654811,0.18672226,-3.086106386,0.252403551,-3.863408984,0.903540325,0.517081114,0.259536526
1,1,0.2,0.1,0.1,0.001,0.086274252,0.199079827,-3.089049404,0.269620361,-3.668554598,0.905946204,0.553557069,0.256762402
2,1,0.2,0.1,0.1,0.001,0.030015003,0.168189137,-3.144776733,0.227134958,-4.017674075,0.897766714,0.493730146,0.264377514
3,1,0.2,0.1,0.1,0.001,0.072321479,0.195249001,-3.062291635,0.276445006,-3.754501786,0.907414052,0.540026197,0.255386541
4,1,0.2,0.1,0.1,0.001,0.017556944,0.151367247,-3.164956308,0.195673554,-4.357042738,0.887099375,0.44063278,0.274915154
5,1,0.2,0.1,0.1,0.001,0.072321479,0.195249001,-3.062291635,0.276489076,-3.754501786,0.907414057,0.539699258,0.255386541
6,1,0.2,0.1,0.1,0.001,0.084931496,0.207152484,-3.066009961,0.287423851,-3.587243613,0.907147603,0.549930994,0.255935206
7,1,0.2,0.1,0.1,0.001,0.028407755,0.17038232,-3.131854509,0.229343496,-3.97730744,0.898396069,0.504582808,0.264917579
8,1,0.2,0.1,0.1,0.001,0.016385905,0.14263754,-3.193351865,0.185004983,-4.467826804,0.884088909,0.400893512,0.277898502
0,2,0.6,0.3,0.3,0.001,0.01103493,0.165986325,-3.209654678,0.180761178,-4.343094887,0.880909967,0.434941698,0.318617935
1,2,0.6,0.3,0.3,0.001,0.060953622,0.202254425,-3.115071121,0.262361327,-3.582335673,0.898733286,0.532019121,0.26538236
2,2,0.6,0.3,0.3,0.001,0.003838217,0.130205488,-3.305904971,0.124743036,-5.306436432,0.858004388,0.232149984,0.429848803
3,2,0.6,0.3,0.3,0.001,0.049049553,0.201761377,-3.06183616,0.257342663,-3.536290044,0.900827814,0.51161576,0.272726992
4,2,0.6,0.3,0.3,0.001,0.014400806,0.170382589,-3.184975431,0.191373251,-4.280647152,0.883306347,0.433653425,0.314251318
5,2,0.6,0.3,0.3,0.001,0.049049553,0.201761377,-3.06183616,0.257554568,-3.536290044,0.900827815,0.512053263,0.272726992
6,2,0.6,0.3,0.3,0.001,0.069527639,0.207907803,-3.078706678,0.272623236,-3.515106022,0.901835558,0.535971604,0.263320401
7,2,0.6,0.3,0.3,0.001,0.022367123,0.185243282,-3.133726312,0.226801308,-3.894388142,0.894983126,0.51093392,0.287423458
8,2,0.6,0.3,0.3,0.001,0.001533631,0.11392382,-3.357087909,0.092610085,-5.775703861,0.845389387,0.155730284,0.546230713
0,4,0.1,0,0,0.001,0.028226163,0.201143753,-3.109937293,0.248074021,-3.871086635,0.895542664,0.505500778,0.277765807
1,4,0.1,0,0,0.001,0.049490351,0.216671934,-3.092658756,0.26963642,-3.59367139,0.900612885,0.527959882,0.265333838
2,4,0.1,0,0,0.001,0.020648217,0.186952161,-3.148355603,0.223695665,-4.047171164,0.891085378,0.485105753,0.282298071
3,4,0.1,0,0,0.001,0.040669272,0.211037372,-3.087384674,0.260725664,-3.76073581,0.899102257,0.506827002,0.271757552
4,4,0.1,0,0,0.001,0.01434085,0.180653685,-3.176905805,0.204636527,-4.30352558,0.882783217,0.439133981,0.30099177
5,4,0.1,0,0,0.001,0.040669272,0.211037372,-3.087384674,0.260941275,-3.76073581,0.899102257,0.506758414,0.271757552
6,4,0.1,0,0,0.001,0.047870649,0.211235529,-3.089630177,0.268818942,-3.597225758,0.900922612,0.523810556,0.264916555
7,4,0.1,0,0,0.001,0.024010361,0.187646256,-3.152303129,0.224363535,-4.044143942,0.889888131,0.478937005,0.286080414
8,4,0.1,0,0,0.001,0.017400026,0.170994109,-3.18834094,0.196304542,-4.380637624,0.88088801,0.405402291,0.30116224
0,1,0.5,0.4,0.1,0.001,0.009452467,0.153492024,-3.226788589,0.185028609,-4.177846602,0.888909756,0.394849323,0.290578586
1,1,0.5,0.4,0.1,0.001,0.022564455,0.163250792,-3.302501444,0.210980758,-3.672022133,0.885751678,0.443457567,0.267472637
2,1,0.5,0.4,0.1,0.001,0.005643671,0.137025244,-3.281028251,0.14489667,-4.835957821,0.869858487,0.269962456,0.341215873
3,1,0.5,0.4,0.1,0.001,0.04879428,0.177906603,-3.004996326,0.235282476,-3.215996986,0.893448773,0.458005415,0.269020357
4,1,0.5,0.4,0.1,0.001,0.008152579,0.146507291,-3.257064447,0.164022315,-4.50850736,0.877244201,0.326932068,0.314839926
5,1,0.5,0.4,0.1,0.001,0.04879428,0.177906603,-3.004996326,0.234945685,-3.215996986,0.893448773,0.458702464,0.269020357
6,1,0.5,0.4,0.1,0.001,0.064694705,0.212618257,-3.107980975,0.268770276,-3.452419003,0.901182152,0.443124138,0.264206884
7,1,0.5,0.4,0.1,0.001,0.018471911,0.170247242,-3.184426134,0.205974852,-3.979319903,0.891231798,0.408833638,0.295580993
8,1,0.5,0.4,0.1,0.001,0,0.113902752,-3.31045039,0.11108611,-5.531935023,0.853729896,0.192998476,0.425502801
0,1,0,0,0.3,0.001,0.05066484,0.191449281,-3.116767116,0.241693838,-3.798545614,0.898576394,0.502434681,0.268682314
1,1,0,0,0.3,0.001,0.06017484,0.197933832,-3.157404476,0.256764488,-3.557433885,0.895894102,0.529703543,0.263086853
2,1,0,0,0.3,0.001,0.034709517,0.184889843,-3.147377113,0.22392763,-3.973341766,0.894683302,0.485149778,0.275699935
3,1,0,0,0.3,0.001,0.053613662,0.198597203,-3.050195115,0.262570033,-3.476539384,0.899675126,0.499833063,0.264274909
4,1,0,0,0.3,0.001,0.013200867,0.168023291,-3.211656656,0.18930423,-4.309917934,0.882006209,0.439781343,0.304684851
5,1,0,0,0.3,0.001,0.053613662,0.198597203,-3.050195115,0.26272264,-3.476539384,0.899675127,0.499268442,0.264274909
6,1,0,0,0.3,0.001,0.069795774,0.227160877,-3.088845415,0.284916799,-3.438386838,0.899997878,0.539417083,0.262848886
7,1,0,0,0.3,0.001,0.023264433,0.18700435,-3.15500088,0.21635914,-4.03633236,0.889868935,0.494666836,0.292801352
8,1,0,0,0.3,0.001,0.013140381,0.176562341,-3.18103069,0.200134236,-4.158878756,0.887349018,0.470501747,0.295032218
0,2,0.4,0.2,0.1,0.001,0.035333053,0.20171423,-3.107405671,0.2407911,-3.815781292,0.896547663,0.52583123,0.276781729
1,2,0.4,0.2,0.1,0.001,0.070028634,0.219803761,-3.0743016,0.284228586,-3.480298634,0.901677703,0.565828763,0.26100703
2,2,0.4,0.2,0.1,0.001,0.015399119,0.167600227,-3.19319069,0.188366815,-4.426760308,0.879413693,0.434184239,0.320653733
3,2,0.4,0.2,0.1,0.001,0.063077469,0.225743368,-3.025024905,0.289075216,-3.404446868,0.905497736,0.536680949,0.264161341
4,2,0.4,0.2,0.1,0.001,0.014988962,0.177795576,-3.163350801,0.205360621,-4.260580163,0.885985074,0.471952878,0.296057949
5,2,0.4,0.2,0.1,0.001,0.063077469,0.225743368,-3.025024905,0.28926067,-3.404446868,0.905497735,0.536387713,0.264161341
6,2,0.4,0.2,0.1,0.001,0.079883449,0.235495199,-3.036499303,0.301242661,-3.386569887,0.906470946,0.553810425,0.259707431
7,2,0.4,0.2,0.1,0.001,0.026195055,0.199646091,-3.111267027,0.236729818,-3.851995101,0.895088801,0.525022927,0.282022674
8,2,0.4,0.2,0.1,0.001,0.00542555,0.139715486,-3.287752584,0.138578059,-5.206158055,0.861078305,0.259914148,0.388971228
0,4,0.4,0.4,0.2,0.001,0.034821613,0.199582685,-3.099672914,0.246293714,-3.814063757,0.900704919,0.531000696,0.268274939
1,4,0.4,0.4,0.2,0.001,0.082658482,0.229970497,-3.052240447,0.296181994,-3.380698156,0.904439943,0.556317973,0.260682729
2,4,0.4,0.4,0.2,0.001,0.019630712,0.171603324,-3.162019359,0.207781202,-4.184895546,0.889253734,0.477023137,0.281470848
3,4,0.4,0.4,0.2,0.001,0.06459512,0.208258683,-3.047459723,0.278281339,-3.524893696,0.905809811,0.543496189,0.26047248
4,4,0.4,0.4,0.2,0.001,0.024455311,0.181544762,-3.144551685,0.212975129,-4.086383802,0.891456052,0.500728419,0.284721303
5,4,0.4,0.4,0.2,0.001,0.06459512,0.208258683,-3.047459723,0.278527318,-3.524893696,0.905809813,0.543667438,0.26047248
6,4,0.4,0.4,0.2,0.001,0.083226565,0.2269737,-3.051356688,0.293595835,-3.414415479,0.90563851,0.553458903,0.258910319
7,4,0.4,0.4,0.2,0.001,0.033359656,0.19946816,-3.122079083,0.232014271,-3.799235291,0.897029469,0.544234925,0.279065225
8,4,0.4,0.4,0.2,0.001,0.006517555,0.129134817,-3.281405531,0.144971598,-4.988395357,0.868114983,0.305815471,0.338633677
0,8,0.2,0.4,0.3,0.001,0.053832265,0.209000369,-3.076323122,0.258288542,-3.661344907,0.902788639,0.537576653,0.267272081
1,8,0.2,0.4,0.3,0.001,0.084067434,0.225002589,-3.071931682,0.282495641,-3.42974231,0.90320929,0.547722213,0.260899884
2,8,0.2,0.4,0.3,0.001,0.030052596,0.199447653,-3.123715968,0.234664864,-3.797204917,0.896543405,0.53424275,0.284897641
3,8,0.2,0.4,0.3,0.001,0.073379735,0.212134968,-3.053431175,0.273886024,-3.550206253,0.906319238,0.538662712,0.2618953
4,8,0.2,0.4,0.3,0.001,0.019436033,0.184217896,-3.154937103,0.205486031,-3.993066584,0.890981231,0.510658431,0.297544405
5,8,0.2,0.4,0.3,0.001,0.073379735,0.212134968,-3.053431175,0.273649327,-3.550206253,0.906319236,0.538814872,0.2618953
6,8,0.2,0.4,0.3,0.001,0.08504343,0.220525521,-3.067577741,0.285722689,-3.468548485,0.905020439,0.541150835,0.259975948
7,8,0.2,0.4,0.3,0.001,0.025444953,0.197803216,-3.125937797,0.226430432,-3.816900078,0.896726326,0.529004466,0.285557767
8,8,0.2,0.4,0.3,0.001,0.015660572,0.170210971,-3.184702162,0.191474667,-4.225467502,0.886707045,0.487101648,0.299103438
0,1,0.6,0.2,0.4,0.001,0.010242016,0.153099682,-3.245502027,0.17252311,-4.508211224,0.877118594,0.351814379,0.317203783
1,1,0.6,0.2,0.4,0.001,0.041334198,0.153176005,-3.208360008,0.206957847,-3.798119496,0.896323087,0.477713866,0.261948076
2,1,0.6,0.2,0.4,0.001,0.002647716,0.126873289,-3.30662698,0.119834979,-5.454470129,0.854418424,0.200552049,0.430510992
3,1,0.6,0.2,0.4,0.001,0.045326553,0.185453171,-3.06358893,0.247169607,-3.399270674,0.8971679,0.473822499,0.268399828
4,1,0.6,0.2,0.4,0.001,0.007402829,0.148014574,-3.22611836,0.165890422,-4.643022976,0.874043809,0.337271695,0.319476552
5,1,0.6,0.2,0.4,0.001,0.045326553,0.185453171,-3.06358893,0.24719943,-3.399270674,0.897167899,0.47378402,0.268399828
6,1,0.6,0.2,0.4,0.001,0.060494274,0.195295101,-3.122767265,0.265475915,-3.484051833,0.899832496,0.49372304,0.26199944
7,1,0.6,0.2,0.4,0.001,0.019669042,0.169808586,-3.164346131,0.210341571,-3.943007516,0.891951632,0.446544877,0.284658652
8,1,0.6,0.2,0.4,0.001,0,0.112064909,-3.331063996,0.08983086,-5.942406395,0.84226807,0.138066979,0.528024276

